Data-Driven Domestic Flexible Demand: Observations from experiments in cold climate

In this chapter, we report on our experience with domestic flexible electric energy demand based on a regular commercial (HVAC)-based heating system in a house. Our focus is on investigating the predictability of the energy demand of the heating system and of the thermal response when varying the heating system settings. Being able to form such predictions is crucial for most flexible demand algorithms. We will compare several methods for predicting the thermal and energy response, which either gave good results or which are currently promoted in the literature for controlling buildings. We will report that the stochasticity of a house response is -- in our experience -- the main difficulty in providing domestic flexible demand from heating. The experiments were carried out on a regular house in Norway, equipped with four air-to-air Mitsubishi heat pumps and a high-efficiency balanced ventilation system. The house was equipped with multiple IoT-based climate sensors, real-time power measurement, and the possibility to drive the HVAC system via the IoT. The house is operating on the spot market (Nord Pool NO3) and is exposed to a peak energy demand penalty. Over a period of three years, we have collected data on the house (temperatures, humidity, air quality), real-time power and hourly energy consumption, while applying various flexible demand algorithms responding to the local energy costs. This has produced large variations in the settings of the heating system and energy demand, resulting in rich data for investigating the house response. This chapter aims at providing important insights on providing flexible demand from houses in cold climates.

==> figures/outdoor_temperature.csv <==
,Temperature
0,-6.9
1,-7.2
2,-7.1
3,-7.2
4,-7.5
5,-7.5
6,-7.6
7,-7.5
8,-7.8
9,-7.2
10,-6.3
11,-5.4
12,-5.2
13,-5.5
14,-6.1
15,-6.2
16,-5.4
17,-5.3
18,-5.8
19,-5.4
20,-5.1
21,-4.3
22,-4.2
23,-4.6
24,-5.2
25,-5.3
26,-5.5
27,-6.5
28,-6.3
29,-5.0
30,-2.6
31,-3.5
32,-5.1
33,-5.1
34,-5.9
35,-5.1
36,-6.2
37,-6.1
38,-6.0
39,-6.2
40,-7.2
41,-7.1
42,-6.9
43,-6.7
44,-7.5
45,-7.3
46,-7.2
47,-7.5
48,-7.7
49,-8.5
50,-8.1
51,-8.8
52,-8.5
53,-7.4
54,-9.1
55,-8.8
56,-8.9
57,-8.8
58,-8.6
59,-8.5
60,-8.6
61,-8.7
62,-8.8
63,-8.6
64,-8.4
65,-8.8
66,-8.8
67,-8.4
68,-8.2
69,-7.3
70,-7.8
71,-7.7
72,-7.8
73,-8.1
74,-7.9
75,-7.6
76,-8.2
77,-7.5
78,-7.7
79,-8.8
80,-9.6
81,-9.7
82,-9.5
83,-9.5
84,-9.5
85,-10.0
86,-9.4
87,-9.7
88,-9.7
89,-10.0
90,-10.1
91,-10.1
92,-9.7
93,-9.2
94,-7.8
95,-7.2
96,-7.1
97,-7.2
98,-7.6
99,-7.5
100,-7.1
101,-6.6
102,-6.3
103,-6.0
104,-5.7
105,-5.5
106,-5.2
107,-4.9
108,-4.5
109,-4.4
110,-4.7
111,-5.0
112,-5.1
113,-5.2
114,-6.0
115,-7.3
116,-8.0
117,-7.1
118,-6.5
119,-5.8
120,-5.8
121,-5.7
122,-5.5
123,-6.2
124,-7.1
125,-7.8
126,-8.3
127,-8.4
128,-8.7
129,-8.9
130,-8.1
131,-8.6
132,-8.8
133,-9.3
134,-9.5
135,-9.9
136,-9.9
137,-10.3
138,-10.1
139,-10.6
140,-10.7
141,-10.8
142,-11.4
143,-11.0
144,-11.1
145,-11.2
146,-11.7
147,-10.5
148,-11.4
149,-11.6
150,-11.5
151,-12.2
152,-12.3
153,-12.1
154,-12.0
155,-11.9
156,-12.3
157,-12.3
158,-12.2
159,-12.5
160,-12.7
161,-12.9
162,-12.9
163,-12.8
164,-12.8
165,-12.9
166,-12.9
167,-12.8
168,-12.7
169,-12.8
170,-12.6
171,-12.1
172,-12.3
173,-12.3
174,-12.3
175,-12.1
176,-11.9
177,-11.9
178,-10.6
179,-10.6
180,-8.3
181,-8.9
182,-8.5
183,-8.3
184,-7.6
185,-7.1
186,-7.9
187,-8.7
188,-9.8
189,-10.0
190,-10.4
191,-10.8
192,-10.6
193,-10.8
194,-10.7
195,-10.7
196,-10.3
197,-10.3
198,-10.6
199,-10.1
200,-9.9
201,-10.2
202,-9.6
203,-8.8
204,-8.1
205,-7.6
206,-8.0
207,-7.5
208,-6.8
209,-5.1
210,-4.4
211,-2.1
212,-1.5
213,-2.0
214,-1.7
215,-1.9
216,-1.8
217,-1.9
218,-2.4
219,-2.7
220,-3.4
221,-3.5
222,-3.8
223,-3.4
224,-3.3
225,-2.7
226,-2.5
227,-2.0
228,-1.9
229,-1.8
230,-2.2
231,-2.7
232,-2.7
233,-3.7
234,-5.6
235,-6.1
236,-6.1
237,-6.2
238,-6.6
239,-8.0
240,-8.4
241,-9.1
242,-10.1
243,-8.8
244,-8.6
245,-7.8
246,-7.9
247,-6.7
248,-7.6
249,-6.6
250,-5.9
251,-5.7
252,-5.4
253,-5.4
254,-7.1
255,-7.2
256,-5.9
257,-6.6
258,-8.9
259,-9.5
260,-10.4
261,-11.1
262,-10.9
263,-9.7
264,-6.8
265,-6.1
266,-6.3
267,-6.0
268,-4.7
269,-2.7
270,-2.7
271,-2.9
272,-3.0
273,-3.3
274,-3.7
275,-3.5
276,-3.4
277,-3.0
278,-2.7
279,-2.7
280,-3.0
281,-2.8
282,-3.4
283,-2.3
284,-2.4
285,-2.5
286,-4.2
287,-4.6
288,-5.5
289,-5.0
290,-4.7
291,-4.2
292,-5.7
293,-7.8
294,-11.1
295,-10.4
296,-11.7
297,-11.2
298,-8.7
299,-11.3
300,-11.2
301,-11.6
302,-13.1
303,-12.5
304,-13.7
305,-13.4
306,-14.3
307,-13.3
308,-14.1
309,-14.5
310,-15.1
311,-14.2
312,-14.7
313,-15.7
314,-16.1
315,-15.0
316,-15.4
317,-15.4
318,-15.5
319,-15.8
320,-14.5
321,-15.4
322,-15.2
323,-14.8
324,-13.9
325,-13.8
326,-14.2
327,-14.5
328,-14.9
329,-14.7
330,-14.7
331,-14.8
332,-14.6
333,-15.1
334,-13.7
335,-13.5
336,-12.4
337,-12.5
338,-12.5
339,-13.7
340,-14.3
341,-14.0
342,-13.2
343,-12.3
344,-12.6
345,-11.3
346,-10.1
347,-8.7
348,-8.6
349,-8.4
350,-8.3
351,-8.3
352,-7.6
353,-7.0
354,-6.7
355,-7.0
356,-6.7
357,-6.3
358,-6.2
359,-6.0
360,-5.6
361,-5.6
362,-5.4
363,-5.4
364,-4.8
365,-6.0
366,-7.6
367,-8.9
368,-9.2
369,-10.0
370,-10.3
371,-9.6
372,-10.7
373,-9.2
374,-10.6
375,-10.6
376,-10.2
377,-10.9
378,-10.5
379,-11.4
380,-11.4
381,-11.9
382,-11.1
383,-11.6
384,-11.5
385,-12.1
386,-11.6
387,-12.0
388,-11.7
389,-10.8
390,-11.3
391,-12.4
392,-11.2
393,-11.0
394,-11.8
395,-10.0
396,-10.0
397,-10.6
398,-10.9
399,-9.9
400,-10.2
401,-9.8
402,-9.6
403,-9.7
404,-9.9
405,-8.8
406,-7.5
407,-6.9
408,-6.4
409,-7.1
410,-6.4
411,-7.0
412,-7.8
413,-8.6
414,-9.4
415,-10.1
416,-9.8
417,-10.4
418,-9.9
419,-8.6
420,-8.8
421,-9.1
422,-9.2
423,-9.9
424,-9.7
425,-9.8
426,-9.3
427,-10.1
428,-9.6
429,-9.2
430,-8.8
431,-9.3
432,-9.8
433,-9.4
434,-9.6
435,-9.8
436,-9.9
437,-10.7
438,-9.9
439,-10.7
440,-10.5
441,-9.4
442,-8.0
443,-7.8
444,-8.4
445,-2.2
446,-3.5
447,-4.5
448,-3.4
449,-4.4
450,-5.3
451,-6.6
452,-6.4
453,-6.0
454,-7.3
455,-6.9
456,-6.1
457,-5.1
458,-5.3
459,-4.2
460,-6.6
461,-5.8
462,-2.8
463,-1.7
464,-2.4
465,-2.2
466,-2.1
467,-0.6
468,-0.7
469,-0.4
470,-0.3
471,-1.2
472,0.1
473,-0.3
474,0.1
475,0.0
476,0.0
477,0.1
478,-0.2
479,-0.2
480,-0.2
481,0.0
482,-0.3
483,-0.9
484,-1.2
485,-1.8
486,-2.2
487,-0.6
488,0.2
489,1.2
490,2.0
491,2.3
492,2.7
493,2.8
494,2.6
495,2.3
496,1.2
497,1.5
498,1.7
499,2.5
500,2.6
501,1.5
502,3.2
503,2.8
504,2.9
505,1.7
506,-1.5
507,2.8
508,2.4
509,3.3
510,4.4
511,4.7
512,4.8
513,4.9
514,4.8
515,5.0
516,4.5
517,4.4
518,3.9
519,3.3
520,3.4
521,3.2
522,2.8
523,2.4
524,1.3
525,1.8
526,0.2
527,0.4
528,1.4
529,0.6
530,0.2
531,-0.4
532,-0.8
533,-1.0
534,-2.2
535,-2.5
536,-2.4
537,-1.9
538,-1.7
539,-1.5
540,-1.6
541,-1.5
542,-1.5
543,-1.5
544,-1.5
545,-1.9
546,-1.4
547,-1.4
548,-1.3
549,-1.1
550,0.4
551,0.6
552,0.6
553,0.5
554,0.6
555,0.5
556,0.5
557,0.4
558,0.4
559,0.4
560,0.3
561,0.3
562,0.4
563,1.1
564,-0.6
565,-1.0
566,-1.4
567,-1.5
568,-2.2
569,-2.5
570,-2.5
571,-3.6
572,-3.0
573,-3.3
574,-3.6
575,-4.0
576,-4.8
577,-5.1
578,-5.8
579,-5.6
580,-6.3
581,-6.7
582,-6.8
583,-6.8
584,-8.2
585,-8.5
586,-8.2
587,-5.7
588,-5.3
589,-6.7
590,-9.0
591,-7.7
592,-7.3
593,-8.5
594,-8.1
595,-7.2
596,-5.7
597,-5.8
598,-6.1
599,-8.3
600,-7.6
601,-7.3
602,-5.8
603,-5.0
604,-5.2
605,-5.2
606,-5.5
607,-3.8
608,-4.5
609,-4.3
610,-3.6
611,-3.4
612,-2.4
613,-2.6
614,-1.9
615,-1.6
616,-2.5
617,-3.1
618,-3.2
619,-3.0
620,-3.4
621,-3.2
622,-3.4
623,-2.8
624,-3.0
625,-3.6
626,-4.1
627,-4.2
628,-4.6
629,-5.0
630,-5.4
631,-5.7
632,-5.5
633,-5.4
634,-5.3
635,-4.5
636,-4.6
637,-5.0
638,-4.8
639,-4.6
640,-4.8
641,-5.1
642,-5.1
643,-5.0
644,-4.7
645,-4.0
646,-3.5
647,-3.1
648,-4.0
649,-4.1
650,-4.3
651,-5.4
652,-5.0
653,-5.5
654,-5.8
655,-6.6
656,-5.4
657,-5.6
658,-5.2
659,-5.1
660,-5.7
661,-7.5
662,-8.4
663,-9.7
664,-10.1
665,-9.8
666,-8.3
667,-6.1
668,-5.1
669,-5.3
670,-5.6
671,-5.7
672,-5.4
673,-5.1
674,-5.0
675,-5.3
676,-5.4
677,-5.9
678,-7.0
679,-6.1
680,-5.6
681,-5.6
682,-5.1
683,-4.8
684,-5.1
685,-5.0
686,-5.7
687,-4.8
688,-4.7
689,-4.9
690,-5.1
691,-5.2
692,-5.1
693,-5.3
694,-5.0
695,-4.3
696,-4.0
697,-2.6
698,-1.2
699,-1.2
700,-3.1
701,-2.0
702,-1.9
703,-1.7
704,-3.3
705,-1.3
706,-0.9
707,-1.2
708,-0.9
709,-1.1
710,-2.4
711,-2.0
712,-2.1
713,-1.5
714,-1.6
715,-3.4
716,-2.7
717,-2.0
718,-2.2
719,-2.2
720,-2.8
721,-3.3
722,-3.4
723,-2.2
724,-2.6
725,-3.3
726,-3.4
727,-3.8
728,-3.5
729,-3.1
730,-2.6
731,-2.2
732,-1.1
733,-1.6
734,-2.7
735,-2.5
736,-2.6
737,-3.4
738,-4.3
739,-4.6
740,-4.1
741,-5.1
742,-5.1
743,-4.2
744,-5.1
745,-5.5
746,-5.6
747,-6.2
748,-6.7
749,-7.1
750,-7.6
751,-7.9
752,-6.3
753,-6.0
754,-5.8
755,-6.0
756,-5.4
757,-6.0
758,-6.9
759,-7.7
760,-8.0
761,-8.3
762,-8.5
763,-8.4
764,-9.5
765,-9.3
766,-10.5
767,-11.6
768,-13.7
769,-15.3
770,-15.1
771,-13.5
772,-14.6
773,-15.3
774,-14.5
775,-15.6
776,-15.9
777,-16.0
778,-13.0
779,-12.0
780,-11.0
781,-12.0
782,-13.3
783,-14.2
784,-15.5
785,-15.9
786,-15.9
787,-17.3
788,-16.3
789,-18.0
790,-17.4
791,-17.1
792,-18.7
793,-17.8
794,-18.1
795,-17.9
796,-18.4
797,-19.0
798,-19.9
799,-19.0
800,-19.4
801,-16.2
802,-12.2
803,-11.5
804,-10.9
805,-10.7
806,-10.7
807,-10.7
808,-16.7
809,-11.5
810,-16.2
811,-16.1
812,-18.1
813,-17.7
814,-12.9
815,-18.3
816,-17.3
817,-18.6
818,-18.4
819,-18.4
820,-19.2
821,-17.7
822,-18.1
823,-16.9
824,-17.1
825,-16.5
826,-13.0
827,-12.7
828,-11.7
829,-12.6
830,-14.6
831,-14.5
832,-16.2
833,-15.9
834,-16.7
835,-17.2
836,-17.2
837,-17.8
838,-16.5
839,-17.2
840,-16.9
841,-14.8
842,-14.5
843,-12.6
844,-11.6
845,-11.9
846,-11.2
847,-11.8
848,-11.2
849,-11.8
850,-11.2
851,-11.1
852,-11.5
853,-12.0
854,-10.7
855,-11.1
856,-10.4
857,-9.6
858,-9.5
859,-9.4
860,-10.3
861,-12.0
862,-12.7
863,-13.6
864,-14.3
865,-14.2
866,-14.2
867,-12.4
868,-11.0
869,-11.2
870,-10.3
871,-10.0
872,-9.5
873,-9.6
874,-8.8
875,-9.4
876,-9.5
877,-8.5
878,-9.0
879,-9.3
880,-9.0
881,-9.3
882,-9.0
883,-9.3
884,-10.8
885,-10.5
886,-10.0
887,-11.0
888,-10.1
889,-9.2
890,-9.2
891,-8.7
892,-8.6
893,-8.2
894,-8.3
895,-8.0
896,-7.7
897,-7.8
898,-7.4
899,-7.3
900,-8.3
901,-7.3
902,-8.4
903,-8.2
904,-9.3
905,-11.3
906,-11.2
907,-12.2
908,-13.0
909,-13.3
910,-12.4
911,-13.4
912,-13.1
913,-10.6
914,-9.4
915,-9.4
916,-9.1
917,-9.1
918,-8.9
919,-8.4
920,-8.4
921,-7.5
922,-8.1
923,-7.5
924,-8.1
925,-6.9
926,-9.8
927,-11.0
928,-12.4
929,-12.2
930,-12.3
931,-12.3
932,-12.5
933,-12.9
934,-10.7
935,-10.9
936,-13.6
937,-13.5
938,-11.4
939,-12.2
940,-14.1
941,-13.1
942,-14.0
943,-13.3
944,-12.3
945,-10.9
946,-8.9
947,-7.3
948,-5.8
949,-6.1
950,-5.0
951,-5.1
952,-5.5
953,-5.5
954,-7.0
955,-6.4
956,-5.9
957,-5.4
958,-5.7
959,-4.8
960,-5.3
961,-5.8
962,-6.2
963,-6.5
964,-6.5
965,-6.8
966,-7.2
967,-8.3
968,-8.7
969,-9.2
970,-9.4
971,-8.7
972,-8.8
973,-10.0
974,-12.4
975,-13.6
976,-15.3
977,-15.2
978,-15.8
979,-15.9
980,-16.7
981,-16.5
982,-16.3
983,-15.2
984,-15.0
985,-17.4
986,-16.1
987,-17.2
988,-16.9
989,-19.2
990,-17.9
991,-18.0
992,-15.5
993,-14.4
994,-13.4
995,-12.8
996,-12.5
997,-13.5
998,-15.1
999,-16.0
1000,-16.6
1001,-17.0
1002,-16.0
1003,-16.8
1004,-15.1
1005,-10.9
1006,-16.1
1007,-10.4
1008,-12.4
1009,-14.2
1010,-12.2
1011,-7.3
1012,-8.4
1013,-7.3
1014,-8.1
1015,-7.8
1016,-6.9
1017,-6.6
1018,-5.0
1019,-4.4
1020,-3.7
1021,-4.7
1022,-7.6
1023,-10.8
1024,-9.1
1025,-8.6
1026,-7.7
1027,-7.9
1028,-5.8
1029,-6.5
1030,-5.8
1031,-6.0
1032,-5.5
1033,-5.5
1034,-4.4
1035,-4.0
1036,-3.7
1037,-3.4
1038,-2.3
1039,-2.1
1040,-1.8
1041,-1.5
1042,-1.5
1043,-0.4
1044,0.0
1045,0.1
1046,-0.2
1047,-0.6
1048,-0.7
1049,-0.6
1050,-1.2
1051,-0.8
1052,-1.3
1053,-1.2
1054,-1.6
1055,-1.5
1056,-1.2
1057,-1.9
1058,-1.7
1059,-1.5
1060,-1.7
1061,-2.4
1062,-2.9
1063,-3.1
1064,-2.6
1065,-2.7
1066,-1.8
1067,-0.8
1068,-0.7
1069,-1.7
1070,-3.3
1071,-3.9
1072,-5.8
1073,-8.2
1074,-8.8
1075,-10.0
1076,-11.4
1077,-11.9
1078,-11.2
1079,-12.4
1080,-12.3
1081,-12.5
1082,-11.0
1083,-11.0
1084,-11.2
1085,-11.3
1086,-11.0
1087,-11.0
1088,-8.7
1089,-6.8
1090,-4.7
1091,-3.3
1092,-2.0
1093,-2.3
1094,-2.6
1095,-4.7
1096,-4.6
1097,-6.4
1098,-5.2
1099,-6.2
1100,-3.3
1101,-3.6
1102,-3.5
1103,-4.2
1104,-4.9
1105,-4.8
1106,-3.6
1107,-4.3
1108,-4.3
1109,-4.6
1110,-4.7
1111,-7.3
1112,-5.2
1113,-5.0
1114,-3.9
1115,-3.4
1116,-2.1
1117,-1.0
1118,-2.1
1119,-2.7
1120,-3.2
1121,-3.7
1122,-2.9
1123,-2.3
1124,-1.1
1125,-1.5
1126,-1.4
1127,-0.9
1128,-1.2
1129,-0.7
1130,-0.7
1131,-0.8
1132,-1.0
1133,-1.2
1134,-1.5
1135,-1.4
1136,-0.8
1137,-0.9
1138,-0.9
1139,-0.4
1140,-0.4
1141,-0.8
1142,-1.1
1143,-1.2
1144,-1.2
1145,-1.6
1146,-2.0
1147,-2.4
1148,-2.8
1149,-2.4
1150,-2.6
1151,-5.3
1152,-4.2
1153,-4.3
1154,-1.9
1155,-3.5
1156,-3.4
1157,-4.0
1158,-6.1
1159,-4.4
1160,-3.2
1161,-2.3
1162,-0.1
1163,1.7
1164,2.0
1165,1.9
1166,1.6
1167,0.0
1168,2.2
1169,1.6
1170,1.7
1171,0.0
1172,0.4
1173,-2.7
1174,-0.8
1175,0.5
1176,0.7
1177,0.5
1178,0.7
1179,-2.2
1180,-2.5
1181,-0.2
1182,3.0
1183,3.5
1184,3.1
1185,2.8
1186,2.6
1187,4.1
1188,4.2
1189,3.5
1190,1.8
1191,-0.5
1192,-1.8
1193,-2.0
1194,-1.9
1195,-1.4
1196,-3.4
1197,-2.9
1198,-3.7
1199,-4.6
1200,-4.9
1201,-4.6
1202,-3.8
1203,-3.2
1204,-1.9
1205,0.4
1206,1.0
1207,0.8
1208,1.2
1209,2.0
1210,2.2
1211,2.2
1212,2.3
1213,2.4
1214,2.5
1215,1.8
1216,0.9
1217,0.9
1218,-0.1
1219,0.9
1220,1.5
1221,0.3
1222,0.2
1223,-0.3
1224,0.3
1225,0.8
1226,1.5
1227,4.1
1228,2.7
1229,3.0
1230,4.6
1231,6.9
1232,6.3
1233,7.6
1234,9.0
1235,9.3
1236,8.4
1237,7.3
1238,6.3
1239,3.1
1240,2.2
1241,0.9
1242,-0.1
1243,-0.7
1244,-1.1
1245,-1.2
1246,-1.9
1247,-1.7
1248,-1.1
1249,-1.3
1250,-1.5
1251,-1.0
1252,-1.4
1253,0.2
1254,0.2
1255,0.0
1256,0.2
1257,0.3
1258,0.6
1259,1.1
1260,1.2
1261,1.1
1262,1.0
1263,1.0
1264,0.7
1265,0.8
1266,1.1
1267,1.9
1268,1.2
1269,1.3
1270,0.8
1271,2.1
1272,1.4
1273,2.3
1274,2.6
1275,2.2
1276,2.4
1277,1.5
1278,1.2
1279,2.0
1280,2.2
1281,3.7
1282,3.6
1283,4.8
1284,5.3
1285,5.2
1286,2.7
1287,5.2
1288,2.5
1289,4.7
1290,6.5
1291,6.7
1292,5.4
1293,6.2
1294,6.9
1295,6.6
1296,6.3
1297,6.4
1298,6.9
1299,6.7
1300,6.6
1301,5.3
1302,5.1
1303,6.2
1304,7.4
1305,7.4
1306,8.8
1307,8.6
1308,8.8
1309,8.4
1310,6.5
1311,3.9
1312,3.5
1313,3.8
1314,2.0
1315,4.0
1316,2.8
1317,2.4
1318,2.5
1319,2.5
1320,3.0
1321,2.2
1322,2.5
1323,3.2
1324,1.1
1325,1.4
1326,1.7
1327,3.2
1328,3.8
1329,3.9
1330,5.5
1331,6.6
1332,6.8
1333,4.6
1334,4.1
1335,4.2
1336,2.8
1337,3.1
1338,3.6
1339,1.2
1340,2.5
1341,4.0
1342,3.9
1343,3.1
1344,3.4
1345,4.5
1346,3.8
1347,3.2
1348,3.5
1349,4.7
1350,4.8
1351,4.3
1352,3.9
1353,4.1
1354,3.7
1355,4.3
1356,3.3
1357,4.2
1358,3.7
1359,3.5
1360,2.7
1361,2.3
1362,1.7
1363,2.0
1364,2.1
1365,1.9
1366,1.8
1367,2.6
1368,2.7
1369,2.7
1370,3.1
1371,3.6
1372,3.8
1373,3.9
1374,5.2
1375,3.5
1376,3.7
1377,5.9
1378,6.2
1379,6.2
1380,6.4
1381,5.7
1382,5.6
1383,5.1
1384,5.2
1385,5.1
1386,5.5
1387,6.1
1388,5.8
1389,5.6
1390,5.6
1391,5.2
1392,5.6
1393,5.7
1394,5.7
1395,5.7
1396,5.9
1397,5.9
1398,6.0
1399,6.5
1400,6.7
1401,6.6
1402,6.8
1403,7.1
1404,7.1
1405,7.5
1406,7.4
1407,5.2
1408,2.3
1409,2.0
1410,0.9
1411,2.0
1412,4.9
1413,3.9
1414,3.7
1415,3.5
1416,4.7
1417,5.2
1418,4.9
1419,5.0
1420,4.7
1421,4.6
1422,4.4
1423,4.3
1424,4.0
1425,4.1
1426,3.9
1427,4.2
1428,3.4
1429,2.9
1430,5.0
1431,5.2
1432,3.0
1433,1.8
1434,1.1
1435,1.4
1436,1.7
1437,2.1
1438,2.4
1439,2.7
1440,3.0
1441,2.4
1442,2.5
1443,2.6
1444,2.7
1445,2.3
1446,1.8
1447,1.9
1448,2.7
1449,3.5
1450,4.2
1451,4.4
1452,4.5
1453,5.2
1454,4.3
1455,3.9
1456,3.5
1457,3.0
1458,2.7
1459,3.0
1460,3.1
1461,2.9
1462,3.1
1463,3.6
1464,4.0
1465,4.8
1466,4.6
1467,4.6
1468,4.2
1469,4.4
1470,3.8
1471,3.5
1472,2.7
1473,2.5
1474,1.6
1475,0.7
1476,0.4
1477,0.5
1478,0.0
1479,-1.4
1480,-1.5
1481,-1.6
1482,-1.7
1483,-1.8
1484,-1.8
1485,-1.9
1486,-2.0
1487,-2.1
1488,-2.2
1489,-2.0
1490,-2.6
1491,-2.3
1492,-2.5
1493,-1.1
1494,-0.5
1495,-1.1
1496,-0.9
1497,-0.9
1498,-0.5
1499,0.5
1500,-0.5
1501,-0.4
1502,0.0
1503,-0.7
1504,-0.8
1505,-0.9
1506,-1.1
1507,-1.3
1508,-1.6
1509,-0.9
1510,-1.0
1511,-2.1
1512,-1.7
1513,-2.0
1514,-1.7
1515,-1.5
1516,-1.5
1517,-1.3
1518,-1.3
1519,-1.3
1520,-0.4
1521,-0.2
1522,0.4
1523,0.9
1524,0.6
1525,0.8
1526,0.2
1527,0.9
1528,1.1
1529,1.1
1530,0.8
1531,0.8
1532,1.1
1533,1.6
1534,1.2
1535,1.2
1536,1.3
1537,1.8
1538,2.3
1539,2.3
1540,3.2
1541,2.2
1542,2.1
1543,2.1
1544,2.6
1545,0.9
1546,0.5
1547,0.2
1548,-0.7
1549,-0.6
1550,-1.8
1551,-1.1
1552,-2.4
1553,-1.6
1554,-2.7
1555,-1.6
1556,-1.6
1557,-1.6
1558,-1.9
1559,-2.0
1560,-3.2
1561,-3.8
1562,-3.5
1563,-2.5
1564,-3.7
1565,-3.8
1566,-3.5
1567,-2.6
1568,-2.2
1569,-1.5
1570,-0.2
1571,0.1
1572,0.3
1573,0.1
1574,-0.4
1575,-0.4
1576,-0.5
1577,-0.7
1578,-1.5
1579,-1.8
1580,-2.8
1581,-2.9
1582,-3.1
1583,-3.2
1584,-3.0
1585,-3.7
1586,-3.9
1587,-4.2
1588,-4.0
1589,-4.3
1590,-3.8
1591,-3.6
1592,-2.5
1593,-1.6
1594,-0.9
1595,-0.1
1596,0.4
1597,-1.8
1598,-1.6
1599,-1.4
1600,-1.2
1601,-0.9
1602,-0.5
1603,-0.4
1604,0.0
1605,0.2
1606,0.6
1607,1.1
1608,1.0
1609,1.0
1610,1.2
1611,1.2
1612,0.9
1613,0.7
1614,1.1
1615,1.3
1616,2.2
1617,0.3
1618,0.4
1619,0.1
1620,0.4
1621,1.0
1622,0.4
1623,0.4
1624,0.2
1625,-0.2
1626,-0.7
1627,-1.2
1628,-1.7
1629,-2.0
1630,-3.2
1631,-3.0
1632,-3.2
1633,-3.0
1634,-3.3
1635,-3.4
1636,-3.6
1637,-3.6
1638,-2.7
1639,-2.1
1640,-1.7
1641,-1.1
1642,-0.5
1643,-0.2
1644,0.1
1645,-0.3
1646,-0.5
1647,-0.6
1648,-1.0
1649,-1.5
1650,-1.3
1651,-1.5
1652,-1.5
1653,-1.8
1654,-1.1
1655,-1.1
1656,-0.8
1657,-0.5
1658,-0.3
1659,-0.2
1660,0.0
1661,0.2
1662,0.6
1663,0.7
1664,1.3
1665,1.6
1666,1.9
1667,2.8
1668,2.8
1669,2.9
1670,2.6
1671,2.4
1672,2.1
1673,2.0
1674,2.2
1675,2.1
1676,2.3
1677,2.7
1678,2.2
1679,2.4
1680,0.8
1681,0.6
1682,0.3
1683,-0.1
1684,-1.2
1685,-1.0
1686,-0.1
1687,0.7
1688,2.9
1689,3.5
1690,4.4
1691,3.6
1692,4.5
1693,4.1
1694,3.9
1695,3.8
1696,2.4
1697,0.4
1698,0.5
1699,0.2
1700,-1.3
1701,-2.1
1702,-1.6
1703,-0.9
1704,-0.8
1705,-0.7
1706,-1.4
1707,-1.8
1708,-1.4
1709,-1.8
1710,-2.0
1711,0.2
1712,1.3
1713,2.3
1714,2.9
1715,3.3
1716,3.2
1717,3.7
1718,3.3
1719,2.4
1720,-0.6
1721,-1.8
1722,-1.7
1723,-2.5
1724,-2.7
1725,-3.6
1726,-5.1
1727,-4.2
1728,-4.9
1729,-6.4
1730,-5.6
1731,-6.3
1732,-7.3
1733,-7.3
1734,-5.1
1735,-2.1
1736,-1.3
1737,-0.4
1738,0.2
1739,0.3
1740,0.6
1741,1.5
1742,1.4
1743,1.3
1744,-0.2
1745,-1.5
1746,-1.0
1747,-0.1
1748,-0.4
1749,-0.5
1750,-0.4
1751,-0.3
1752,-0.5
1753,-0.3
1754,0.4
1755,1.5
1756,1.6
1757,2.0
1758,2.1
1759,2.3
1760,2.3
1761,2.9
1762,4.1
1763,3.5
1764,2.5
1765,3.2
1766,3.2
1767,2.8
1768,2.3
1769,2.0
1770,1.1
1771,1.1
1772,0.5
1773,0.6
1774,0.3
1775,-0.4
1776,-0.2
1777,-0.6
1778,-0.8
1779,-1.4
1780,-1.1
1781,-1.8
1782,-0.8
1783,-0.6
1784,0.5
1785,1.2
1786,2.0
1787,1.0
1788,2.5
1789,2.2
1790,2.1
1791,1.8
1792,1.3
1793,0.4
1794,0.3
1795,0.2
1796,-0.7
1797,-1.7
1798,-1.9
1799,-2.4
1800,-2.7
1801,-2.8
1802,-3.1
1803,-3.6
1804,-4.3
1805,-3.6
1806,-2.3
1807,-1.2
1808,-0.3
1809,0.6
1810,1.6
1811,2.2
1812,3.0
1813,3.4
1814,3.4
1815,3.1
1816,2.3
1817,0.6
1818,0.8
1819,1.4
1820,1.4
1821,1.4
1822,1.7
1823,1.6
1824,2.0
1825,2.2
1826,2.1
1827,2.7
1828,2.0
1829,1.6
1830,1.6
1831,1.7
1832,1.8
1833,2.1
1834,2.3
1835,3.3
1836,3.7
1837,3.0
1838,3.4
1839,3.5
1840,3.2
1841,1.1
1842,0.8
1843,-0.1
1844,-0.2
1845,0.0
1846,-0.2
1847,-0.9
1848,-1.5
1849,-0.8
1850,-0.5
1851,-0.3
1852,-0.4
1853,-0.4
1854,0.1
1855,1.1
1856,1.8
1857,2.8
1858,2.8
1859,3.9
1860,4.4
1861,4.7
1862,3.3
1863,4.1
1864,4.9
1865,4.7
1866,4.6
1867,5.3
1868,5.2
1869,5.1
1870,5.0
1871,4.4
1872,4.5
1873,4.5
1874,5.2
1875,5.3
1876,5.0
1877,5.0
1878,5.6
1879,5.9
1880,5.3
1881,5.6
1882,6.2
1883,5.0
1884,4.4
1885,4.3
1886,3.9
1887,3.2
1888,2.6
1889,2.0
1890,1.9
1891,0.5
1892,0.9
1893,1.0
1894,0.1
1895,0.9
1896,0.0
1897,-0.3
1898,-0.3
1899,-0.2
1900,-0.6
1901,-0.7
1902,-0.7
1903,-1.2
1904,-0.3
1905,-0.3
1906,0.5
1907,0.1
1908,0.9
1909,0.7
1910,1.0
1911,1.2
1912,1.0
1913,0.8
1914,0.8
1915,1.0
1916,1.5
1917,1.8
1918,2.1
1919,2.4
1920,2.8
1921,3.0
1922,2.3
1923,2.5
1924,2.4
1925,2.7
1926,3.2
1927,3.7
1928,4.1
1929,4.7
1930,5.7
1931,5.6
1932,5.8
1933,5.6
1934,6.3
1935,5.8
1936,5.2
1937,4.8
1938,5.7
1939,4.7
1940,4.8
1941,4.8
1942,4.5
1943,4.9
1944,5.6
1945,5.1
1946,5.4
1947,5.5
1948,5.6
1949,6.5
1950,5.1
1951,6.5
1952,7.1
1953,8.3
1954,9.6
1955,8.7
1956,7.7
1957,9.6
1958,9.8
1959,8.0
1960,5.2
1961,4.0
1962,3.4
1963,2.9
1964,1.9
1965,1.7
1966,2.4
1967,2.5
1968,4.7
1969,3.9
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,2.3
1993,2.3
1994,1.6
1995,-0.4
1996,0.0
1997,0.2
1998,3.6
1999,4.3
2000,5.5
2001,4.9
2002,4.6
2003,6.1
2004,8.4
2005,5.6
2006,4.8
2007,4.7
2008,4.0
2009,3.5
2010,1.0
2011,-0.2
2012,-0.1
2013,0.3
2014,0.5
2015,-0.2
2016,-1.1
2017,-1.5
2018,-1.9
2019,-2.1
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,7.3
2041,5.3
2042,4.9
2043,3.7
2044,2.9
2045,2.6
2046,2.4
2047,2.6
2048,2.6
2049,2.6
2050,3.7
2051,4.0
2052,3.7
2053,3.5
2054,3.3
2055,3.4
2056,3.0
2057,1.0
2058,0.4
2059,-0.1
2060,0.8
2061,0.2
2062,0.6
2063,0.8
2064,1.2
2065,0.9
2066,1.1
2067,-0.5
2068,-0.9
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,0.0
2089,0.2
2090,0.7
2091,0.5
2092,0.9
2093,3.8
2094,3.2
2095,6.2
2096,7.9
2097,7.6
2098,8.7
2099,8.2
2100,8.8
2101,9.6
2102,7.6
2103,7.2
2104,6.9
2105,5.9
2106,5.8
2107,5.2
2108,5.4
2109,4.6
2110,3.8
2111,3.1
2112,3.9
2113,6.2
2114,6.3
2115,4.2
2116,3.2
2117,3.5
2118,5.0
2119,5.4
2120,5.8
2121,6.2
2122,6.1
2123,6.7
2124,6.5
2125,6.2
2126,5.6
2127,4.9
2128,4.4
2129,4.1
2130,3.5
2131,2.4
2132,1.8
2133,1.6
2134,1.4
2135,1.9
2136,1.2
2137,1.1
2138,1.3
2139,1.1
2140,1.0
2141,1.1
2142,1.7
2143,2.6
2144,2.9
2145,3.2
2146,4.3
2147,4.5
2148,4.2
2149,4.4
2150,3.8
2151,3.3
2152,2.7
2153,2.5
2154,1.6
2155,1.9
2156,2.3
2157,
2158,1.3
2159,1.3
2160,1.1
2161,1.0
2162,1.4
2163,1.3
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,2.9
2185,1.4
2186,1.9
2187,1.9
2188,1.6
2189,1.2
2190,
2191,1.0
2192,0.9
2193,2.6
2194,2.5
2195,0.5
2196,1.2
2197,3.3
2198,2.1
2199,2.0
2200,1.9
2201,1.5
2202,0.7
2203,0.8
2204,0.8
2205,0.5
2206,0.6
2207,1.0
2208,1.0
2209,1.0
2210,1.3
2211,1.3
2212,1.0
2213,1.3
2214,1.8
2215,2.0
2216,2.7
2217,3.2
2218,3.8
2219,4.7
2220,4.5
2221,5.1
2222,5.3
2223,5.0
2224,4.9
2225,5.0
2226,5.1
2227,5.0
2228,5.1
2229,5.2
2230,5.0
2231,4.7
2232,5.3
2233,5.0
2234,5.6
2235,5.0
2236,4.4
2237,4.5
2238,4.6
2239,4.4
2240,4.1
2241,4.8
2242,4.9
2243,6.0
2244,6.8
2245,6.9
2246,4.0
2247,4.2
2248,-0.1
2249,-0.8
2250,-0.5
2251,-0.6
2252,-1.4
2253,-1.9
2254,-2.8
2255,-3.4
2256,-3.3
2257,-3.3
2258,-1.0
2259,-0.6
2260,-0.8
2261,1.1
2262,0.0
2263,0.6
2264,0.6
2265,1.7
2266,1.2
2267,2.8
2268,2.1
2269,1.2
2270,1.3
2271,1.3
2272,1.4
2273,1.4
2274,1.5
2275,1.6
2276,1.6
2277,1.7
2278,1.7
2279,1.8
2280,1.8
2281,1.9
2282,0.6
2283,0.3
2284,0.7
2285,1.7
2286,1.2
2287,1.7
2288,2.2
2289,0.7
2290,0.7
2291,3.4
2292,3.4
2293,2.8
2294,2.8
2295,2.8
2296,3.6
2297,2.6
2298,1.2
2299,2.2
2300,1.8
2301,0.9
2302,1.0
2303,0.2
2304,0.8
2305,0.0
2306,-0.1
2307,-0.2
2308,-0.2
2309,0.7
2310,0.6
2311,1.7
2312,2.2
2313,-0.6
2314,-0.6
2315,0.4
2316,-0.6
2317,2.7
2318,0.5
2319,0.8
2320,-1.0
2321,-1.7
2322,-1.5
2323,-1.9
2324,-2.6
2325,-2.6
2326,-2.8
2327,-3.1
2328,-2.9
2329,-3.3
2330,-2.8
2331,-3.3
2332,-3.0
2333,-2.4
2334,-1.0
2335,-0.7
2336,-0.2
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,0.5
2350,0.3
2351,-0.6
2352,-0.8
2353,-0.8
2354,-0.9
2355,-1.1
2356,-1.3
2357,-0.3
2358,1.3
2359,1.1
2360,0.9
2361,1.0
2362,1.9
2363,1.2
2364,2.1
2365,1.8
2366,0.3
2367,-0.3
2368,-0.4
2369,-0.6
2370,-0.9
2371,-1.2
2372,-1.6
2373,-1.6
2374,-0.4
2375,0.0
2376,-0.5
2377,-1.1
2378,-1.3
2379,-0.5
2380,-0.5
2381,-0.3
2382,-0.2
2383,0.2
2384,0.6
2385,0.8
2386,1.1
2387,2.2
2388,1.7
2389,0.4
2390,1.6
2391,1.3
2392,0.8
2393,0.7
2394,0.2
2395,0.1
2396,0.2
2397,-0.3
2398,-0.7
2399,-0.7
2400,-0.1
2401,-0.2
2402,-0.4
2403,-1.4
2404,-0.9
2405,-0.6
2406,0.2
2407,1.3
2408,3.1
2409,5.4
2410,5.9
2411,4.9
2412,4.6
2413,4.2
2414,4.4
2415,3.6
2416,2.9
2417,1.0
2418,-0.4
2419,-0.9
2420,-1.2
2421,-1.9
2422,-2.2
2423,-2.4
2424,-3.3
2425,-2.9
2426,-2.7
2427,-1.0
2428,-0.4
2429,0.3
2430,1.7
2431,2.1
2432,2.6
2433,3.4
2434,3.7
2435,3.8
2436,4.0
2437,3.9
2438,3.5
2439,3.3
2440,2.8
2441,2.4
2442,2.0
2443,1.9
2444,1.4
2445,0.9
2446,1.2
2447,0.8
2448,0.4
2449,0.5
2450,0.5
2451,0.2
2452,0.2
2453,0.3
2454,0.6
2455,1.5
2456,2.0
2457,2.3
2458,1.5
2459,2.2
2460,2.4
2461,0.1
2462,1.6
2463,1.6
2464,0.2
2465,-0.3
2466,-0.1
2467,-1.0
2468,0.2
2469,-0.6
2470,-0.7
2471,-0.3
2472,0.2
2473,0.3
2474,0.3
2475,0.6
2476,0.9
2477,1.2
2478,1.5
2479,2.3
2480,3.5
2481,3.1
2482,5.2
2483,2.9
2484,5.0
2485,4.1
2486,4.3
2487,3.4
2488,4.0
2489,3.1
2490,1.8
2491,0.7
2492,0.2
2493,-0.7
2494,-2.0
2495,-1.7
2496,-0.6
2497,-0.8
2498,0.3
2499,0.6
2500,0.6
2501,1.5
2502,2.4
2503,2.7
2504,4.2
2505,5.9
2506,5.2
2507,5.6
2508,6.0
2509,6.5
2510,6.7
2511,5.9
2512,5.8
2513,3.1
2514,1.9
2515,1.2
2516,1.6
2517,1.7
2518,1.8
2519,1.1
2520,0.7
2521,0.5
2522,0.8
2523,1.3
2524,1.8
2525,3.2
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,9.6
2534,9.6
2535,9.4
2536,8.2
2537,
2538,
2539,
2540,
2541,
2542,
2543,-0.8
2544,-0.8
2545,-1.6
2546,-1.8
2547,-2.5
2548,-0.8
2549,3.2
2550,4.7
2551,4.6
2552,5.6
2553,5.7
2554,7.1
2555,7.8
2556,8.8
2557,9.1
2558,9.6
2559,9.5
2560,8.4
2561,4.6
2562,2.6
2563,1.9
2564,1.6
2565,0.8
2566,0.4
2567,0.0
2568,-0.1
2569,-0.7
2570,-0.8
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,0.3
2594,-0.3
2595,-0.4
2596,0.8
2597,4.2
2598,7.5
2599,8.0
2600,7.6
2601,9.4
2602,10.2
2603,11.1
2604,12.2
2605,12.3
2606,12.5
2607,11.9
2608,9.8
2609,6.5
2610,5.7
2611,4.6
2612,3.5
2613,2.7
2614,2.8
2615,2.4
2616,1.8
2617,1.4
2618,0.7
2619,0.3
2620,1.9
2621,5.9
2622,8.3
2623,8.0
2624,8.5
2625,10.5
2626,10.8
2627,11.5
2628,11.7
2629,14.5
2630,13.6
2631,8.3
2632,7.1
2633,6.5
2634,5.9
2635,5.3
2636,4.8
2637,2.7
2638,2.2
2639,1.8
2640,1.7
2641,2.0
2642,2.0
2643,2.1
2644,2.0
2645,2.4
2646,2.4
2647,3.3
2648,5.0
2649,5.1
2650,3.7
2651,4.1
2652,5.4
2653,4.6
2654,4.9
2655,4.1
2656,3.9
2657,2.8
2658,1.7
2659,0.7
2660,0.3
2661,0.9
2662,0.6
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,-0.1
2689,0.5
2690,-0.3
2691,0.5
2692,0.6
2693,-0.1
2694,0.9
2695,0.6
2696,0.0
2697,0.6
2698,1.8
2699,2.5
2700,2.0
2701,1.1
2702,2.2
2703,1.1
2704,1.1
2705,0.8
2706,0.2
2707,0.0
2708,-0.2
2709,-1.4
2710,-1.9
2711,-0.2
2712,0.0
2713,-1.2
2714,-1.7
2715,-0.1
2716,-0.3
2717,0.4
2718,1.1
2719,1.8
2720,1.9
2721,2.5
2722,3.1
2723,3.9
2724,2.5
2725,3.2
2726,2.8
2727,2.4
2728,2.8
2729,2.0
2730,1.7
2731,0.4
2732,0.9
2733,0.6
2734,0.5
2735,0.4
2736,0.3
2737,0.2
2738,0.2
2739,0.3
2740,0.6
2741,0.8
2742,1.6
2743,1.8
2744,1.9
2745,3.5
2746,4.7
2747,4.2
2748,4.3
2749,3.6
2750,2.4
2751,2.9
2752,2.6
2753,1.6
2754,1.7
2755,0.9
2756,1.4
2757,1.3
2758,1.3
2759,0.8
2760,0.6
2761,-0.1
2762,-0.6
2763,-0.2
2764,0.8
2765,2.0
2766,2.2
2767,3.4
2768,4.2
2769,4.1
2770,3.9
2771,4.2
2772,3.8
2773,4.2
2774,4.2
2775,4.2
2776,3.9
2777,3.7
2778,3.1
2779,3.0
2780,2.8
2781,1.8
2782,0.4
2783,-0.8
2784,-1.0
2785,-0.9
2786,-1.4
2787,-0.7
2788,-0.2
2789,3.6
2790,3.9
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,-1.4
2809,-1.3
2810,-1.9
2811,
2812,
2813,
2814,
2815,
2816,3.6
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,-1.9
2833,-1.8
2834,-2.0
2835,-1.9
2836,-0.3
2837,1.9
2838,2.5
2839,3.8
2840,4.4
2841,4.8
2842,4.8
2843,6.1
2844,5.1
2845,5.0
2846,5.0
2847,4.5
2848,4.9
2849,4.5
2850,2.4
2851,2.2
2852,1.9
2853,1.7
2854,1.4
2855,1.2
2856,0.9
2857,-0.5
2858,0.1
2859,-0.2
2860,1.0
2861,0.7
2862,2.3
2863,2.3
2864,3.5
2865,3.1
2866,3.4
2867,4.3
2868,4.1
2869,4.7
2870,4.5
2871,4.3
2872,3.7
2873,3.4
2874,2.6
2875,1.6
2876,-0.3
2877,0.5
2878,0.4
2879,0.3
2880,0.2
2881,-0.2
2882,0.2
2883,0.0
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,-2.1
2905,-2.5
2906,-2.2
2907,-1.7
2908,0.9
2909,3.4
2910,5.1
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,-0.7
2929,-0.9
2930,-1.6
2931,-0.8
2932,-0.4
2933,1.9
2934,2.1
2935,3.2
2936,3.5
2937,4.6
2938,5.5
2939,5.9
2940,6.0
2941,6.1
2942,6.1
2943,6.1
2944,6.1
2945,6.0
2946,5.3
2947,1.7
2948,0.2
2949,-0.6
2950,-1.1
2951,-1.5
2952,-1.5
2953,-1.5
2954,-1.6
2955,-1.3
2956,-0.3
2957,1.9
2958,2.0
2959,2.4
2960,3.5
2961,4.3
2962,4.9
2963,5.8
2964,8.2
2965,8.5
2966,8.7
2967,7.1
2968,6.5
2969,6.5
2970,6.0
2971,5.8
2972,5.4
2973,5.2
2974,4.6
2975,4.8
2976,3.8
2977,4.2
2978,3.5
2979,1.5
2980,3.7
2981,4.6
2982,5.6
2983,6.7
2984,8.2
2985,8.2
2986,7.8
2987,8.5
2988,8.8
2989,8.1
2990,7.9
2991,7.4
2992,7.2
2993,6.2
2994,5.1
2995,3.6
2996,-0.7
2997,-1.4
2998,-1.5
2999,-1.9
3000,-2.3
3001,-3.0
3002,-3.3
3003,-3.0
3004,0.9
3005,2.1
3006,2.9
3007,3.2
3008,4.2
3009,4.7
3010,5.5
3011,5.8
3012,5.7
3013,5.2
3014,5.4
3015,5.9
3016,5.8
3017,5.8
3018,4.4
3019,1.0
3020,-0.8
3021,-1.2
3022,-1.4
3023,-1.8
3024,-2.2
3025,-2.7
3026,-2.7
3027,-2.1
3028,0.4
3029,3.3
3030,4.6
3031,4.2
3032,6.0
3033,7.6
3034,7.4
3035,6.3
3036,6.5
3037,5.3
3038,6.3
3039,5.7
3040,4.8
3041,4.6
3042,3.8
3043,1.6
3044,-0.3
3045,-0.7
3046,-1.1
3047,-1.0
3048,-0.6
3049,-0.2
3050,-0.6
3051,-0.2
3052,1.8
3053,3.8
3054,3.8
3055,5.7
3056,5.5
3057,4.8
3058,4.6
3059,5.0
3060,5.4
3061,5.2
3062,5.3
3063,5.3
3064,3.9
3065,4.2
3066,2.5
3067,2.3
3068,-0.1
3069,-0.6
3070,-1.0
3071,-1.2
3072,-1.5
3073,-1.6
3074,-2.1
3075,-1.0
3076,0.2
3077,2.1
3078,3.1
3079,4.5
3080,6.1
3081,9.4
3082,9.2
3083,9.3
3084,9.8
3085,9.7
3086,9.4
3087,9.9
3088,9.6
3089,8.9
3090,8.1
3091,5.4
3092,3.5
3093,2.8
3094,2.3
3095,1.7
3096,1.9
3097,2.0
3098,3.0
3099,4.0
3100,5.0
3101,6.0
3102,8.3
3103,8.9
3104,10.7
3105,10.3
3106,12.0
3107,13.7
3108,13.1
3109,12.7
3110,12.9
3111,12.8
3112,13.7
3113,12.4
3114,10.6
3115,9.1
3116,9.0
3117,8.4
3118,8.1
3119,7.5
3120,9.7
3121,9.3
3122,9.8
3123,9.1
3124,11.9
3125,14.2
3126,14.4
3127,16.1
3128,16.2
3129,17.8
3130,18.8
3131,19.0
3132,19.5
3133,19.6
3134,18.5
3135,17.8
3136,18.0
3137,17.4
3138,14.9
3139,10.1
3140,7.6
3141,6.9
3142,6.4
3143,5.6
3144,6.0
3145,4.5
3146,3.6
3147,4.2
3148,5.6
3149,8.1
3150,9.8
3151,9.9
3152,10.7
3153,11.4
3154,11.7
3155,12.1
3156,11.7
3157,10.5
3158,9.7
3159,9.0
3160,8.4
3161,8.1
3162,7.9
3163,7.9
3164,8.0
3165,7.9
3166,7.5
3167,7.1
3168,6.8
3169,6.8
3170,6.5
3171,6.7
3172,6.8
3173,7.0
3174,6.9
3175,7.3
3176,7.5
3177,7.3
3178,7.2
3179,7.7
3180,8.1
3181,8.2
3182,8.2
3183,8.4
3184,8.0
3185,7.9
3186,7.8
3187,7.4
3188,7.1
3189,6.8
3190,6.8
3191,6.7
3192,6.9
3193,7.0
3194,6.8
3195,6.9
3196,7.1
3197,7.2
3198,7.3
3199,7.8
3200,8.2
3201,9.2
3202,9.8
3203,11.7
3204,13.2
3205,13.5
3206,14.1
3207,14.6
3208,14.4
3209,13.3
3210,13.7
3211,11.0
3212,9.7
3213,8.6
3214,7.9
3215,7.0
3216,7.0
3217,7.2
3218,7.6
3219,7.9
3220,10.2
3221,11.1
3222,12.4
3223,11.6
3224,11.7
3225,13.4
3226,12.2
3227,13.3
3228,13.7
3229,13.0
3230,13.9
3231,15.2
3232,13.4
3233,12.1
3234,10.9
3235,9.8
3236,8.8
3237,8.7
3238,6.5
3239,4.5
3240,6.6
3241,4.8
3242,5.6
3243,5.0
3244,8.9
3245,11.8
3246,12.8
3247,13.9
3248,14.6
3249,14.5
3250,14.1
3251,13.7
3252,14.3
3253,13.6
3254,12.7
3255,12.2
3256,11.1
3257,11.0
3258,10.6
3259,9.9
3260,9.6
3261,8.8
3262,8.4
3263,8.4
3264,7.6
3265,6.9
3266,6.5
3267,5.6
3268,9.7
3269,10.6
3270,10.6
3271,10.6
3272,10.9
3273,11.4
3274,11.6
3275,12.3
3276,11.9
3277,11.0
3278,9.6
3279,9.0
3280,8.5
3281,8.7
3282,8.2
3283,7.8
3284,7.7
3285,7.5
3286,7.3
3287,6.9
3288,6.9
3289,6.7
3290,6.4
3291,6.2
3292,5.9
3293,6.3
3294,6.8
3295,7.9
3296,9.4
3297,10.4
3298,10.6
3299,9.1
3300,9.6
3301,9.5
3302,9.3
3303,9.4
3304,9.7
3305,8.4
3306,8.0
3307,7.9
3308,7.5
3309,7.4
3310,7.5
3311,7.1
3312,6.9
3313,6.7
3314,6.6
3315,6.9
3316,7.2
3317,7.5
3318,7.7
3319,8.6
3320,8.5
3321,9.0
3322,9.5
3323,8.8
3324,10.3
3325,10.7
3326,10.5
3327,10.8
3328,10.9
3329,10.9
3330,10.2
3331,9.6
3332,8.9
3333,8.2
3334,7.5
3335,6.9
3336,6.2
3337,5.6
3338,5.4
3339,5.4
3340,5.5
3341,5.8
3342,6.8
3343,7.6
3344,7.5
3345,7.8
3346,8.3
3347,9.7
3348,9.6
3349,9.2
3350,9.5
3351,9.0
3352,9.1
3353,7.9
3354,6.4
3355,6.1
3356,5.9
3357,5.7
3358,5.4
3359,5.2
3360,5.0
3361,4.9
3362,5.0
3363,5.0
3364,5.4
3365,5.3
3366,5.7
3367,6.8
3368,8.0
3369,7.4
3370,9.0
3371,8.8
3372,9.4
3373,9.8
3374,10.2
3375,10.7
3376,11.4
3377,11.4
3378,11.3
3379,7.4
3380,6.2
3381,5.4
3382,4.8
3383,4.7
3384,3.8
3385,3.7
3386,3.9
3387,6.2
3388,9.0
3389,9.4
3390,10.5
3391,11.6
3392,11.7
3393,11.7
3394,12.7
3395,13.9
3396,15.1
3397,15.1
3398,14.5
3399,14.9
3400,13.5
3401,13.2
3402,11.6
3403,9.8
3404,8.1
3405,6.9
3406,6.0
3407,5.5
3408,4.8
3409,4.6
3410,5.3
3411,8.3
3412,8.8
3413,9.7
3414,11.4
3415,12.8
3416,15.7
3417,17.4
3418,17.2
3419,15.9
3420,17.8
3421,15.3
3422,12.3
3423,10.5
3424,10.4
3425,10.4
3426,10.5
3427,8.5
3428,7.4
3429,6.5
3430,5.9
3431,5.4
3432,5.4
3433,5.2
3434,5.2
3435,6.5
3436,9.8
3437,11.6
3438,11.7
3439,11.3
3440,12.1
3441,12.8
3442,13.9
3443,14.5
3444,15.0
3445,15.5
3446,15.1
3447,15.4
3448,15.8
3449,15.6
3450,14.1
3451,12.2
3452,12.1
3453,11.8
3454,11.1
3455,10.9
3456,10.7
3457,11.3
3458,11.9
3459,12.5
3460,13.1
3461,13.7
3462,15.2
3463,15.8
3464,15.1
3465,17.3
3466,17.6
3467,18.5
3468,17.9
3469,17.0
3470,15.5
3471,15.6
3472,16.7
3473,16.6
3474,16.4
3475,13.7
3476,9.7
3477,8.0
3478,7.2
3479,6.5
3480,5.8
3481,5.3
3482,6.1
3483,9.5
3484,11.0
3485,11.5
3486,12.0
3487,13.4
3488,14.6
3489,12.9
3490,12.9
3491,14.9
3492,15.7
3493,16.1
3494,15.8
3495,15.6
3496,15.7
3497,15.8
3498,15.2
3499,11.7
3500,9.8
3501,9.3
3502,9.6
3503,9.5
3504,9.1
3505,8.7
3506,8.3
3507,9.7
3508,10.9
3509,13.2
3510,11.4
3511,12.7
3512,12.5
3513,13.0
3514,13.9
3515,14.4
3516,15.2
3517,15.8
3518,14.7
3519,14.8
3520,15.0
3521,13.5
3522,13.7
3523,11.8
3524,10.9
3525,8.0
3526,5.9
3527,5.0
3528,5.1
3529,7.2
3530,6.6
3531,7.0
3532,7.8
3533,8.4
3534,8.9
3535,8.2
3536,8.8
3537,10.2
3538,10.4
3539,10.1
3540,10.9
3541,11.3
3542,10.3
3543,10.3
3544,10.4
3545,10.0
3546,9.1
3547,7.1
3548,6.2
3549,6.0
3550,5.0
3551,4.7
3552,3.4
3553,2.4
3554,2.6
3555,5.2
3556,8.2
3557,9.7
3558,8.9
3559,9.5
3560,9.2
3561,10.6
3562,11.7
3563,11.9
3564,12.4
3565,13.2
3566,13.0
3567,14.0
3568,14.6
3569,14.3
3570,14.2
3571,10.0
3572,8.7
3573,7.7
3574,6.9
3575,6.3
3576,6.0
3577,5.7
3578,6.2
3579,8.6
3580,11.5
3581,12.7
3582,13.6
3583,13.6
3584,15.9
3585,16.6
3586,18.1
3587,16.7
3588,17.4
3589,15.8
3590,16.0
3591,14.9
3592,13.9
3593,12.8
3594,11.3
3595,9.4
3596,8.2
3597,7.5
3598,6.8
3599,5.9
3600,4.9
3601,4.0
3602,5.0
3603,6.4
3604,7.0
3605,7.7
3606,8.5
3607,9.2
3608,11.3
3609,11.6
3610,12.6
3611,14.7
3612,15.9
3613,16.3
3614,15.5
3615,16.3
3616,16.7
3617,16.9
3618,15.0
3619,12.2
3620,10.7
3621,10.0
3622,9.0
3623,8.1
3624,7.1
3625,6.5
3626,6.9
3627,9.0
3628,12.4
3629,12.9
3630,14.4
3631,15.1
3632,16.4
3633,18.3
3634,18.8
3635,20.5
3636,21.5
3637,22.2
3638,21.8
3639,22.3
3640,22.9
3641,22.5
3642,20.4
3643,17.0
3644,15.1
3645,13.8
3646,12.1
3647,11.3
3648,10.5
3649,10.3
3650,11.0
3651,13.8
3652,17.7
3653,20.0
3654,21.3
3655,22.5
3656,21.0
3657,21.0
3658,22.3
3659,22.9
3660,23.6
3661,23.7
3662,20.9
3663,20.1
3664,19.4
3665,18.9
3666,18.3
3667,16.2
3668,13.7
3669,11.5
3670,10.3
3671,9.7
3672,9.2
3673,8.9
3674,9.6
3675,11.8
3676,14.8
3677,15.3
3678,16.3
3679,17.3
3680,18.3
3681,19.1
3682,19.4
3683,20.3
3684,20.9
3685,21.6
3686,22.2
3687,22.8
3688,23.4
3689,24.0
3690,22.3
3691,20.6
3692,18.9
3693,17.2
3694,15.5
3695,12.7
3696,12.1
3697,11.1
3698,15.0
3699,16.0
3700,17.9
3701,19.7
3702,19.7
3703,22.0
3704,23.0
3705,21.1
3706,22.1
3707,22.6
3708,22.7
3709,22.9
3710,22.8
3711,22.5
3712,22.4
3713,22.3
3714,21.4
3715,19.2
3716,
3717,15.7
3718,14.5
3719,16.9
3720,15.0
3721,14.7
3722,14.1
3723,14.6
3724,15.2
3725,15.5
3726,16.1
3727,16.6
3728,17.1
3729,18.1
3730,19.5
3731,19.8
3732,20.5
3733,20.8
3734,20.5
3735,20.6
3736,20.4
3737,20.3
3738,20.4
3739,18.0
3740,14.9
3741,13.1
3742,13.3
3743,14.3
3744,13.0
3745,12.8
3746,12.4
3747,12.7
3748,13.6
3749,14.4
3750,15.1
3751,15.9
3752,16.3
3753,17.5
3754,18.2
3755,17.8
3756,17.2
3757,16.5
3758,16.0
3759,15.1
3760,14.4
3761,13.5
3762,13.7
3763,13.7
3764,13.2
3765,12.5
3766,11.9
3767,11.8
3768,10.9
3769,9.8
3770,9.0
3771,10.2
3772,13.3
3773,12.7
3774,14.8
3775,15.3
3776,14.1
3777,14.8
3778,15.0
3779,15.6
3780,16.6
3781,16.7
3782,16.3
3783,16.5
3784,16.3
3785,16.6
3786,16.9
3787,13.0
3788,11.4
3789,11.0
3790,10.6
3791,10.0
3792,9.8
3793,10.1
3794,11.0
3795,13.2
3796,14.2
3797,14.9
3798,14.9
3799,16.4
3800,16.9
3801,17.4
3802,17.1
3803,17.3
3804,17.3
3805,16.9
3806,15.4
3807,15.2
3808,14.9
3809,14.6
3810,13.7
3811,13.2
3812,11.9
3813,11.4
3814,11.5
3815,11.7
3816,11.7
3817,11.9
3818,10.7
3819,12.0
3820,16.4
3821,15.6
3822,16.0
3823,16.6
3824,16.8
3825,18.1
3826,19.6
3827,19.9
3828,21.1
3829,19.7
3830,19.1
3831,18.0
3832,17.4
3833,17.6
3834,15.6
3835,14.2
3836,13.1
3837,12.4
3838,11.6
3839,11.2
3840,10.8
3841,10.6
3842,11.4
3843,13.0
3844,15.3
3845,16.2
3846,17.1
3847,17.4
3848,18.7
3849,20.1
3850,20.2
3851,22.0
3852,20.4
3853,21.0
3854,20.6
3855,20.8
3856,20.6
3857,20.5
3858,19.8
3859,18.7
3860,17.0
3861,16.5
3862,16.2
3863,15.3
3864,13.8
3865,14.4
3866,15.3
3867,15.2
3868,16.6
3869,19.5
3870,21.6
3871,21.3
3872,22.5
3873,23.6
3874,20.1
3875,16.2
3876,14.5
3877,14.1
3878,14.4
3879,14.6
3880,14.5
3881,14.3
3882,12.7
3883,12.2
3884,12.2
3885,11.6
3886,10.6
3887,9.4
3888,8.4
3889,8.5
3890,8.8
3891,9.0
3892,9.9
3893,12.1
3894,12.0
3895,11.8
3896,11.9
3897,13.4
3898,12.7
3899,12.5
3900,12.0
3901,11.6
3902,11.0
3903,11.7
3904,9.2
3905,9.1
3906,8.8
3907,8.4
3908,8.1
3909,7.7
3910,7.9
3911,8.4
3912,8.2
3913,8.0
3914,7.7
3915,7.9
3916,8.5
3917,8.0
3918,8.3
3919,8.0
3920,7.8
3921,9.2
3922,9.9
3923,9.3
3924,9.6
3925,10.4
3926,10.1
3927,9.5
3928,9.7
3929,9.9
3930,9.9
3931,9.2
3932,9.5
3933,10.0
3934,9.7
3935,9.5
3936,9.1
3937,9.1
3938,9.2
3939,9.2
3940,9.4
3941,10.2
3942,12.2
3943,13.2
3944,12.1
3945,14.1
3946,11.9
3947,12.7
3948,12.1
3949,11.3
3950,11.1
3951,11.4
3952,11.2
3953,10.3
3954,10.7
3955,9.3
3956,8.2
3957,8.5
3958,8.4
3959,8.2
3960,8.1
3961,7.9
3962,8.5
3963,9.0
3964,9.2
3965,9.5
3966,10.0
3967,10.4
3968,11.3
3969,9.7
3970,8.2
3971,8.1
3972,8.5
3973,8.0
3974,8.2
3975,7.7
3976,7.9
3977,8.0
3978,7.2
3979,6.2
3980,5.4
3981,4.5
3982,3.7
3983,3.8
3984,4.6
3985,4.6
3986,5.0
3987,5.8
3988,6.7
3989,9.5
3990,10.2
3991,11.4
3992,11.2
3993,11.1
3994,11.9
3995,12.6
3996,14.1
3997,14.2
3998,14.3
3999,15.1
4000,14.7
4001,14.3
4002,13.9
4003,13.3
4004,13.3
4005,12.2
4006,12.2
4007,12.3
4008,12.0
4009,12.5
4010,12.2
4011,12.8
4012,13.6
4013,14.9
4014,15.6
4015,16.0
4016,17.5
4017,18.2
4018,17.8
4019,16.9
4020,18.2
4021,17.4
4022,16.2
4023,15.5
4024,13.8
4025,12.8
4026,12.7
4027,12.6
4028,12.3
4029,12.0
4030,12.0
4031,11.7
4032,11.5
4033,11.5
4034,11.8
4035,11.6
4036,11.2
4037,10.8
4038,10.8
4039,10.8
4040,10.5
4041,10.7
4042,11.6
4043,12.5
4044,11.9
4045,11.6
4046,12.2
4047,12.6
4048,12.2
4049,11.9
4050,11.3
4051,10.2
4052,9.2
4053,9.6
4054,8.8
4055,8.7
4056,8.5
4057,8.6
4058,8.8
4059,9.4
4060,9.6
4061,9.8
4062,10.4
4063,12.3
4064,11.7
4065,13.4
4066,14.0
4067,12.2
4068,11.8
4069,12.0
4070,11.9
4071,11.6
4072,11.4
4073,11.4
4074,11.0
4075,10.8
4076,10.5
4077,10.4
4078,10.1
4079,10.0
4080,10.0
4081,10.1
4082,10.1
4083,10.6
4084,11.8
4085,11.9
4086,11.4
4087,13.1
4088,13.3
4089,14.4
4090,14.6
4091,15.5
4092,15.2
4093,15.0
4094,15.2
4095,14.6
4096,14.9
4097,14.6
4098,14.1
4099,12.9
4100,12.6
4101,12.3
4102,12.2
4103,12.1
4104,11.9
4105,11.7
4106,11.7
4107,11.6
4108,11.8
4109,12.5
4110,13.3
4111,13.9
4112,15.1
4113,14.7
4114,14.1
4115,13.9
4116,14.2
4117,13.6
4118,14.0
4119,13.6
4120,13.7
4121,13.0
4122,11.6
4123,10.9
4124,10.3
4125,9.9
4126,10.0
4127,9.7
4128,9.5
4129,9.5
4130,8.7
4131,9.3
4132,9.4
4133,10.9
4134,11.4
4135,12.5
4136,12.4
4137,13.2
4138,13.7
4139,14.1
4140,14.2
4141,14.5
4142,13.5
4143,13.9
4144,13.9
4145,14.4
4146,13.9
4147,10.3
4148,8.5
4149,7.5
4150,7.1
4151,6.3
4152,6.4
4153,6.2
4154,7.2
4155,9.8
4156,12.9
4157,13.9
4158,14.8
4159,15.1
4160,15.2
4161,14.8
4162,15.5
4163,15.9
4164,16.1
4165,14.6
4166,14.1
4167,13.1
4168,13.1
4169,12.5
4170,11.8
4171,10.9
4172,10.4
4173,10.2
4174,10.1
4175,10.2
4176,10.0
4177,10.1
4178,10.3
4179,10.7
4180,11.4
4181,11.8
4182,12.2
4183,13.1
4184,13.4
4185,14.2
4186,14.4
4187,15.8
4188,15.8
4189,15.5
4190,14.9
4191,13.3
4192,12.8
4193,12.2
4194,11.9
4195,11.8
4196,11.3
4197,10.8
4198,10.7
4199,10.5
4200,10.4
4201,10.2
4202,9.9
4203,9.8
4204,9.8
4205,10.3
4206,10.4
4207,11.5
4208,12.2
4209,12.2
4210,13.2
4211,13.6
4212,13.0
4213,13.1
4214,13.9
4215,14.2
4216,13.4
4217,13.0
4218,12.8
4219,12.9
4220,12.0
4221,11.2
4222,11.3
4223,10.5
4224,10.3
4225,10.3
4226,9.9
4227,9.8
4228,10.3
4229,10.8
4230,11.7
4231,12.3
4232,13.3
4233,13.5
4234,13.7
4235,14.9
4236,15.5
4237,16.3
4238,14.7
4239,14.3
4240,13.9
4241,12.8
4242,12.0
4243,11.0
4244,10.7
4245,10.8
4246,10.2
4247,10.3
4248,10.2
4249,9.4
4250,9.4
4251,10.1
4252,10.9
4253,11.6
4254,12.4
4255,14.0
4256,15.7
4257,14.8
4258,15.9
4259,14.7
4260,14.8
4261,14.6
4262,13.9
4263,13.6
4264,12.2
4265,12.2
4266,12.1
4267,11.8
4268,11.3
4269,11.2
4270,11.2
4271,10.9
4272,10.8
4273,10.4
4274,10.2
4275,10.8
4276,13.2
4277,12.8
4278,12.6
4279,14.5
4280,13.5
4281,14.6
4282,14.5
4283,14.8
4284,15.4
4285,14.5
4286,14.0
4287,13.7
4288,12.7
4289,12.4
4290,12.0
4291,11.4
4292,11.2
4293,10.5
4294,10.7
4295,10.6
4296,11.0
4297,10.7
4298,10.6
4299,10.3
4300,10.1
4301,9.9
4302,9.9
4303,10.2
4304,10.6
4305,10.9
4306,12.1
4307,12.0
4308,11.4
4309,10.5
4310,11.8
4311,12.1
4312,11.9
4313,12.7
4314,11.9
4315,11.2
4316,10.4
4317,9.4
4318,9.3
4319,9.1
4320,9.0
4321,9.1
4322,8.9
4323,9.4
4324,10.6
4325,11.4
4326,11.5
4327,10.5
4328,11.1
4329,12.3
4330,13.6
4331,13.8
4332,14.2
4333,14.7
4334,14.8
4335,15.2
4336,15.3
4337,15.7
4338,16.0
4339,11.9
4340,10.3
4341,9.2
4342,8.9
4343,8.7
4344,8.3
4345,8.1
4346,8.7
4347,11.7
4348,13.5
4349,15.1
4350,14.9
4351,16.2
4352,16.8
4353,18.2
4354,19.3
4355,20.3
4356,21.5
4357,21.6
4358,21.5
4359,22.0
4360,22.3
4361,22.9
4362,21.2
4363,17.1
4364,15.0
4365,14.4
4366,13.4
4367,13.0
4368,12.2
4369,11.7
4370,12.1
4371,14.1
4372,17.8
4373,19.5
4374,19.6
4375,20.5
4376,21.6
4377,22.3
4378,23.5
4379,24.6
4380,25.4
4381,26.4
4382,25.7
4383,25.6
4384,24.0
4385,22.9
4386,21.4
4387,18.5
4388,17.2
4389,16.0
4390,15.2
4391,14.7
4392,14.1
4393,13.5
4394,13.6
4395,15.4
4396,19.3
4397,19.8
4398,20.7
4399,21.1
4400,23.0
4401,23.9
4402,25.8
4403,26.5
4404,27.9
4405,28.0
4406,24.9
4407,23.9
4408,23.0
4409,21.9
4410,21.4
4411,19.1
4412,17.2
4413,16.6
4414,14.7
4415,13.3
4416,12.4
4417,12.1
4418,13.0
4419,15.3
4420,16.6
4421,16.5
4422,17.2
4423,18.8
4424,20.2
4425,21.8
4426,24.0
4427,25.5
4428,28.6
4429,28.9
4430,28.0
4431,26.9
4432,25.4
4433,25.8
4434,25.9
4435,22.3
4436,19.2
4437,17.9
4438,17.0
4439,16.5
4440,16.6
4441,16.2
4442,18.6
4443,19.1
4444,18.2
4445,21.3
4446,22.6
4447,22.4
4448,22.8
4449,23.2
4450,23.7
4451,24.2
4452,24.7
4453,25.0
4454,26.7
4455,24.1
4456,23.0
4457,22.6
4458,20.5
4459,19.2
4460,18.0
4461,17.7
4462,16.8
4463,16.4
4464,16.5
4465,16.4
4466,16.3
4467,18.7
4468,20.2
4469,20.5
4470,20.8
4471,21.0
4472,22.3
4473,23.6
4474,22.9
4475,21.9
4476,20.7
4477,23.3
4478,21.3
4479,16.7
4480,18.5
4481,20.2
4482,19.5
4483,17.5
4484,16.1
4485,15.1
4486,14.6
4487,15.2
4488,14.5
4489,13.9
4490,17.0
4491,18.5
4492,17.2
4493,18.0
4494,18.2
4495,18.8
4496,20.7
4497,21.8
4498,23.3
4499,21.3
4500,22.2
4501,19.7
4502,20.7
4503,20.3
4504,18.7
4505,17.6
4506,17.4
4507,16.8
4508,15.2
4509,14.9
4510,14.6
4511,14.7
4512,14.6
4513,14.3
4514,14.2
4515,14.4
4516,14.8
4517,15.4
4518,17.3
4519,17.9
4520,18.2
4521,17.2
4522,18.2
4523,19.0
4524,20.0
4525,19.0
4526,20.0
4527,20.0
4528,18.6
4529,20.8
4530,20.0
4531,18.1
4532,16.4
4533,14.8
4534,14.8
4535,13.8
4536,13.3
4537,12.9
4538,13.5
4539,15.3
4540,17.3
4541,17.4
4542,18.0
4543,19.0
4544,19.4
4545,20.1
4546,20.9
4547,21.6
4548,21.4
4549,22.1
4550,22.1
4551,22.1
4552,22.8
4553,21.2
4554,21.1
4555,18.7
4556,17.7
4557,16.2
4558,16.0
4559,14.6
4560,13.9
4561,13.3
4562,13.7
4563,15.1
4564,16.8
4565,17.9
4566,18.4
4567,17.8
4568,19.1
4569,19.4
4570,19.0
4571,18.0
4572,16.7
4573,16.9
4574,15.8
4575,15.2
4576,15.7
4577,16.3
4578,16.7
4579,16.6
4580,16.6
4581,16.7
4582,16.6
4583,16.3
4584,15.8
4585,15.9
4586,16.3
4587,16.3
4588,16.2
4589,15.8
4590,15.7
4591,15.4
4592,16.2
4593,16.3
4594,15.4
4595,15.6
4596,15.9
4597,16.7
4598,16.0
4599,15.9
4600,16.2
4601,16.2
4602,15.5
4603,15.2
4604,14.7
4605,14.6
4606,14.4
4607,14.1
4608,13.5
4609,13.4
4610,12.9
4611,12.9
4612,14.8
4613,16.3
4614,17.4
4615,17.8
4616,17.9
4617,18.3
4618,19.3
4619,19.8
4620,21.2
4621,21.3
4622,21.5
4623,21.1
4624,19.8
4625,18.2
4626,17.4
4627,16.2
4628,15.2
4629,15.4
4630,14.5
4631,13.8
4632,12.8
4633,12.0
4634,12.3
4635,13.5
4636,16.3
4637,17.5
4638,17.7
4639,17.8
4640,19.0
4641,19.2
4642,19.3
4643,19.3
4644,19.5
4645,21.0
4646,21.1
4647,21.0
4648,21.3
4649,21.2
4650,20.4
4651,18.3
4652,17.0
4653,16.1
4654,15.5
4655,15.5
4656,15.5
4657,15.3
4658,15.2
4659,15.8
4660,16.6
4661,16.7
4662,17.0
4663,17.8
4664,18.0
4665,18.7
4666,20.9
4667,20.2
4668,21.1
4669,20.9
4670,22.2
4671,22.0
4672,22.0
4673,20.7
4674,20.0
4675,18.7
4676,17.2
4677,17.2
4678,16.8
4679,16.3
4680,15.7
4681,15.0
4682,15.4
4683,14.5
4684,14.7
4685,14.7
4686,16.0
4687,16.6
4688,16.4
4689,15.3
4690,15.4
4691,14.6
4692,15.2
4693,15.5
4694,15.5
4695,15.3
4696,14.9
4697,14.3
4698,13.4
4699,13.0
4700,11.8
4701,12.0
4702,11.7
4703,11.9
4704,11.6
4705,11.4
4706,11.6
4707,11.6
4708,12.4
4709,14.6
4710,15.7
4711,17.0
4712,14.7
4713,13.9
4714,15.3
4715,16.1
4716,16.0
4717,17.3
4718,17.2
4719,16.7
4720,16.0
4721,15.9
4722,15.8
4723,14.1
4724,13.7
4725,14.0
4726,14.2
4727,14.2
4728,14.2
4729,14.0
4730,13.7
4731,13.7
4732,14.2
4733,14.6
4734,14.4
4735,14.0
4736,14.1
4737,14.9
4738,14.1
4739,14.7
4740,15.0
4741,14.4
4742,14.4
4743,13.9
4744,13.3
4745,12.9
4746,12.0
4747,11.3
4748,11.6
4749,11.2
4750,11.0
4751,10.2
4752,10.4
4753,10.6
4754,10.5
4755,10.6
4756,10.3
4757,10.4
4758,10.4
4759,10.7
4760,10.4
4761,10.2
4762,10.3
4763,10.5
4764,10.4
4765,10.5
4766,10.2
4767,10.0
4768,10.2
4769,10.4
4770,10.3
4771,10.3
4772,10.0
4773,10.1
4774,10.2
4775,10.2
4776,10.2
4777,10.5
4778,10.5
4779,11.1
4780,11.1
4781,11.0
4782,11.2
4783,11.6
4784,12.5
4785,13.0
4786,13.8
4787,13.3
4788,13.0
4789,12.8
4790,13.1
4791,12.8
4792,12.3
4793,11.1
4794,11.2
4795,10.7
4796,10.3
4797,11.0
4798,10.1
4799,9.9
4800,9.9
4801,10.7
4802,10.0
4803,10.0
4804,9.9
4805,9.8
4806,9.7
4807,10.5
4808,11.6
4809,11.5
4810,12.6
4811,12.0
4812,11.1
4813,10.8
4814,10.7
4815,10.5
4816,10.1
4817,9.8
4818,9.6
4819,9.1
4820,8.9
4821,8.7
4822,8.6
4823,8.5
4824,8.2
4825,8.4
4826,8.6
4827,9.3
4828,10.3
4829,10.8
4830,11.1
4831,11.5
4832,12.5
4833,13.1
4834,14.8
4835,15.0
4836,15.7
4837,15.4
4838,15.7
4839,15.7
4840,15.8
4841,14.5
4842,13.7
4843,12.8
4844,12.3
4845,12.0
4846,11.7
4847,11.6
4848,12.0
4849,12.0
4850,11.7
4851,12.5
4852,12.7
4853,13.3
4854,12.4
4855,12.3
4856,12.1
4857,12.3
4858,12.5
4859,12.7
4860,12.3
4861,11.6
4862,11.4
4863,11.7
4864,11.6
4865,11.2
4866,11.2
4867,10.2
4868,9.8
4869,9.9
4870,10.0
4871,10.0
4872,10.5
4873,10.6
4874,10.5
4875,10.1
4876,10.2
4877,10.9
4878,11.0
4879,11.7
4880,13.3
4881,13.5
4882,14.3
4883,14.2
4884,14.8
4885,15.1
4886,15.0
4887,14.4
4888,14.4
4889,14.7
4890,13.8
4891,11.6
4892,10.3
4893,9.6
4894,9.2
4895,8.7
4896,8.5
4897,8.2
4898,8.2
4899,9.3
4900,12.9
4901,13.4
4902,13.7
4903,14.4
4904,15.5
4905,15.8
4906,18.2
4907,19.8
4908,20.5
4909,19.9
4910,20.1
4911,20.7
4912,21.1
4913,20.1
4914,18.0
4915,15.9
4916,14.5
4917,13.8
4918,13.3
4919,12.8
4920,12.5
4921,11.8
4922,11.5
4923,12.4
4924,15.3
4925,16.6
4926,17.1
4927,17.3
4928,18.7
4929,19.0
4930,20.5
4931,21.2
4932,22.2
4933,23.5
4934,23.5
4935,23.5
4936,23.2
4937,22.2
4938,20.5
4939,18.0
4940,16.3
4941,15.1
4942,14.1
4943,13.2
4944,12.9
4945,12.9
4946,12.2
4947,13.4
4948,16.5
4949,17.4
4950,18.2
4951,18.9
4952,20.8
4953,21.9
4954,23.9
4955,24.9
4956,26.1
4957,26.0
4958,24.8
4959,27.7
4960,27.3
4961,27.1
4962,22.1
4963,18.8
4964,17.8
4965,16.5
4966,17.4
4967,20.3
4968,18.6
4969,17.6
4970,17.3
4971,15.5
4972,17.0
4973,19.9
4974,23.8
4975,25.4
4976,25.7
4977,26.0
4978,26.0
4979,27.0
4980,25.8
4981,26.0
4982,26.7
4983,25.7
4984,24.4
4985,21.6
4986,20.3
4987,19.3
4988,18.6
4989,18.8
4990,17.9
4991,17.2
4992,15.5
4993,14.7
4994,14.9
4995,16.3
4996,19.6
4997,20.5
4998,21.2
4999,22.1
5000,23.7
5001,24.4
5002,26.2
5003,27.2
5004,25.7
5005,25.5
5006,26.7
5007,22.1
5008,22.4
5009,22.5
5010,21.8
5011,19.6
5012,18.2
5013,17.5
5014,16.0
5015,15.8
5016,15.1
5017,14.3
5018,14.2
5019,15.6
5020,17.1
5021,20.0
5022,18.8
5023,20.0
5024,21.8
5025,23.0
5026,24.2
5027,24.9
5028,25.4
5029,23.7
5030,23.5
5031,22.6
5032,21.6
5033,19.5
5034,17.2
5035,16.7
5036,15.5
5037,14.5
5038,14.4
5039,13.6
5040,12.6
5041,11.9
5042,11.6
5043,11.5
5044,11.7
5045,11.8
5046,11.7
5047,11.8
5048,11.9
5049,12.4
5050,11.9
5051,12.3
5052,12.8
5053,12.6
5054,12.2
5055,12.2
5056,11.8
5057,11.6
5058,11.3
5059,11.0
5060,10.8
5061,10.6
5062,10.5
5063,10.5
5064,10.0
5065,9.9
5066,9.5
5067,9.5
5068,10.3
5069,11.5
5070,11.9
5071,12.4
5072,13.0
5073,13.4
5074,13.3
5075,14.2
5076,14.2
5077,14.0
5078,13.9
5079,13.9
5080,13.5
5081,12.5
5082,11.5
5083,10.8
5084,10.5
5085,10.5
5086,10.4
5087,10.3
5088,10.2
5089,9.8
5090,9.7
5091,9.3
5092,9.2
5093,10.0
5094,10.4
5095,11.4
5096,11.1
5097,13.0
5098,12.7
5099,12.4
5100,13.4
5101,12.4
5102,12.3
5103,11.6
5104,10.9
5105,10.5
5106,10.3
5107,9.8
5108,9.5
5109,9.4
5110,9.3
5111,8.9
5112,9.1
5113,9.0
5114,9.0
5115,9.1
5116,9.3
5117,11.5
5118,11.3
5119,12.1
5120,11.4
5121,12.3
5122,11.3
5123,12.4
5124,12.0
5125,12.5
5126,13.0
5127,12.2
5128,11.7
5129,11.2
5130,10.5
5131,9.8
5132,8.0
5133,7.4
5134,6.3
5135,7.9
5136,8.5
5137,7.9
5138,8.2
5139,8.2
5140,9.2
5141,11.1
5142,10.9
5143,11.3
5144,13.2
5145,13.0
5146,12.3
5147,12.0
5148,13.9
5149,14.5
5150,13.3
5151,13.6
5152,13.4
5153,13.2
5154,12.7
5155,11.0
5156,8.8
5157,7.4
5158,6.3
5159,6.0
5160,5.7
5161,5.5
5162,5.3
5163,6.1
5164,8.8
5165,10.9
5166,12.5
5167,12.0
5168,12.6
5169,13.6
5170,14.5
5171,15.5
5172,15.5
5173,15.4
5174,16.0
5175,15.5
5176,14.6
5177,14.3
5178,13.7
5179,12.3
5180,10.8
5181,10.5
5182,10.1
5183,9.6
5184,9.0
5185,8.5
5186,7.7
5187,8.0
5188,10.1
5189,14.0
5190,13.5
5191,14.3
5192,14.5
5193,15.2
5194,16.1
5195,17.4
5196,17.8
5197,15.9
5198,17.7
5199,16.5
5200,13.3
5201,12.5
5202,12.5
5203,12.0
5204,11.2
5205,11.0
5206,9.8
5207,9.2
5208,9.1
5209,9.1
5210,8.5
5211,9.0
5212,10.8
5213,13.7
5214,15.2
5215,16.5
5216,16.9
5217,20.6
5218,18.9
5219,19.6
5220,20.1
5221,23.0
5222,22.8
5223,22.0
5224,21.6
5225,18.5
5226,15.6
5227,13.9
5228,12.8
5229,11.8
5230,11.4
5231,11.1
5232,10.2
5233,9.7
5234,9.3
5235,9.5
5236,14.4
5237,18.6
5238,19.0
5239,19.8
5240,19.6
5241,19.1
5242,20.3
5243,21.6
5244,22.9
5245,21.7
5246,21.5
5247,21.8
5248,20.5
5249,19.8
5250,19.0
5251,17.6
5252,15.2
5253,14.8
5254,14.5
5255,14.4
5256,13.0
5257,12.7
5258,12.7
5259,12.4
5260,12.5
5261,12.6
5262,12.7
5263,13.3
5264,13.7
5265,14.7
5266,15.5
5267,16.6
5268,17.9
5269,17.0
5270,17.1
5271,17.1
5272,17.2
5273,17.0
5274,15.3
5275,14.0
5276,13.2
5277,12.6
5278,12.0
5279,12.3
5280,12.6
5281,12.8
5282,12.7
5283,12.9
5284,13.6
5285,14.9
5286,16.4
5287,16.3
5288,16.4
5289,17.9
5290,19.1
5291,19.9
5292,20.5
5293,20.6
5294,21.2
5295,21.0
5296,19.6
5297,19.7
5298,16.2
5299,14.5
5300,14.0
5301,14.6
5302,13.8
5303,12.4
5304,13.4
5305,11.5
5306,10.9
5307,11.5
5308,13.4
5309,17.4
5310,17.2
5311,18.1
5312,18.5
5313,19.1
5314,19.6
5315,22.2
5316,21.4
5317,18.1
5318,17.7
5319,17.6
5320,17.7
5321,16.9
5322,15.1
5323,13.9
5324,13.6
5325,12.9
5326,13.3
5327,13.1
5328,13.1
5329,12.7
5330,12.4
5331,12.3
5332,12.5
5333,13.0
5334,13.4
5335,14.3
5336,14.5
5337,15.3
5338,15.4
5339,16.4
5340,16.2
5341,15.6
5342,15.6
5343,15.7
5344,16.9
5345,16.7
5346,14.6
5347,13.5
5348,11.5
5349,10.6
5350,10.0
5351,9.7
5352,9.8
5353,10.0
5354,10.1
5355,10.3
5356,11.3
5357,12.6
5358,13.3
5359,13.3
5360,14.1
5361,14.6
5362,16.1
5363,16.3
5364,17.3
5365,17.5
5366,18.4
5367,17.8
5368,15.2
5369,14.9
5370,14.1
5371,13.1
5372,13.0
5373,12.9
5374,13.0
5375,12.6
5376,11.7
5377,11.3
5378,11.8
5379,12.7
5380,13.6
5381,14.4
5382,15.8
5383,15.7
5384,16.6
5385,17.3
5386,17.5
5387,17.4
5388,18.1
5389,18.3
5390,16.9
5391,15.7
5392,15.6
5393,15.2
5394,15.3
5395,14.9
5396,14.1
5397,13.6
5398,13.5
5399,13.7
5400,13.4
5401,12.7
5402,12.4
5403,12.3
5404,12.3
5405,12.3
5406,12.1
5407,12.4
5408,12.2
5409,12.2
5410,12.5
5411,12.0
5412,11.6
5413,11.6
5414,11.8
5415,12.3
5416,12.5
5417,12.3
5418,12.1
5419,12.2
5420,11.8
5421,11.7
5422,11.4
5423,11.1
5424,10.8
5425,10.9
5426,10.6
5427,10.8
5428,11.0
5429,11.2
5430,11.7
5431,12.3
5432,12.5
5433,12.8
5434,13.5
5435,14.3
5436,13.9
5437,13.2
5438,13.0
5439,12.9
5440,12.3
5441,12.2
5442,12.0
5443,11.1
5444,11.4
5445,11.4
5446,11.4
5447,11.0
5448,10.5
5449,10.6
5450,10.8
5451,10.8
5452,11.0
5453,11.3
5454,11.5
5455,11.1
5456,10.7
5457,11.7
5458,12.6
5459,13.6
5460,12.4
5461,13.0
5462,13.3
5463,13.0
5464,12.6
5465,12.1
5466,11.6
5467,11.0
5468,10.8
5469,10.3
5470,10.0
5471,9.8
5472,9.6
5473,9.5
5474,9.7
5475,9.6
5476,9.8
5477,10.5
5478,11.3
5479,11.6
5480,11.7
5481,13.3
5482,12.7
5483,13.4
5484,13.1
5485,13.8
5486,13.5
5487,13.9
5488,12.6
5489,12.3
5490,10.3
5491,9.0
5492,9.0
5493,9.7
5494,10.1
5495,10.4
5496,10.7
5497,10.7
5498,11.0
5499,11.1
5500,11.6
5501,11.3
5502,11.3
5503,11.5
5504,11.3
5505,12.6
5506,11.8
5507,11.9
5508,12.1
5509,12.1
5510,11.4
5511,11.0
5512,11.1
5513,11.0
5514,10.4
5515,10.9
5516,10.9
5517,11.0
5518,11.1
5519,11.0
5520,10.8
5521,10.6
5522,10.3
5523,10.3
5524,10.5
5525,10.5
5526,10.5
5527,10.8
5528,9.9
5529,10.3
5530,10.5
5531,11.2
5532,11.6
5533,11.7
5534,10.1
5535,10.5
5536,9.7
5537,9.6
5538,9.4
5539,9.4
5540,9.5
5541,9.6
5542,9.9
5543,9.9
5544,9.3
5545,9.0
5546,9.1
5547,9.3
5548,9.3
5549,9.7
5550,9.9
5551,9.8
5552,10.0
5553,10.3
5554,10.9
5555,10.9
5556,11.0
5557,11.4
5558,11.2
5559,11.0
5560,10.6
5561,10.4
5562,9.7
5563,9.7
5564,9.8
5565,9.6
5566,9.2
5567,8.9
5568,8.5
5569,9.0
5570,8.8
5571,8.8
5572,8.7
5573,9.1
5574,9.7
5575,10.6
5576,11.2
5577,11.2
5578,11.8
5579,12.4
5580,12.5
5581,11.9
5582,11.8
5583,11.5
5584,11.2
5585,10.6
5586,10.0
5587,8.8
5588,5.9
5589,5.7
5590,6.2
5591,6.6
5592,7.0
5593,7.3
5594,7.3
5595,7.3
5596,7.8
5597,8.5
5598,9.1
5599,9.7
5600,10.3
5601,12.5
5602,11.5
5603,11.7
5604,12.2
5605,12.0
5606,11.5
5607,11.7
5608,10.8
5609,10.4
5610,8.7
5611,7.0
5612,7.4
5613,8.6
5614,6.3
5615,5.1
5616,4.6
5617,5.4
5618,5.4
5619,4.8
5620,4.5
5621,6.3
5622,9.9
5623,10.5
5624,10.6
5625,10.5
5626,11.2
5627,11.2
5628,11.7
5629,11.3
5630,11.1
5631,11.3
5632,11.3
5633,10.3
5634,9.6
5635,8.7
5636,7.9
5637,7.3
5638,7.4
5639,7.1
5640,6.8
5641,7.4
5642,7.8
5643,8.1
5644,8.5
5645,8.8
5646,9.2
5647,9.7
5648,9.7
5649,9.8
5650,10.6
5651,10.6
5652,10.9
5653,11.2
5654,12.2
5655,13.2
5656,13.8
5657,14.0
5658,12.9
5659,12.2
5660,12.3
5661,12.3
5662,11.6
5663,11.3
5664,11.0
5665,10.8
5666,11.0
5667,11.2
5668,10.9
5669,10.6
5670,11.4
5671,10.7
5672,11.1
5673,11.0
5674,11.4
5675,11.1
5676,12.0
5677,11.5
5678,11.8
5679,11.4
5680,11.1
5681,10.7
5682,10.6
5683,10.2
5684,10.5
5685,10.1
5686,9.9
5687,10.6
5688,10.1
5689,9.0
5690,9.2
5691,6.4
5692,6.8
5693,10.4
5694,11.2
5695,10.4
5696,11.0
5697,11.7
5698,12.5
5699,13.0
5700,13.2
5701,13.3
5702,13.4
5703,13.2
5704,12.2
5705,10.4
5706,9.9
5707,8.9
5708,7.6
5709,7.5
5710,6.9
5711,6.5
5712,6.3
5713,5.8
5714,5.5
5715,5.5
5716,6.7
5717,10.8
5718,12.2
5719,13.3
5720,15.4
5721,16.6
5722,17.5
5723,17.8
5724,17.8
5725,17.3
5726,17.3
5727,16.4
5728,15.0
5729,12.8
5730,10.8
5731,9.7
5732,9.2
5733,8.7
5734,8.2
5735,7.9
5736,7.4
5737,6.9
5738,6.3
5739,5.8
5740,6.5
5741,9.2
5742,11.6
5743,11.9
5744,12.0
5745,12.9
5746,14.1
5747,14.9
5748,15.3
5749,15.3
5750,16.3
5751,15.6
5752,14.1
5753,12.3
5754,11.1
5755,10.3
5756,9.8
5757,9.1
5758,8.6
5759,8.2
5760,7.8
5761,7.4
5762,6.9
5763,7.1
5764,7.6
5765,9.5
5766,12.6
5767,12.9
5768,14.1
5769,15.5
5770,16.6
5771,17.8
5772,17.4
5773,17.0
5774,16.5
5775,15.8
5776,15.0
5777,13.3
5778,12.1
5779,11.1
5780,10.5
5781,11.4
5782,11.3
5783,11.4
5784,11.1
5785,11.0
5786,10.7
5787,10.7
5788,10.9
5789,11.1
5790,11.4
5791,12.1
5792,12.4
5793,13.1
5794,13.3
5795,13.8
5796,13.9
5797,14.0
5798,13.4
5799,13.1
5800,12.8
5801,12.2
5802,11.2
5803,10.5
5804,10.4
5805,9.8
5806,10.5
5807,10.7
5808,10.3
5809,10.4
5810,10.2
5811,10.0
5812,10.1
5813,10.3
5814,10.7
5815,10.8
5816,11.2
5817,12.2
5818,12.9
5819,11.9
5820,12.9
5821,12.5
5822,12.4
5823,12.6
5824,12.0
5825,11.2
5826,11.1
5827,11.1
5828,10.8
5829,11.0
5830,10.8
5831,10.2
5832,10.6
5833,10.8
5834,11.1
5835,11.1
5836,11.0
5837,11.2
5838,11.3
5839,11.6
5840,11.5
5841,11.8
5842,11.4
5843,11.4
5844,11.1
5845,11.3
5846,11.3
5847,11.4
5848,11.2
5849,10.7
5850,10.8
5851,10.9
5852,11.3
5853,11.6
5854,11.2
5855,11.2
5856,11.4
5857,11.2
5858,10.9
5859,11.0
5860,11.1
5861,11.1
5862,11.2
5863,10.9
5864,11.0
5865,11.8
5866,11.9
5867,11.2
5868,11.7
5869,11.8
5870,11.9
5871,11.9
5872,11.4
5873,11.2
5874,11.0
5875,11.2
5876,11.2
5877,10.2
5878,9.1
5879,8.4
5880,7.9
5881,7.8
5882,7.8
5883,7.1
5884,7.1
5885,7.1
5886,8.6
5887,8.9
5888,8.2
5889,9.9
5890,9.6
5891,9.0
5892,9.4
5893,10.4
5894,8.7
5895,8.3
5896,8.0
5897,7.2
5898,5.4
5899,6.4
5900,6.4
5901,6.0
5902,6.4
5903,7.0
5904,6.2
5905,5.9
5906,4.5
5907,3.3
5908,4.5
5909,6.1
5910,8.1
5911,8.7
5912,8.4
5913,8.7
5914,10.1
5915,10.5
5916,10.2
5917,10.7
5918,10.3
5919,10.2
5920,9.5
5921,7.4
5922,6.0
5923,5.5
5924,5.3
5925,5.1
5926,5.9
5927,5.7
5928,5.8
5929,5.6
5930,6.0
5931,6.1
5932,6.3
5933,6.6
5934,7.8
5935,9.4
5936,10.4
5937,11.0
5938,11.6
5939,11.2
5940,12.4
5941,12.8
5942,12.7
5943,12.5
5944,11.8
5945,10.0
5946,8.1
5947,7.2
5948,7.0
5949,8.2
5950,8.6
5951,8.7
5952,8.4
5953,7.9
5954,7.8
5955,7.9
5956,8.1
5957,8.6
5958,9.7
5959,11.0
5960,11.6
5961,11.9
5962,12.1
5963,12.4
5964,11.5
5965,12.4
5966,11.8
5967,12.6
5968,11.4
5969,11.4
5970,11.3
5971,11.3
5972,11.3
5973,11.2
5974,11.2
5975,11.1
5976,11.1
5977,11.1
5978,11.2
5979,11.3
5980,11.6
5981,11.8
5982,11.9
5983,12.3
5984,12.5
5985,13.1
5986,13.8
5987,14.3
5988,14.6
5989,15.0
5990,14.5
5991,14.3
5992,13.9
5993,13.8
5994,13.8
5995,13.5
5996,13.2
5997,13.1
5998,13.5
5999,13.8
6000,15.3
6001,14.9
6002,14.0
6003,14.4
6004,14.4
6005,13.6
6006,12.9
6007,13.4
6008,13.3
6009,12.9
6010,12.3
6011,12.0
6012,12.1
6013,11.8
6014,11.6
6015,11.1
6016,11.0
6017,10.7
6018,10.7
6019,10.8
6020,10.6
6021,10.4
6022,10.5
6023,10.5
6024,10.4
6025,10.5
6026,10.6
6027,10.7
6028,10.6
6029,11.2
6030,11.4
6031,11.6
6032,11.7
6033,11.7
6034,11.3
6035,10.9
6036,10.9
6037,12.5
6038,12.7
6039,12.3
6040,12.2
6041,11.4
6042,11.0
6043,10.8
6044,10.5
6045,9.9
6046,9.5
6047,9.0
6048,8.6
6049,8.1
6050,8.1
6051,7.6
6052,7.6
6053,7.8
6054,8.2
6055,8.7
6056,8.8
6057,9.0
6058,9.2
6059,9.9
6060,10.3
6061,10.7
6062,11.1
6063,10.8
6064,11.0
6065,10.9
6066,10.9
6067,11.1
6068,11.0
6069,10.9
6070,10.9
6071,10.9
6072,10.8
6073,10.8
6074,10.8
6075,10.7
6076,10.7
6077,10.8
6078,10.9
6079,11.0
6080,11.4
6081,11.6
6082,12.0
6083,12.2
6084,12.2
6085,12.5
6086,12.6
6087,12.7
6088,12.6
6089,12.6
6090,12.5
6091,12.5
6092,12.2
6093,12.2
6094,12.2
6095,11.9
6096,11.4
6097,11.1
6098,11.0
6099,10.8
6100,10.6
6101,10.7
6102,9.9
6103,10.2
6104,10.7
6105,11.0
6106,10.7
6107,10.7
6108,9.5
6109,9.2
6110,9.8
6111,9.3
6112,8.9
6113,8.1
6114,7.4
6115,8.1
6116,8.0
6117,7.8
6118,8.1
6119,8.4
6120,8.2
6121,7.1
6122,5.9
6123,4.5
6124,5.6
6125,6.8
6126,
6127,
6128,
6129,
6130,
6131,
6132,
6133,
6134,
6135,
6136,
6137,
6138,
6139,
6140,
6141,7.0
6142,6.0
6143,5.3
6144,5.3
6145,4.4
6146,4.1
6147,4.1
6148,4.0
6149,5.2
6150,7.0
6151,8.3
6152,8.9
6153,9.3
6154,9.5
6155,10.0
6156,10.0
6157,10.6
6158,10.5
6159,9.7
6160,8.4
6161,6.1
6162,4.7
6163,4.5
6164,4.5
6165,4.5
6166,4.0
6167,3.5
6168,4.5
6169,5.3
6170,4.4
6171,3.8
6172,3.4
6173,4.3
6174,7.0
6175,7.5
6176,8.1
6177,9.3
6178,10.7
6179,11.2
6180,11.8
6181,12.4
6182,12.7
6183,11.3
6184,10.4
6185,8.7
6186,8.1
6187,7.6
6188,7.3
6189,6.8
6190,6.5
6191,6.2
6192,6.5
6193,7.1
6194,7.6
6195,7.9
6196,7.9
6197,8.1
6198,9.1
6199,9.9
6200,10.6
6201,11.8
6202,11.7
6203,11.8
6204,12.5
6205,12.8
6206,12.8
6207,12.8
6208,11.9
6209,11.4
6210,10.7
6211,10.3
6212,9.5
6213,9.4
6214,9.2
6215,10.0
6216,9.7
6217,7.9
6218,6.1
6219,5.7
6220,5.6
6221,6.5
6222,8.3
6223,10.9
6224,11.9
6225,12.8
6226,14.0
6227,13.5
6228,13.6
6229,13.5
6230,13.2
6231,12.5
6232,11.0
6233,9.9
6234,9.4
6235,9.3
6236,8.9
6237,9.0
6238,9.0
6239,8.6
6240,7.7
6241,7.6
6242,6.3
6243,4.4
6244,4.0
6245,5.2
6246,8.5
6247,10.2
6248,11.0
6249,12.0
6250,12.6
6251,12.4
6252,11.6
6253,12.9
6254,12.2
6255,11.7
6256,11.1
6257,9.8
6258,9.0
6259,8.5
6260,8.2
6261,7.3
6262,6.2
6263,6.0
6264,5.8
6265,5.5
6266,4.9
6267,4.1
6268,3.7
6269,4.4
6270,6.9
6271,9.3
6272,10.1
6273,10.6
6274,11.7
6275,11.7
6276,12.4
6277,13.3
6278,13.2
6279,13.8
6280,11.7
6281,8.8
6282,7.6
6283,6.7
6284,5.7
6285,5.4
6286,4.8
6287,4.4
6288,4.1
6289,4.0
6290,3.7
6291,3.3
6292,3.4
6293,4.2
6294,7.1
6295,8.6
6296,10.6
6297,11.2
6298,12.5
6299,13.2
6300,14.1
6301,14.2
6302,13.7
6303,12.1
6304,10.2
6305,9.0
6306,9.6
6307,9.9
6308,9.5
6309,9.4
6310,8.6
6311,7.7
6312,7.7
6313,7.8
6314,7.8
6315,7.7
6316,7.4
6317,7.6
6318,9.3
6319,9.6
6320,10.8
6321,11.8
6322,12.2
6323,12.0
6324,12.1
6325,12.2
6326,11.9
6327,11.3
6328,9.7
6329,9.3
6330,8.9
6331,9.2
6332,9.0
6333,8.4
6334,8.6
6335,9.1
6336,9.5
6337,9.0
6338,8.8
6339,9.4
6340,8.8
6341,9.5
6342,12.6
6343,13.9
6344,16.3
6345,15.9
6346,14.8
6347,14.0
6348,11.7
6349,10.6
6350,9.8
6351,9.7
6352,8.5
6353,8.1
6354,8.1
6355,7.8
6356,6.5
6357,6.8
6358,7.1
6359,6.8
6360,6.7
6361,6.7
6362,5.8
6363,5.0
6364,5.2
6365,5.7
6366,6.3
6367,7.1
6368,8.1
6369,8.2
6370,8.5
6371,9.0
6372,10.1
6373,9.4
6374,8.6
6375,8.5
6376,7.9
6377,7.8
6378,7.1
6379,6.8
6380,6.2
6381,5.5
6382,5.6
6383,5.5
6384,5.4
6385,5.4
6386,5.0
6387,5.1
6388,4.9
6389,5.1
6390,5.4
6391,5.7
6392,6.0
6393,6.3
6394,6.6
6395,6.1
6396,6.3
6397,6.7
6398,7.8
6399,7.8
6400,8.3
6401,8.0
6402,7.9
6403,7.6
6404,8.0
6405,8.6
6406,9.9
6407,9.7
6408,10.1
6409,9.5
6410,9.2
6411,8.6
6412,8.2
6413,8.1
6414,7.9
6415,8.2
6416,9.1
6417,9.2
6418,8.4
6419,8.5
6420,8.3
6421,8.7
6422,8.3
6423,8.1
6424,7.7
6425,6.6
6426,6.6
6427,7.1
6428,7.0
6429,7.3
6430,7.3
6431,7.2
6432,7.3
6433,7.8
6434,7.8
6435,7.7
6436,8.2
6437,8.7
6438,9.3
6439,10.0
6440,11.0
6441,11.3
6442,11.3
6443,12.6
6444,12.5
6445,12.9
6446,12.8
6447,12.2
6448,11.6
6449,11.1
6450,11.1
6451,10.1
6452,10.2
6453,13.4
6454,11.8
6455,13.7
6456,12.9
6457,11.1
6458,9.6
6459,11.9
6460,12.4
6461,12.0
6462,13.2
6463,13.8
6464,14.1
6465,14.9
6466,16.4
6467,16.0
6468,17.3
6469,16.4
6470,16.0
6471,15.5
6472,14.4
6473,14.2
6474,13.1
6475,13.3
6476,14.4
6477,14.9
6478,14.8
6479,14.4
6480,13.8
6481,13.0
6482,13.2
6483,12.8
6484,12.4
6485,11.5
6486,11.0
6487,11.6
6488,12.0
6489,11.6
6490,11.7
6491,13.4
6492,14.2
6493,14.6
6494,14.6
6495,14.2
6496,12.4
6497,10.8
6498,11.1
6499,12.5
6500,12.0
6501,11.0
6502,8.4
6503,7.8
6504,6.9
6505,6.7
6506,7.3
6507,7.5
6508,8.3
6509,9.5
6510,10.5
6511,11.7
6512,13.7
6513,14.5
6514,15.5
6515,14.9
6516,14.3
6517,13.8
6518,13.0
6519,12.5
6520,12.2
6521,12.0
6522,11.9
6523,11.2
6524,10.9
6525,12.3
6526,11.7
6527,11.8
6528,11.9
6529,11.6
6530,12.0
6531,12.0
6532,11.9
6533,11.7
6534,11.4
6535,11.9
6536,12.3
6537,12.5
6538,12.8
6539,12.6
6540,12.6
6541,12.4
6542,12.2
6543,11.8
6544,11.1
6545,10.8
6546,10.5
6547,10.0
6548,10.6
6549,10.9
6550,11.3
6551,11.5
6552,11.0
6553,10.7
6554,10.2
6555,9.8
6556,9.2
6557,9.9
6558,10.6
6559,11.5
6560,12.3
6561,12.8
6562,13.4
6563,14.3
6564,14.3
6565,13.6
6566,13.5
6567,13.5
6568,13.0
6569,12.9
6570,11.1
6571,10.7
6572,10.2
6573,12.5
6574,14.3
6575,14.3
6576,13.0
6577,13.8
6578,13.6
6579,14.0
6580,14.1
6581,13.7
6582,13.7
6583,14.1
6584,14.7
6585,15.2
6586,15.7
6587,15.6
6588,15.3
6589,14.9
6590,13.7
6591,13.2
6592,12.0
6593,11.4
6594,11.5
6595,11.8
6596,11.1
6597,10.5
6598,10.3
6599,7.4
6600,8.2
6601,6.9
6602,7.2
6603,9.2
6604,10.4
6605,12.5
6606,13.2
6607,13.6
6608,14.1
6609,14.3
6610,14.7
6611,15.1
6612,15.5
6613,15.4
6614,15.9
6615,16.0
6616,16.2
6617,15.5
6618,15.6
6619,15.0
6620,14.6
6621,13.7
6622,12.3
6623,11.7
6624,11.7
6625,11.7
6626,11.5
6627,11.8
6628,11.5
6629,11.2
6630,12.5
6631,13.3
6632,14.4
6633,15.4
6634,16.1
6635,16.5
6636,16.6
6637,16.5
6638,16.0
6639,14.8
6640,13.5
6641,13.4
6642,12.8
6643,11.7
6644,11.4
6645,9.0
6646,10.1
6647,10.4
6648,9.2
6649,9.1
6650,11.0
6651,12.1
6652,11.0
6653,10.6
6654,12.0
6655,12.3
6656,13.0
6657,13.6
6658,14.3
6659,15.1
6660,15.0
6661,15.7
6662,14.1
6663,12.8
6664,10.6
6665,9.6
6666,8.5
6667,7.8
6668,7.4
6669,7.0
6670,6.8
6671,6.2
6672,6.0
6673,6.2
6674,6.6
6675,6.7
6676,6.5
6677,6.6
6678,7.3
6679,8.2
6680,8.9
6681,9.5
6682,9.9
6683,9.7
6684,10.1
6685,10.5
6686,10.1
6687,9.4
6688,8.9
6689,8.8
6690,8.5
6691,8.3
6692,8.1
6693,8.1
6694,8.6
6695,8.9
6696,8.4
6697,7.2
6698,6.2
6699,6.9
6700,8.0
6701,7.7
6702,7.5
6703,8.6
6704,9.3
6705,10.1
6706,10.5
6707,10.7
6708,10.6
6709,10.4
6710,10.1
6711,9.2
6712,8.3
6713,7.6
6714,6.6
6715,6.6
6716,6.6
6717,7.0
6718,7.2
6719,7.7
6720,7.6
6721,8.2
6722,8.2
6723,8.4
6724,8.6
6725,8.6
6726,8.8
6727,9.7
6728,9.9
6729,11.2
6730,12.9
6731,12.2
6732,12.0
6733,12.9
6734,13.5
6735,12.9
6736,12.4
6737,11.7
6738,11.6
6739,11.3
6740,11.2
6741,11.2
6742,11.2
6743,11.0
6744,10.9
6745,10.9
6746,10.6
6747,10.4
6748,10.4
6749,10.5
6750,10.5
6751,10.7
6752,11.2
6753,10.9
6754,11.2
6755,11.2
6756,11.5
6757,11.8
6758,11.8
6759,11.5
6760,11.6
6761,11.3
6762,11.1
6763,11.3
6764,11.6
6765,11.1
6766,11.0
6767,11.3
6768,11.7
6769,11.2
6770,11.1
6771,11.4
6772,11.3
6773,11.5
6774,11.2
6775,10.9
6776,10.9
6777,10.6
6778,10.3
6779,10.0
6780,9.8
6781,9.6
6782,9.4
6783,9.3
6784,9.2
6785,9.1
6786,9.1
6787,9.2
6788,9.2
6789,8.8
6790,8.4
6791,8.0
6792,6.1
6793,5.7
6794,5.6
6795,5.9
6796,6.0
6797,5.8
6798,6.1
6799,6.0
6800,6.4
6801,6.4
6802,6.3
6803,6.2
6804,6.0
6805,6.0
6806,5.8
6807,5.5
6808,5.2
6809,4.6
6810,4.3
6811,4.4
6812,4.5
6813,4.4
6814,4.5
6815,4.8
6816,5.5
6817,6.5
6818,6.2
6819,6.4
6820,5.8
6821,5.6
6822,5.3
6823,5.3
6824,5.8
6825,5.9
6826,5.4
6827,5.1
6828,5.2
6829,5.2
6830,5.0
6831,4.1
6832,4.2
6833,4.1
6834,3.7
6835,3.2
6836,3.5
6837,3.1
6838,2.8
6839,2.8
6840,2.8
6841,2.8
6842,3.0
6843,2.6
6844,2.8
6845,2.8
6846,2.8
6847,3.6
6848,4.2
6849,4.9
6850,3.9
6851,5.1
6852,5.7
6853,5.6
6854,5.0
6855,4.6
6856,4.4
6857,5.2
6858,4.5
6859,3.9
6860,3.6
6861,3.7
6862,4.2
6863,4.8
6864,5.5
6865,6.5
6866,7.1
6867,7.9
6868,8.6
6869,8.8
6870,8.9
6871,7.6
6872,8.3
6873,8.9
6874,9.9
6875,9.3
6876,9.5
6877,9.0
6878,8.9
6879,8.6
6880,8.4
6881,8.3
6882,8.1
6883,7.7
6884,7.1
6885,6.9
6886,6.4
6887,4.8
6888,5.4
6889,5.7
6890,5.1
6891,4.3
6892,4.6
6893,4.5
6894,4.6
6895,4.4
6896,4.5
6897,3.0
6898,4.0
6899,2.8
6900,2.9
6901,3.1
6902,3.6
6903,2.7
6904,2.3
6905,2.4
6906,2.1
6907,1.5
6908,1.4
6909,1.9
6910,2.2
6911,2.4
6912,2.3
6913,2.1
6914,2.7
6915,1.7
6916,2.4
6917,1.8
6918,2.8
6919,3.4
6920,3.4
6921,4.3
6922,4.1
6923,3.9
6924,3.9
6925,4.1
6926,2.8
6927,3.4
6928,1.9
6929,2.0
6930,2.1
6931,1.6
6932,1.7
6933,1.4
6934,1.5
6935,2.0
6936,1.6
6937,1.5
6938,2.1
6939,1.9
6940,1.8
6941,1.7
6942,2.4
6943,3.0
6944,3.0
6945,4.2
6946,4.7
6947,3.4
6948,4.3
6949,4.1
6950,4.2
6951,3.5
6952,3.1
6953,2.7
6954,3.0
6955,2.1
6956,2.4
6957,2.0
6958,2.3
6959,2.8
6960,1.9
6961,1.9
6962,2.0
6963,1.7
6964,1.5
6965,1.6
6966,1.9
6967,2.3
6968,2.9
6969,3.3
6970,4.2
6971,4.0
6972,5.3
6973,4.9
6974,4.3
6975,2.5
6976,0.8
6977,0.1
6978,0.0
6979,0.4
6980,0.4
6981,1.0
6982,1.3
6983,1.4
6984,1.4
6985,1.8
6986,0.8
6987,0.8
6988,0.7
6989,0.9
6990,2.0
6991,4.3
6992,4.2
6993,4.6
6994,5.0
6995,5.1
6996,5.3
6997,5.0
6998,5.0
6999,5.1
7000,5.8
7001,5.7
7002,5.5
7003,5.3
7004,5.3
7005,5.8
7006,5.9
7007,5.9
7008,5.8
7009,5.6
7010,5.4
7011,5.4
7012,5.5
7013,5.5
7014,5.8
7015,6.0
7016,6.5
7017,7.2
7018,7.3
7019,7.6
7020,8.0
7021,8.1
7022,8.1
7023,6.9
7024,6.9
7025,7.2
7026,6.7
7027,6.2
7028,5.4
7029,5.2
7030,4.9
7031,4.7
7032,3.9
7033,2.9
7034,3.2
7035,2.5
7036,3.6
7037,3.4
7038,3.4
7039,4.0
7040,4.1
7041,2.8
7042,2.8
7043,1.6
7044,2.2
7045,2.2
7046,2.5
7047,2.1
7048,2.2
7049,2.5
7050,2.9
7051,2.8
7052,3.0
7053,3.1
7054,2.8
7055,2.9
7056,3.0
7057,3.0
7058,2.4
7059,2.1
7060,2.1
7061,2.6
7062,2.7
7063,2.6
7064,2.6
7065,3.2
7066,3.7
7067,3.1
7068,3.9
7069,4.0
7070,4.2
7071,4.0
7072,3.5
7073,3.5
7074,3.4
7075,3.0
7076,3.2
7077,4.1
7078,3.7
7079,3.3
7080,4.0
7081,3.5
7082,3.5
7083,3.5
7084,2.6
7085,3.1
7086,2.8
7087,3.3
7088,3.3
7089,4.6
7090,4.6
7091,4.8
7092,4.3
7093,4.1
7094,3.9
7095,3.0
7096,2.8
7097,2.8
7098,2.5
7099,2.5
7100,2.2
7101,2.2
7102,2.4
7103,2.3
7104,2.2
7105,2.3
7106,3.2
7107,3.3
7108,3.4
7109,3.4
7110,3.5
7111,4.0
7112,4.4
7113,4.8
7114,5.7
7115,6.3
7116,6.0
7117,5.9
7118,5.7
7119,5.5
7120,5.3
7121,5.5
7122,5.5
7123,5.6
7124,5.6
7125,5.8
7126,5.5
7127,5.4
7128,5.6
7129,4.0
7130,3.4
7131,3.3
7132,3.6
7133,4.0
7134,3.8
7135,5.0
7136,6.2
7137,7.0
7138,6.8
7139,7.8
7140,7.5
7141,7.4
7142,8.6
7143,7.0
7144,6.2
7145,5.8
7146,5.4
7147,5.2
7148,4.9
7149,4.8
7150,5.2
7151,4.8
7152,4.4
7153,4.2
7154,4.4
7155,4.1
7156,3.9
7157,3.2
7158,2.4
7159,2.9
7160,4.4
7161,5.2
7162,6.4
7163,6.4
7164,7.2
7165,6.9
7166,4.1
7167,4.3
7168,3.6
7169,3.7
7170,4.4
7171,4.2
7172,3.2
7173,2.4
7174,1.8
7175,1.7
7176,2.2
7177,2.7
7178,4.8
7179,5.0
7180,5.0
7181,5.5
7182,5.8
7183,7.7
7184,8.4
7185,9.0
7186,9.8
7187,9.7
7188,10.3
7189,9.1
7190,9.1
7191,8.0
7192,9.2
7193,9.0
7194,7.7
7195,8.5
7196,9.0
7197,9.5
7198,9.4
7199,10.0
7200,9.6
7201,8.9
7202,8.8
7203,7.5
7204,8.8
7205,7.7
7206,7.2
7207,7.0
7208,7.4
7209,7.7
7210,8.6
7211,9.2
7212,8.3
7213,8.8
7214,8.5
7215,8.2
7216,8.2
7217,8.0
7218,7.4
7219,7.4
7220,7.0
7221,7.3
7222,7.1
7223,7.6
7224,7.8
7225,7.3
7226,6.9
7227,7.4
7228,6.9
7229,6.6
7230,6.6
7231,7.1
7232,7.9
7233,8.1
7234,7.4
7235,7.4
7236,8.2
7237,8.3
7238,8.0
7239,7.6
7240,6.9
7241,6.4
7242,5.3
7243,5.0
7244,5.5
7245,6.2
7246,8.7
7247,9.0
7248,10.1
7249,10.8
7250,7.7
7251,9.7
7252,11.3
7253,11.9
7254,12.1
7255,12.6
7256,12.4
7257,12.3
7258,11.4
7259,11.0
7260,9.8
7261,9.4
7262,7.0
7263,4.8
7264,4.2
7265,3.9
7266,4.3
7267,3.4
7268,3.2
7269,7.2
7270,9.4
7271,9.3
7272,9.5
7273,10.1
7274,10.6
7275,10.6
7276,10.6
7277,10.6
7278,10.8
7279,11.1
7280,11.2
7281,11.5
7282,10.6
7283,9.0
7284,7.7
7285,7.4
7286,6.9
7287,6.7
7288,6.5
7289,6.6
7290,5.7
7291,4.2
7292,2.8
7293,2.4
7294,1.9
7295,2.1
7296,3.9
7297,4.0
7298,3.7
7299,7.3
7300,7.6
7301,7.6
7302,8.2
7303,8.3
7304,9.2
7305,9.8
7306,11.3
7307,12.3
7308,12.6
7309,12.6
7310,11.7
7311,11.4
7312,10.5
7313,10.7
7314,9.8
7315,9.8
7316,8.9
7317,9.5
7318,10.6
7319,9.9
7320,10.1
7321,10.1
7322,9.8
7323,10.2
7324,10.4
7325,10.0
7326,9.7
7327,10.4
7328,10.7
7329,10.9
7330,11.4
7331,11.2
7332,11.3
7333,11.1
7334,10.5
7335,9.6
7336,9.5
7337,9.5
7338,9.3
7339,9.0
7340,8.5
7341,7.1
7342,7.5
7343,5.3
7344,4.6
7345,3.2
7346,2.6
7347,2.6
7348,2.1
7349,2.0
7350,1.6
7351,1.3
7352,1.5
7353,3.5
7354,3.7
7355,4.3
7356,4.8
7357,3.9
7358,2.3
7359,1.9
7360,1.4
7361,0.9
7362,0.8
7363,0.8
7364,0.9
7365,0.5
7366,0.4
7367,0.7
7368,0.7
7369,0.7
7370,1.3
7371,0.8
7372,1.8
7373,2.4
7374,2.1
7375,1.2
7376,2.9
7377,3.6
7378,4.7
7379,5.1
7380,5.4
7381,5.4
7382,4.8
7383,4.5
7384,4.4
7385,3.1
7386,3.8
7387,4.4
7388,4.6
7389,4.6
7390,4.8
7391,3.9
7392,3.5
7393,3.6
7394,2.4
7395,3.5
7396,3.1
7397,3.7
7398,3.6
7399,3.7
7400,3.9
7401,3.8
7402,4.2
7403,3.6
7404,3.4
7405,3.2
7406,3.0
7407,2.4
7408,2.1
7409,1.8
7410,1.2
7411,0.8
7412,1.0
7413,1.4
7414,1.2
7415,2.0
7416,2.2
7417,2.3
7418,2.4
7419,2.1
7420,2.6
7421,2.8
7422,3.1
7423,3.5
7424,3.3
7425,3.1
7426,3.5
7427,3.4
7428,2.7
7429,2.4
7430,2.1
7431,1.5
7432,1.2
7433,0.6
7434,0.6
7435,-0.5
7436,-0.5
7437,-0.5
7438,-1.2
7439,-1.0
7440,-0.4
7441,-0.6
7442,-0.6
7443,-0.8
7444,-1.1
7445,-0.7
7446,-0.1
7447,0.1
7448,0.3
7449,-0.1
7450,0.3
7451,0.6
7452,1.2
7453,0.6
7454,-0.9
7455,-1.8
7456,-2.1
7457,-2.4
7458,-2.8
7459,-3.0
7460,-3.0
7461,-3.3
7462,-3.3
7463,-3.5
7464,-3.7
7465,-3.9
7466,-4.0
7467,-4.5
7468,-4.6
7469,-4.8
7470,-4.9
7471,-5.1
7472,-4.2
7473,-3.3
7474,-2.9
7475,-2.5
7476,-2.0
7477,-2.9
7478,-3.5
7479,-4.2
7480,-4.3
7481,-4.0
7482,-3.6
7483,-3.1
7484,-2.7
7485,-2.2
7486,-1.8
7487,-1.4
7488,-0.9
7489,0.6
7490,0.3
7491,0.7
7492,0.5
7493,0.5
7494,1.0
7495,2.2
7496,3.4
7497,2.3
7498,4.6
7499,4.7
7500,4.9
7501,4.7
7502,4.0
7503,3.4
7504,1.1
7505,2.2
7506,3.8
7507,4.9
7508,4.6
7509,5.1
7510,4.5
7511,4.5
7512,4.3
7513,3.5
7514,1.9
7515,1.1
7516,0.7
7517,3.3
7518,3.9
7519,3.1
7520,2.7
7521,3.4
7522,4.5
7523,5.0
7524,3.1
7525,2.6
7526,3.1
7527,2.4
7528,3.0
7529,3.0
7530,2.5
7531,3.3
7532,3.6
7533,3.6
7534,3.3
7535,2.7
7536,0.2
7537,-0.1
7538,1.3
7539,2.4
7540,2.9
7541,2.9
7542,4.8
7543,5.1
7544,3.4
7545,5.2
7546,3.6
7547,3.2
7548,3.0
7549,3.5
7550,3.0
7551,5.3
7552,5.1
7553,5.4
7554,5.3
7555,5.4
7556,5.5
7557,4.8
7558,4.5
7559,4.5
7560,4.1
7561,3.4
7562,2.8
7563,2.4
7564,2.0
7565,1.3
7566,0.8
7567,1.0
7568,0.8
7569,1.7
7570,2.1
7571,2.1
7572,2.2
7573,1.0
7574,-0.1
7575,-0.2
7576,-0.6
7577,-0.9
7578,-1.5
7579,-1.8
7580,-2.2
7581,-2.2
7582,-1.2
7583,-2.5
7584,-2.3
7585,-2.0
7586,-0.3
7587,-0.4
7588,-0.3
7589,-2.1
7590,-1.3
7591,-1.2
7592,1.0
7593,1.3
7594,1.3
7595,1.2
7596,1.1
7597,1.0
7598,0.9
7599,0.9
7600,1.1
7601,0.6
7602,-0.7
7603,-1.5
7604,-1.9
7605,-2.4
7606,-2.6
7607,-2.7
7608,-3.2
7609,-3.7
7610,-3.7
7611,-3.3
7612,-2.4
7613,-2.1
7614,-2.3
7615,-2.8
7616,-2.4
7617,-2.3
7618,-2.0
7619,-2.1
7620,-1.8
7621,-1.8
7622,-1.8
7623,-1.7
7624,-1.3
7625,-1.4
7626,-1.4
7627,-1.4
7628,-1.7
7629,-1.9
7630,-2.0
7631,-1.8
7632,-1.9
7633,-2.0
7634,-2.1
7635,-2.1
7636,-1.7
7637,-0.9
7638,-0.6
7639,-0.3
7640,0.3
7641,0.3
7642,0.9
7643,1.1
7644,1.1
7645,1.3
7646,2.3
7647,2.2
7648,2.1
7649,3.5
7650,2.1
7651,2.1
7652,1.9
7653,1.8
7654,1.9
7655,1.3
7656,0.9
7657,1.2
7658,1.6
7659,3.8
7660,3.1
7661,2.6
7662,2.8
7663,2.8
7664,2.3
7665,2.7
7666,3.6
7667,4.2
7668,3.8
7669,4.2
7670,5.4
7671,4.4
7672,4.3
7673,4.3
7674,3.5
7675,3.8
7676,3.1
7677,5.4
7678,7.1
7679,7.2
7680,6.4
7681,7.1
7682,7.7
7683,6.0
7684,7.2
7685,5.9
7686,5.2
7687,4.7
7688,3.8
7689,3.2
7690,3.6
7691,2.8
7692,1.2
7693,0.6
7694,0.9
7695,1.1
7696,2.1
7697,3.0
7698,2.2
7699,0.4
7700,1.6
7701,1.4
7702,1.4
7703,1.3
7704,1.2
7705,1.2
7706,1.2
7707,1.3
7708,1.1
7709,1.1
7710,1.3
7711,1.5
7712,1.7
7713,1.7
7714,2.1
7715,1.2
7716,1.2
7717,1.1
7718,1.0
7719,1.3
7720,1.6
7721,1.8
7722,1.8
7723,1.9
7724,1.9
7725,2.1
7726,2.1
7727,2.3
7728,2.3
7729,2.2
7730,2.0
7731,1.9
7732,2.0
7733,2.1
7734,2.0
7735,2.1
7736,3.0
7737,6.6
7738,6.7
7739,6.8
7740,6.6
7741,6.0
7742,5.8
7743,2.5
7744,2.8
7745,3.1
7746,1.9
7747,3.1
7748,2.9
7749,3.1
7750,2.7
7751,2.8
7752,2.6
7753,2.8
7754,3.2
7755,3.0
7756,2.4
7757,2.0
7758,2.2
7759,2.5
7760,2.7
7761,3.2
7762,3.0
7763,2.8
7764,2.0
7765,1.6
7766,1.8
7767,1.8
7768,1.9
7769,1.0
7770,1.2
7771,1.2
7772,0.9
7773,1.4
7774,1.5
7775,1.4
7776,1.5
7777,1.9
7778,2.5
7779,2.1
7780,1.7
7781,1.6
7782,1.9
7783,1.4
7784,1.0
7785,1.4
7786,1.5
7787,1.3
7788,1.3
7789,0.9
7790,0.4
7791,0.2
7792,0.0
7793,0.1
7794,-0.1
7795,0.1
7796,0.2
7797,0.0
7798,0.0
7799,0.1
7800,0.1
7801,0.3
7802,0.4
7803,0.4
7804,0.3
7805,0.2
7806,0.3
7807,0.4
7808,0.7
7809,2.8
7810,4.2
7811,4.4
7812,4.0
7813,3.2
7814,3.4
7815,3.8
7816,3.8
7817,2.9
7818,2.1
7819,2.8
7820,3.4
7821,2.6
7822,2.8
7823,2.3
7824,2.0
7825,2.1
7826,1.7
7827,1.8
7828,1.9
7829,2.0
7830,2.6
7831,3.0
7832,3.4
7833,3.7
7834,4.4
7835,4.7
7836,5.5
7837,6.8
7838,6.8
7839,7.2
7840,7.0
7841,6.5
7842,4.9
7843,3.8
7844,3.2
7845,2.6
7846,2.3
7847,2.2
7848,1.4
7849,1.3
7850,1.0
7851,1.3
7852,1.5
7853,1.8
7854,1.9
7855,2.0
7856,2.0
7857,2.4
7858,2.8
7859,3.1
7860,3.3
7861,3.2
7862,2.4
7863,2.3
7864,1.7
7865,0.8
7866,0.3
7867,1.1
7868,1.5
7869,1.1
7870,1.5
7871,1.7
7872,0.4
7873,1.4
7874,1.4
7875,0.8
7876,0.3
7877,-0.2
7878,-0.3
7879,-0.2
7880,-0.7
7881,-0.9
7882,-0.9
7883,-1.2
7884,-1.1
7885,-1.2
7886,-2.4
7887,-1.7
7888,-1.5
7889,-1.8
7890,-2.2
7891,-2.2
7892,-2.2
7893,-2.1
7894,-2.4
7895,-2.2
7896,-2.8
7897,-3.4
7898,-3.5
7899,-3.9
7900,-4.4
7901,-4.6
7902,-4.5
7903,-4.4
7904,-4.7
7905,-4.5
7906,-4.5
7907,-4.8
7908,-5.0
7909,-5.6
7910,-5.2
7911,-4.6
7912,-5.0
7913,-4.7
7914,-5.7
7915,-5.7
7916,-6.6
7917,-6.5
7918,-6.8
7919,-7.2
7920,-7.2
7921,-7.4
7922,-7.5
7923,-7.9
7924,-7.8
7925,-8.0
7926,-8.4
7927,-9.2
7928,-9.9
7929,-9.8
7930,-9.7
7931,-9.3
7932,-9.6
7933,-10.0
7934,-10.5
7935,-10.5
7936,-10.6
7937,-10.0
7938,-10.8
7939,-11.2
7940,-10.2
7941,-10.7
7942,-10.9
7943,-11.1
7944,-11.2
7945,-11.4
7946,-11.4
7947,-11.6
7948,-11.6
7949,-11.6
7950,-11.8
7951,-11.7
7952,-11.7
7953,-11.5
7954,-10.8
7955,-10.5
7956,-11.0
7957,-11.2
7958,-11.7
7959,-12.0
7960,-11.9
7961,-12.1
7962,-11.3
7963,-10.2
7964,-10.0
7965,-10.5
7966,-9.8
7967,-9.6
7968,-9.9
7969,-8.2
7970,-7.8
7971,-8.2
7972,-8.1
7973,-8.0
7974,-9.0
7975,-8.3
7976,-8.4
7977,-7.5
7978,-7.0
7979,-7.1
7980,-6.8
7981,-7.2
7982,-8.4
7983,-9.3
7984,-10.1
7985,-10.5
7986,-9.9
7987,-9.2
7988,-8.8
7989,-8.1
7990,-8.1
7991,-7.7
7992,-7.9
7993,-7.2
7994,-6.3
7995,-6.2
7996,-6.2
7997,-5.8
7998,-5.8
7999,-6.1
8000,-6.2
8001,-5.7
8002,-5.2
8003,-5.2
8004,-4.9
8005,-5.0
8006,-5.0
8007,-4.9
8008,-6.6
8009,-5.7
8010,-4.5
8011,-3.8
8012,-3.5
8013,-3.4
8014,-3.2
8015,-3.1
8016,-2.8
8017,-2.8
8018,-2.6
8019,-3.4
8020,-4.0
8021,-3.8
8022,-4.0
8023,-4.6
8024,-3.9
8025,-4.3
8026,-3.5
8027,-4.1
8028,-4.0
8029,-3.2
8030,-3.2
8031,-3.1
8032,-3.5
8033,-3.5
8034,-4.4
8035,-4.1
8036,-2.3
8037,-2.1
8038,-3.4
8039,-3.1
8040,-2.3
8041,-2.5
8042,-2.8
8043,-2.8
8044,-2.3
8045,-2.4
8046,-2.8
8047,-3.4
8048,-4.7
8049,-5.6
8050,-6.2
8051,-6.2
8052,-6.3
8053,-7.0
8054,-7.3
8055,-7.4
8056,-8.2
8057,-8.2
8058,-9.1
8059,-11.6
8060,-13.6
8061,-13.6
8062,-14.1
8063,-14.9
8064,-15.5
8065,-15.5
8066,-15.8
8067,-16.8
8068,-17.2
8069,-17.2
8070,-16.2
8071,-16.7
8072,-10.9
8073,-10.6
8074,-10.6
8075,-13.7
8076,-13.1
8077,-9.7
8078,-8.9
8079,-8.5
8080,-8.1
8081,-8.6
8082,-8.5
8083,-8.4
8084,-7.2
8085,-6.8
8086,-6.5
8087,-7.2
8088,-5.3
8089,-4.2
8090,-4.2
8091,-4.4
8092,-5.0
8093,-4.2
8094,-3.8
8095,-3.7
8096,-3.7
8097,-3.6
8098,-3.6
8099,-4.2
8100,-4.2
8101,-4.5
8102,-4.1
8103,-3.4
8104,-3.3
8105,-3.4
8106,-3.7
8107,-3.7
8108,-4.0
8109,-4.5
8110,-4.7
8111,-6.2
8112,-7.4
8113,-8.1
8114,-9.0
8115,-9.8
8116,-10.4
8117,-10.9
8118,-10.8
8119,-11.5
8120,-11.7
8121,-12.4
8122,-11.7
8123,-11.0
8124,-10.9
8125,-11.8
8126,-12.4
8127,-11.8
8128,-12.5
8129,-13.6
8130,-13.8
8131,-14.0
8132,-13.6
8133,-14.2
8134,-13.9
8135,-14.2
8136,-14.2
8137,-14.2
8138,-14.8
8139,-14.9
8140,-15.2
8141,-14.8
8142,-14.8
8143,-15.1
8144,-15.4
8145,-15.6
8146,-14.9
8147,-15.4
8148,-14.1
8149,-15.5
8150,-15.1
8151,-15.8
8152,-15.3
8153,-15.6
8154,-15.1
8155,-15.2
8156,-15.3
8157,-15.5
8158,-14.2
8159,-15.2
8160,-13.9
8161,-14.4
8162,-14.7
8163,-13.9
8164,-14.8
8165,-14.6
8166,-15.1
8167,-14.4
8168,-14.7
8169,-15.0
8170,-13.5
8171,-13.4
8172,-12.9
8173,-13.4
8174,-13.4
8175,-13.5
8176,-13.4
8177,-13.1
8178,-12.1
8179,-11.5
8180,-10.3
8181,-9.0
8182,-8.6
8183,-8.4
8184,-8.1
8185,-9.3
8186,-10.7
8187,-10.6
8188,-11.2
8189,-10.2
8190,-8.5
8191,-7.8
8192,-6.0
8193,-3.6
8194,-3.1
8195,-2.9
8196,-2.5
8197,-1.7
8198,-2.1
8199,-2.0
8200,-1.8
8201,-2.2
8202,-2.2
8203,-2.2
8204,-1.9
8205,-1.8
8206,-1.7
8207,-1.5
8208,-1.5
8209,-1.6
8210,-1.6
8211,-1.7
8212,-1.9
8213,-2.0
8214,-0.7
8215,-1.8
8216,-0.7
8217,-0.7
8218,-0.3
8219,-0.3
8220,-0.1
8221,0.3
8222,-0.3
8223,0.2
8224,0.2
8225,0.2
8226,0.4
8227,0.7
8228,1.0
8229,0.7
8230,0.4
8231,0.4
8232,-0.2
8233,-0.6
8234,-0.7
8235,-0.6
8236,-1.1
8237,-1.5
8238,-1.7
8239,-2.1
8240,-1.9
8241,-1.9
8242,-2.5
8243,-5.1
8244,-5.9
8245,-6.4
8246,-7.5
8247,-7.1
8248,-7.8
8249,-8.5
8250,-8.1
8251,-7.9
8252,-6.5
8253,-6.1
8254,-5.5
8255,-4.9
8256,-4.1
8257,-4.2
8258,-2.3
8259,-2.3
8260,-3.2
8261,-2.4
8262,-2.3
8263,1.1
8264,-1.6
8265,-1.7
8266,-0.7
8267,-0.7
8268,-0.3
8269,-0.8
8270,-0.7
8271,0.0
8272,-0.8
8273,-1.0
8274,-0.7
8275,0.2
8276,-0.9
8277,-1.2
8278,-0.4
8279,-0.2
8280,-0.7
8281,-0.5
8282,-1.7
8283,-1.3
8284,-1.4
8285,-0.6
8286,-0.4
8287,0.3
8288,0.0
8289,0.2
8290,2.4
8291,2.1
8292,0.8
8293,1.0
8294,1.4
8295,0.9
8296,1.8
8297,2.0
8298,1.5
8299,1.5
8300,1.3
8301,0.6
8302,1.0
8303,1.8
8304,1.5
8305,1.1
8306,0.8
8307,0.7
8308,-0.7
8309,-1.8
8310,-2.0
8311,-0.7
8312,-0.3
8313,0.7
8314,-0.2
8315,0.2
8316,3.6
8317,3.4
8318,1.4
8319,1.4
8320,2.7
8321,0.5
8322,1.5
8323,0.7
8324,1.1
8325,1.5
8326,0.0
8327,1.7
8328,-0.3
8329,1.0
8330,-1.2
8331,-0.8
8332,0.7
8333,1.6
8334,1.5
8335,-0.5
8336,-1.1
8337,0.3
8338,-0.8
8339,-0.3
8340,-0.7
8341,-0.5
8342,0.4
8343,1.7
8344,3.4
8345,1.1
8346,1.6
8347,2.8
8348,3.4
8349,4.4
8350,5.2
8351,5.0
8352,4.7
8353,4.5
8354,4.5
8355,3.9
8356,4.9
8357,4.0
8358,3.5
8359,4.3
8360,4.1
8361,3.8
8362,4.0
8363,4.4
8364,4.3
8365,3.6
8366,4.3
8367,3.8
8368,4.1
8369,3.5
8370,2.6
8371,3.1
8372,3.5
8373,3.2
8374,3.2
8375,4.0
8376,5.0
8377,4.6
8378,4.8
8379,4.7
8380,4.3
8381,4.2
8382,4.1
8383,4.3
8384,5.0
8385,5.0
8386,5.2
8387,5.5
8388,5.6
8389,5.0
8390,4.9
8391,4.7
8392,4.7
8393,4.7
8394,4.3
8395,5.1
8396,5.0
8397,5.1
8398,5.5
8399,5.9
8400,5.5
8401,5.4
8402,4.1
8403,4.8
8404,4.5
8405,4.3
8406,4.4
8407,5.0
8408,5.5
8409,5.9
8410,6.4
8411,6.9
8412,7.2
8413,7.6
8414,7.8
8415,7.8
8416,7.8
8417,7.7
8418,7.7
8419,7.6
8420,7.7
8421,7.8
8422,7.9
8423,7.9
8424,8.2
8425,8.2
8426,8.2
8427,8.3
8428,8.1
8429,8.5
8430,7.8
8431,8.1
8432,7.6
8433,7.4
8434,7.0
8435,7.5
8436,7.6
8437,6.8
8438,6.4
8439,4.5
8440,4.2
8441,4.5
8442,3.7
8443,3.9
8444,3.0
8445,2.7
8446,2.5
8447,2.0
8448,1.1
8449,1.4
8450,1.3
8451,1.1
8452,1.1
8453,1.9
8454,1.6
8455,1.6
8456,1.5
8457,1.8
8458,2.2
8459,2.9
8460,2.2
8461,3.2
8462,3.4
8463,3.4
8464,3.6
8465,3.5
8466,3.7
8467,2.8
8468,3.3
8469,3.1
8470,2.5
8471,3.3
8472,3.1
8473,2.4
8474,2.5
8475,2.5
8476,2.8
8477,2.9
8478,1.7
8479,0.5
8480,0.5
8481,1.4
8482,1.3
8483,1.7
8484,0.8
8485,-0.3
8486,-0.9
8487,0.1
8488,0.0
8489,0.4
8490,0.7
8491,0.4
8492,0.4
8493,0.2
8494,0.5
8495,0.4
8496,0.5
8497,0.3
8498,0.2
8499,0.2
8500,0.3
8501,0.1
8502,0.1
8503,-0.2
8504,-0.5
8505,-0.4
8506,-0.3
8507,-0.3
8508,-0.2
8509,-0.4
8510,-0.6
8511,-0.7
8512,-0.6
8513,-0.5
8514,-0.4
8515,-0.6
8516,-0.7
8517,-0.8
8518,-0.7
8519,-1.0
8520,-1.2
8521,-1.6
8522,-1.2
8523,-1.4
8524,-1.4
8525,-1.1
8526,-1.6
8527,-1.6
8528,-2.3
8529,-2.0
8530,-1.6
8531,-1.9
8532,-2.2
8533,-3.4
8534,-4.3
8535,-5.1
8536,-5.6
8537,-6.0
8538,-6.2
8539,-6.4
8540,-6.2
8541,-6.2
8542,-7.0
8543,-6.6
8544,-7.2
8545,-7.4
8546,-6.0
8547,-4.3
8548,-2.6
8549,-1.9
8550,-1.4
8551,-1.1
8552,-0.8
8553,-0.3
8554,0.2
8555,0.3
8556,1.1
8557,-0.4
8558,-1.6
8559,-2.2
8560,-2.8
8561,-3.6
8562,-3.8
8563,-4.6
8564,-8.1
8565,-8.2
8566,-8.5
8567,-8.0
8568,-8.6
8569,-10.2
8570,-10.5
8571,-11.3
8572,-12.4
8573,-10.6
8574,-8.6
8575,-8.6
8576,-8.3
8577,-8.5
8578,-8.5
8579,-6.1
8580,-5.2
8581,-5.0
8582,-3.2
8583,-3.3
8584,-3.9
8585,-3.8
8586,-6.2
8587,-7.4
8588,-8.1
8589,-4.1
8590,-3.2
8591,-2.6
8592,-2.4
8593,-1.6
8594,-1.9
8595,-1.5
8596,-1.0
8597,-1.0
8598,-0.8
8599,-0.7
8600,-1.0
8601,-0.7
8602,-0.6
8603,-1.0
8604,-0.4
8605,-0.9
8606,-0.6
8607,-0.5
8608,-0.4
8609,-0.5
8610,-0.8
8611,-0.9
8612,-0.7
8613,-0.2
8614,-1.1
8615,-0.7
8616,-0.8
8617,-1.6
8618,-1.8
8619,-1.1
8620,-0.7
8621,-1.1
8622,-1.5
8623,-1.2
8624,-1.3
8625,-1.5
8626,-1.0
8627,-1.0
8628,-0.4
8629,-0.3
8630,-0.2
8631,-0.6
8632,-0.4
8633,-0.5
8634,-0.2
8635,-0.3
8636,-0.3
8637,-0.5
8638,-0.5
8639,-0.5
8640,-0.6
8641,-1.4
8642,-1.8
8643,-2.3
8644,-2.5
8645,-2.9
8646,-2.9
8647,-3.2
8648,-3.6
8649,-4.3
8650,-5.7
8651,-6.3
8652,-6.8
8653,-7.6
8654,-8.4
8655,-9.0
8656,-7.4
8657,-5.9
8658,-5.8
8659,-7.0
8660,-7.6
8661,-6.8
8662,-7.4
8663,-7.6
8664,-8.1
8665,-9.0
8666,-8.8
8667,-7.9
8668,-8.8
8669,-9.1
8670,-10.4
8671,-10.0
8672,-9.9
8673,-10.7
8674,-9.7
8675,-10.0
8676,-10.4
8677,-10.5
8678,-10.8
8679,-10.1
8680,-10.3
8681,-10.7
8682,-9.4
8683,-8.1
8684,-8.6
8685,-8.1
8686,-7.6
8687,-7.0
8688,-6.9
8689,-8.2
8690,-9.1
8691,-10.2
8692,-9.2
8693,-8.2
8694,-6.9
8695,-7.9
8696,-7.9
8697,-6.9
8698,-5.5
8699,-5.5
8700,-5.4
8701,-6.3
8702,-5.9
8703,-5.8
8704,-5.6
8705,-4.9
8706,-6.4
8707,-6.8
8708,-6.7
8709,-6.8
8710,-6.8
8711,-6.5
8712,-6.3
8713,-5.9
8714,-6.1
8715,-5.8
8716,-5.6
8717,-5.5
8718,-4.8
8719,-4.2
8720,-3.4
8721,-2.9
8722,-2.5
8723,-4.1
8724,-4.6
8725,-5.4
8726,-4.3
8727,-2.1
8728,-1.2
8729,-1.0
8730,0.0
8731,0.1
8732,1.1
8733,1.3
8734,0.7
8735,0.8
8736,1.1
8737,0.8
8738,0.8
8739,0.7
8740,0.8
8741,0.6
8742,0.9
8743,0.4
8744,0.7
8745,0.7
8746,1.1
8747,1.3
8748,1.3
8749,1.1
8750,1.1
8751,1.1
8752,0.9
8753,0.9
8754,0.9
8755,0.8
8756,1.4
8757,1.2
8758,0.6
8759,0.6
8760,-0.7
8761,-1.2
8762,-2.2
8763,-1.8
8764,-1.4
8765,-2.1
8766,-3.7
8767,-4.6
8768,-5.4
8769,-6.5
8770,-6.6
8771,-6.8
8772,-7.6
8773,-7.1
8774,-6.8
8775,-5.9
8776,-5.1
8777,-3.8
8778,0.5
8779,-0.3
8780,0.1
8781,0.3
8782,1.3
8783,2.3
8784,2.3
8785,1.8
8786,1.1
8787,1.3
8788,0.7
8789,0.7
8790,2.2
8791,0.8
8792,-0.5
8793,-1.0
8794,-1.7
8795,-1.5
8796,-1.6
8797,-2.3
8798,-1.6
8799,-1.2
8800,-1.0
8801,-0.3
8802,0.0
8803,1.6
8804,2.3
8805,3.4
8806,2.1
8807,1.8
8808,1.0
8809,0.7
8810,0.3
8811,-0.3
8812,-0.5
8813,-1.2
8814,-1.1
8815,-0.7
8816,-0.5
8817,-0.4
8818,-0.6
8819,0.0
8820,1.9
8821,0.8
8822,2.7
8823,0.8
8824,0.3
8825,0.2
8826,-0.3
8827,-0.7
8828,-1.1
8829,-1.5
8830,-1.9
8831,-1.9
8832,-1.7
8833,-2.0
8834,-2.2
8835,-2.0
8836,-3.2
8837,-4.5
8838,-5.5
8839,-7.2
8840,-8.3
8841,-9.1
8842,-9.4
8843,-9.4
8844,-9.6
8845,-10.4
8846,-10.4
8847,-10.6
8848,-10.7
8849,-9.3
8850,-9.4
8851,-8.5
8852,-8.7
8853,-8.2
8854,-7.9
8855,-6.8
8856,-6.8
8857,-7.0
8858,-6.8
8859,-6.2
8860,-5.2
8861,-4.5
8862,-4.0
8863,-2.8
8864,-2.0
8865,-2.3
8866,-1.5
8867,-2.3
8868,-3.1
8869,-3.4
8870,-2.5
8871,-2.2
8872,-2.5
8873,-1.9
8874,-2.0
8875,-2.1
8876,-2.4
8877,-2.2
8878,-2.0
8879,-2.4
8880,-4.9
8881,-4.0
8882,-4.1
8883,-7.7
8884,-7.6
8885,-8.0
8886,-7.8
8887,-5.5
8888,-4.6
8889,-4.9
8890,-4.1
8891,-5.0
8892,-4.6
8893,-4.8
8894,-4.5
8895,-5.4
8896,-6.2
8897,-6.1
8898,-7.4
8899,-7.0
8900,-6.9
8901,-7.5
8902,-10.1
8903,-11.1
8904,-11.8
8905,-11.7
8906,-12.6
8907,-13.3
8908,-14.6
8909,-14.7
8910,-14.5
8911,-14.1
8912,-14.3
8913,-13.2
8914,-12.2
8915,-11.5
8916,-9.6
8917,-8.1
8918,-5.6
8919,-5.1
8920,-4.6
8921,-4.2
8922,-3.8
8923,-4.1
8924,-3.2
8925,-3.4
8926,-3.4
8927,-3.2
8928,-3.4
8929,-4.6
8930,-4.8
8931,-4.5
8932,-3.8
8933,-4.1
8934,-4.2
8935,-4.1
8936,-4.3
8937,-4.8
8938,-4.6
8939,-4.4
8940,-5.9
8941,-6.7
8942,-7.9
8943,-8.9
8944,-9.7
8945,-10.3
8946,-10.6
8947,-11.0
8948,-11.2
8949,-11.3
8950,-11.0
8951,-11.6
8952,-10.7
8953,-10.4
8954,-10.5
8955,-10.0
8956,-7.9
8957,-9.0
8958,-8.8
8959,-7.2
8960,-8.4
8961,-8.1
8962,-8.1
8963,-5.3
8964,-2.4
8965,-2.0
8966,-2.6
8967,-2.0
8968,-2.0
8969,-2.3
8970,-1.8
8971,-2.3
8972,-2.3
8973,-6.3
8974,-5.4
8975,-7.5
8976,-7.5
8977,-4.1
8978,-6.9
8979,-8.2
8980,-8.1
8981,-7.3
8982,-7.2
8983,-8.5
8984,-8.4
8985,-9.0
8986,-6.5
8987,-6.5
8988,-6.9
8989,-7.2
8990,-7.3
8991,-7.5
8992,-7.8
8993,-7.6
8994,-6.7
8995,-4.2
8996,-1.3
8997,-0.2
8998,-0.5
8999,0.8
9000,1.7
9001,1.9
9002,1.9
9003,2.2
9004,2.2
9005,2.8
9006,2.8
9007,3.4
9008,3.3
9009,3.5
9010,3.5
9011,3.3
9012,2.6
9013,-0.1
9014,0.5
9015,-1.2
9016,-0.7
9017,1.5
9018,1.5
9019,1.0
9020,1.3
9021,1.1
9022,1.1
9023,1.4
9024,2.8
9025,2.9
9026,2.9
9027,3.7
9028,4.2
9029,4.8
9030,5.0
9031,4.6
9032,4.9
9033,4.7
9034,4.4
9035,4.4
9036,4.5
9037,4.7
9038,5.2
9039,6.1
9040,6.9
9041,7.1
9042,6.8
9043,6.6
9044,6.8
9045,7.1
9046,7.5
9047,7.3
9048,7.4
9049,7.6
9050,7.2
9051,7.4
9052,7.6
9053,7.3
9054,7.3
9055,7.3
9056,7.4
9057,7.4
9058,6.7
9059,5.1
9060,5.2
9061,5.6
9062,4.5
9063,4.4
9064,3.6
9065,2.3
9066,3.2
9067,3.6
9068,1.2
9069,1.1
9070,1.1
9071,1.6
9072,1.4
9073,1.2
9074,0.8
9075,0.9
9076,1.3
9077,1.8
9078,2.1
9079,1.1
9080,1.9
9081,2.4
9082,2.1
9083,1.6
9084,1.9
9085,1.8
9086,1.0
9087,1.2
9088,1.9
9089,1.5
9090,0.8
9091,0.9
9092,0.7
9093,0.7
9094,0.6
9095,0.4
9096,0.5
9097,0.3
9098,0.4
9099,0.2
9100,0.0
9101,0.2
9102,0.0
9103,0.1
9104,-0.3
9105,-0.1
9106,-0.6
9107,-0.4
9108,0.2
9109,0.5
9110,1.3
9111,1.6
9112,1.8
9113,1.9
9114,2.8
9115,2.9
9116,3.0
9117,2.2
9118,2.2
9119,1.8
9120,1.8
9121,1.7
9122,1.9
9123,2.1
9124,2.9
9125,2.9
9126,2.8
9127,1.8
9128,1.5
9129,1.7
9130,0.9
9131,0.0
9132,0.1
9133,-0.7
9134,-0.6
9135,-0.2
9136,0.1
9137,-1.3
9138,-1.1
9139,-1.1
9140,-0.2
9141,0.4
9142,-1.1
9143,-0.7
9144,0.6
9145,0.9
9146,1.7
9147,1.2
9148,1.4
9149,2.1
9150,1.5
9151,1.3
9152,0.3
9153,0.9
9154,1.1
9155,1.0
9156,1.0
9157,0.4
9158,0.2
9159,0.4
9160,0.5
9161,0.4
9162,0.5
9163,-0.1
9164,-0.2
9165,-0.1
9166,0.3
9167,0.9
9168,1.6
9169,3.1
9170,4.0
9171,3.9
9172,3.3
9173,2.6
9174,3.0
9175,4.4
9176,3.6
9177,4.1
9178,4.6
9179,4.6
9180,5.4
9181,4.7
9182,4.2
9183,4.8
9184,5.2
9185,5.3
9186,5.7
9187,5.9
9188,4.9
9189,4.5
9190,5.7
9191,3.4
9192,4.2
9193,5.5
9194,5.2
9195,4.6
9196,4.4
9197,5.0
9198,4.8
9199,3.9
9200,1.7
9201,1.0
9202,0.1
9203,-0.2
9204,-1.6
9205,-2.0
9206,-2.7
9207,-3.1
9208,-4.0
9209,-4.2
9210,-4.2
9211,-4.3
9212,-4.9
9213,-2.8
9214,-1.5
9215,-2.0
9216,-2.7
9217,-2.9
9218,-3.1
9219,-3.3
9220,-3.7
9221,-3.1
9222,-3.0
9223,-2.4
9224,-2.1
9225,-1.2
9226,-0.5
9227,-1.0
9228,-1.3
9229,-1.3
9230,-1.9
9231,-2.0
9232,-1.6
9233,-1.8
9234,-1.8
9235,-0.6
9236,-1.1
9237,-0.5
9238,-0.4
9239,-0.7
9240,0.1
9241,0.7
9242,0.5
9243,0.7
9244,1.5
9245,2.0
9246,1.6
9247,1.8
9248,0.2
9249,0.3
9250,0.2
9251,0.0
9252,-0.4
9253,-0.4
9254,-0.3
9255,-0.4
9256,-0.6
9257,-0.8
9258,-0.9
9259,-0.7
9260,-0.6
9261,-0.4
9262,-0.2
9263,0.0
9264,0.1
9265,0.2
9266,2.3
9267,2.4
9268,2.7
9269,3.5
9270,3.6
9271,4.2
9272,4.6
9273,4.3
9274,4.6
9275,5.1
9276,5.2
9277,4.6
9278,3.2
9279,3.9
9280,5.0
9281,4.9
9282,6.9
9283,7.0
9284,7.3
9285,6.6
9286,7.0
9287,6.7
9288,7.3
9289,6.5
9290,3.4
9291,2.9
9292,2.1
9293,0.3
9294,0.4
9295,1.1
9296,3.4
9297,6.2
9298,7.1
9299,8.1
9300,6.7
9301,4.4
9302,0.7
9303,0.5
9304,1.0
9305,0.0
9306,0.2
9307,0.5
9308,0.6
9309,2.1
9310,4.3
9311,5.7
9312,5.4
9313,6.2
9314,6.0
9315,5.0
9316,2.2
9317,1.5
9318,1.1
9319,1.4
9320,0.9
9321,1.6
9322,2.6
9323,1.4
9324,0.8
9325,1.6
9326,1.9
9327,1.6
9328,1.7
9329,1.3
9330,1.5
9331,0.0
9332,0.0
9333,0.0
9334,-0.6
9335,-0.5
9336,-0.7
9337,0.1
9338,-0.5
9339,-1.1
9340,-0.6
9341,-0.9
9342,-0.6
9343,-0.7
9344,-0.3
9345,-0.1
9346,0.2
9347,0.0
9348,0.0
9349,-0.6
9350,-0.8
9351,-0.8
9352,-0.7
9353,-1.1
9354,-0.9
9355,0.4
9356,0.2
9357,0.4
9358,1.1
9359,1.4
9360,1.6
9361,1.5
9362,1.2
9363,1.3
9364,1.2
9365,1.6
9366,1.5
9367,1.5
9368,1.5
9369,1.3
9370,0.9
9371,1.3
9372,1.6
9373,1.2
9374,0.7
9375,1.3
9376,1.1
9377,1.2
9378,0.6
9379,0.6
9380,1.0
9381,1.1
9382,1.2
9383,1.2
9384,0.9
9385,0.8
9386,0.8
9387,0.7
9388,1.0
9389,1.0
9390,0.8
9391,0.4
9392,0.9
9393,1.2
9394,1.5
9395,1.6
9396,2.6
9397,2.7
9398,2.6
9399,2.5
9400,2.3
9401,2.4
9402,1.7
9403,1.7
9404,1.1
9405,0.2
9406,0.2
9407,0.7
9408,0.8
9409,1.3
9410,0.2
9411,-0.3
9412,0.2
9413,0.3
9414,0.2
9415,-0.3
9416,-0.2
9417,0.0
9418,0.0
9419,-0.3
9420,-0.2
9421,0.7
9422,0.8
9423,0.9
9424,0.8
9425,0.1
9426,0.3
9427,0.7
9428,0.2
9429,0.1
9430,0.0
9431,0.3
9432,1.5
9433,2.0
9434,2.8
9435,3.0
9436,2.7
9437,2.0
9438,1.2
9439,1.6
9440,1.0
9441,1.2
9442,1.6
9443,1.6
9444,0.8
9445,0.2
9446,0.3
9447,0.8
9448,1.0
9449,0.6
9450,0.4
9451,0.9
9452,1.0
9453,1.3
9454,2.2
9455,2.1
9456,2.3
9457,2.2
9458,1.7
9459,0.9
9460,1.7
9461,0.9
9462,1.4
9463,0.5
9464,0.7
9465,-0.2
9466,-0.5
9467,-0.6
9468,-0.8
9469,-1.4
9470,-1.5
9471,-1.5
9472,-1.4
9473,-1.9
9474,-2.4
9475,-3.1
9476,-3.3
9477,-2.9
9478,-2.6
9479,-3.2
9480,-2.9
9481,-3.4
9482,-4.6
9483,-6.3
9484,-6.8
9485,-6.9
9486,-7.1
9487,-5.5
9488,-4.9
9489,-4.6
9490,-4.1
9491,-3.9
9492,-4.0
9493,-4.7
9494,-4.8
9495,-4.3
9496,-4.2
9497,-4.4
9498,-4.6
9499,-4.4
9500,-4.2
9501,-4.1
9502,-2.8
9503,-3.3
9504,-3.4
9505,-4.1
9506,-4.1
9507,-4.7
9508,-5.1
9509,-6.2
9510,-6.7
9511,-5.4
9512,-4.3
9513,-3.7
9514,-3.8
9515,-4.0
9516,-4.4
9517,-5.1
9518,-5.2
9519,-5.4
9520,-7.7
9521,-10.6
9522,-10.3
9523,-9.5
9524,-9.7
9525,-9.3
9526,-7.6
9527,-7.0
9528,-6.3
9529,-6.1
9530,-5.7
9531,-5.8
9532,-5.2
9533,-4.7
9534,-5.3
9535,-5.5
9536,-4.3
9537,-3.9
9538,-3.5
9539,-3.3
9540,-4.0
9541,-4.4
9542,-4.9
9543,-6.3
9544,-6.5
9545,-6.4
9546,-6.1
9547,-4.3
9548,-5.4
9549,-3.9
9550,-3.1
9551,-2.9
9552,-3.4
9553,-4.0
9554,-3.3
9555,-3.9
9556,-4.3
9557,-5.1
9558,-6.7
9559,-8.3
9560,-7.4
9561,-6.4
9562,-5.0
9563,-4.2
9564,-3.3
9565,-1.7
9566,-1.0
9567,0.0
9568,-0.3
9569,0.9
9570,1.0
9571,1.2
9572,1.0
9573,1.3
9574,1.7
9575,1.7
9576,2.0
9577,1.2
9578,0.1
9579,-0.5
9580,-0.1
9581,-1.8
9582,-3.3
9583,-2.4
9584,-0.1
9585,0.1
9586,-0.8
9587,-1.3
9588,-0.8
9589,1.5
9590,1.7
9591,1.2
9592,1.2
9593,0.9
9594,1.0
9595,1.4
9596,1.6
9597,2.0
9598,-0.2
9599,-0.2
9600,0.2
9601,-0.3
9602,-0.7
9603,-0.6
9604,-0.5
9605,-0.7
9606,-0.4
9607,-0.3
9608,-0.1
9609,0.4
9610,-0.1
9611,0.3
9612,0.3
9613,-0.4
9614,-2.0
9615,-4.1
9616,-4.6
9617,-1.2
9618,1.1
9619,1.1
9620,0.9
9621,1.1
9622,1.0
9623,1.4
9624,1.1
9625,0.9
9626,0.2
9627,-0.4
9628,-0.7
9629,-1.9
9630,-0.6
9631,-0.1
9632,-1.0
9633,0.7
9634,1.2
9635,1.6
9636,1.8
9637,-0.3
9638,-0.5
9639,-0.4
9640,-0.1
9641,0.6
9642,0.7
9643,0.9
9644,0.7
9645,1.1
9646,0.6
9647,0.9
9648,1.8
9649,1.8
9650,1.1
9651,1.6
9652,2.3
9653,1.9
9654,1.5
9655,2.0
9656,1.4
9657,1.3
9658,2.2
9659,3.4
9660,1.5
9661,0.5
9662,0.7
9663,0.6
9664,0.7
9665,0.5
9666,0.2
9667,0.1
9668,0.2
9669,0.3
9670,0.0
9671,0.3
9672,1.0
9673,1.3
9674,0.7
9675,1.2
9676,1.4
9677,1.1
9678,0.8
9679,1.4
9680,0.6
9681,0.8
9682,1.5
9683,1.0
9684,1.0
9685,0.5
9686,0.2
9687,0.2
9688,0.4
9689,0.4
9690,-0.1
9691,-0.1
9692,0.2
9693,0.4
9694,0.0
9695,0.2
9696,0.1
9697,-0.1
9698,-0.2
9699,-0.1
9700,-0.4
9701,-0.5
9702,-0.4
9703,-0.3
9704,-0.3
9705,0.1
9706,-0.5
9707,-0.3
9708,-0.2
9709,-0.7
9710,-0.7
9711,-0.4
9712,-0.3
9713,-0.4
9714,-0.2
9715,0.2
9716,0.4
9717,0.5
9718,0.6
9719,0.2
9720,0.0
9721,0.2
9722,0.1
9723,-0.4
9724,-0.6
9725,-0.4
9726,-0.5
9727,-0.4
9728,-0.3
9729,0.3
9730,-0.2
9731,0.2
9732,0.3
9733,-0.4
9734,-1.3
9735,-1.4
9736,-1.5
9737,-1.7
9738,-1.5
9739,-2.5
9740,-2.4
9741,-2.2
9742,-2.4
9743,-3.0
9744,-2.7
9745,-2.7
9746,-2.9
9747,-3.0
9748,-3.6
9749,-3.1
9750,-3.1
9751,-3.4
9752,-2.9
9753,-2.1
9754,-2.0
9755,-1.8
9756,-2.0
9757,-2.2
9758,-2.0
9759,-1.5
9760,-1.1
9761,-0.4
9762,-0.2
9763,0.2
9764,0.1
9765,0.7
9766,0.9
9767,0.8
9768,0.7
9769,0.8
9770,0.3
9771,0.3
9772,0.2
9773,0.3
9774,0.3
9775,0.4
9776,0.7
9777,0.8
9778,0.9
9779,0.5
9780,0.3
9781,0.3
9782,0.2
9783,0.3
9784,0.3
9785,0.2
9786,0.2
9787,0.4
9788,0.4
9789,0.4
9790,0.5
9791,1.1
9792,1.1
9793,2.2
9794,2.4
9795,2.3
9796,2.6
9797,2.4
9798,3.0
9799,1.7
9800,2.5
9801,3.8
9802,4.1
9803,4.0
9804,3.7
9805,2.3
9806,2.1
9807,1.4
9808,1.7
9809,1.3
9810,1.4
9811,0.2
9812,-0.2
9813,0.0
9814,-0.1
9815,-0.2
9816,-0.4
9817,-0.6
9818,-0.9
9819,-0.9
9820,-1.0
9821,-1.2
9822,-1.4
9823,-1.4
9824,-1.4
9825,-1.4
9826,-1.5
9827,-1.3
9828,-1.6
9829,-2.1
9830,-2.4
9831,-2.8
9832,-3.2
9833,-3.2
9834,-3.4
9835,-3.4
9836,-3.2
9837,-3.1
9838,-3.0
9839,-3.0
9840,-3.7
9841,-3.7
9842,-3.6
9843,-2.8
9844,-3.4
9845,-3.6
9846,-3.6
9847,-3.7
9848,-3.5
9849,-3.5
9850,-3.6
9851,-3.4
9852,-3.2
9853,-3.0
9854,-2.8
9855,-2.9
9856,-3.0
9857,-2.9
9858,-2.5
9859,-2.7
9860,-4.2
9861,-4.3
9862,-5.4
9863,-6.5
9864,-7.5
9865,-3.6
9866,-5.9
9867,-6.4
9868,-5.8
9869,-5.8
9870,-5.5
9871,-4.2
9872,-3.7
9873,-2.3
9874,1.1
9875,0.8
9876,0.6
9877,0.0
9878,-2.4
9879,-4.3
9880,-6.3
9881,-7.7
9882,-7.8
9883,-8.3
9884,-8.8
9885,-10.2
9886,-10.2
9887,-10.1
9888,-9.0
9889,-10.5
9890,-10.2
9891,-9.8
9892,-8.1
9893,-7.6
9894,-6.4
9895,-5.4
9896,-4.2
9897,-4.0
9898,-3.6
9899,-3.8
9900,-3.5
9901,-3.2
9902,-3.4
9903,-3.7
9904,-3.8
9905,-3.7
9906,-4.1
9907,-4.2
9908,-3.7
9909,-2.0
9910,-1.9
9911,-2.0
9912,-1.4
9913,-1.3
9914,-1.4
9915,-0.7
9916,-0.6
9917,-1.1
9918,-1.4
9919,-1.2
9920,-0.1
9921,0.3
9922,0.9
9923,0.8
9924,0.6
9925,0.8
9926,0.2
9927,-0.1
9928,-0.5
9929,-1.4
9930,-3.3
9931,-3.9
9932,-4.0
9933,-2.4
9934,-2.6
9935,-2.9
9936,-3.3
9937,-2.5
9938,-2.9
9939,-4.1
9940,-4.0
9941,-3.8
9942,-3.3
9943,-2.7
9944,-1.4
9945,-0.5
9946,-0.4
9947,0.2
9948,0.1
9949,-0.6
9950,-1.6
9951,-2.0
9952,-2.4
9953,-2.7
9954,-3.3
9955,-3.3
9956,-3.8
9957,-3.5
9958,-4.0
9959,-3.3
9960,-3.6
9961,-3.7
9962,-3.0
9963,-2.2
9964,-1.8
9965,-2.2
9966,-1.3
9967,-1.1
9968,-0.2
9969,-0.2
9970,0.3
9971,1.4
9972,0.7
9973,-1.2
9974,-3.4
9975,-4.3
9976,-5.0
9977,-2.2
9978,-4.2
9979,-1.1
9980,-1.4
9981,-1.6
9982,-1.3
9983,-0.9
9984,-0.4
9985,-0.8
9986,-1.1
9987,-1.6
9988,-1.9
9989,-1.8
9990,-2.1
9991,-2.6
9992,-2.6
9993,-2.6
9994,-2.5
9995,-3.2
9996,-3.3
9997,-3.3
9998,-3.0
9999,-3.4
10000,-4.9
10001,-4.1
10002,-3.1
10003,-4.7
10004,-4.4
10005,-2.4
10006,-3.1
10007,-3.2
10008,-3.5
10009,-3.2
10010,-3.4
10011,-3.8
10012,-2.4
10013,-3.0
10014,-2.8
10015,-2.7
10016,-2.5
10017,-2.1
10018,-1.2
10019,-0.6
10020,-0.7
10021,-0.9
10022,-2.4
10023,-3.4
10024,-2.8
10025,-1.7
10026,-2.2
10027,-2.1
10028,-1.1
10029,-1.9
10030,-1.3
10031,-0.9
10032,0.0
10033,-0.6
10034,-0.4
10035,-0.4
10036,-1.1
10037,-1.3
10038,-1.2
10039,-1.0
10040,-0.1
10041,-0.2
10042,1.2
10043,2.6
10044,3.6
10045,3.1
10046,2.6
10047,3.7
10048,4.0
10049,3.7
10050,0.8
10051,1.1
10052,1.2
10053,0.3
10054,0.2
10055,0.4
10056,0.1
10057,-0.8
10058,-1.2
10059,-1.1
10060,-0.6
10061,-2.5
10062,-1.1
10063,-0.1
10064,1.0
10065,1.9
10066,3.3
10067,3.9
10068,3.4
10069,1.5
10070,0.1
10071,-1.1
10072,0.1
10073,-0.2
10074,0.1
10075,0.0
10076,0.8
10077,-0.7
10078,-1.9
10079,-0.8
10080,-1.7
10081,-2.6
10082,-1.2
10083,-1.6
10084,-0.9
10085,0.8
10086,1.0
10087,1.0
10088,1.9
10089,1.3
10090,1.2
10091,1.5
10092,1.5
10093,1.2
10094,-0.7
10095,-0.8
10096,-1.4
10097,-0.8
10098,-1.8
10099,-1.5
10100,-1.5
10101,-1.1
10102,-2.1
10103,-2.7
10104,-3.2
10105,-2.2
10106,-3.8
10107,-3.5
10108,-3.5
10109,-4.2
10110,-2.5
10111,-1.1
10112,-0.2
10113,0.7
10114,1.6
10115,1.3
10116,1.1
10117,1.6
10118,0.9
10119,1.1
10120,0.4
10121,1.6
10122,2.2
10123,2.1
10124,2.7
10125,0.7
10126,2.1
10127,0.5
10128,0.9
10129,0.5
10130,-0.1
10131,1.6
10132,-1.0
10133,3.5
10134,4.5
10135,6.2
10136,7.1
10137,6.9
10138,7.2
10139,8.4
10140,7.6
10141,4.6
10142,2.8
10143,0.2
10144,-0.7
10145,-0.7
10146,-1.3
10147,-1.8
10148,-2.3
10149,-3.3
10150,-2.4
10151,-4.3
10152,-4.0
10153,-5.1
10154,-4.5
10155,-4.8
10156,-6.9
10157,-5.8
10158,-5.4
10159,-3.0
10160,0.1
10161,3.3
10162,4.9
10163,5.2
10164,4.2
10165,4.1
10166,4.2
10167,4.2
10168,3.7
10169,2.9
10170,3.7
10171,3.5
10172,2.9
10173,3.8
10174,3.6
10175,4.0
10176,4.0
10177,4.2
10178,3.9
10179,3.0
10180,1.4
10181,1.6
10182,1.9
10183,2.8
10184,3.9
10185,4.7
10186,5.3
10187,5.7
10188,5.4
10189,4.8
10190,4.1
10191,3.3
10192,3.6
10193,2.1
10194,1.7
10195,1.0
10196,1.1
10197,1.2
10198,0.9
10199,1.2
10200,1.1
10201,1.5
10202,2.0
10203,2.6
10204,2.5
10205,2.2
10206,1.7
10207,1.9
10208,2.1
10209,2.7
10210,2.7
10211,2.7
10212,2.7
10213,2.7
10214,1.9
10215,1.9
10216,1.7
10217,1.4
10218,1.6
10219,1.5
10220,1.4
10221,1.1
10222,1.3
10223,0.9
10224,0.7
10225,0.3
10226,-0.7
10227,0.2
10228,0.2
10229,0.4
10230,0.6
10231,0.9
10232,1.9
10233,2.3
10234,2.3
10235,2.9
10236,3.0
10237,2.5
10238,1.7
10239,-1.4
10240,-1.8
10241,-2.3
10242,-2.7
10243,-2.9
10244,-2.5
10245,-3.5
10246,-5.5
10247,-4.9
10248,-7.0
10249,-6.2
10250,-6.7
10251,-6.7
10252,-6.7
10253,-6.1
10254,-5.1
10255,-2.7
10256,-2.2
10257,-1.6
10258,-1.5
10259,-1.0
10260,-0.5
10261,-1.0
10262,-2.0
10263,-3.1
10264,-4.0
10265,-5.5
10266,-6.1
10267,-6.7
10268,-6.1
10269,-6.7
10270,-7.9
10271,-8.0
10272,-6.2
10273,-3.6
10274,-3.5
10275,-3.8
10276,-3.2
10277,-2.2
10278,-1.5
10279,-1.9
10280,1.2
10281,1.5
10282,2.0
10283,1.9
10284,1.2
10285,1.7
10286,1.2
10287,0.8
10288,0.9
10289,0.9
10290,0.8
10291,0.8
10292,0.7
10293,0.7
10294,0.6
10295,0.5
10296,0.7
10297,1.0
10298,1.1
10299,1.5
10300,1.8
10301,1.6
10302,2.0
10303,1.6
10304,2.5
10305,3.6
10306,4.1
10307,4.1
10308,4.0
10309,2.6
10310,3.0
10311,3.1
10312,2.8
10313,2.3
10314,2.0
10315,1.6
10316,1.8
10317,2.1
10318,2.5
10319,2.3
10320,2.2
10321,2.5
10322,2.4
10323,2.8
10324,3.0
10325,3.0
10326,3.8
10327,4.1
10328,4.4
10329,4.3
10330,4.6
10331,4.6
10332,5.2
10333,5.3
10334,5.0
10335,4.8
10336,4.6
10337,4.6
10338,4.2
10339,3.5
10340,3.1
10341,3.9
10342,3.5
10343,2.7
10344,1.5
10345,0.7
10346,0.8
10347,-0.5
10348,-0.5
10349,0.0
10350,0.5
10351,1.0
10352,1.9
10353,3.2
10354,4.6
10355,4.8
10356,3.4
10357,2.8
10358,2.1
10359,-0.6
10360,-1.7
10361,-2.1
10362,-2.3
10363,-3.3
10364,-3.7
10365,-4.3
10366,-4.9
10367,-5.2
10368,-6.0
10369,-5.7
10370,-6.7
10371,-6.5
10372,-6.3
10373,-6.5
10374,-3.2
10375,-0.5
10376,2.3
10377,2.9
10378,3.6
10379,4.1
10380,8.4
10381,7.5
10382,6.3
10383,5.8
10384,5.8
10385,5.2
10386,4.7
10387,1.8
10388,4.0
10389,2.8
10390,3.2
10391,3.9
10392,2.9
10393,2.8
10394,4.2
10395,4.5
10396,4.4
10397,4.6
10398,5.1
10399,6.1
10400,7.5
10401,8.1
10402,8.4
10403,8.7
10404,7.4
10405,6.7
10406,6.2
10407,5.6
10408,5.1
10409,5.4
10410,5.1
10411,5.1
10412,5.6
10413,3.9
10414,2.9
10415,2.3
10416,1.9
10417,1.6
10418,1.1
10419,0.5
10420,-0.4
10421,0.3
10422,3.2
10423,5.0
10424,6.1
10425,7.3
10426,7.6
10427,8.0
10428,8.5
10429,7.3
10430,5.5
10431,0.9
10432,-0.4
10433,-0.8
10434,-1.6
10435,-1.8
10436,-1.7
10437,-2.6
10438,-3.1
10439,-2.6
10440,-2.3
10441,-3.5
10442,-1.5
10443,-2.9
10444,-2.6
10445,1.7
10446,4.1
10447,5.9
10448,6.7
10449,7.6
10450,7.3
10451,5.6
10452,9.2
10453,9.5
10454,8.8
10455,7.2
10456,6.5
10457,6.3
10458,5.8
10459,5.5
10460,4.9
10461,4.0
10462,4.1
10463,3.4
10464,3.8
10465,2.4
10466,-0.1
10467,-0.4
10468,-0.5
10469,1.0
10470,3.1
10471,3.9
10472,5.5
10473,5.7
10474,5.1
10475,6.8
10476,7.9
10477,7.2
10478,6.5
10479,4.9
10480,1.8
10481,5.1
10482,4.2
10483,4.2
10484,4.7
10485,5.3
10486,4.5
10487,4.5
10488,3.3
10489,2.9
10490,0.0
10491,-1.0
10492,-0.7
10493,-0.9
10494,2.2
10495,4.5
10496,6.2
10497,9.5
10498,9.5
10499,8.8
10500,9.2
10501,9.4
10502,5.9
10503,3.0
10504,2.0
10505,0.2
10506,-0.7
10507,-0.9
10508,-1.1
10509,-0.9
10510,-1.7
10511,-1.8
10512,-2.5
10513,-2.1
10514,-1.7
10515,-1.7
10516,-2.3
10517,-1.6
10518,1.7
10519,2.4
10520,2.9
10521,3.3
10522,4.7
10523,5.6
10524,6.5
10525,5.7
10526,3.3
10527,1.5
10528,1.1
10529,2.5
10530,1.4
10531,1.1
10532,1.4
10533,-0.2
10534,0.0
10535,-2.3
10536,-2.7
10537,-2.4
10538,-3.6
10539,-3.1
10540,-2.7
10541,0.3
10542,3.1
10543,3.2
10544,3.4
10545,4.7
10546,8.3
10547,7.4
10548,7.2
10549,6.8
10550,7.0
10551,6.3
10552,6.2
10553,6.6
10554,6.4
10555,6.3
10556,5.9
10557,5.6
10558,4.6
10559,5.6
10560,4.4
10561,4.6
10562,3.6
10563,4.5
10564,3.9
10565,4.6
10566,5.1
10567,5.5
10568,6.1
10569,5.7
10570,5.5
10571,5.6
10572,5.4
10573,5.6
10574,5.6
10575,5.3
10576,5.4
10577,5.2
10578,4.9
10579,4.3
10580,3.9
10581,3.4
10582,3.2
10583,4.2
10584,3.9
10585,3.8
10586,3.2
10587,2.7
10588,2.5
10589,2.4
10590,3.8
10591,5.1
10592,2.4
10593,4.3
10594,4.9
10595,5.0
10596,5.6
10597,6.0
10598,5.6
10599,4.6
10600,4.3
10601,2.4
10602,4.0
10603,4.1
10604,4.3
10605,4.7
10606,5.0
10607,5.5
10608,6.1
10609,6.1
10610,6.9
10611,6.5
10612,3.7
10613,7.3
10614,8.7
10615,11.0
10616,11.4
10617,12.4
10618,12.0
10619,12.1
10620,11.6
10621,8.9
10622,7.0
10623,4.8
10624,2.2
10625,1.4
10626,1.9
10627,1.1
10628,0.7
10629,0.2
10630,-0.2
10631,-0.1
10632,-1.2
10633,-1.4
10634,-1.8
10635,-2.2
10636,-1.2
10637,0.4
10638,3.3
10639,4.2
10640,5.0
10641,6.7
10642,7.9
10643,8.7
10644,8.9
10645,7.4
10646,6.8
10647,4.3
10648,2.7
10649,2.6
10650,2.3
10651,3.9
10652,1.7
10653,1.4
10654,2.2
10655,1.0
10656,-0.3
10657,-0.5
10658,-0.8
10659,-1.4
10660,-1.6
10661,0.3
10662,4.2
10663,3.3
10664,4.0
10665,5.1
10666,5.8
10667,6.2
10668,6.8
10669,6.4
10670,5.9
10671,2.4
10672,0.5
10673,0.3
10674,-0.1
10675,0.2
10676,-1.6
10677,-0.9
10678,-2.0
10679,-2.3
10680,-3.5
10681,-3.6
10682,-3.3
10683,-3.7
10684,-3.8
10685,-1.7
10686,1.5
10687,2.3
10688,2.9
10689,3.6
10690,5.4
10691,5.3
10692,5.5
10693,5.3
10694,5.3
10695,4.6
10696,4.2
10697,3.9
10698,3.5
10699,2.7
10700,1.6
10701,1.7
10702,1.6
10703,0.8
10704,0.3
10705,0.5
10706,1.0
10707,1.6
10708,1.9
10709,2.7
10710,3.8
10711,6.3
10712,7.0
10713,8.3
10714,9.1
10715,6.7
10716,8.4
10717,10.4
10718,9.3
10719,9.0
10720,9.1
10721,8.8
10722,8.5
10723,8.8
10724,8.5
10725,8.1
10726,9.3
10727,9.3
10728,9.0
10729,8.6
10730,8.1
10731,8.1
10732,7.9
10733,6.9
10734,6.6
10735,6.6
10736,6.5
10737,6.5
10738,6.1
10739,6.1
10740,6.1
10741,6.1
10742,5.8
10743,5.4
10744,5.7
10745,5.0
10746,4.8
10747,5.2
10748,5.3
10749,5.5
10750,5.7
10751,5.8
10752,6.3
10753,6.4
10754,6.1
10755,6.2
10756,6.4
10757,6.4
10758,6.5
10759,6.4
10760,5.7
10761,5.9
10762,4.8
10763,3.7
10764,3.9
10765,3.8
10766,3.6
10767,2.8
10768,2.1
10769,2.5
10770,2.7
10771,1.9
10772,2.4
10773,2.5
10774,2.6
10775,2.3
10776,1.6
10777,2.1
10778,1.8
10779,1.4
10780,1.1
10781,0.9
10782,1.1
10783,1.2
10784,2.0
10785,2.0
10786,2.5
10787,2.2
10788,2.1
10789,1.9
10790,1.8
10791,1.5
10792,0.6
10793,-0.3
10794,-0.5
10795,-0.7
10796,-0.6
10797,-0.4
10798,-0.5
10799,0.0
10800,0.2
10801,0.7
10802,1.2
10803,2.1
10804,2.7
10805,3.6
10806,5.7
10807,6.8
10808,7.7
10809,7.8
10810,7.8
10811,7.7
10812,8.0
10813,7.5
10814,6.1
10815,5.9
10816,6.4
10817,6.2
10818,5.9
10819,4.0
10820,3.5
10821,3.4
10822,2.8
10823,2.0
10824,0.8
10825,0.9
10826,1.1
10827,1.2
10828,1.3
10829,2.3
10830,1.1
10831,2.1
10832,1.3
10833,1.7
10834,2.1
10835,3.2
10836,2.4
10837,2.1
10838,-0.2
10839,0.8
10840,-0.4
10841,-0.7
10842,-0.9
10843,-1.2
10844,-0.5
10845,-1.4
10846,-1.7
10847,-1.4
10848,-1.2
10849,-2.2
10850,-2.7
10851,-3.4
10852,-3.3
10853,-0.3
10854,-0.1
10855,-0.7
10856,-1.0
10857,-0.5
10858,0.0
10859,-0.3
10860,0.4
10861,0.3
10862,-0.5
10863,-1.5
10864,-3.3
10865,-4.5
10866,-2.3
10867,-4.5
10868,-2.5
10869,-2.4
10870,-3.6
10871,-3.9
10872,-3.9
10873,-4.1
10874,-4.1
10875,-2.2
10876,-1.9
10877,-1.0
10878,-0.7
10879,-0.3
10880,0.2
10881,0.5
10882,1.9
10883,1.1
10884,0.8
10885,0.9
10886,0.5
10887,0.0
10888,-0.6
10889,-0.6
10890,-0.3
10891,-0.5
10892,-0.4
10893,-0.7
10894,-0.9
10895,-0.7
10896,-1.1
10897,-1.8
10898,-2.9
10899,-1.6
10900,-0.6
10901,-0.4
10902,1.4
10903,1.4
10904,0.9
10905,1.1
10906,1.3
10907,1.4
10908,0.2
10909,-0.8
10910,0.2
10911,-0.9
10912,-2.1
10913,-2.8
10914,-1.9
10915,-2.5
10916,-2.7
10917,-1.5
10918,-1.7
10919,-2.1
10920,-1.6
10921,-2.4
10922,-4.2
10923,-3.9
10924,-3.0
10925,-0.1
10926,1.3
10927,-0.2
10928,0.6
10929,1.0
10930,0.8
10931,1.6
10932,0.6
10933,1.1
10934,0.8
10935,0.2
10936,-2.1
10937,-1.6
10938,-1.9
10939,-2.4
10940,-2.5
10941,-2.2
10942,-1.8
10943,-1.4
10944,-1.3
10945,-0.9
10946,-0.9
10947,-1.2
10948,-0.7
10949,0.1
10950,0.9
10951,0.6
10952,0.6
10953,1.0
10954,0.7
10955,0.6
10956,0.8
10957,0.2
10958,0.3
10959,-0.1
10960,-0.1
10961,-0.1
10962,-0.7
10963,-0.6
10964,-0.5
10965,-0.5
10966,-0.7
10967,-0.6
10968,-0.6
10969,-0.5
10970,-0.5
10971,-0.5
10972,-0.2
10973,0.3
10974,0.6
10975,0.7
10976,0.4
10977,0.3
10978,1.4
10979,0.9
10980,0.0
10981,0.1
10982,0.2
10983,-0.5
10984,-0.9
10985,-1.2
10986,-1.4
10987,-1.6
10988,-1.9
10989,-2.0
10990,-2.0
10991,-2.1
10992,-2.4
10993,-2.2
10994,-2.6
10995,-2.6
10996,-2.2
10997,-1.3
10998,-1.0
10999,-0.1
11000,0.0
11001,0.1
11002,0.2
11003,0.1
11004,0.0
11005,-1.4
11006,-1.9
11007,-1.8
11008,-2.0
11009,-2.8
11010,-2.8
11011,-3.1
11012,-3.9
11013,-5.4
11014,-5.4
11015,-4.1
11016,-2.9
11017,-4.1
11018,-3.3
11019,-3.9
11020,-2.7
11021,-2.0
11022,-1.5
11023,-0.7
11024,-0.4
11025,-0.2
11026,-0.3
11027,0.5
11028,-0.3
11029,0.4
11030,-0.5
11031,-2.0
11032,-1.9
11033,-2.2
11034,-2.0
11035,-2.1
11036,-3.5
11037,-5.3
11038,-4.0
11039,-3.3
11040,-3.5
11041,-3.8
11042,-3.8
11043,-3.0
11044,-2.5
11045,-1.6
11046,-0.1
11047,0.5
11048,-0.4
11049,1.6
11050,1.2
11051,1.8
11052,2.0
11053,2.4
11054,1.9
11055,0.8
11056,-1.4
11057,-2.2
11058,-3.5
11059,-5.3
11060,-6.0
11061,-6.2
11062,-7.3
11063,-6.4
11064,-7.9
11065,-8.6
11066,-10.2
11067,-9.7
11068,-7.0
11069,-4.0
11070,-1.5
11071,-0.6
11072,0.0
11073,0.8
11074,1.4
11075,1.7
11076,2.4
11077,2.4
11078,2.0
11079,1.5
11080,0.5
11081,-0.1
11082,0.0
11083,-0.5
11084,-1.1
11085,-2.3
11086,-2.3
11087,-2.7
11088,-3.0
11089,-3.3
11090,-4.9
11091,-5.9
11092,-2.3
11093,-2.5
11094,-2.3
11095,-1.4
11096,-0.7
11097,-0.4
11098,-0.2
11099,0.4
11100,0.3
11101,0.0
11102,-0.3
11103,-0.4
11104,-0.9
11105,-0.9
11106,-1.0
11107,-0.8
11108,-0.9
11109,-0.6
11110,-0.4
11111,-0.6
11112,-0.2
11113,0.0
11114,0.0
11115,0.3
11116,0.7
11117,0.4
11118,0.9
11119,1.9
11120,2.4
11121,1.9
11122,2.2
11123,2.2
11124,3.4
11125,2.3
11126,2.6
11127,2.0
11128,2.1
11129,1.1
11130,1.2
11131,1.3
11132,1.5
11133,1.4
11134,1.6
11135,1.6
11136,1.8
11137,1.8
11138,1.1
11139,1.7
11140,2.4
11141,1.6
11142,2.9
11143,3.2
11144,4.0
11145,3.0
11146,3.1
11147,3.6
11148,3.2
11149,3.4
11150,2.5
11151,2.8
11152,2.0
11153,2.2
11154,1.1
11155,1.9
11156,0.8
11157,1.6
11158,0.8
11159,1.2
11160,0.9
11161,1.4
11162,0.9
11163,1.3
11164,1.8
11165,1.8
11166,2.0
11167,2.3
11168,2.5
11169,2.9
11170,3.4
11171,2.5
11172,3.0
11173,3.1
11174,2.0
11175,2.0
11176,2.2
11177,2.0
11178,1.9
11179,1.3
11180,1.5
11181,1.7
11182,1.5
11183,1.3
11184,1.0
11185,0.9
11186,0.9
11187,1.1
11188,2.1
11189,2.5
11190,4.1
11191,4.2
11192,5.8
11193,7.5
11194,6.3
11195,6.2
11196,5.2
11197,5.3
11198,5.1
11199,4.8
11200,3.8
11201,1.3
11202,0.2
11203,0.1
11204,-0.1
11205,-0.1
11206,0.0
11207,-0.3
11208,-0.4
11209,-1.6
11210,-2.0
11211,-1.4
11212,2.5
11213,2.8
11214,4.8
11215,4.0
11216,4.4
11217,5.5
11218,6.5
11219,6.9
11220,7.1
11221,7.2
11222,6.8
11223,6.1
11224,5.8
11225,5.0
11226,0.1
11227,-0.1
11228,-1.0
11229,-1.3
11230,-0.8
11231,-1.5
11232,-2.5
11233,-3.0
11234,-3.3
11235,-1.6
11236,2.0
11237,2.6
11238,3.0
11239,3.9
11240,4.5
11241,5.3
11242,5.9
11243,6.1
11244,6.0
11245,6.1
11246,5.5
11247,5.0
11248,2.7
11249,0.2
11250,-0.8
11251,-1.2
11252,-1.2
11253,-1.6
11254,-1.7
11255,-2.4
11256,-2.9
11257,-3.8
11258,-3.7
11259,-2.6
11260,-0.3
11261,4.1
11262,5.7
11263,3.8
11264,4.1
11265,6.0
11266,7.0
11267,8.7
11268,9.1
11269,9.6
11270,9.4
11271,8.8
11272,5.0
11273,3.6
11274,2.9
11275,3.2
11276,2.3
11277,2.1
11278,2.2
11279,2.0
11280,0.9
11281,0.9
11282,1.8
11283,2.1
11284,4.1
11285,5.7
11286,6.4
11287,8.7
11288,7.9
11289,10.3
11290,10.9
11291,10.4
11292,9.2
11293,9.6
11294,9.6
11295,8.6
11296,5.7
11297,2.6
11298,2.1
11299,1.6
11300,1.4
11301,1.3
11302,0.5
11303,-0.1
11304,0.3
11305,-0.1
11306,-0.2
11307,-0.1
11308,1.7
11309,4.9
11310,5.8
11311,6.6
11312,7.9
11313,9.3
11314,9.4
11315,10.2
11316,10.8
11317,11.1
11318,11.4
11319,8.0
11320,6.1
11321,5.3
11322,4.4
11323,3.2
11324,2.2
11325,1.9
11326,1.6
11327,1.3
11328,0.6
11329,0.2
11330,0.0
11331,0.7
11332,3.9
11333,6.8
11334,7.7
11335,8.3
11336,9.6
11337,10.5
11338,12.0
11339,13.0
11340,14.1
11341,15.1
11342,15.5
11343,13.6
11344,7.6
11345,6.3
11346,4.6
11347,3.5
11348,2.4
11349,1.5
11350,1.8
11351,1.8
11352,1.2
11353,1.0
11354,0.7
11355,1.7
11356,5.5
11357,9.1
11358,9.2
11359,10.4
11360,11.3
11361,12.4
11362,13.5
11363,13.7
11364,14.2
11365,14.2
11366,13.0
11367,14.0
11368,11.2
11369,10.3
11370,5.5
11371,3.9
11372,4.0
11373,2.1
11374,2.9
11375,2.0
11376,1.4
11377,1.0
11378,0.7
11379,1.8
11380,5.3
11381,8.4
11382,8.0
11383,8.4
11384,9.3
11385,10.5
11386,11.5
11387,12.3
11388,12.4
11389,13.0
11390,13.1
11391,11.4
11392,7.7
11393,6.0
11394,4.0
11395,4.2
11396,3.9
11397,2.9
11398,3.0
11399,1.7
11400,1.4
11401,1.2
11402,1.3
11403,2.6
11404,6.3
11405,8.4
11406,8.0
11407,8.9
11408,10.0
11409,11.5
11410,12.8
11411,13.4
11412,13.6
11413,13.4
11414,13.3
11415,12.7
11416,11.4
11417,5.7
11418,3.5
11419,2.7
11420,4.0
11421,3.2
11422,0.6
11423,-0.2
11424,0.0
11425,-0.3
11426,0.9
11427,3.4
11428,3.6
11429,4.2
11430,4.9
11431,5.0
11432,6.1
11433,6.2
11434,7.8
11435,8.2
11436,8.1
11437,8.1
11438,7.9
11439,8.0
11440,7.3
11441,3.7
11442,2.7
11443,2.5
11444,2.1
11445,1.2
11446,0.0
11447,0.5
11448,0.1
11449,-0.6
11450,-0.2
11451,2.1
11452,4.8
11453,5.6
11454,5.5
11455,6.5
11456,7.5
11457,8.6
11458,9.6
11459,10.2
11460,10.9
11461,11.8
11462,11.8
11463,11.4
11464,10.4
11465,4.6
11466,2.3
11467,2.5
11468,1.5
11469,0.9
11470,0.3
11471,0.6
11472,0.3
11473,-0.6
11474,-0.5
11475,1.2
11476,6.4
11477,7.4
11478,9.0
11479,11.2
11480,11.6
11481,11.8
11482,10.0
11483,10.3
11484,10.6
11485,10.3
11486,10.6
11487,10.7
11488,8.7
11489,6.6
11490,4.3
11491,5.2
11492,6.3
11493,5.1
11494,3.9
11495,3.7
11496,4.0
11497,3.7
11498,3.4
11499,3.2
11500,3.8
11501,4.1
11502,4.8
11503,5.2
11504,5.4
11505,5.2
11506,7.0
11507,6.6
11508,5.6
11509,5.8
11510,5.5
11511,5.1
11512,3.8
11513,3.6
11514,3.6
11515,3.3
11516,3.0
11517,3.0
11518,2.5
11519,2.4
11520,2.6
11521,2.1
11522,1.0
11523,1.5
11524,1.8
11525,2.1
11526,2.5
11527,2.9
11528,4.6
11529,1.9
11530,3.6
11531,3.0
11532,3.3
11533,2.8
11534,2.6
11535,2.0
11536,1.9
11537,1.4
11538,0.2
11539,0.3
11540,0.2
11541,-0.5
11542,-1.2
11543,-0.9
11544,-0.9
11545,-0.9
11546,-0.7
11547,-0.2
11548,0.2
11549,1.7
11550,2.0
11551,3.2
11552,4.4
11553,3.8
11554,4.9
11555,4.3
11556,5.0
11557,3.9
11558,3.6
11559,2.8
11560,0.5
11561,0.3
11562,0.5
11563,0.6
11564,0.7
11565,1.2
11566,2.0
11567,1.9
11568,2.2
11569,2.4
11570,2.0
11571,2.5
11572,2.1
11573,1.6
11574,1.4
11575,4.2
11576,1.8
11577,3.8
11578,3.1
11579,4.4
11580,4.6
11581,4.3
11582,4.3
11583,3.6
11584,1.8
11585,1.5
11586,1.0
11587,1.0
11588,0.9
11589,0.9
11590,0.9
11591,0.8
11592,0.5
11593,0.7
11594,0.9
11595,1.2
11596,1.7
11597,2.7
11598,3.1
11599,2.8
11600,4.3
11601,4.5
11602,3.5
11603,3.2
11604,4.7
11605,4.1
11606,2.8
11607,2.9
11608,2.6
11609,2.5
11610,2.1
11611,1.6
11612,1.9
11613,2.4
11614,1.5
11615,0.9
11616,2.0
11617,2.7
11618,2.9
11619,3.3
11620,2.4
11621,3.2
11622,3.2
11623,3.7
11624,3.7
11625,4.8
11626,4.3
11627,4.5
11628,5.7
11629,4.9
11630,4.6
11631,4.1
11632,3.5
11633,3.3
11634,3.2
11635,3.0
11636,3.1
11637,2.6
11638,2.4
11639,2.4
11640,2.7
11641,3.0
11642,2.7
11643,3.3
11644,4.0
11645,4.6
11646,5.8
11647,6.3
11648,7.2
11649,9.1
11650,9.2
11651,9.6
11652,9.2
11653,8.3
11654,7.7
11655,7.6
11656,7.1
11657,6.2
11658,6.1
11659,6.2
11660,5.6
11661,6.0
11662,6.1
11663,5.8
11664,4.8
11665,4.7
11666,3.3
11667,2.8
11668,3.2
11669,3.2
11670,3.5
11671,4.4
11672,4.5
11673,5.3
11674,4.8
11675,6.5
11676,5.5
11677,4.0
11678,3.5
11679,4.6
11680,3.3
11681,3.3
11682,2.8
11683,2.1
11684,1.7
11685,1.0
11686,0.8
11687,0.7
11688,-0.3
11689,0.0
11690,0.1
11691,0.1
11692,0.7
11693,1.0
11694,2.9
11695,2.4
11696,3.1
11697,3.7
11698,4.3
11699,3.7
11700,3.6
11701,3.3
11702,3.1
11703,2.6
11704,2.2
11705,1.7
11706,0.2
11707,0.2
11708,-0.2
11709,-1.0
11710,-1.5
11711,-1.6
11712,-2.2
11713,-2.2
11714,-1.8
11715,0.1
11716,1.1
11717,2.4
11718,3.3
11719,3.5
11720,4.5
11721,5.8
11722,5.0
11723,6.0
11724,5.5
11725,6.3
11726,6.1
11727,5.8
11728,5.3
11729,4.5
11730,4.4
11731,4.1
11732,4.0
11733,3.4
11734,3.3
11735,3.4
11736,3.9
11737,3.4
11738,4.1
11739,4.6
11740,5.7
11741,6.0
11742,7.3
11743,7.6
11744,6.4
11745,7.0
11746,7.4
11747,6.7
11748,8.3
11749,7.9
11750,7.0
11751,6.8
11752,5.7
11753,5.4
11754,4.1
11755,2.7
11756,1.7
11757,5.0
11758,5.0
11759,5.0
11760,5.4
11761,6.1
11762,6.6
11763,7.2
11764,8.2
11765,10.4
11766,9.8
11767,8.8
11768,10.2
11769,10.1
11770,9.0
11771,9.1
11772,9.7
11773,10.2
11774,11.0
11775,11.9
11776,10.8
11777,6.7
11778,5.5
11779,5.2
11780,4.9
11781,5.5
11782,4.3
11783,3.3
11784,2.5
11785,2.7
11786,2.5
11787,2.5
11788,3.7
11789,3.6
11790,4.1
11791,4.3
11792,3.1
11793,3.6
11794,1.6
11795,4.9
11796,4.3
11797,2.3
11798,1.4
11799,1.8
11800,2.2
11801,2.2
11802,2.3
11803,2.0
11804,0.9
11805,1.3
11806,0.7
11807,0.8
11808,1.1
11809,0.7
11810,1.1
11811,0.6
11812,0.7
11813,2.7
11814,4.7
11815,4.1
11816,5.3
11817,6.3
11818,4.6
11819,5.4
11820,6.1
11821,6.6
11822,7.2
11823,7.1
11824,6.8
11825,5.2
11826,3.8
11827,3.2
11828,3.9
11829,5.1
11830,3.9
11831,3.9
11832,3.5
11833,4.0
11834,4.6
11835,4.7
11836,6.0
11837,7.2
11838,8.4
11839,8.8
11840,11.0
11841,8.1
11842,9.2
11843,9.8
11844,10.3
11845,11.2
11846,11.0
11847,10.9
11848,10.2
11849,9.0
11850,8.3
11851,7.2
11852,6.6
11853,6.3
11854,5.6
11855,5.4
11856,5.8
11857,8.4
11858,5.6
11859,8.5
11860,10.9
11861,12.5
11862,13.9
11863,15.4
11864,14.9
11865,14.7
11866,12.0
11867,12.6
11868,11.4
11869,11.5
11870,12.2
11871,11.6
11872,10.7
11873,9.4
11874,8.6
11875,7.1
11876,5.7
11877,5.2
11878,5.4
11879,5.8
11880,5.0
11881,4.1
11882,4.6
11883,6.0
11884,6.9
11885,7.4
11886,8.3
11887,9.4
11888,8.7
11889,11.5
11890,10.4
11891,11.4
11892,12.7
11893,15.3
11894,9.8
11895,11.1
11896,9.4
11897,8.7
11898,8.1
11899,7.0
11900,5.2
11901,5.7
11902,5.5
11903,6.1
11904,5.6
11905,5.2
11906,5.2
11907,5.5
11908,5.8
11909,6.3
11910,8.2
11911,9.0
11912,8.2
11913,8.6
11914,7.2
11915,8.3
11916,7.4
11917,7.5
11918,8.1
11919,5.9
11920,6.0
11921,5.2
11922,5.3
11923,5.1
11924,4.2
11925,4.0
11926,4.4
11927,4.2
11928,3.8
11929,4.1
11930,4.8
11931,5.4
11932,7.8
11933,10.4
11934,10.9
11935,12.1
11936,13.0
11937,13.1
11938,12.4
11939,12.6
11940,11.6
11941,8.9
11942,7.0
11943,5.3
11944,5.0
11945,4.8
11946,4.7
11947,4.5
11948,4.5
11949,4.2
11950,4.1
11951,4.0
11952,3.7
11953,2.9
11954,3.4
11955,4.3
11956,5.1
11957,5.5
11958,5.5
11959,6.2
11960,7.3
11961,7.0
11962,6.8
11963,7.2
11964,7.5
11965,7.0
11966,5.2
11967,5.5
11968,5.9
11969,5.1
11970,5.0
11971,4.8
11972,4.3
11973,4.3
11974,4.1
11975,4.4
11976,4.2
11977,4.0
11978,3.3
11979,3.9
11980,4.3
11981,6.0
11982,5.8
11983,4.7
11984,6.5
11985,5.6
11986,8.0
11987,7.3
11988,6.0
11989,6.7
11990,6.2
11991,6.1
11992,6.0
11993,4.4
11994,4.0
11995,3.8
11996,2.6
11997,2.7
11998,2.3
11999,2.8
12000,3.0
12001,1.9
12002,1.5
12003,1.4
12004,1.2
12005,2.2
12006,3.1
12007,4.1
12008,5.5
12009,7.0
12010,8.1
12011,8.0
12012,7.8
12013,7.5
12014,6.7
12015,5.9
12016,5.1
12017,4.5
12018,4.0
12019,3.4
12020,2.5
12021,1.7
12022,0.8
12023,-0.9
12024,-1.5
12025,-1.3
12026,2.3
12027,3.2
12028,4.7
12029,4.9
12030,5.9
12031,6.3
12032,7.3
12033,8.2
12034,9.2
12035,10.1
12036,10.8
12037,11.1
12038,12.0
12039,13.0
12040,13.2
12041,9.2
12042,7.0
12043,5.9
12044,4.7
12045,4.0
12046,3.2
12047,2.3
12048,1.7
12049,2.1
12050,4.9
12051,8.4
12052,8.4
12053,8.9
12054,8.4
12055,9.4
12056,10.5
12057,11.4
12058,13.1
12059,13.1
12060,13.8
12061,13.5
12062,13.0
12063,14.0
12064,15.1
12065,11.9
12066,12.0
12067,10.0
12068,9.4
12069,9.0
12070,8.3
12071,8.0
12072,8.0
12073,8.1
12074,8.5
12075,10.2
12076,12.1
12077,12.6
12078,12.7
12079,12.7
12080,12.6
12081,13.5
12082,13.6
12083,15.1
12084,15.1
12085,16.0
12086,16.3
12087,16.9
12088,15.9
12089,15.8
12090,14.4
12091,12.8
12092,9.8
12093,8.7
12094,8.2
12095,5.8
12096,5.2
12097,5.3
12098,6.9
12099,10.3
12100,11.5
12101,10.7
12102,10.9
12103,11.7
12104,12.5
12105,13.3
12106,14.6
12107,14.3
12108,15.0
12109,14.9
12110,15.3
12111,15.8
12112,15.6
12113,14.6
12114,14.4
12115,12.0
12116,10.4
12117,8.6
12118,7.9
12119,8.3
12120,11.0
12121,11.2
12122,12.0
12123,12.4
12124,12.8
12125,13.9
12126,13.9
12127,14.7
12128,13.8
12129,14.9
12130,15.0
12131,15.5
12132,16.2
12133,15.0
12134,13.6
12135,12.2
12136,11.3
12137,10.1
12138,9.7
12139,9.3
12140,8.9
12141,8.4
12142,8.4
12143,8.0
12144,7.9
12145,8.1
12146,8.3
12147,9.0
12148,9.6
12149,9.2
12150,9.8
12151,10.2
12152,11.0
12153,10.9
12154,12.8
12155,13.7
12156,13.3
12157,12.7
12158,13.3
12159,13.1
12160,13.1
12161,12.2
12162,9.2
12163,8.2
12164,7.6
12165,6.9
12166,7.6
12167,7.6
12168,8.5
12169,9.1
12170,8.8
12171,13.4
12172,12.5
12173,14.2
12174,16.8
12175,17.9
12176,18.7
12177,18.5
12178,18.7
12179,16.7
12180,15.8
12181,16.1
12182,15.9
12183,15.2
12184,14.7
12185,14.2
12186,13.6
12187,13.5
12188,13.1
12189,13.3
12190,12.9
12191,12.8
12192,12.0
12193,12.1
12194,12.4
12195,12.7
12196,13.5
12197,14.1


==> figures/spotmarket.csv <==
idx,Price
0,24.83
1,23.95
2,24.73
3,24.68
4,24.76
5,24.95
6,25.44
7,26.04
8,26.01
9,26.18
10,26.77
11,27.07
12,27.29
13,27.75
14,28.51
15,29.88
16,31.6
17,31.53
18,30.1
19,29.51
20,28.53
21,26.1
22,23.94
23,22.78
24,23.01
25,23.07
26,22.98
27,23.01
28,23.07
29,24.61
30,25.49
31,26.88
32,27.02
33,28.08
34,28.93
35,31.08
36,29.89
37,30.0
38,30.17
39,41.51
40,61.5
41,63.2
42,62.5
43,31.27
44,28.6
45,28.16
46,28.04
47,27.09
48,26.39
49,25.68
50,24.92
51,24.62
52,24.53
53,24.91
54,25.12
55,25.9
56,26.08
57,26.79
58,27.16
59,27.23
60,27.02
61,26.98
62,27.18
63,27.68
64,29.3
65,29.8
66,29.42
67,29.16
68,28.79
69,28.24
70,27.34
71,26.03
72,25.76
73,25.12
74,24.94
75,25.1
76,25.67
77,26.99
78,29.46
79,32.22
80,51.39
81,52.24
82,57.86
83,59.04
84,54.39
85,59.04
86,60.57
87,60.61
88,63.19
89,68.12
90,62.72
91,56.12
92,39.36
93,36.37
94,32.33
95,28.57
96,29.02
97,28.65
98,28.26
99,28.32
100,29.0
101,31.11
102,37.34
103,55.98
104,62.62
105,62.74
106,63.85
107,65.18
108,64.16
109,65.01
110,64.74
111,65.24
112,67.06
113,68.46
114,62.75
115,57.04
116,42.56
117,41.33
118,33.46
119,30.48
120,31.24
121,30.08
122,29.44
123,29.3
124,29.49
125,30.37
126,32.17
127,37.22
128,41.03
129,43.86
130,48.25
131,47.41
132,48.39
133,49.59
134,53.73
135,57.49
136,61.16
137,62.76
138,58.3
139,52.62
140,41.72
141,41.82
142,40.53
143,34.04
144,44.7
145,42.44
146,40.67
147,41.28
148,42.83
149,47.26
150,58.08
151,70.35
152,87.61
153,87.02
154,85.54
155,89.23
156,87.9
157,85.39
158,81.58
159,84.64
160,93.06
161,103.67
162,87.81
163,80.72
164,67.66
165,61.56
166,60.45
167,52.91
168,51.13
169,49.13
170,47.47
171,46.15
172,47.38
173,52.19
174,61.91
175,82.5
176,107.36
177,111.78
178,111.28
179,108.11
180,103.6
181,98.78
182,96.14
183,98.94
184,98.51
185,114.06
186,103.64
187,83.08
188,63.75
189,61.62
190,58.3
191,52.34
192,49.06
193,48.5
194,47.92
195,49.15
196,49.53
197,44.41
198,43.8
199,42.02
200,42.46
201,43.19
202,42.78
203,41.22
204,40.12
205,39.1
206,38.79
207,39.51
208,40.24
209,40.63
210,41.17
211,40.55
212,39.87
213,39.72
214,40.97
215,37.78
216,36.88
217,33.72
218,32.33
219,31.29
220,30.24
221,30.7
222,31.36
223,31.28
224,33.36
225,36.08
226,40.16
227,41.38
228,41.38
229,41.63
230,44.49
231,48.01
232,51.66
233,56.86
234,55.19
235,51.1
236,48.04
237,46.04
238,41.46
239,37.13
240,42.01
241,40.96
242,39.09
243,36.66
244,38.58
245,42.85
246,44.26
247,51.48
248,53.2
249,51.34
250,49.22
251,46.19
252,44.83
253,44.09
254,43.51
255,43.78
256,44.78
257,44.02
258,43.49
259,41.09
260,38.4
261,35.43
262,34.36
263,28.34
264,27.08
265,26.32
266,25.8
267,25.11
268,27.95
269,36.26
270,34.83
271,34.73
272,35.03
273,34.91
274,35.24
275,35.51
276,35.88
277,36.11
278,36.38
279,36.37
280,36.38
281,36.36
282,36.46
283,36.66
284,36.57
285,36.47
286,36.24
287,35.84
288,34.25
289,33.63
290,32.75
291,31.98
292,32.85
293,38.17
294,37.7
295,38.09
296,45.76
297,43.73
298,46.75
299,45.44
300,42.74
301,41.52
302,40.93
303,42.69
304,47.61
305,57.54
306,56.52
307,49.88
308,48.88
309,42.39
310,41.5
311,39.44
312,38.52
313,38.12
314,38.19
315,40.73
316,43.54
317,46.82
318,56.78
319,84.0
320,93.98
321,92.19
322,92.56
323,94.03
324,91.82
325,92.16
326,88.85
327,94.19
328,103.21
329,106.51
330,95.4
331,90.57
332,77.02
333,60.59
334,48.77
335,43.58
336,47.08
337,47.22
338,47.01
339,46.74
340,46.87
341,46.77
342,42.55
343,46.69
344,46.89
345,46.8
346,46.61
347,46.53
348,43.76
349,43.48
350,43.25
351,43.24
352,42.92
353,42.62
354,42.33
355,41.39
356,41.1
357,40.99
358,41.15
359,40.96
360,40.42
361,40.72
362,40.8
363,40.9
364,41.03
365,40.92
366,40.4
367,40.29
368,40.83
369,41.04
370,42.18
371,42.98
372,42.05
373,41.55
374,41.65
375,42.13
376,43.96
377,45.01
378,45.47
379,44.04
380,42.02
381,44.98
382,45.21
383,44.65
384,40.93
385,40.08
386,39.76
387,40.49
388,41.18
389,42.26
390,41.06
391,39.46
392,40.72
393,41.75
394,45.27
395,45.23
396,45.2
397,45.34
398,45.86
399,46.02
400,47.76
401,49.42
402,47.15
403,46.67
404,46.18
405,46.58
406,49.34
407,46.66
408,45.54
409,46.08
410,45.83
411,46.18
412,46.56
413,48.21
414,49.07
415,54.46
416,67.24
417,63.42
418,62.21
419,60.32
420,58.28
421,51.98
422,46.88
423,48.45
424,50.91
425,47.16
426,46.03
427,49.47
428,48.78
429,47.39
430,44.61
431,39.29
432,38.19
433,37.35
434,36.1
435,37.37
436,38.14
437,39.64
438,43.01
439,45.62
440,57.31
441,56.64
442,52.02
443,46.28
444,44.03
445,44.82
446,42.87
447,51.22
448,45.01
449,41.61
450,39.98
451,39.47
452,38.51
453,39.35
454,38.1
455,32.45
456,31.38
457,29.38
458,28.21
459,27.7
460,29.85
461,33.02
462,36.94
463,38.8
464,41.84
465,40.25
466,39.33
467,39.26
468,39.23
469,38.12
470,38.08
471,38.62
472,38.2
473,37.61
474,37.65
475,36.8
476,36.76
477,33.3
478,30.51
479,26.18
480,25.66
481,22.19
482,21.53
483,20.62
484,22.21
485,25.38
486,28.37
487,30.61
488,30.51
489,30.7
490,30.5
491,30.44
492,30.17
493,30.13
494,29.94
495,29.56
496,29.47
497,28.91
498,29.14
499,29.16
500,29.1
501,29.38
502,28.32
503,24.88
504,22.05
505,21.68
506,20.22
507,20.23
508,20.78
509,27.58
510,28.45
511,28.6
512,28.66
513,28.88
514,29.2
515,29.71
516,29.73
517,30.03
518,30.28
519,30.29
520,30.02
521,29.36
522,28.72
523,28.85
524,28.65
525,28.51
526,27.42
527,26.02
528,26.71
529,25.8
530,25.77
531,26.87
532,28.1
533,31.38
534,31.89
535,34.95
536,36.68
537,37.4
538,37.61
539,36.96
540,37.19
541,36.19
542,35.25
543,36.16
544,37.15
545,37.24
546,35.62
547,36.8
548,37.5
549,37.67
550,38.62
551,37.69
552,39.06
553,39.1
554,39.01
555,39.07
556,39.32
557,39.96
558,40.02
559,39.46
560,39.28
561,39.93
562,41.95
563,43.96
564,40.64
565,42.14
566,45.73
567,47.37
568,53.64
569,63.93
570,67.04
571,64.89
572,61.16
573,56.63
574,53.53
575,45.45
576,46.93
577,43.07
578,42.52
579,41.84
580,42.66
581,47.1
582,63.9
583,72.2
584,78.0
585,82.18
586,77.31
587,58.88
588,71.19
589,69.11
590,58.33
591,49.51
592,44.26
593,42.08
594,39.9
595,38.47
596,37.96
597,37.95
598,39.0
599,38.3
600,43.94
601,43.67
602,43.55
603,43.11
604,45.48
605,51.39
606,39.96
607,46.47
608,49.04
609,74.02
610,76.27
611,49.61
612,50.62
613,61.47
614,54.0
615,51.58
616,50.95
617,51.0
618,50.32
619,49.45
620,50.59
621,49.41
622,52.68
623,46.47
624,47.38
625,45.66
626,44.18
627,43.11
628,43.75
629,46.65
630,51.26
631,51.66
632,69.24
633,68.55
634,67.88
635,68.36
636,68.2
637,67.95
638,68.26
639,68.59
640,55.33
641,51.62
642,49.28
643,49.22
644,48.96
645,48.92
646,50.06
647,49.36
648,48.9
649,46.88
650,45.73
651,44.24
652,45.53
653,46.34
654,55.66
655,62.93
656,74.82
657,71.82
658,69.97
659,59.23
660,56.31
661,62.51
662,62.19
663,59.17
664,62.53
665,65.28
666,68.2
667,63.33
668,58.09
669,55.61
670,53.23
671,47.48
672,44.86
673,42.9
674,41.35
675,40.74
676,41.36
677,45.12
678,48.82
679,58.21
680,70.18
681,76.97
682,67.05
683,63.82
684,58.37
685,55.44
686,53.51
687,53.24
688,55.94
689,53.31
690,52.94
691,50.42
692,50.15
693,50.2
694,48.21
695,44.95
696,43.75
697,41.75
698,40.36
699,39.24
700,39.36
701,40.74
702,42.96
703,44.81
704,49.88
705,53.47
706,53.76
707,55.03
708,55.05
709,52.3
710,49.6
711,49.67
712,53.06
713,53.87
714,54.21
715,53.66
716,54.55
717,48.54
718,48.56
719,43.72
720,43.72
721,42.57
722,42.08
723,41.04
724,41.09
725,42.2
726,42.41
727,42.89
728,46.59
729,51.06
730,52.7
731,53.13
732,52.33
733,48.23
734,47.74
735,49.78
736,54.98
737,66.96
738,66.36
739,64.77
740,60.24
741,53.34
742,51.2
743,47.12
744,44.2


==> figures/spotmarket_Oslo.csv <==
idx,Time_end,Price,Time_start
0,2021-01-01 01:00:00+01:00,26.06,2021-01-01 00:00:00+01:00
1,2021-01-01 02:00:00+01:00,25.43,2021-01-01 01:00:00+01:00
2,2021-01-01 03:00:00+01:00,25.05,2021-01-01 02:00:00+01:00
3,2021-01-01 04:00:00+01:00,24.77,2021-01-01 03:00:00+01:00
4,2021-01-01 05:00:00+01:00,24.78,2021-01-01 04:00:00+01:00
5,2021-01-01 06:00:00+01:00,25.13,2021-01-01 05:00:00+01:00
6,2021-01-01 07:00:00+01:00,25.53,2021-01-01 06:00:00+01:00
7,2021-01-01 08:00:00+01:00,26.04,2021-01-01 07:00:00+01:00
8,2021-01-01 09:00:00+01:00,26.01,2021-01-01 08:00:00+01:00
9,2021-01-01 10:00:00+01:00,26.18,2021-01-01 09:00:00+01:00
10,2021-01-01 11:00:00+01:00,26.77,2021-01-01 10:00:00+01:00
11,2021-01-01 12:00:00+01:00,27.07,2021-01-01 11:00:00+01:00
12,2021-01-01 13:00:00+01:00,27.29,2021-01-01 12:00:00+01:00
13,2021-01-01 14:00:00+01:00,27.75,2021-01-01 13:00:00+01:00
14,2021-01-01 15:00:00+01:00,28.51,2021-01-01 14:00:00+01:00
15,2021-01-01 16:00:00+01:00,29.88,2021-01-01 15:00:00+01:00
16,2021-01-01 17:00:00+01:00,30.66,2021-01-01 16:00:00+01:00
17,2021-01-01 18:00:00+01:00,30.6,2021-01-01 17:00:00+01:00
18,2021-01-01 19:00:00+01:00,30.1,2021-01-01 18:00:00+01:00
19,2021-01-01 20:00:00+01:00,29.51,2021-01-01 19:00:00+01:00
20,2021-01-01 21:00:00+01:00,28.53,2021-01-01 20:00:00+01:00
21,2021-01-01 22:00:00+01:00,28.18,2021-01-01 21:00:00+01:00
22,2021-01-01 23:00:00+01:00,27.62,2021-01-01 22:00:00+01:00
23,2021-01-02 00:00:00+01:00,26.78,2021-01-01 23:00:00+01:00
24,2021-01-02 01:00:00+01:00,26.73,2021-01-02 00:00:00+01:00
25,2021-01-02 02:00:00+01:00,26.02,2021-01-02 01:00:00+01:00
26,2021-01-02 03:00:00+01:00,25.84,2021-01-02 02:00:00+01:00
27,2021-01-02 04:00:00+01:00,25.76,2021-01-02 03:00:00+01:00
28,2021-01-02 05:00:00+01:00,25.82,2021-01-02 04:00:00+01:00
29,2021-01-02 06:00:00+01:00,26.03,2021-01-02 05:00:00+01:00
30,2021-01-02 07:00:00+01:00,26.76,2021-01-02 06:00:00+01:00
31,2021-01-02 08:00:00+01:00,27.35,2021-01-02 07:00:00+01:00
32,2021-01-02 09:00:00+01:00,27.89,2021-01-02 08:00:00+01:00
33,2021-01-02 10:00:00+01:00,28.08,2021-01-02 09:00:00+01:00
34,2021-01-02 11:00:00+01:00,28.93,2021-01-02 10:00:00+01:00
35,2021-01-02 12:00:00+01:00,29.34,2021-01-02 11:00:00+01:00
36,2021-01-02 13:00:00+01:00,29.08,2021-01-02 12:00:00+01:00
37,2021-01-02 14:00:00+01:00,29.08,2021-01-02 13:00:00+01:00
38,2021-01-02 15:00:00+01:00,29.15,2021-01-02 14:00:00+01:00
39,2021-01-02 16:00:00+01:00,29.33,2021-01-02 15:00:00+01:00
40,2021-01-02 17:00:00+01:00,30.13,2021-01-02 16:00:00+01:00
41,2021-01-02 18:00:00+01:00,30.22,2021-01-02 17:00:00+01:00
42,2021-01-02 19:00:00+01:00,29.8,2021-01-02 18:00:00+01:00
43,2021-01-02 20:00:00+01:00,29.78,2021-01-02 19:00:00+01:00
44,2021-01-02 21:00:00+01:00,28.6,2021-01-02 20:00:00+01:00
45,2021-01-02 22:00:00+01:00,28.16,2021-01-02 21:00:00+01:00
46,2021-01-02 23:00:00+01:00,28.04,2021-01-02 22:00:00+01:00
47,2021-01-03 00:00:00+01:00,27.09,2021-01-02 23:00:00+01:00
48,2021-01-03 01:00:00+01:00,26.39,2021-01-03 00:00:00+01:00
49,2021-01-03 02:00:00+01:00,25.68,2021-01-03 01:00:00+01:00
50,2021-01-03 03:00:00+01:00,24.92,2021-01-03 02:00:00+01:00
51,2021-01-03 04:00:00+01:00,24.62,2021-01-03 03:00:00+01:00
52,2021-01-03 05:00:00+01:00,24.53,2021-01-03 04:00:00+01:00
53,2021-01-03 06:00:00+01:00,24.91,2021-01-03 05:00:00+01:00
54,2021-01-03 07:00:00+01:00,25.12,2021-01-03 06:00:00+01:00
55,2021-01-03 08:00:00+01:00,25.9,2021-01-03 07:00:00+01:00
56,2021-01-03 09:00:00+01:00,26.08,2021-01-03 08:00:00+01:00
57,2021-01-03 10:00:00+01:00,26.79,2021-01-03 09:00:00+01:00
58,2021-01-03 11:00:00+01:00,27.16,2021-01-03 10:00:00+01:00
59,2021-01-03 12:00:00+01:00,27.23,2021-01-03 11:00:00+01:00
60,2021-01-03 13:00:00+01:00,27.02,2021-01-03 12:00:00+01:00
61,2021-01-03 14:00:00+01:00,26.98,2021-01-03 13:00:00+01:00
62,2021-01-03 15:00:00+01:00,27.18,2021-01-03 14:00:00+01:00
63,2021-01-03 16:00:00+01:00,27.68,2021-01-03 15:00:00+01:00
64,2021-01-03 17:00:00+01:00,29.3,2021-01-03 16:00:00+01:00
65,2021-01-03 18:00:00+01:00,29.8,2021-01-03 17:00:00+01:00
66,2021-01-03 19:00:00+01:00,29.42,2021-01-03 18:00:00+01:00
67,2021-01-03 20:00:00+01:00,29.16,2021-01-03 19:00:00+01:00
68,2021-01-03 21:00:00+01:00,28.79,2021-01-03 20:00:00+01:00
69,2021-01-03 22:00:00+01:00,28.24,2021-01-03 21:00:00+01:00
70,2021-01-03 23:00:00+01:00,27.34,2021-01-03 22:00:00+01:00
71,2021-01-04 00:00:00+01:00,26.03,2021-01-03 23:00:00+01:00
72,2021-01-04 01:00:00+01:00,25.76,2021-01-04 00:00:00+01:00
73,2021-01-04 02:00:00+01:00,25.12,2021-01-04 01:00:00+01:00
74,2021-01-04 03:00:00+01:00,24.94,2021-01-04 02:00:00+01:00
75,2021-01-04 04:00:00+01:00,25.1,2021-01-04 03:00:00+01:00
76,2021-01-04 05:00:00+01:00,25.67,2021-01-04 04:00:00+01:00
77,2021-01-04 06:00:00+01:00,26.99,2021-01-04 05:00:00+01:00
78,2021-01-04 07:00:00+01:00,29.46,2021-01-04 06:00:00+01:00
79,2021-01-04 08:00:00+01:00,32.22,2021-01-04 07:00:00+01:00
80,2021-01-04 09:00:00+01:00,51.39,2021-01-04 08:00:00+01:00
81,2021-01-04 10:00:00+01:00,52.24,2021-01-04 09:00:00+01:00
82,2021-01-04 11:00:00+01:00,57.86,2021-01-04 10:00:00+01:00
83,2021-01-04 12:00:00+01:00,59.04,2021-01-04 11:00:00+01:00
84,2021-01-04 13:00:00+01:00,54.39,2021-01-04 12:00:00+01:00
85,2021-01-04 14:00:00+01:00,59.04,2021-01-04 13:00:00+01:00
86,2021-01-04 15:00:00+01:00,60.57,2021-01-04 14:00:00+01:00
87,2021-01-04 16:00:00+01:00,60.17,2021-01-04 15:00:00+01:00
88,2021-01-04 17:00:00+01:00,62.74,2021-01-04 16:00:00+01:00
89,2021-01-04 18:00:00+01:00,68.12,2021-01-04 17:00:00+01:00
90,2021-01-04 19:00:00+01:00,62.24,2021-01-04 18:00:00+01:00
91,2021-01-04 20:00:00+01:00,43.38,2021-01-04 19:00:00+01:00
92,2021-01-04 21:00:00+01:00,39.36,2021-01-04 20:00:00+01:00
93,2021-01-04 22:00:00+01:00,36.37,2021-01-04 21:00:00+01:00
94,2021-01-04 23:00:00+01:00,32.33,2021-01-04 22:00:00+01:00
95,2021-01-05 00:00:00+01:00,28.57,2021-01-04 23:00:00+01:00
96,2021-01-05 01:00:00+01:00,29.02,2021-01-05 00:00:00+01:00
97,2021-01-05 02:00:00+01:00,28.65,2021-01-05 01:00:00+01:00
98,2021-01-05 03:00:00+01:00,28.26,2021-01-05 02:00:00+01:00
99,2021-01-05 04:00:00+01:00,28.32,2021-01-05 03:00:00+01:00
100,2021-01-05 05:00:00+01:00,29.0,2021-01-05 04:00:00+01:00
101,2021-01-05 06:00:00+01:00,31.11,2021-01-05 05:00:00+01:00
102,2021-01-05 07:00:00+01:00,37.34,2021-01-05 06:00:00+01:00
103,2021-01-05 08:00:00+01:00,48.62,2021-01-05 07:00:00+01:00
104,2021-01-05 09:00:00+01:00,62.62,2021-01-05 08:00:00+01:00
105,2021-01-05 10:00:00+01:00,62.74,2021-01-05 09:00:00+01:00
106,2021-01-05 11:00:00+01:00,63.85,2021-01-05 10:00:00+01:00
107,2021-01-05 12:00:00+01:00,65.18,2021-01-05 11:00:00+01:00
108,2021-01-05 13:00:00+01:00,64.16,2021-01-05 12:00:00+01:00
109,2021-01-05 14:00:00+01:00,65.01,2021-01-05 13:00:00+01:00
110,2021-01-05 15:00:00+01:00,64.59,2021-01-05 14:00:00+01:00
111,2021-01-05 16:00:00+01:00,65.24,2021-01-05 15:00:00+01:00
112,2021-01-05 17:00:00+01:00,67.06,2021-01-05 16:00:00+01:00
113,2021-01-05 18:00:00+01:00,67.9,2021-01-05 17:00:00+01:00
114,2021-01-05 19:00:00+01:00,49.27,2021-01-05 18:00:00+01:00
115,2021-01-05 20:00:00+01:00,46.76,2021-01-05 19:00:00+01:00
116,2021-01-05 21:00:00+01:00,42.56,2021-01-05 20:00:00+01:00
117,2021-01-05 22:00:00+01:00,41.33,2021-01-05 21:00:00+01:00
118,2021-01-05 23:00:00+01:00,33.46,2021-01-05 22:00:00+01:00
119,2021-01-06 00:00:00+01:00,30.48,2021-01-05 23:00:00+01:00
120,2021-01-06 01:00:00+01:00,31.24,2021-01-06 00:00:00+01:00
121,2021-01-06 02:00:00+01:00,30.08,2021-01-06 01:00:00+01:00
122,2021-01-06 03:00:00+01:00,29.44,2021-01-06 02:00:00+01:00
123,2021-01-06 04:00:00+01:00,29.3,2021-01-06 03:00:00+01:00
124,2021-01-06 05:00:00+01:00,29.49,2021-01-06 04:00:00+01:00
125,2021-01-06 06:00:00+01:00,30.37,2021-01-06 05:00:00+01:00
126,2021-01-06 07:00:00+01:00,32.17,2021-01-06 06:00:00+01:00
127,2021-01-06 08:00:00+01:00,37.22,2021-01-06 07:00:00+01:00
128,2021-01-06 09:00:00+01:00,41.03,2021-01-06 08:00:00+01:00
129,2021-01-06 10:00:00+01:00,43.86,2021-01-06 09:00:00+01:00
130,2021-01-06 11:00:00+01:00,48.25,2021-01-06 10:00:00+01:00
131,2021-01-06 12:00:00+01:00,47.41,2021-01-06 11:00:00+01:00
132,2021-01-06 13:00:00+01:00,48.39,2021-01-06 12:00:00+01:00
133,2021-01-06 14:00:00+01:00,49.59,2021-01-06 13:00:00+01:00
134,2021-01-06 15:00:00+01:00,53.73,2021-01-06 14:00:00+01:00
135,2021-01-06 16:00:00+01:00,57.49,2021-01-06 15:00:00+01:00
136,2021-01-06 17:00:00+01:00,61.16,2021-01-06 16:00:00+01:00
137,2021-01-06 18:00:00+01:00,62.76,2021-01-06 17:00:00+01:00
138,2021-01-06 19:00:00+01:00,58.3,2021-01-06 18:00:00+01:00
139,2021-01-06 20:00:00+01:00,52.62,2021-01-06 19:00:00+01:00
140,2021-01-06 21:00:00+01:00,41.72,2021-01-06 20:00:00+01:00
141,2021-01-06 22:00:00+01:00,41.82,2021-01-06 21:00:00+01:00
142,2021-01-06 23:00:00+01:00,40.53,2021-01-06 22:00:00+01:00
143,2021-01-07 00:00:00+01:00,34.04,2021-01-06 23:00:00+01:00
144,2021-01-07 01:00:00+01:00,44.7,2021-01-07 00:00:00+01:00
145,2021-01-07 02:00:00+01:00,42.44,2021-01-07 01:00:00+01:00
146,2021-01-07 03:00:00+01:00,40.67,2021-01-07 02:00:00+01:00
147,2021-01-07 04:00:00+01:00,41.28,2021-01-07 03:00:00+01:00
148,2021-01-07 05:00:00+01:00,42.83,2021-01-07 04:00:00+01:00
149,2021-01-07 06:00:00+01:00,47.26,2021-01-07 05:00:00+01:00
150,2021-01-07 07:00:00+01:00,54.85,2021-01-07 06:00:00+01:00
151,2021-01-07 08:00:00+01:00,70.35,2021-01-07 07:00:00+01:00
152,2021-01-07 09:00:00+01:00,87.61,2021-01-07 08:00:00+01:00
153,2021-01-07 10:00:00+01:00,87.02,2021-01-07 09:00:00+01:00
154,2021-01-07 11:00:00+01:00,85.54,2021-01-07 10:00:00+01:00
155,2021-01-07 12:00:00+01:00,89.23,2021-01-07 11:00:00+01:00
156,2021-01-07 13:00:00+01:00,87.9,2021-01-07 12:00:00+01:00
157,2021-01-07 14:00:00+01:00,85.39,2021-01-07 13:00:00+01:00
158,2021-01-07 15:00:00+01:00,81.58,2021-01-07 14:00:00+01:00
159,2021-01-07 16:00:00+01:00,84.64,2021-01-07 15:00:00+01:00
160,2021-01-07 17:00:00+01:00,93.06,2021-01-07 16:00:00+01:00
161,2021-01-07 18:00:00+01:00,103.67,2021-01-07 17:00:00+01:00
162,2021-01-07 19:00:00+01:00,87.81,2021-01-07 18:00:00+01:00
163,2021-01-07 20:00:00+01:00,80.72,2021-01-07 19:00:00+01:00
164,2021-01-07 21:00:00+01:00,67.17,2021-01-07 20:00:00+01:00
165,2021-01-07 22:00:00+01:00,60.55,2021-01-07 21:00:00+01:00
166,2021-01-07 23:00:00+01:00,60.02,2021-01-07 22:00:00+01:00
167,2021-01-08 00:00:00+01:00,52.54,2021-01-07 23:00:00+01:00
168,2021-01-08 01:00:00+01:00,51.13,2021-01-08 00:00:00+01:00
169,2021-01-08 02:00:00+01:00,49.13,2021-01-08 01:00:00+01:00
170,2021-01-08 03:00:00+01:00,47.47,2021-01-08 02:00:00+01:00
171,2021-01-08 04:00:00+01:00,46.15,2021-01-08 03:00:00+01:00
172,2021-01-08 05:00:00+01:00,47.38,2021-01-08 04:00:00+01:00
173,2021-01-08 06:00:00+01:00,52.19,2021-01-08 05:00:00+01:00
174,2021-01-08 07:00:00+01:00,61.84,2021-01-08 06:00:00+01:00
175,2021-01-08 08:00:00+01:00,80.24,2021-01-08 07:00:00+01:00
176,2021-01-08 09:00:00+01:00,107.36,2021-01-08 08:00:00+01:00
177,2021-01-08 10:00:00+01:00,111.78,2021-01-08 09:00:00+01:00
178,2021-01-08 11:00:00+01:00,111.28,2021-01-08 10:00:00+01:00
179,2021-01-08 12:00:00+01:00,108.11,2021-01-08 11:00:00+01:00
180,2021-01-08 13:00:00+01:00,103.6,2021-01-08 12:00:00+01:00
181,2021-01-08 14:00:00+01:00,98.78,2021-01-08 13:00:00+01:00
182,2021-01-08 15:00:00+01:00,96.14,2021-01-08 14:00:00+01:00
183,2021-01-08 16:00:00+01:00,98.94,2021-01-08 15:00:00+01:00
184,2021-01-08 17:00:00+01:00,98.51,2021-01-08 16:00:00+01:00
185,2021-01-08 18:00:00+01:00,114.06,2021-01-08 17:00:00+01:00
186,2021-01-08 19:00:00+01:00,103.64,2021-01-08 18:00:00+01:00
187,2021-01-08 20:00:00+01:00,83.08,2021-01-08 19:00:00+01:00
188,2021-01-08 21:00:00+01:00,63.75,2021-01-08 20:00:00+01:00
189,2021-01-08 22:00:00+01:00,61.62,2021-01-08 21:00:00+01:00
190,2021-01-08 23:00:00+01:00,58.3,2021-01-08 22:00:00+01:00
191,2021-01-09 00:00:00+01:00,52.34,2021-01-08 23:00:00+01:00
192,2021-01-09 01:00:00+01:00,49.06,2021-01-09 00:00:00+01:00
193,2021-01-09 02:00:00+01:00,48.5,2021-01-09 01:00:00+01:00
194,2021-01-09 03:00:00+01:00,47.92,2021-01-09 02:00:00+01:00
195,2021-01-09 04:00:00+01:00,49.15,2021-01-09 03:00:00+01:00
196,2021-01-09 05:00:00+01:00,49.53,2021-01-09 04:00:00+01:00
197,2021-01-09 06:00:00+01:00,49.25,2021-01-09 05:00:00+01:00
198,2021-01-09 07:00:00+01:00,49.76,2021-01-09 06:00:00+01:00
199,2021-01-09 08:00:00+01:00,53.78,2021-01-09 07:00:00+01:00
200,2021-01-09 09:00:00+01:00,59.91,2021-01-09 08:00:00+01:00
201,2021-01-09 10:00:00+01:00,66.69,2021-01-09 09:00:00+01:00
202,2021-01-09 11:00:00+01:00,67.65,2021-01-09 10:00:00+01:00
203,2021-01-09 12:00:00+01:00,67.94,2021-01-09 11:00:00+01:00
204,2021-01-09 13:00:00+01:00,66.99,2021-01-09 12:00:00+01:00
205,2021-01-09 14:00:00+01:00,62.43,2021-01-09 13:00:00+01:00
206,2021-01-09 15:00:00+01:00,59.95,2021-01-09 14:00:00+01:00
207,2021-01-09 16:00:00+01:00,59.95,2021-01-09 15:00:00+01:00
208,2021-01-09 17:00:00+01:00,62.72,2021-01-09 16:00:00+01:00
209,2021-01-09 18:00:00+01:00,71.01,2021-01-09 17:00:00+01:00
210,2021-01-09 19:00:00+01:00,71.85,2021-01-09 18:00:00+01:00
211,2021-01-09 20:00:00+01:00,67.81,2021-01-09 19:00:00+01:00
212,2021-01-09 21:00:00+01:00,51.48,2021-01-09 20:00:00+01:00
213,2021-01-09 22:00:00+01:00,49.44,2021-01-09 21:00:00+01:00
214,2021-01-09 23:00:00+01:00,44.82,2021-01-09 22:00:00+01:00
215,2021-01-10 00:00:00+01:00,37.78,2021-01-09 23:00:00+01:00
216,2021-01-10 01:00:00+01:00,40.19,2021-01-10 00:00:00+01:00
217,2021-01-10 02:00:00+01:00,37.22,2021-01-10 01:00:00+01:00
218,2021-01-10 03:00:00+01:00,35.54,2021-01-10 02:00:00+01:00
219,2021-01-10 04:00:00+01:00,35.05,2021-01-10 03:00:00+01:00
220,2021-01-10 05:00:00+01:00,35.02,2021-01-10 04:00:00+01:00
221,2021-01-10 06:00:00+01:00,35.4,2021-01-10 05:00:00+01:00
222,2021-01-10 07:00:00+01:00,35.21,2021-01-10 06:00:00+01:00
223,2021-01-10 08:00:00+01:00,38.92,2021-01-10 07:00:00+01:00
224,2021-01-10 09:00:00+01:00,40.45,2021-01-10 08:00:00+01:00
225,2021-01-10 10:00:00+01:00,42.18,2021-01-10 09:00:00+01:00
226,2021-01-10 11:00:00+01:00,45.69,2021-01-10 10:00:00+01:00
227,2021-01-10 12:00:00+01:00,46.91,2021-01-10 11:00:00+01:00
228,2021-01-10 13:00:00+01:00,46.31,2021-01-10 12:00:00+01:00
229,2021-01-10 14:00:00+01:00,45.88,2021-01-10 13:00:00+01:00
230,2021-01-10 15:00:00+01:00,47.03,2021-01-10 14:00:00+01:00
231,2021-01-10 16:00:00+01:00,48.29,2021-01-10 15:00:00+01:00
232,2021-01-10 17:00:00+01:00,52.48,2021-01-10 16:00:00+01:00
233,2021-01-10 18:00:00+01:00,56.86,2021-01-10 17:00:00+01:00
234,2021-01-10 19:00:00+01:00,55.19,2021-01-10 18:00:00+01:00
235,2021-01-10 20:00:00+01:00,51.1,2021-01-10 19:00:00+01:00
236,2021-01-10 21:00:00+01:00,48.04,2021-01-10 20:00:00+01:00
237,2021-01-10 22:00:00+01:00,46.04,2021-01-10 21:00:00+01:00
238,2021-01-10 23:00:00+01:00,41.46,2021-01-10 22:00:00+01:00
239,2021-01-11 00:00:00+01:00,37.13,2021-01-10 23:00:00+01:00
240,2021-01-11 01:00:00+01:00,42.01,2021-01-11 00:00:00+01:00
241,2021-01-11 02:00:00+01:00,40.96,2021-01-11 01:00:00+01:00
242,2021-01-11 03:00:00+01:00,39.09,2021-01-11 02:00:00+01:00
243,2021-01-11 04:00:00+01:00,36.66,2021-01-11 03:00:00+01:00
244,2021-01-11 05:00:00+01:00,38.58,2021-01-11 04:00:00+01:00
245,2021-01-11 06:00:00+01:00,42.85,2021-01-11 05:00:00+01:00
246,2021-01-11 07:00:00+01:00,44.26,2021-01-11 06:00:00+01:00
247,2021-01-11 08:00:00+01:00,52.09,2021-01-11 07:00:00+01:00
248,2021-01-11 09:00:00+01:00,59.24,2021-01-11 08:00:00+01:00
249,2021-01-11 10:00:00+01:00,51.34,2021-01-11 09:00:00+01:00
250,2021-01-11 11:00:00+01:00,49.22,2021-01-11 10:00:00+01:00
251,2021-01-11 12:00:00+01:00,46.19,2021-01-11 11:00:00+01:00
252,2021-01-11 13:00:00+01:00,44.83,2021-01-11 12:00:00+01:00
253,2021-01-11 14:00:00+01:00,44.09,2021-01-11 13:00:00+01:00
254,2021-01-11 15:00:00+01:00,43.51,2021-01-11 14:00:00+01:00
255,2021-01-11 16:00:00+01:00,43.78,2021-01-11 15:00:00+01:00
256,2021-01-11 17:00:00+01:00,44.78,2021-01-11 16:00:00+01:00
257,2021-01-11 18:00:00+01:00,46.54,2021-01-11 17:00:00+01:00
258,2021-01-11 19:00:00+01:00,44.42,2021-01-11 18:00:00+01:00
259,2021-01-11 20:00:00+01:00,41.09,2021-01-11 19:00:00+01:00
260,2021-01-11 21:00:00+01:00,38.4,2021-01-11 20:00:00+01:00
261,2021-01-11 22:00:00+01:00,35.43,2021-01-11 21:00:00+01:00
262,2021-01-11 23:00:00+01:00,34.36,2021-01-11 22:00:00+01:00
263,2021-01-12 00:00:00+01:00,29.24,2021-01-11 23:00:00+01:00
264,2021-01-12 01:00:00+01:00,27.08,2021-01-12 00:00:00+01:00
265,2021-01-12 02:00:00+01:00,26.32,2021-01-12 01:00:00+01:00
266,2021-01-12 03:00:00+01:00,25.8,2021-01-12 02:00:00+01:00
267,2021-01-12 04:00:00+01:00,26.14,2021-01-12 03:00:00+01:00
268,2021-01-12 05:00:00+01:00,28.98,2021-01-12 04:00:00+01:00
269,2021-01-12 06:00:00+01:00,36.26,2021-01-12 05:00:00+01:00
270,2021-01-12 07:00:00+01:00,41.55,2021-01-12 06:00:00+01:00
271,2021-01-12 08:00:00+01:00,56.42,2021-01-12 07:00:00+01:00
272,2021-01-12 09:00:00+01:00,62.77,2021-01-12 08:00:00+01:00
273,2021-01-12 10:00:00+01:00,56.89,2021-01-12 09:00:00+01:00
274,2021-01-12 11:00:00+01:00,58.48,2021-01-12 10:00:00+01:00
275,2021-01-12 12:00:00+01:00,57.28,2021-01-12 11:00:00+01:00
276,2021-01-12 13:00:00+01:00,51.86,2021-01-12 12:00:00+01:00
277,2021-01-12 14:00:00+01:00,49.74,2021-01-12 13:00:00+01:00
278,2021-01-12 15:00:00+01:00,49.73,2021-01-12 14:00:00+01:00
279,2021-01-12 16:00:00+01:00,53.84,2021-01-12 15:00:00+01:00
280,2021-01-12 17:00:00+01:00,63.2,2021-01-12 16:00:00+01:00
281,2021-01-12 18:00:00+01:00,66.37,2021-01-12 17:00:00+01:00
282,2021-01-12 19:00:00+01:00,62.52,2021-01-12 18:00:00+01:00
283,2021-01-12 20:00:00+01:00,52.22,2021-01-12 19:00:00+01:00
284,2021-01-12 21:00:00+01:00,43.26,2021-01-12 20:00:00+01:00
285,2021-01-12 22:00:00+01:00,42.14,2021-01-12 21:00:00+01:00
286,2021-01-12 23:00:00+01:00,39.08,2021-01-12 22:00:00+01:00
287,2021-01-13 00:00:00+01:00,35.84,2021-01-12 23:00:00+01:00
288,2021-01-13 01:00:00+01:00,34.25,2021-01-13 00:00:00+01:00
289,2021-01-13 02:00:00+01:00,33.63,2021-01-13 01:00:00+01:00
290,2021-01-13 03:00:00+01:00,32.75,2021-01-13 02:00:00+01:00
291,2021-01-13 04:00:00+01:00,31.98,2021-01-13 03:00:00+01:00
292,2021-01-13 05:00:00+01:00,32.85,2021-01-13 04:00:00+01:00
293,2021-01-13 06:00:00+01:00,38.17,2021-01-13 05:00:00+01:00
294,2021-01-13 07:00:00+01:00,43.42,2021-01-13 06:00:00+01:00
295,2021-01-13 08:00:00+01:00,47.92,2021-01-13 07:00:00+01:00
296,2021-01-13 09:00:00+01:00,58.21,2021-01-13 08:00:00+01:00
297,2021-01-13 10:00:00+01:00,49.47,2021-01-13 09:00:00+01:00
298,2021-01-13 11:00:00+01:00,47.94,2021-01-13 10:00:00+01:00
299,2021-01-13 12:00:00+01:00,45.44,2021-01-13 11:00:00+01:00
300,2021-01-13 13:00:00+01:00,42.74,2021-01-13 12:00:00+01:00
301,2021-01-13 14:00:00+01:00,41.52,2021-01-13 13:00:00+01:00
302,2021-01-13 15:00:00+01:00,40.93,2021-01-13 14:00:00+01:00
303,2021-01-13 16:00:00+01:00,42.69,2021-01-13 15:00:00+01:00
304,2021-01-13 17:00:00+01:00,47.61,2021-01-13 16:00:00+01:00
305,2021-01-13 18:00:00+01:00,57.54,2021-01-13 17:00:00+01:00
306,2021-01-13 19:00:00+01:00,56.52,2021-01-13 18:00:00+01:00
307,2021-01-13 20:00:00+01:00,49.88,2021-01-13 19:00:00+01:00
308,2021-01-13 21:00:00+01:00,48.88,2021-01-13 20:00:00+01:00
309,2021-01-13 22:00:00+01:00,42.39,2021-01-13 21:00:00+01:00
310,2021-01-13 23:00:00+01:00,41.5,2021-01-13 22:00:00+01:00
311,2021-01-14 00:00:00+01:00,39.44,2021-01-13 23:00:00+01:00
312,2021-01-14 01:00:00+01:00,38.52,2021-01-14 00:00:00+01:00
313,2021-01-14 02:00:00+01:00,38.12,2021-01-14 01:00:00+01:00
314,2021-01-14 03:00:00+01:00,38.19,2021-01-14 02:00:00+01:00
315,2021-01-14 04:00:00+01:00,40.73,2021-01-14 03:00:00+01:00
316,2021-01-14 05:00:00+01:00,43.54,2021-01-14 04:00:00+01:00
317,2021-01-14 06:00:00+01:00,46.82,2021-01-14 05:00:00+01:00
318,2021-01-14 07:00:00+01:00,56.78,2021-01-14 06:00:00+01:00
319,2021-01-14 08:00:00+01:00,84.0,2021-01-14 07:00:00+01:00
320,2021-01-14 09:00:00+01:00,93.98,2021-01-14 08:00:00+01:00
321,2021-01-14 10:00:00+01:00,92.19,2021-01-14 09:00:00+01:00
322,2021-01-14 11:00:00+01:00,92.56,2021-01-14 10:00:00+01:00
323,2021-01-14 12:00:00+01:00,94.03,2021-01-14 11:00:00+01:00
324,2021-01-14 13:00:00+01:00,91.65,2021-01-14 12:00:00+01:00
325,2021-01-14 14:00:00+01:00,89.95,2021-01-14 13:00:00+01:00
326,2021-01-14 15:00:00+01:00,86.73,2021-01-14 14:00:00+01:00
327,2021-01-14 16:00:00+01:00,82.58,2021-01-14 15:00:00+01:00
328,2021-01-14 17:00:00+01:00,86.15,2021-01-14 16:00:00+01:00
329,2021-01-14 18:00:00+01:00,103.96,2021-01-14 17:00:00+01:00
330,2021-01-14 19:00:00+01:00,93.11,2021-01-14 18:00:00+01:00
331,2021-01-14 20:00:00+01:00,90.57,2021-01-14 19:00:00+01:00
332,2021-01-14 21:00:00+01:00,77.02,2021-01-14 20:00:00+01:00
333,2021-01-14 22:00:00+01:00,64.79,2021-01-14 21:00:00+01:00
334,2021-01-14 23:00:00+01:00,61.78,2021-01-14 22:00:00+01:00
335,2021-01-15 00:00:00+01:00,57.42,2021-01-14 23:00:00+01:00
336,2021-01-15 01:00:00+01:00,50.54,2021-01-15 00:00:00+01:00
337,2021-01-15 02:00:00+01:00,49.0,2021-01-15 01:00:00+01:00
338,2021-01-15 03:00:00+01:00,47.69,2021-01-15 02:00:00+01:00
339,2021-01-15 04:00:00+01:00,46.74,2021-01-15 03:00:00+01:00
340,2021-01-15 05:00:00+01:00,47.94,2021-01-15 04:00:00+01:00
341,2021-01-15 06:00:00+01:00,51.45,2021-01-15 05:00:00+01:00
342,2021-01-15 07:00:00+01:00,64.97,2021-01-15 06:00:00+01:00
343,2021-01-15 08:00:00+01:00,82.4,2021-01-15 07:00:00+01:00
344,2021-01-15 09:00:00+01:00,99.71,2021-01-15 08:00:00+01:00
345,2021-01-15 10:00:00+01:00,103.34,2021-01-15 09:00:00+01:00
346,2021-01-15 11:00:00+01:00,93.57,2021-01-15 10:00:00+01:00
347,2021-01-15 12:00:00+01:00,89.73,2021-01-15 11:00:00+01:00
348,2021-01-15 13:00:00+01:00,81.77,2021-01-15 12:00:00+01:00
349,2021-01-15 14:00:00+01:00,79.07,2021-01-15 13:00:00+01:00
350,2021-01-15 15:00:00+01:00,79.59,2021-01-15 14:00:00+01:00
351,2021-01-15 16:00:00+01:00,79.42,2021-01-15 15:00:00+01:00
352,2021-01-15 17:00:00+01:00,84.6,2021-01-15 16:00:00+01:00
353,2021-01-15 18:00:00+01:00,102.66,2021-01-15 17:00:00+01:00
354,2021-01-15 19:00:00+01:00,101.13,2021-01-15 18:00:00+01:00
355,2021-01-15 20:00:00+01:00,98.03,2021-01-15 19:00:00+01:00
356,2021-01-15 21:00:00+01:00,79.65,2021-01-15 20:00:00+01:00
357,2021-01-15 22:00:00+01:00,69.31,2021-01-15 21:00:00+01:00
358,2021-01-15 23:00:00+01:00,64.61,2021-01-15 22:00:00+01:00
359,2021-01-16 00:00:00+01:00,55.4,2021-01-15 23:00:00+01:00
360,2021-01-16 01:00:00+01:00,54.79,2021-01-16 00:00:00+01:00
361,2021-01-16 02:00:00+01:00,53.3,2021-01-16 01:00:00+01:00
362,2021-01-16 03:00:00+01:00,51.48,2021-01-16 02:00:00+01:00
363,2021-01-16 04:00:00+01:00,50.0,2021-01-16 03:00:00+01:00
364,2021-01-16 05:00:00+01:00,49.63,2021-01-16 04:00:00+01:00
365,2021-01-16 06:00:00+01:00,48.87,2021-01-16 05:00:00+01:00
366,2021-01-16 07:00:00+01:00,49.54,2021-01-16 06:00:00+01:00
367,2021-01-16 08:00:00+01:00,53.08,2021-01-16 07:00:00+01:00
368,2021-01-16 09:00:00+01:00,60.86,2021-01-16 08:00:00+01:00
369,2021-01-16 10:00:00+01:00,66.01,2021-01-16 09:00:00+01:00
370,2021-01-16 11:00:00+01:00,63.77,2021-01-16 10:00:00+01:00
371,2021-01-16 12:00:00+01:00,64.12,2021-01-16 11:00:00+01:00
372,2021-01-16 13:00:00+01:00,55.01,2021-01-16 12:00:00+01:00
373,2021-01-16 14:00:00+01:00,50.66,2021-01-16 13:00:00+01:00
374,2021-01-16 15:00:00+01:00,50.54,2021-01-16 14:00:00+01:00
375,2021-01-16 16:00:00+01:00,52.27,2021-01-16 15:00:00+01:00
376,2021-01-16 17:00:00+01:00,61.02,2021-01-16 16:00:00+01:00
377,2021-01-16 18:00:00+01:00,67.09,2021-01-16 17:00:00+01:00
378,2021-01-16 19:00:00+01:00,68.53,2021-01-16 18:00:00+01:00
379,2021-01-16 20:00:00+01:00,65.8,2021-01-16 19:00:00+01:00
380,2021-01-16 21:00:00+01:00,56.62,2021-01-16 20:00:00+01:00
381,2021-01-16 22:00:00+01:00,54.68,2021-01-16 21:00:00+01:00
382,2021-01-16 23:00:00+01:00,53.58,2021-01-16 22:00:00+01:00
383,2021-01-17 00:00:00+01:00,49.71,2021-01-16 23:00:00+01:00
384,2021-01-17 01:00:00+01:00,48.28,2021-01-17 00:00:00+01:00
385,2021-01-17 02:00:00+01:00,46.55,2021-01-17 01:00:00+01:00
386,2021-01-17 03:00:00+01:00,46.72,2021-01-17 02:00:00+01:00
387,2021-01-17 04:00:00+01:00,46.71,2021-01-17 03:00:00+01:00
388,2021-01-17 05:00:00+01:00,46.09,2021-01-17 04:00:00+01:00
389,2021-01-17 06:00:00+01:00,46.04,2021-01-17 05:00:00+01:00
390,2021-01-17 07:00:00+01:00,47.09,2021-01-17 06:00:00+01:00
391,2021-01-17 08:00:00+01:00,48.29,2021-01-17 07:00:00+01:00
392,2021-01-17 09:00:00+01:00,49.23,2021-01-17 08:00:00+01:00
393,2021-01-17 10:00:00+01:00,49.6,2021-01-17 09:00:00+01:00
394,2021-01-17 11:00:00+01:00,56.86,2021-01-17 10:00:00+01:00
395,2021-01-17 12:00:00+01:00,60.32,2021-01-17 11:00:00+01:00
396,2021-01-17 13:00:00+01:00,53.16,2021-01-17 12:00:00+01:00
397,2021-01-17 14:00:00+01:00,54.86,2021-01-17 13:00:00+01:00
398,2021-01-17 15:00:00+01:00,51.88,2021-01-17 14:00:00+01:00
399,2021-01-17 16:00:00+01:00,55.54,2021-01-17 15:00:00+01:00
400,2021-01-17 17:00:00+01:00,62.94,2021-01-17 16:00:00+01:00
401,2021-01-17 18:00:00+01:00,69.64,2021-01-17 17:00:00+01:00
402,2021-01-17 19:00:00+01:00,74.78,2021-01-17 18:00:00+01:00
403,2021-01-17 20:00:00+01:00,66.45,2021-01-17 19:00:00+01:00
404,2021-01-17 21:00:00+01:00,64.86,2021-01-17 20:00:00+01:00
405,2021-01-17 22:00:00+01:00,57.7,2021-01-17 21:00:00+01:00
406,2021-01-17 23:00:00+01:00,54.14,2021-01-17 22:00:00+01:00
407,2021-01-18 00:00:00+01:00,48.71,2021-01-17 23:00:00+01:00
408,2021-01-18 01:00:00+01:00,45.54,2021-01-18 00:00:00+01:00
409,2021-01-18 02:00:00+01:00,46.08,2021-01-18 01:00:00+01:00
410,2021-01-18 03:00:00+01:00,45.83,2021-01-18 02:00:00+01:00
411,2021-01-18 04:00:00+01:00,46.18,2021-01-18 03:00:00+01:00
412,2021-01-18 05:00:00+01:00,46.56,2021-01-18 04:00:00+01:00
413,2021-01-18 06:00:00+01:00,48.21,2021-01-18 05:00:00+01:00
414,2021-01-18 07:00:00+01:00,55.79,2021-01-18 06:00:00+01:00
415,2021-01-18 08:00:00+01:00,77.4,2021-01-18 07:00:00+01:00
416,2021-01-18 09:00:00+01:00,81.96,2021-01-18 08:00:00+01:00
417,2021-01-18 10:00:00+01:00,78.57,2021-01-18 09:00:00+01:00
418,2021-01-18 11:00:00+01:00,74.43,2021-01-18 10:00:00+01:00
419,2021-01-18 12:00:00+01:00,64.87,2021-01-18 11:00:00+01:00
420,2021-01-18 13:00:00+01:00,60.44,2021-01-18 12:00:00+01:00
421,2021-01-18 14:00:00+01:00,58.06,2021-01-18 13:00:00+01:00
422,2021-01-18 15:00:00+01:00,59.79,2021-01-18 14:00:00+01:00
423,2021-01-18 16:00:00+01:00,59.6,2021-01-18 15:00:00+01:00
424,2021-01-18 17:00:00+01:00,56.64,2021-01-18 16:00:00+01:00
425,2021-01-18 18:00:00+01:00,62.25,2021-01-18 17:00:00+01:00
426,2021-01-18 19:00:00+01:00,57.2,2021-01-18 18:00:00+01:00
427,2021-01-18 20:00:00+01:00,53.4,2021-01-18 19:00:00+01:00
428,2021-01-18 21:00:00+01:00,48.78,2021-01-18 20:00:00+01:00
429,2021-01-18 22:00:00+01:00,47.39,2021-01-18 21:00:00+01:00
430,2021-01-18 23:00:00+01:00,44.61,2021-01-18 22:00:00+01:00
431,2021-01-19 00:00:00+01:00,39.29,2021-01-18 23:00:00+01:00
432,2021-01-19 01:00:00+01:00,38.19,2021-01-19 00:00:00+01:00
433,2021-01-19 02:00:00+01:00,37.35,2021-01-19 01:00:00+01:00
434,2021-01-19 03:00:00+01:00,36.1,2021-01-19 02:00:00+01:00
435,2021-01-19 04:00:00+01:00,37.37,2021-01-19 03:00:00+01:00
436,2021-01-19 05:00:00+01:00,38.14,2021-01-19 04:00:00+01:00
437,2021-01-19 06:00:00+01:00,39.64,2021-01-19 05:00:00+01:00
438,2021-01-19 07:00:00+01:00,43.01,2021-01-19 06:00:00+01:00
439,2021-01-19 08:00:00+01:00,48.51,2021-01-19 07:00:00+01:00
440,2021-01-19 09:00:00+01:00,57.31,2021-01-19 08:00:00+01:00
441,2021-01-19 10:00:00+01:00,56.64,2021-01-19 09:00:00+01:00
442,2021-01-19 11:00:00+01:00,54.8,2021-01-19 10:00:00+01:00
443,2021-01-19 12:00:00+01:00,56.64,2021-01-19 11:00:00+01:00
444,2021-01-19 13:00:00+01:00,54.26,2021-01-19 12:00:00+01:00
445,2021-01-19 14:00:00+01:00,54.15,2021-01-19 13:00:00+01:00
446,2021-01-19 15:00:00+01:00,54.42,2021-01-19 14:00:00+01:00
447,2021-01-19 16:00:00+01:00,53.35,2021-01-19 15:00:00+01:00
448,2021-01-19 17:00:00+01:00,53.92,2021-01-19 16:00:00+01:00
449,2021-01-19 18:00:00+01:00,56.84,2021-01-19 17:00:00+01:00
450,2021-01-19 19:00:00+01:00,54.82,2021-01-19 18:00:00+01:00
451,2021-01-19 20:00:00+01:00,47.17,2021-01-19 19:00:00+01:00
452,2021-01-19 21:00:00+01:00,43.03,2021-01-19 20:00:00+01:00
453,2021-01-19 22:00:00+01:00,41.31,2021-01-19 21:00:00+01:00
454,2021-01-19 23:00:00+01:00,38.1,2021-01-19 22:00:00+01:00
455,2021-01-20 00:00:00+01:00,32.45,2021-01-19 23:00:00+01:00
456,2021-01-20 01:00:00+01:00,31.38,2021-01-20 00:00:00+01:00
457,2021-01-20 02:00:00+01:00,29.38,2021-01-20 01:00:00+01:00
458,2021-01-20 03:00:00+01:00,28.21,2021-01-20 02:00:00+01:00
459,2021-01-20 04:00:00+01:00,27.7,2021-01-20 03:00:00+01:00
460,2021-01-20 05:00:00+01:00,29.85,2021-01-20 04:00:00+01:00
461,2021-01-20 06:00:00+01:00,33.02,2021-01-20 05:00:00+01:00
462,2021-01-20 07:00:00+01:00,36.94,2021-01-20 06:00:00+01:00
463,2021-01-20 08:00:00+01:00,40.37,2021-01-20 07:00:00+01:00
464,2021-01-20 09:00:00+01:00,42.68,2021-01-20 08:00:00+01:00
465,2021-01-20 10:00:00+01:00,40.25,2021-01-20 09:00:00+01:00
466,2021-01-20 11:00:00+01:00,39.33,2021-01-20 10:00:00+01:00
467,2021-01-20 12:00:00+01:00,39.26,2021-01-20 11:00:00+01:00
468,2021-01-20 13:00:00+01:00,39.23,2021-01-20 12:00:00+01:00
469,2021-01-20 14:00:00+01:00,38.12,2021-01-20 13:00:00+01:00
470,2021-01-20 15:00:00+01:00,38.08,2021-01-20 14:00:00+01:00
471,2021-01-20 16:00:00+01:00,39.31,2021-01-20 15:00:00+01:00
472,2021-01-20 17:00:00+01:00,40.69,2021-01-20 16:00:00+01:00
473,2021-01-20 18:00:00+01:00,47.09,2021-01-20 17:00:00+01:00
474,2021-01-20 19:00:00+01:00,41.81,2021-01-20 18:00:00+01:00
475,2021-01-20 20:00:00+01:00,40.49,2021-01-20 19:00:00+01:00
476,2021-01-20 21:00:00+01:00,36.93,2021-01-20 20:00:00+01:00
477,2021-01-20 22:00:00+01:00,33.3,2021-01-20 21:00:00+01:00
478,2021-01-20 23:00:00+01:00,30.51,2021-01-20 22:00:00+01:00
479,2021-01-21 00:00:00+01:00,26.39,2021-01-20 23:00:00+01:00
480,2021-01-21 01:00:00+01:00,25.66,2021-01-21 00:00:00+01:00
481,2021-01-21 02:00:00+01:00,23.92,2021-01-21 01:00:00+01:00
482,2021-01-21 03:00:00+01:00,21.53,2021-01-21 02:00:00+01:00
483,2021-01-21 04:00:00+01:00,20.62,2021-01-21 03:00:00+01:00
484,2021-01-21 05:00:00+01:00,22.21,2021-01-21 04:00:00+01:00
485,2021-01-21 06:00:00+01:00,25.38,2021-01-21 05:00:00+01:00
486,2021-01-21 07:00:00+01:00,28.37,2021-01-21 06:00:00+01:00
487,2021-01-21 08:00:00+01:00,36.47,2021-01-21 07:00:00+01:00
488,2021-01-21 09:00:00+01:00,38.44,2021-01-21 08:00:00+01:00
489,2021-01-21 10:00:00+01:00,36.44,2021-01-21 09:00:00+01:00
490,2021-01-21 11:00:00+01:00,34.09,2021-01-21 10:00:00+01:00
491,2021-01-21 12:00:00+01:00,34.47,2021-01-21 11:00:00+01:00
492,2021-01-21 13:00:00+01:00,34.79,2021-01-21 12:00:00+01:00
493,2021-01-21 14:00:00+01:00,36.49,2021-01-21 13:00:00+01:00
494,2021-01-21 15:00:00+01:00,37.4,2021-01-21 14:00:00+01:00
495,2021-01-21 16:00:00+01:00,37.8,2021-01-21 15:00:00+01:00
496,2021-01-21 17:00:00+01:00,39.17,2021-01-21 16:00:00+01:00
497,2021-01-21 18:00:00+01:00,40.81,2021-01-21 17:00:00+01:00
498,2021-01-21 19:00:00+01:00,38.43,2021-01-21 18:00:00+01:00
499,2021-01-21 20:00:00+01:00,36.87,2021-01-21 19:00:00+01:00
500,2021-01-21 21:00:00+01:00,33.05,2021-01-21 20:00:00+01:00
501,2021-01-21 22:00:00+01:00,31.06,2021-01-21 21:00:00+01:00
502,2021-01-21 23:00:00+01:00,28.32,2021-01-21 22:00:00+01:00
503,2021-01-22 00:00:00+01:00,25.67,2021-01-21 23:00:00+01:00
504,2021-01-22 01:00:00+01:00,25.7,2021-01-22 00:00:00+01:00
505,2021-01-22 02:00:00+01:00,21.68,2021-01-22 01:00:00+01:00
506,2021-01-22 03:00:00+01:00,18.41,2021-01-22 02:00:00+01:00
507,2021-01-22 04:00:00+01:00,12.94,2021-01-22 03:00:00+01:00
508,2021-01-22 05:00:00+01:00,20.78,2021-01-22 04:00:00+01:00
509,2021-01-22 06:00:00+01:00,27.58,2021-01-22 05:00:00+01:00
510,2021-01-22 07:00:00+01:00,32.21,2021-01-22 06:00:00+01:00
511,2021-01-22 08:00:00+01:00,37.65,2021-01-22 07:00:00+01:00
512,2021-01-22 09:00:00+01:00,42.52,2021-01-22 08:00:00+01:00
513,2021-01-22 10:00:00+01:00,40.58,2021-01-22 09:00:00+01:00
514,2021-01-22 11:00:00+01:00,39.56,2021-01-22 10:00:00+01:00
515,2021-01-22 12:00:00+01:00,38.37,2021-01-22 11:00:00+01:00
516,2021-01-22 13:00:00+01:00,37.27,2021-01-22 12:00:00+01:00
517,2021-01-22 14:00:00+01:00,36.7,2021-01-22 13:00:00+01:00
518,2021-01-22 15:00:00+01:00,36.12,2021-01-22 14:00:00+01:00
519,2021-01-22 16:00:00+01:00,36.03,2021-01-22 15:00:00+01:00
520,2021-01-22 17:00:00+01:00,36.58,2021-01-22 16:00:00+01:00
521,2021-01-22 18:00:00+01:00,37.1,2021-01-22 17:00:00+01:00
522,2021-01-22 19:00:00+01:00,36.33,2021-01-22 18:00:00+01:00
523,2021-01-22 20:00:00+01:00,34.16,2021-01-22 19:00:00+01:00
524,2021-01-22 21:00:00+01:00,30.04,2021-01-22 20:00:00+01:00
525,2021-01-22 22:00:00+01:00,28.71,2021-01-22 21:00:00+01:00
526,2021-01-22 23:00:00+01:00,27.94,2021-01-22 22:00:00+01:00
527,2021-01-23 00:00:00+01:00,27.77,2021-01-22 23:00:00+01:00
528,2021-01-23 01:00:00+01:00,29.36,2021-01-23 00:00:00+01:00
529,2021-01-23 02:00:00+01:00,30.16,2021-01-23 01:00:00+01:00
530,2021-01-23 03:00:00+01:00,30.78,2021-01-23 02:00:00+01:00
531,2021-01-23 04:00:00+01:00,31.32,2021-01-23 03:00:00+01:00
532,2021-01-23 05:00:00+01:00,32.29,2021-01-23 04:00:00+01:00
533,2021-01-23 06:00:00+01:00,33.32,2021-01-23 05:00:00+01:00
534,2021-01-23 07:00:00+01:00,35.12,2021-01-23 06:00:00+01:00
535,2021-01-23 08:00:00+01:00,35.85,2021-01-23 07:00:00+01:00
536,2021-01-23 09:00:00+01:00,36.68,2021-01-23 08:00:00+01:00
537,2021-01-23 10:00:00+01:00,37.4,2021-01-23 09:00:00+01:00
538,2021-01-23 11:00:00+01:00,38.57,2021-01-23 10:00:00+01:00
539,2021-01-23 12:00:00+01:00,39.0,2021-01-23 11:00:00+01:00
540,2021-01-23 13:00:00+01:00,39.15,2021-01-23 12:00:00+01:00
541,2021-01-23 14:00:00+01:00,39.24,2021-01-23 13:00:00+01:00
542,2021-01-23 15:00:00+01:00,39.48,2021-01-23 14:00:00+01:00
543,2021-01-23 16:00:00+01:00,40.98,2021-01-23 15:00:00+01:00
544,2021-01-23 17:00:00+01:00,58.36,2021-01-23 16:00:00+01:00
545,2021-01-23 18:00:00+01:00,63.62,2021-01-23 17:00:00+01:00
546,2021-01-23 19:00:00+01:00,65.12,2021-01-23 18:00:00+01:00
547,2021-01-23 20:00:00+01:00,59.57,2021-01-23 19:00:00+01:00
548,2021-01-23 21:00:00+01:00,42.37,2021-01-23 20:00:00+01:00
549,2021-01-23 22:00:00+01:00,40.33,2021-01-23 21:00:00+01:00
550,2021-01-23 23:00:00+01:00,38.62,2021-01-23 22:00:00+01:00
551,2021-01-24 00:00:00+01:00,37.69,2021-01-23 23:00:00+01:00
552,2021-01-24 01:00:00+01:00,39.06,2021-01-24 00:00:00+01:00
553,2021-01-24 02:00:00+01:00,39.1,2021-01-24 01:00:00+01:00
554,2021-01-24 03:00:00+01:00,39.01,2021-01-24 02:00:00+01:00
555,2021-01-24 04:00:00+01:00,39.07,2021-01-24 03:00:00+01:00
556,2021-01-24 05:00:00+01:00,39.32,2021-01-24 04:00:00+01:00
557,2021-01-24 06:00:00+01:00,39.96,2021-01-24 05:00:00+01:00
558,2021-01-24 07:00:00+01:00,40.59,2021-01-24 06:00:00+01:00
559,2021-01-24 08:00:00+01:00,41.94,2021-01-24 07:00:00+01:00
560,2021-01-24 09:00:00+01:00,45.95,2021-01-24 08:00:00+01:00
561,2021-01-24 10:00:00+01:00,50.53,2021-01-24 09:00:00+01:00
562,2021-01-24 11:00:00+01:00,53.06,2021-01-24 10:00:00+01:00
563,2021-01-24 12:00:00+01:00,56.05,2021-01-24 11:00:00+01:00
564,2021-01-24 13:00:00+01:00,53.49,2021-01-24 12:00:00+01:00
565,2021-01-24 14:00:00+01:00,47.44,2021-01-24 13:00:00+01:00
566,2021-01-24 15:00:00+01:00,45.73,2021-01-24 14:00:00+01:00
567,2021-01-24 16:00:00+01:00,47.37,2021-01-24 15:00:00+01:00
568,2021-01-24 17:00:00+01:00,53.64,2021-01-24 16:00:00+01:00
569,2021-01-24 18:00:00+01:00,63.93,2021-01-24 17:00:00+01:00
570,2021-01-24 19:00:00+01:00,67.04,2021-01-24 18:00:00+01:00
571,2021-01-24 20:00:00+01:00,64.89,2021-01-24 19:00:00+01:00
572,2021-01-24 21:00:00+01:00,61.16,2021-01-24 20:00:00+01:00
573,2021-01-24 22:00:00+01:00,56.63,2021-01-24 21:00:00+01:00
574,2021-01-24 23:00:00+01:00,53.53,2021-01-24 22:00:00+01:00
575,2021-01-25 00:00:00+01:00,45.45,2021-01-24 23:00:00+01:00
576,2021-01-25 01:00:00+01:00,46.93,2021-01-25 00:00:00+01:00
577,2021-01-25 02:00:00+01:00,43.07,2021-01-25 01:00:00+01:00
578,2021-01-25 03:00:00+01:00,42.52,2021-01-25 02:00:00+01:00
579,2021-01-25 04:00:00+01:00,41.84,2021-01-25 03:00:00+01:00
580,2021-01-25 05:00:00+01:00,42.66,2021-01-25 04:00:00+01:00
581,2021-01-25 06:00:00+01:00,47.1,2021-01-25 05:00:00+01:00
582,2021-01-25 07:00:00+01:00,63.9,2021-01-25 06:00:00+01:00
583,2021-01-25 08:00:00+01:00,72.2,2021-01-25 07:00:00+01:00
584,2021-01-25 09:00:00+01:00,78.0,2021-01-25 08:00:00+01:00
585,2021-01-25 10:00:00+01:00,82.18,2021-01-25 09:00:00+01:00
586,2021-01-25 11:00:00+01:00,77.31,2021-01-25 10:00:00+01:00
587,2021-01-25 12:00:00+01:00,74.47,2021-01-25 11:00:00+01:00
588,2021-01-25 13:00:00+01:00,71.19,2021-01-25 12:00:00+01:00
589,2021-01-25 14:00:00+01:00,69.11,2021-01-25 13:00:00+01:00
590,2021-01-25 15:00:00+01:00,67.98,2021-01-25 14:00:00+01:00
591,2021-01-25 16:00:00+01:00,68.09,2021-01-25 15:00:00+01:00
592,2021-01-25 17:00:00+01:00,69.47,2021-01-25 16:00:00+01:00
593,2021-01-25 18:00:00+01:00,75.77,2021-01-25 17:00:00+01:00
594,2021-01-25 19:00:00+01:00,73.75,2021-01-25 18:00:00+01:00
595,2021-01-25 20:00:00+01:00,67.12,2021-01-25 19:00:00+01:00
596,2021-01-25 21:00:00+01:00,64.49,2021-01-25 20:00:00+01:00
597,2021-01-25 22:00:00+01:00,57.0,2021-01-25 21:00:00+01:00
598,2021-01-25 23:00:00+01:00,51.7,2021-01-25 22:00:00+01:00
599,2021-01-26 00:00:00+01:00,41.82,2021-01-25 23:00:00+01:00
600,2021-01-26 01:00:00+01:00,43.94,2021-01-26 00:00:00+01:00
601,2021-01-26 02:00:00+01:00,43.67,2021-01-26 01:00:00+01:00
602,2021-01-26 03:00:00+01:00,43.55,2021-01-26 02:00:00+01:00
603,2021-01-26 04:00:00+01:00,43.11,2021-01-26 03:00:00+01:00
604,2021-01-26 05:00:00+01:00,45.48,2021-01-26 04:00:00+01:00
605,2021-01-26 06:00:00+01:00,51.39,2021-01-26 05:00:00+01:00
606,2021-01-26 07:00:00+01:00,60.43,2021-01-26 06:00:00+01:00
607,2021-01-26 08:00:00+01:00,73.01,2021-01-26 07:00:00+01:00
608,2021-01-26 09:00:00+01:00,76.31,2021-01-26 08:00:00+01:00
609,2021-01-26 10:00:00+01:00,74.02,2021-01-26 09:00:00+01:00
610,2021-01-26 11:00:00+01:00,76.27,2021-01-26 10:00:00+01:00
611,2021-01-26 12:00:00+01:00,74.3,2021-01-26 11:00:00+01:00
612,2021-01-26 13:00:00+01:00,72.24,2021-01-26 12:00:00+01:00
613,2021-01-26 14:00:00+01:00,68.02,2021-01-26 13:00:00+01:00
614,2021-01-26 15:00:00+01:00,68.45,2021-01-26 14:00:00+01:00
615,2021-01-26 16:00:00+01:00,70.33,2021-01-26 15:00:00+01:00
616,2021-01-26 17:00:00+01:00,70.95,2021-01-26 16:00:00+01:00
617,2021-01-26 18:00:00+01:00,76.09,2021-01-26 17:00:00+01:00
618,2021-01-26 19:00:00+01:00,72.61,2021-01-26 18:00:00+01:00
619,2021-01-26 20:00:00+01:00,65.17,2021-01-26 19:00:00+01:00
620,2021-01-26 21:00:00+01:00,62.42,2021-01-26 20:00:00+01:00
621,2021-01-26 22:00:00+01:00,56.68,2021-01-26 21:00:00+01:00
622,2021-01-26 23:00:00+01:00,52.68,2021-01-26 22:00:00+01:00
623,2021-01-27 00:00:00+01:00,46.47,2021-01-26 23:00:00+01:00
624,2021-01-27 01:00:00+01:00,47.38,2021-01-27 00:00:00+01:00
625,2021-01-27 02:00:00+01:00,45.66,2021-01-27 01:00:00+01:00
626,2021-01-27 03:00:00+01:00,44.18,2021-01-27 02:00:00+01:00
627,2021-01-27 04:00:00+01:00,43.11,2021-01-27 03:00:00+01:00
628,2021-01-27 05:00:00+01:00,43.75,2021-01-27 04:00:00+01:00
629,2021-01-27 06:00:00+01:00,46.65,2021-01-27 05:00:00+01:00
630,2021-01-27 07:00:00+01:00,53.13,2021-01-27 06:00:00+01:00
631,2021-01-27 08:00:00+01:00,64.32,2021-01-27 07:00:00+01:00
632,2021-01-27 09:00:00+01:00,69.24,2021-01-27 08:00:00+01:00
633,2021-01-27 10:00:00+01:00,68.55,2021-01-27 09:00:00+01:00
634,2021-01-27 11:00:00+01:00,67.88,2021-01-27 10:00:00+01:00
635,2021-01-27 12:00:00+01:00,68.36,2021-01-27 11:00:00+01:00
636,2021-01-27 13:00:00+01:00,68.2,2021-01-27 12:00:00+01:00
637,2021-01-27 14:00:00+01:00,67.95,2021-01-27 13:00:00+01:00
638,2021-01-27 15:00:00+01:00,68.26,2021-01-27 14:00:00+01:00
639,2021-01-27 16:00:00+01:00,68.59,2021-01-27 15:00:00+01:00
640,2021-01-27 17:00:00+01:00,68.32,2021-01-27 16:00:00+01:00
641,2021-01-27 18:00:00+01:00,70.67,2021-01-27 17:00:00+01:00
642,2021-01-27 19:00:00+01:00,73.07,2021-01-27 18:00:00+01:00
643,2021-01-27 20:00:00+01:00,66.34,2021-01-27 19:00:00+01:00
644,2021-01-27 21:00:00+01:00,61.83,2021-01-27 20:00:00+01:00
645,2021-01-27 22:00:00+01:00,57.8,2021-01-27 21:00:00+01:00
646,2021-01-27 23:00:00+01:00,55.05,2021-01-27 22:00:00+01:00
647,2021-01-28 00:00:00+01:00,50.17,2021-01-27 23:00:00+01:00
648,2021-01-28 01:00:00+01:00,48.9,2021-01-28 00:00:00+01:00
649,2021-01-28 02:00:00+01:00,46.88,2021-01-28 01:00:00+01:00
650,2021-01-28 03:00:00+01:00,45.73,2021-01-28 02:00:00+01:00
651,2021-01-28 04:00:00+01:00,44.24,2021-01-28 03:00:00+01:00
652,2021-01-28 05:00:00+01:00,45.53,2021-01-28 04:00:00+01:00
653,2021-01-28 06:00:00+01:00,46.34,2021-01-28 05:00:00+01:00
654,2021-01-28 07:00:00+01:00,55.84,2021-01-28 06:00:00+01:00
655,2021-01-28 08:00:00+01:00,66.3,2021-01-28 07:00:00+01:00
656,2021-01-28 09:00:00+01:00,75.67,2021-01-28 08:00:00+01:00
657,2021-01-28 10:00:00+01:00,71.82,2021-01-28 09:00:00+01:00
658,2021-01-28 11:00:00+01:00,70.63,2021-01-28 10:00:00+01:00
659,2021-01-28 12:00:00+01:00,66.78,2021-01-28 11:00:00+01:00
660,2021-01-28 13:00:00+01:00,63.38,2021-01-28 12:00:00+01:00
661,2021-01-28 14:00:00+01:00,62.69,2021-01-28 13:00:00+01:00
662,2021-01-28 15:00:00+01:00,62.19,2021-01-28 14:00:00+01:00
663,2021-01-28 16:00:00+01:00,59.17,2021-01-28 15:00:00+01:00
664,2021-01-28 17:00:00+01:00,59.52,2021-01-28 16:00:00+01:00
665,2021-01-28 18:00:00+01:00,83.54,2021-01-28 17:00:00+01:00
666,2021-01-28 19:00:00+01:00,68.2,2021-01-28 18:00:00+01:00
667,2021-01-28 20:00:00+01:00,63.33,2021-01-28 19:00:00+01:00
668,2021-01-28 21:00:00+01:00,58.09,2021-01-28 20:00:00+01:00
669,2021-01-28 22:00:00+01:00,55.61,2021-01-28 21:00:00+01:00
670,2021-01-28 23:00:00+01:00,53.23,2021-01-28 22:00:00+01:00
671,2021-01-29 00:00:00+01:00,47.48,2021-01-28 23:00:00+01:00
672,2021-01-29 01:00:00+01:00,44.86,2021-01-29 00:00:00+01:00
673,2021-01-29 02:00:00+01:00,42.9,2021-01-29 01:00:00+01:00
674,2021-01-29 03:00:00+01:00,41.35,2021-01-29 02:00:00+01:00
675,2021-01-29 04:00:00+01:00,40.74,2021-01-29 03:00:00+01:00
676,2021-01-29 05:00:00+01:00,41.36,2021-01-29 04:00:00+01:00
677,2021-01-29 06:00:00+01:00,45.01,2021-01-29 05:00:00+01:00
678,2021-01-29 07:00:00+01:00,49.55,2021-01-29 06:00:00+01:00
679,2021-01-29 08:00:00+01:00,68.37,2021-01-29 07:00:00+01:00
680,2021-01-29 09:00:00+01:00,77.09,2021-01-29 08:00:00+01:00
681,2021-01-29 10:00:00+01:00,76.97,2021-01-29 09:00:00+01:00
682,2021-01-29 11:00:00+01:00,72.23,2021-01-29 10:00:00+01:00
683,2021-01-29 12:00:00+01:00,66.74,2021-01-29 11:00:00+01:00
684,2021-01-29 13:00:00+01:00,58.37,2021-01-29 12:00:00+01:00
685,2021-01-29 14:00:00+01:00,55.44,2021-01-29 13:00:00+01:00
686,2021-01-29 15:00:00+01:00,51.31,2021-01-29 14:00:00+01:00
687,2021-01-29 16:00:00+01:00,53.24,2021-01-29 15:00:00+01:00
688,2021-01-29 17:00:00+01:00,58.42,2021-01-29 16:00:00+01:00
689,2021-01-29 18:00:00+01:00,69.8,2021-01-29 17:00:00+01:00
690,2021-01-29 19:00:00+01:00,63.85,2021-01-29 18:00:00+01:00
691,2021-01-29 20:00:00+01:00,62.37,2021-01-29 19:00:00+01:00
692,2021-01-29 21:00:00+01:00,57.08,2021-01-29 20:00:00+01:00
693,2021-01-29 22:00:00+01:00,52.55,2021-01-29 21:00:00+01:00
694,2021-01-29 23:00:00+01:00,48.21,2021-01-29 22:00:00+01:00
695,2021-01-30 00:00:00+01:00,44.95,2021-01-29 23:00:00+01:00
696,2021-01-30 01:00:00+01:00,43.75,2021-01-30 00:00:00+01:00
697,2021-01-30 02:00:00+01:00,41.75,2021-01-30 01:00:00+01:00
698,2021-01-30 03:00:00+01:00,40.36,2021-01-30 02:00:00+01:00
699,2021-01-30 04:00:00+01:00,39.24,2021-01-30 03:00:00+01:00
700,2021-01-30 05:00:00+01:00,39.36,2021-01-30 04:00:00+01:00
701,2021-01-30 06:00:00+01:00,40.74,2021-01-30 05:00:00+01:00
702,2021-01-30 07:00:00+01:00,42.96,2021-01-30 06:00:00+01:00
703,2021-01-30 08:00:00+01:00,44.81,2021-01-30 07:00:00+01:00
704,2021-01-30 09:00:00+01:00,49.88,2021-01-30 08:00:00+01:00
705,2021-01-30 10:00:00+01:00,59.67,2021-01-30 09:00:00+01:00
706,2021-01-30 11:00:00+01:00,59.75,2021-01-30 10:00:00+01:00
707,2021-01-30 12:00:00+01:00,59.72,2021-01-30 11:00:00+01:00
708,2021-01-30 13:00:00+01:00,56.98,2021-01-30 12:00:00+01:00
709,2021-01-30 14:00:00+01:00,52.3,2021-01-30 13:00:00+01:00
710,2021-01-30 15:00:00+01:00,49.6,2021-01-30 14:00:00+01:00
711,2021-01-30 16:00:00+01:00,49.67,2021-01-30 15:00:00+01:00
712,2021-01-30 17:00:00+01:00,58.48,2021-01-30 16:00:00+01:00
713,2021-01-30 18:00:00+01:00,62.62,2021-01-30 17:00:00+01:00
714,2021-01-30 19:00:00+01:00,63.72,2021-01-30 18:00:00+01:00
715,2021-01-30 20:00:00+01:00,61.62,2021-01-30 19:00:00+01:00
716,2021-01-30 21:00:00+01:00,54.55,2021-01-30 20:00:00+01:00
717,2021-01-30 22:00:00+01:00,48.54,2021-01-30 21:00:00+01:00
718,2021-01-30 23:00:00+01:00,48.56,2021-01-30 22:00:00+01:00
719,2021-01-31 00:00:00+01:00,43.72,2021-01-30 23:00:00+01:00
720,2021-01-31 01:00:00+01:00,43.72,2021-01-31 00:00:00+01:00
721,2021-01-31 02:00:00+01:00,42.57,2021-01-31 01:00:00+01:00
722,2021-01-31 03:00:00+01:00,42.08,2021-01-31 02:00:00+01:00
723,2021-01-31 04:00:00+01:00,41.04,2021-01-31 03:00:00+01:00
724,2021-01-31 05:00:00+01:00,41.09,2021-01-31 04:00:00+01:00
725,2021-01-31 06:00:00+01:00,42.2,2021-01-31 05:00:00+01:00
726,2021-01-31 07:00:00+01:00,42.41,2021-01-31 06:00:00+01:00
727,2021-01-31 08:00:00+01:00,42.89,2021-01-31 07:00:00+01:00
728,2021-01-31 09:00:00+01:00,46.59,2021-01-31 08:00:00+01:00
729,2021-01-31 10:00:00+01:00,51.06,2021-01-31 09:00:00+01:00
730,2021-01-31 11:00:00+01:00,52.7,2021-01-31 10:00:00+01:00
731,2021-01-31 12:00:00+01:00,53.13,2021-01-31 11:00:00+01:00
732,2021-01-31 13:00:00+01:00,52.33,2021-01-31 12:00:00+01:00
733,2021-01-31 14:00:00+01:00,48.23,2021-01-31 13:00:00+01:00
734,2021-01-31 15:00:00+01:00,47.74,2021-01-31 14:00:00+01:00
735,2021-01-31 16:00:00+01:00,49.78,2021-01-31 15:00:00+01:00
736,2021-01-31 17:00:00+01:00,54.98,2021-01-31 16:00:00+01:00
737,2021-01-31 18:00:00+01:00,66.96,2021-01-31 17:00:00+01:00
738,2021-01-31 19:00:00+01:00,66.36,2021-01-31 18:00:00+01:00
739,2021-01-31 20:00:00+01:00,64.77,2021-01-31 19:00:00+01:00
740,2021-01-31 21:00:00+01:00,60.24,2021-01-31 20:00:00+01:00
741,2021-01-31 22:00:00+01:00,53.34,2021-01-31 21:00:00+01:00
742,2021-01-31 23:00:00+01:00,51.2,2021-01-31 22:00:00+01:00
743,2021-02-01 00:00:00+01:00,47.12,2021-01-31 23:00:00+01:00
744,2021-02-01 01:00:00+01:00,44.2,2021-02-01 00:00:00+01:00
745,2021-02-01 02:00:00+01:00,42.57,2021-02-01 01:00:00+01:00
746,2021-02-01 03:00:00+01:00,42.53,2021-02-01 02:00:00+01:00
747,2021-02-01 04:00:00+01:00,41.58,2021-02-01 03:00:00+01:00
748,2021-02-01 05:00:00+01:00,42.34,2021-02-01 04:00:00+01:00
749,2021-02-01 06:00:00+01:00,47.69,2021-02-01 05:00:00+01:00
750,2021-02-01 07:00:00+01:00,61.73,2021-02-01 06:00:00+01:00
751,2021-02-01 08:00:00+01:00,155.78,2021-02-01 07:00:00+01:00
752,2021-02-01 09:00:00+01:00,207.71,2021-02-01 08:00:00+01:00
753,2021-02-01 10:00:00+01:00,172.23,2021-02-01 09:00:00+01:00
754,2021-02-01 11:00:00+01:00,130.42,2021-02-01 10:00:00+01:00
755,2021-02-01 12:00:00+01:00,69.79,2021-02-01 11:00:00+01:00
756,2021-02-01 13:00:00+01:00,68.61,2021-02-01 12:00:00+01:00
757,2021-02-01 14:00:00+01:00,68.93,2021-02-01 13:00:00+01:00
758,2021-02-01 15:00:00+01:00,81.5,2021-02-01 14:00:00+01:00
759,2021-02-01 16:00:00+01:00,89.42,2021-02-01 15:00:00+01:00
760,2021-02-01 17:00:00+01:00,145.46,2021-02-01 16:00:00+01:00
761,2021-02-01 18:00:00+01:00,207.71,2021-02-01 17:00:00+01:00
762,2021-02-01 19:00:00+01:00,123.65,2021-02-01 18:00:00+01:00
763,2021-02-01 20:00:00+01:00,73.21,2021-02-01 19:00:00+01:00
764,2021-02-01 21:00:00+01:00,64.71,2021-02-01 20:00:00+01:00
765,2021-02-01 22:00:00+01:00,58.55,2021-02-01 21:00:00+01:00
766,2021-02-01 23:00:00+01:00,57.4,2021-02-01 22:00:00+01:00
767,2021-02-02 00:00:00+01:00,51.32,2021-02-01 23:00:00+01:00
768,2021-02-02 01:00:00+01:00,47.92,2021-02-02 00:00:00+01:00
769,2021-02-02 02:00:00+01:00,46.8,2021-02-02 01:00:00+01:00
770,2021-02-02 03:00:00+01:00,45.28,2021-02-02 02:00:00+01:00
771,2021-02-02 04:00:00+01:00,44.08,2021-02-02 03:00:00+01:00
772,2021-02-02 05:00:00+01:00,45.68,2021-02-02 04:00:00+01:00
773,2021-02-02 06:00:00+01:00,47.88,2021-02-02 05:00:00+01:00
774,2021-02-02 07:00:00+01:00,64.88,2021-02-02 06:00:00+01:00
775,2021-02-02 08:00:00+01:00,121.01,2021-02-02 07:00:00+01:00
776,2021-02-02 09:00:00+01:00,158.15,2021-02-02 08:00:00+01:00
777,2021-02-02 10:00:00+01:00,124.06,2021-02-02 09:00:00+01:00
778,2021-02-02 11:00:00+01:00,103.96,2021-02-02 10:00:00+01:00
779,2021-02-02 12:00:00+01:00,69.36,2021-02-02 11:00:00+01:00
780,2021-02-02 13:00:00+01:00,66.47,2021-02-02 12:00:00+01:00
781,2021-02-02 14:00:00+01:00,65.0,2021-02-02 13:00:00+01:00
782,2021-02-02 15:00:00+01:00,66.93,2021-02-02 14:00:00+01:00
783,2021-02-02 16:00:00+01:00,67.26,2021-02-02 15:00:00+01:00
784,2021-02-02 17:00:00+01:00,82.0,2021-02-02 16:00:00+01:00
785,2021-02-02 18:00:00+01:00,92.74,2021-02-02 17:00:00+01:00
786,2021-02-02 19:00:00+01:00,68.57,2021-02-02 18:00:00+01:00
787,2021-02-02 20:00:00+01:00,62.44,2021-02-02 19:00:00+01:00
788,2021-02-02 21:00:00+01:00,53.17,2021-02-02 20:00:00+01:00
789,2021-02-02 22:00:00+01:00,50.52,2021-02-02 21:00:00+01:00
790,2021-02-02 23:00:00+01:00,48.34,2021-02-02 22:00:00+01:00
791,2021-02-03 00:00:00+01:00,43.61,2021-02-02 23:00:00+01:00
792,2021-02-03 01:00:00+01:00,40.1,2021-02-03 00:00:00+01:00
793,2021-02-03 02:00:00+01:00,38.9,2021-02-03 01:00:00+01:00
794,2021-02-03 03:00:00+01:00,38.07,2021-02-03 02:00:00+01:00
795,2021-02-03 04:00:00+01:00,38.26,2021-02-03 03:00:00+01:00
796,2021-02-03 05:00:00+01:00,40.1,2021-02-03 04:00:00+01:00
797,2021-02-03 06:00:00+01:00,42.73,2021-02-03 05:00:00+01:00
798,2021-02-03 07:00:00+01:00,46.68,2021-02-03 06:00:00+01:00
799,2021-02-03 08:00:00+01:00,71.21,2021-02-03 07:00:00+01:00
800,2021-02-03 09:00:00+01:00,87.93,2021-02-03 08:00:00+01:00
801,2021-02-03 10:00:00+01:00,76.67,2021-02-03 09:00:00+01:00
802,2021-02-03 11:00:00+01:00,87.97,2021-02-03 10:00:00+01:00
803,2021-02-03 12:00:00+01:00,63.8,2021-02-03 11:00:00+01:00
804,2021-02-03 13:00:00+01:00,62.07,2021-02-03 12:00:00+01:00
805,2021-02-03 14:00:00+01:00,61.07,2021-02-03 13:00:00+01:00
806,2021-02-03 15:00:00+01:00,51.9,2021-02-03 14:00:00+01:00
807,2021-02-03 16:00:00+01:00,50.8,2021-02-03 15:00:00+01:00
808,2021-02-03 17:00:00+01:00,57.06,2021-02-03 16:00:00+01:00
809,2021-02-03 18:00:00+01:00,71.39,2021-02-03 17:00:00+01:00
810,2021-02-03 19:00:00+01:00,56.55,2021-02-03 18:00:00+01:00
811,2021-02-03 20:00:00+01:00,52.71,2021-02-03 19:00:00+01:00
812,2021-02-03 21:00:00+01:00,45.3,2021-02-03 20:00:00+01:00
813,2021-02-03 22:00:00+01:00,43.31,2021-02-03 21:00:00+01:00
814,2021-02-03 23:00:00+01:00,41.61,2021-02-03 22:00:00+01:00
815,2021-02-04 00:00:00+01:00,38.28,2021-02-03 23:00:00+01:00
816,2021-02-04 01:00:00+01:00,36.2,2021-02-04 00:00:00+01:00
817,2021-02-04 02:00:00+01:00,35.69,2021-02-04 01:00:00+01:00
818,2021-02-04 03:00:00+01:00,35.15,2021-02-04 02:00:00+01:00
819,2021-02-04 04:00:00+01:00,35.79,2021-02-04 03:00:00+01:00
820,2021-02-04 05:00:00+01:00,38.29,2021-02-04 04:00:00+01:00
821,2021-02-04 06:00:00+01:00,40.94,2021-02-04 05:00:00+01:00
822,2021-02-04 07:00:00+01:00,50.05,2021-02-04 06:00:00+01:00
823,2021-02-04 08:00:00+01:00,64.95,2021-02-04 07:00:00+01:00
824,2021-02-04 09:00:00+01:00,87.89,2021-02-04 08:00:00+01:00
825,2021-02-04 10:00:00+01:00,82.95,2021-02-04 09:00:00+01:00
826,2021-02-04 11:00:00+01:00,87.88,2021-02-04 10:00:00+01:00
827,2021-02-04 12:00:00+01:00,62.17,2021-02-04 11:00:00+01:00
828,2021-02-04 13:00:00+01:00,61.1,2021-02-04 12:00:00+01:00
829,2021-02-04 14:00:00+01:00,62.2,2021-02-04 13:00:00+01:00
830,2021-02-04 15:00:00+01:00,65.56,2021-02-04 14:00:00+01:00
831,2021-02-04 16:00:00+01:00,65.63,2021-02-04 15:00:00+01:00
832,2021-02-04 17:00:00+01:00,68.94,2021-02-04 16:00:00+01:00
833,2021-02-04 18:00:00+01:00,104.55,2021-02-04 17:00:00+01:00
834,2021-02-04 19:00:00+01:00,92.49,2021-02-04 18:00:00+01:00
835,2021-02-04 20:00:00+01:00,69.92,2021-02-04 19:00:00+01:00
836,2021-02-04 21:00:00+01:00,62.35,2021-02-04 20:00:00+01:00
837,2021-02-04 22:00:00+01:00,56.16,2021-02-04 21:00:00+01:00
838,2021-02-04 23:00:00+01:00,54.13,2021-02-04 22:00:00+01:00
839,2021-02-05 00:00:00+01:00,47.87,2021-02-04 23:00:00+01:00
840,2021-02-05 01:00:00+01:00,47.1,2021-02-05 00:00:00+01:00
841,2021-02-05 02:00:00+01:00,45.49,2021-02-05 01:00:00+01:00
842,2021-02-05 03:00:00+01:00,43.66,2021-02-05 02:00:00+01:00
843,2021-02-05 04:00:00+01:00,42.58,2021-02-05 03:00:00+01:00
844,2021-02-05 05:00:00+01:00,42.89,2021-02-05 04:00:00+01:00
845,2021-02-05 06:00:00+01:00,45.21,2021-02-05 05:00:00+01:00
846,2021-02-05 07:00:00+01:00,77.09,2021-02-05 06:00:00+01:00
847,2021-02-05 08:00:00+01:00,176.27,2021-02-05 07:00:00+01:00
848,2021-02-05 09:00:00+01:00,206.73,2021-02-05 08:00:00+01:00
849,2021-02-05 10:00:00+01:00,203.84,2021-02-05 09:00:00+01:00
850,2021-02-05 11:00:00+01:00,186.27,2021-02-05 10:00:00+01:00
851,2021-02-05 12:00:00+01:00,72.0,2021-02-05 11:00:00+01:00
852,2021-02-05 13:00:00+01:00,66.64,2021-02-05 12:00:00+01:00
853,2021-02-05 14:00:00+01:00,66.77,2021-02-05 13:00:00+01:00
854,2021-02-05 15:00:00+01:00,67.1,2021-02-05 14:00:00+01:00
855,2021-02-05 16:00:00+01:00,66.39,2021-02-05 15:00:00+01:00
856,2021-02-05 17:00:00+01:00,69.73,2021-02-05 16:00:00+01:00
857,2021-02-05 18:00:00+01:00,92.21,2021-02-05 17:00:00+01:00
858,2021-02-05 19:00:00+01:00,74.5,2021-02-05 18:00:00+01:00
859,2021-02-05 20:00:00+01:00,60.85,2021-02-05 19:00:00+01:00
860,2021-02-05 21:00:00+01:00,52.81,2021-02-05 20:00:00+01:00
861,2021-02-05 22:00:00+01:00,51.56,2021-02-05 21:00:00+01:00
862,2021-02-05 23:00:00+01:00,50.12,2021-02-05 22:00:00+01:00
863,2021-02-06 00:00:00+01:00,45.04,2021-02-05 23:00:00+01:00
864,2021-02-06 01:00:00+01:00,41.98,2021-02-06 00:00:00+01:00
865,2021-02-06 02:00:00+01:00,41.24,2021-02-06 01:00:00+01:00
866,2021-02-06 03:00:00+01:00,40.53,2021-02-06 02:00:00+01:00
867,2021-02-06 04:00:00+01:00,39.89,2021-02-06 03:00:00+01:00
868,2021-02-06 05:00:00+01:00,40.17,2021-02-06 04:00:00+01:00
869,2021-02-06 06:00:00+01:00,41.19,2021-02-06 05:00:00+01:00
870,2021-02-06 07:00:00+01:00,42.08,2021-02-06 06:00:00+01:00
871,2021-02-06 08:00:00+01:00,43.21,2021-02-06 07:00:00+01:00
872,2021-02-06 09:00:00+01:00,44.3,2021-02-06 08:00:00+01:00
873,2021-02-06 10:00:00+01:00,51.62,2021-02-06 09:00:00+01:00
874,2021-02-06 11:00:00+01:00,57.44,2021-02-06 10:00:00+01:00
875,2021-02-06 12:00:00+01:00,54.86,2021-02-06 11:00:00+01:00
876,2021-02-06 13:00:00+01:00,51.72,2021-02-06 12:00:00+01:00
877,2021-02-06 14:00:00+01:00,49.86,2021-02-06 13:00:00+01:00
878,2021-02-06 15:00:00+01:00,48.12,2021-02-06 14:00:00+01:00
879,2021-02-06 16:00:00+01:00,48.29,2021-02-06 15:00:00+01:00
880,2021-02-06 17:00:00+01:00,49.58,2021-02-06 16:00:00+01:00
881,2021-02-06 18:00:00+01:00,64.12,2021-02-06 17:00:00+01:00
882,2021-02-06 19:00:00+01:00,60.21,2021-02-06 18:00:00+01:00
883,2021-02-06 20:00:00+01:00,49.45,2021-02-06 19:00:00+01:00
884,2021-02-06 21:00:00+01:00,43.82,2021-02-06 20:00:00+01:00
885,2021-02-06 22:00:00+01:00,42.82,2021-02-06 21:00:00+01:00
886,2021-02-06 23:00:00+01:00,42.02,2021-02-06 22:00:00+01:00
887,2021-02-07 00:00:00+01:00,40.9,2021-02-06 23:00:00+01:00
888,2021-02-07 01:00:00+01:00,41.15,2021-02-07 00:00:00+01:00
889,2021-02-07 02:00:00+01:00,39.69,2021-02-07 01:00:00+01:00
890,2021-02-07 03:00:00+01:00,39.0,2021-02-07 02:00:00+01:00
891,2021-02-07 04:00:00+01:00,38.02,2021-02-07 03:00:00+01:00
892,2021-02-07 05:00:00+01:00,38.3,2021-02-07 04:00:00+01:00
893,2021-02-07 06:00:00+01:00,39.52,2021-02-07 05:00:00+01:00
894,2021-02-07 07:00:00+01:00,39.22,2021-02-07 06:00:00+01:00
895,2021-02-07 08:00:00+01:00,39.8,2021-02-07 07:00:00+01:00
896,2021-02-07 09:00:00+01:00,41.7,2021-02-07 08:00:00+01:00
897,2021-02-07 10:00:00+01:00,42.61,2021-02-07 09:00:00+01:00
898,2021-02-07 11:00:00+01:00,42.9,2021-02-07 10:00:00+01:00
899,2021-02-07 12:00:00+01:00,42.98,2021-02-07 11:00:00+01:00
900,2021-02-07 13:00:00+01:00,42.89,2021-02-07 12:00:00+01:00
901,2021-02-07 14:00:00+01:00,42.58,2021-02-07 13:00:00+01:00
902,2021-02-07 15:00:00+01:00,41.98,2021-02-07 14:00:00+01:00
903,2021-02-07 16:00:00+01:00,42.11,2021-02-07 15:00:00+01:00
904,2021-02-07 17:00:00+01:00,43.26,2021-02-07 16:00:00+01:00
905,2021-02-07 18:00:00+01:00,46.04,2021-02-07 17:00:00+01:00
906,2021-02-07 19:00:00+01:00,46.95,2021-02-07 18:00:00+01:00
907,2021-02-07 20:00:00+01:00,45.34,2021-02-07 19:00:00+01:00
908,2021-02-07 21:00:00+01:00,42.93,2021-02-07 20:00:00+01:00
909,2021-02-07 22:00:00+01:00,42.74,2021-02-07 21:00:00+01:00
910,2021-02-07 23:00:00+01:00,41.92,2021-02-07 22:00:00+01:00
911,2021-02-08 00:00:00+01:00,39.94,2021-02-07 23:00:00+01:00
912,2021-02-08 01:00:00+01:00,41.2,2021-02-08 00:00:00+01:00
913,2021-02-08 02:00:00+01:00,40.54,2021-02-08 01:00:00+01:00
914,2021-02-08 03:00:00+01:00,40.11,2021-02-08 02:00:00+01:00
915,2021-02-08 04:00:00+01:00,40.37,2021-02-08 03:00:00+01:00
916,2021-02-08 05:00:00+01:00,41.68,2021-02-08 04:00:00+01:00
917,2021-02-08 06:00:00+01:00,45.92,2021-02-08 05:00:00+01:00
918,2021-02-08 07:00:00+01:00,47.46,2021-02-08 06:00:00+01:00
919,2021-02-08 08:00:00+01:00,69.06,2021-02-08 07:00:00+01:00
920,2021-02-08 09:00:00+01:00,84.69,2021-02-08 08:00:00+01:00
921,2021-02-08 10:00:00+01:00,82.29,2021-02-08 09:00:00+01:00
922,2021-02-08 11:00:00+01:00,71.9,2021-02-08 10:00:00+01:00
923,2021-02-08 12:00:00+01:00,66.87,2021-02-08 11:00:00+01:00
924,2021-02-08 13:00:00+01:00,63.97,2021-02-08 12:00:00+01:00
925,2021-02-08 14:00:00+01:00,60.52,2021-02-08 13:00:00+01:00
926,2021-02-08 15:00:00+01:00,51.51,2021-02-08 14:00:00+01:00
927,2021-02-08 16:00:00+01:00,57.92,2021-02-08 15:00:00+01:00
928,2021-02-08 17:00:00+01:00,58.02,2021-02-08 16:00:00+01:00
929,2021-02-08 18:00:00+01:00,77.14,2021-02-08 17:00:00+01:00
930,2021-02-08 19:00:00+01:00,71.89,2021-02-08 18:00:00+01:00
931,2021-02-08 20:00:00+01:00,64.94,2021-02-08 19:00:00+01:00
932,2021-02-08 21:00:00+01:00,57.14,2021-02-08 20:00:00+01:00
933,2021-02-08 22:00:00+01:00,51.25,2021-02-08 21:00:00+01:00
934,2021-02-08 23:00:00+01:00,49.3,2021-02-08 22:00:00+01:00
935,2021-02-09 00:00:00+01:00,46.3,2021-02-08 23:00:00+01:00
936,2021-02-09 01:00:00+01:00,47.89,2021-02-09 00:00:00+01:00
937,2021-02-09 02:00:00+01:00,47.71,2021-02-09 01:00:00+01:00
938,2021-02-09 03:00:00+01:00,47.68,2021-02-09 02:00:00+01:00
939,2021-02-09 04:00:00+01:00,47.25,2021-02-09 03:00:00+01:00
940,2021-02-09 05:00:00+01:00,47.6,2021-02-09 04:00:00+01:00
941,2021-02-09 06:00:00+01:00,49.22,2021-02-09 05:00:00+01:00
942,2021-02-09 07:00:00+01:00,59.67,2021-02-09 06:00:00+01:00
943,2021-02-09 08:00:00+01:00,85.75,2021-02-09 07:00:00+01:00
944,2021-02-09 09:00:00+01:00,112.72,2021-02-09 08:00:00+01:00
945,2021-02-09 10:00:00+01:00,89.26,2021-02-09 09:00:00+01:00
946,2021-02-09 11:00:00+01:00,84.08,2021-02-09 10:00:00+01:00
947,2021-02-09 12:00:00+01:00,77.47,2021-02-09 11:00:00+01:00
948,2021-02-09 13:00:00+01:00,73.47,2021-02-09 12:00:00+01:00
949,2021-02-09 14:00:00+01:00,72.09,2021-02-09 13:00:00+01:00
950,2021-02-09 15:00:00+01:00,72.2,2021-02-09 14:00:00+01:00
951,2021-02-09 16:00:00+01:00,73.69,2021-02-09 15:00:00+01:00
952,2021-02-09 17:00:00+01:00,74.66,2021-02-09 16:00:00+01:00
953,2021-02-09 18:00:00+01:00,112.77,2021-02-09 17:00:00+01:00
954,2021-02-09 19:00:00+01:00,117.31,2021-02-09 18:00:00+01:00
955,2021-02-09 20:00:00+01:00,76.74,2021-02-09 19:00:00+01:00
956,2021-02-09 21:00:00+01:00,70.57,2021-02-09 20:00:00+01:00
957,2021-02-09 22:00:00+01:00,59.52,2021-02-09 21:00:00+01:00
958,2021-02-09 23:00:00+01:00,57.12,2021-02-09 22:00:00+01:00
959,2021-02-10 00:00:00+01:00,51.39,2021-02-09 23:00:00+01:00
960,2021-02-10 01:00:00+01:00,52.85,2021-02-10 00:00:00+01:00
961,2021-02-10 02:00:00+01:00,50.85,2021-02-10 01:00:00+01:00
962,2021-02-10 03:00:00+01:00,49.62,2021-02-10 02:00:00+01:00
963,2021-02-10 04:00:00+01:00,48.74,2021-02-10 03:00:00+01:00
964,2021-02-10 05:00:00+01:00,48.93,2021-02-10 04:00:00+01:00
965,2021-02-10 06:00:00+01:00,50.49,2021-02-10 05:00:00+01:00
966,2021-02-10 07:00:00+01:00,61.57,2021-02-10 06:00:00+01:00
967,2021-02-10 08:00:00+01:00,82.15,2021-02-10 07:00:00+01:00
968,2021-02-10 09:00:00+01:00,97.08,2021-02-10 08:00:00+01:00
969,2021-02-10 10:00:00+01:00,101.2,2021-02-10 09:00:00+01:00
970,2021-02-10 11:00:00+01:00,96.13,2021-02-10 10:00:00+01:00
971,2021-02-10 12:00:00+01:00,90.63,2021-02-10 11:00:00+01:00
972,2021-02-10 13:00:00+01:00,82.09,2021-02-10 12:00:00+01:00
973,2021-02-10 14:00:00+01:00,77.9,2021-02-10 13:00:00+01:00
974,2021-02-10 15:00:00+01:00,76.92,2021-02-10 14:00:00+01:00
975,2021-02-10 16:00:00+01:00,78.19,2021-02-10 15:00:00+01:00
976,2021-02-10 17:00:00+01:00,82.28,2021-02-10 16:00:00+01:00
977,2021-02-10 18:00:00+01:00,96.62,2021-02-10 17:00:00+01:00
978,2021-02-10 19:00:00+01:00,112.74,2021-02-10 18:00:00+01:00
979,2021-02-10 20:00:00+01:00,90.4,2021-02-10 19:00:00+01:00
980,2021-02-10 21:00:00+01:00,75.18,2021-02-10 20:00:00+01:00
981,2021-02-10 22:00:00+01:00,65.87,2021-02-10 21:00:00+01:00
982,2021-02-10 23:00:00+01:00,60.19,2021-02-10 22:00:00+01:00
983,2021-02-11 00:00:00+01:00,54.53,2021-02-10 23:00:00+01:00
984,2021-02-11 01:00:00+01:00,56.94,2021-02-11 00:00:00+01:00
985,2021-02-11 02:00:00+01:00,54.37,2021-02-11 01:00:00+01:00
986,2021-02-11 03:00:00+01:00,52.87,2021-02-11 02:00:00+01:00
987,2021-02-11 04:00:00+01:00,51.21,2021-02-11 03:00:00+01:00
988,2021-02-11 05:00:00+01:00,51.19,2021-02-11 04:00:00+01:00
989,2021-02-11 06:00:00+01:00,58.75,2021-02-11 05:00:00+01:00
990,2021-02-11 07:00:00+01:00,74.34,2021-02-11 06:00:00+01:00
991,2021-02-11 08:00:00+01:00,174.36,2021-02-11 07:00:00+01:00
992,2021-02-11 09:00:00+01:00,244.28,2021-02-11 08:00:00+01:00
993,2021-02-11 10:00:00+01:00,202.39,2021-02-11 09:00:00+01:00
994,2021-02-11 11:00:00+01:00,131.95,2021-02-11 10:00:00+01:00
995,2021-02-11 12:00:00+01:00,97.92,2021-02-11 11:00:00+01:00
996,2021-02-11 13:00:00+01:00,84.43,2021-02-11 12:00:00+01:00
997,2021-02-11 14:00:00+01:00,76.74,2021-02-11 13:00:00+01:00
998,2021-02-11 15:00:00+01:00,83.2,2021-02-11 14:00:00+01:00
999,2021-02-11 16:00:00+01:00,89.73,2021-02-11 15:00:00+01:00
1000,2021-02-11 17:00:00+01:00,114.21,2021-02-11 16:00:00+01:00
1001,2021-02-11 18:00:00+01:00,201.8,2021-02-11 17:00:00+01:00
1002,2021-02-11 19:00:00+01:00,159.03,2021-02-11 18:00:00+01:00
1003,2021-02-11 20:00:00+01:00,101.63,2021-02-11 19:00:00+01:00
1004,2021-02-11 21:00:00+01:00,77.94,2021-02-11 20:00:00+01:00
1005,2021-02-11 22:00:00+01:00,65.32,2021-02-11 21:00:00+01:00
1006,2021-02-11 23:00:00+01:00,60.48,2021-02-11 22:00:00+01:00
1007,2021-02-12 00:00:00+01:00,54.95,2021-02-11 23:00:00+01:00
1008,2021-02-12 01:00:00+01:00,52.41,2021-02-12 00:00:00+01:00
1009,2021-02-12 02:00:00+01:00,50.4,2021-02-12 01:00:00+01:00
1010,2021-02-12 03:00:00+01:00,50.54,2021-02-12 02:00:00+01:00
1011,2021-02-12 04:00:00+01:00,49.43,2021-02-12 03:00:00+01:00
1012,2021-02-12 05:00:00+01:00,49.05,2021-02-12 04:00:00+01:00
1013,2021-02-12 06:00:00+01:00,51.51,2021-02-12 05:00:00+01:00
1014,2021-02-12 07:00:00+01:00,64.58,2021-02-12 06:00:00+01:00
1015,2021-02-12 08:00:00+01:00,174.85,2021-02-12 07:00:00+01:00
1016,2021-02-12 09:00:00+01:00,256.66,2021-02-12 08:00:00+01:00
1017,2021-02-12 10:00:00+01:00,203.52,2021-02-12 09:00:00+01:00
1018,2021-02-12 11:00:00+01:00,121.12,2021-02-12 10:00:00+01:00
1019,2021-02-12 12:00:00+01:00,80.1,2021-02-12 11:00:00+01:00
1020,2021-02-12 13:00:00+01:00,72.94,2021-02-12 12:00:00+01:00
1021,2021-02-12 14:00:00+01:00,61.07,2021-02-12 13:00:00+01:00
1022,2021-02-12 15:00:00+01:00,60.38,2021-02-12 14:00:00+01:00
1023,2021-02-12 16:00:00+01:00,59.71,2021-02-12 15:00:00+01:00
1024,2021-02-12 17:00:00+01:00,67.49,2021-02-12 16:00:00+01:00
1025,2021-02-12 18:00:00+01:00,74.94,2021-02-12 17:00:00+01:00
1026,2021-02-12 19:00:00+01:00,82.09,2021-02-12 18:00:00+01:00
1027,2021-02-12 20:00:00+01:00,72.01,2021-02-12 19:00:00+01:00
1028,2021-02-12 21:00:00+01:00,62.9,2021-02-12 20:00:00+01:00
1029,2021-02-12 22:00:00+01:00,56.96,2021-02-12 21:00:00+01:00
1030,2021-02-12 23:00:00+01:00,55.45,2021-02-12 22:00:00+01:00
1031,2021-02-13 00:00:00+01:00,49.84,2021-02-12 23:00:00+01:00
1032,2021-02-13 01:00:00+01:00,49.48,2021-02-13 00:00:00+01:00
1033,2021-02-13 02:00:00+01:00,48.52,2021-02-13 01:00:00+01:00
1034,2021-02-13 03:00:00+01:00,48.4,2021-02-13 02:00:00+01:00
1035,2021-02-13 04:00:00+01:00,46.92,2021-02-13 03:00:00+01:00
1036,2021-02-13 05:00:00+01:00,45.99,2021-02-13 04:00:00+01:00
1037,2021-02-13 06:00:00+01:00,46.75,2021-02-13 05:00:00+01:00
1038,2021-02-13 07:00:00+01:00,47.06,2021-02-13 06:00:00+01:00
1039,2021-02-13 08:00:00+01:00,50.3,2021-02-13 07:00:00+01:00
1040,2021-02-13 09:00:00+01:00,61.78,2021-02-13 08:00:00+01:00
1041,2021-02-13 10:00:00+01:00,66.43,2021-02-13 09:00:00+01:00
1042,2021-02-13 11:00:00+01:00,64.51,2021-02-13 10:00:00+01:00
1043,2021-02-13 12:00:00+01:00,60.43,2021-02-13 11:00:00+01:00
1044,2021-02-13 13:00:00+01:00,51.53,2021-02-13 12:00:00+01:00
1045,2021-02-13 14:00:00+01:00,48.54,2021-02-13 13:00:00+01:00
1046,2021-02-13 15:00:00+01:00,48.45,2021-02-13 14:00:00+01:00
1047,2021-02-13 16:00:00+01:00,49.76,2021-02-13 15:00:00+01:00
1048,2021-02-13 17:00:00+01:00,56.4,2021-02-13 16:00:00+01:00
1049,2021-02-13 18:00:00+01:00,66.27,2021-02-13 17:00:00+01:00
1050,2021-02-13 19:00:00+01:00,75.1,2021-02-13 18:00:00+01:00
1051,2021-02-13 20:00:00+01:00,71.03,2021-02-13 19:00:00+01:00
1052,2021-02-13 21:00:00+01:00,60.21,2021-02-13 20:00:00+01:00
1053,2021-02-13 22:00:00+01:00,52.42,2021-02-13 21:00:00+01:00
1054,2021-02-13 23:00:00+01:00,50.68,2021-02-13 22:00:00+01:00
1055,2021-02-14 00:00:00+01:00,47.7,2021-02-13 23:00:00+01:00
1056,2021-02-14 01:00:00+01:00,46.76,2021-02-14 00:00:00+01:00
1057,2021-02-14 02:00:00+01:00,45.62,2021-02-14 01:00:00+01:00
1058,2021-02-14 03:00:00+01:00,44.59,2021-02-14 02:00:00+01:00
1059,2021-02-14 04:00:00+01:00,43.87,2021-02-14 03:00:00+01:00
1060,2021-02-14 05:00:00+01:00,43.33,2021-02-14 04:00:00+01:00
1061,2021-02-14 06:00:00+01:00,43.09,2021-02-14 05:00:00+01:00
1062,2021-02-14 07:00:00+01:00,43.49,2021-02-14 06:00:00+01:00
1063,2021-02-14 08:00:00+01:00,44.6,2021-02-14 07:00:00+01:00
1064,2021-02-14 09:00:00+01:00,47.01,2021-02-14 08:00:00+01:00
1065,2021-02-14 10:00:00+01:00,47.45,2021-02-14 09:00:00+01:00
1066,2021-02-14 11:00:00+01:00,47.18,2021-02-14 10:00:00+01:00
1067,2021-02-14 12:00:00+01:00,47.11,2021-02-14 11:00:00+01:00
1068,2021-02-14 13:00:00+01:00,46.15,2021-02-14 12:00:00+01:00
1069,2021-02-14 14:00:00+01:00,44.58,2021-02-14 13:00:00+01:00
1070,2021-02-14 15:00:00+01:00,43.48,2021-02-14 14:00:00+01:00
1071,2021-02-14 16:00:00+01:00,44.83,2021-02-14 15:00:00+01:00
1072,2021-02-14 17:00:00+01:00,47.15,2021-02-14 16:00:00+01:00
1073,2021-02-14 18:00:00+01:00,57.67,2021-02-14 17:00:00+01:00
1074,2021-02-14 19:00:00+01:00,65.0,2021-02-14 18:00:00+01:00
1075,2021-02-14 20:00:00+01:00,59.82,2021-02-14 19:00:00+01:00
1076,2021-02-14 21:00:00+01:00,50.65,2021-02-14 20:00:00+01:00
1077,2021-02-14 22:00:00+01:00,47.31,2021-02-14 21:00:00+01:00
1078,2021-02-14 23:00:00+01:00,46.78,2021-02-14 22:00:00+01:00
1079,2021-02-15 00:00:00+01:00,43.77,2021-02-14 23:00:00+01:00
1080,2021-02-15 01:00:00+01:00,40.04,2021-02-15 00:00:00+01:00
1081,2021-02-15 02:00:00+01:00,39.49,2021-02-15 01:00:00+01:00
1082,2021-02-15 03:00:00+01:00,38.84,2021-02-15 02:00:00+01:00
1083,2021-02-15 04:00:00+01:00,38.34,2021-02-15 03:00:00+01:00
1084,2021-02-15 05:00:00+01:00,39.93,2021-02-15 04:00:00+01:00
1085,2021-02-15 06:00:00+01:00,44.9,2021-02-15 05:00:00+01:00
1086,2021-02-15 07:00:00+01:00,49.78,2021-02-15 06:00:00+01:00
1087,2021-02-15 08:00:00+01:00,102.21,2021-02-15 07:00:00+01:00
1088,2021-02-15 09:00:00+01:00,202.45,2021-02-15 08:00:00+01:00
1089,2021-02-15 10:00:00+01:00,113.37,2021-02-15 09:00:00+01:00
1090,2021-02-15 11:00:00+01:00,93.59,2021-02-15 10:00:00+01:00
1091,2021-02-15 12:00:00+01:00,71.31,2021-02-15 11:00:00+01:00
1092,2021-02-15 13:00:00+01:00,60.66,2021-02-15 12:00:00+01:00
1093,2021-02-15 14:00:00+01:00,57.72,2021-02-15 13:00:00+01:00
1094,2021-02-15 15:00:00+01:00,51.42,2021-02-15 14:00:00+01:00
1095,2021-02-15 16:00:00+01:00,50.25,2021-02-15 15:00:00+01:00
1096,2021-02-15 17:00:00+01:00,52.18,2021-02-15 16:00:00+01:00
1097,2021-02-15 18:00:00+01:00,75.16,2021-02-15 17:00:00+01:00
1098,2021-02-15 19:00:00+01:00,71.3,2021-02-15 18:00:00+01:00
1099,2021-02-15 20:00:00+01:00,63.81,2021-02-15 19:00:00+01:00
1100,2021-02-15 21:00:00+01:00,56.92,2021-02-15 20:00:00+01:00
1101,2021-02-15 22:00:00+01:00,49.29,2021-02-15 21:00:00+01:00
1102,2021-02-15 23:00:00+01:00,51.14,2021-02-15 22:00:00+01:00
1103,2021-02-16 00:00:00+01:00,47.15,2021-02-15 23:00:00+01:00
1104,2021-02-16 01:00:00+01:00,46.13,2021-02-16 00:00:00+01:00
1105,2021-02-16 02:00:00+01:00,45.21,2021-02-16 01:00:00+01:00
1106,2021-02-16 03:00:00+01:00,44.43,2021-02-16 02:00:00+01:00
1107,2021-02-16 04:00:00+01:00,43.11,2021-02-16 03:00:00+01:00
1108,2021-02-16 05:00:00+01:00,43.24,2021-02-16 04:00:00+01:00
1109,2021-02-16 06:00:00+01:00,45.91,2021-02-16 05:00:00+01:00
1110,2021-02-16 07:00:00+01:00,51.4,2021-02-16 06:00:00+01:00
1111,2021-02-16 08:00:00+01:00,66.96,2021-02-16 07:00:00+01:00
1112,2021-02-16 09:00:00+01:00,80.71,2021-02-16 08:00:00+01:00
1113,2021-02-16 10:00:00+01:00,81.59,2021-02-16 09:00:00+01:00
1114,2021-02-16 11:00:00+01:00,81.63,2021-02-16 10:00:00+01:00
1115,2021-02-16 12:00:00+01:00,65.19,2021-02-16 11:00:00+01:00
1116,2021-02-16 13:00:00+01:00,60.68,2021-02-16 12:00:00+01:00
1117,2021-02-16 14:00:00+01:00,56.83,2021-02-16 13:00:00+01:00
1118,2021-02-16 15:00:00+01:00,51.57,2021-02-16 14:00:00+01:00
1119,2021-02-16 16:00:00+01:00,50.64,2021-02-16 15:00:00+01:00
1120,2021-02-16 17:00:00+01:00,53.89,2021-02-16 16:00:00+01:00
1121,2021-02-16 18:00:00+01:00,60.87,2021-02-16 17:00:00+01:00
1122,2021-02-16 19:00:00+01:00,62.04,2021-02-16 18:00:00+01:00
1123,2021-02-16 20:00:00+01:00,54.68,2021-02-16 19:00:00+01:00
1124,2021-02-16 21:00:00+01:00,49.89,2021-02-16 20:00:00+01:00
1125,2021-02-16 22:00:00+01:00,49.25,2021-02-16 21:00:00+01:00
1126,2021-02-16 23:00:00+01:00,48.38,2021-02-16 22:00:00+01:00
1127,2021-02-17 00:00:00+01:00,43.95,2021-02-16 23:00:00+01:00
1128,2021-02-17 01:00:00+01:00,42.76,2021-02-17 00:00:00+01:00
1129,2021-02-17 02:00:00+01:00,42.1,2021-02-17 01:00:00+01:00
1130,2021-02-17 03:00:00+01:00,40.71,2021-02-17 02:00:00+01:00
1131,2021-02-17 04:00:00+01:00,38.07,2021-02-17 03:00:00+01:00
1132,2021-02-17 05:00:00+01:00,38.72,2021-02-17 04:00:00+01:00
1133,2021-02-17 06:00:00+01:00,39.38,2021-02-17 05:00:00+01:00
1134,2021-02-17 07:00:00+01:00,41.33,2021-02-17 06:00:00+01:00
1135,2021-02-17 08:00:00+01:00,53.05,2021-02-17 07:00:00+01:00
1136,2021-02-17 09:00:00+01:00,61.15,2021-02-17 08:00:00+01:00
1137,2021-02-17 10:00:00+01:00,62.28,2021-02-17 09:00:00+01:00
1138,2021-02-17 11:00:00+01:00,57.39,2021-02-17 10:00:00+01:00
1139,2021-02-17 12:00:00+01:00,52.72,2021-02-17 11:00:00+01:00
1140,2021-02-17 13:00:00+01:00,48.45,2021-02-17 12:00:00+01:00
1141,2021-02-17 14:00:00+01:00,46.52,2021-02-17 13:00:00+01:00
1142,2021-02-17 15:00:00+01:00,47.27,2021-02-17 14:00:00+01:00
1143,2021-02-17 16:00:00+01:00,48.18,2021-02-17 15:00:00+01:00
1144,2021-02-17 17:00:00+01:00,54.76,2021-02-17 16:00:00+01:00
1145,2021-02-17 18:00:00+01:00,62.09,2021-02-17 17:00:00+01:00
1146,2021-02-17 19:00:00+01:00,72.54,2021-02-17 18:00:00+01:00
1147,2021-02-17 20:00:00+01:00,66.9,2021-02-17 19:00:00+01:00
1148,2021-02-17 21:00:00+01:00,58.62,2021-02-17 20:00:00+01:00
1149,2021-02-17 22:00:00+01:00,49.23,2021-02-17 21:00:00+01:00
1150,2021-02-17 23:00:00+01:00,48.43,2021-02-17 22:00:00+01:00
1151,2021-02-18 00:00:00+01:00,45.79,2021-02-17 23:00:00+01:00
1152,2021-02-18 01:00:00+01:00,43.18,2021-02-18 00:00:00+01:00
1153,2021-02-18 02:00:00+01:00,41.9,2021-02-18 01:00:00+01:00
1154,2021-02-18 03:00:00+01:00,39.95,2021-02-18 02:00:00+01:00
1155,2021-02-18 04:00:00+01:00,39.61,2021-02-18 03:00:00+01:00
1156,2021-02-18 05:00:00+01:00,38.6,2021-02-18 04:00:00+01:00
1157,2021-02-18 06:00:00+01:00,40.92,2021-02-18 05:00:00+01:00
1158,2021-02-18 07:00:00+01:00,45.51,2021-02-18 06:00:00+01:00
1159,2021-02-18 08:00:00+01:00,59.57,2021-02-18 07:00:00+01:00
1160,2021-02-18 09:00:00+01:00,61.42,2021-02-18 08:00:00+01:00
1161,2021-02-18 10:00:00+01:00,58.68,2021-02-18 09:00:00+01:00
1162,2021-02-18 11:00:00+01:00,50.54,2021-02-18 10:00:00+01:00
1163,2021-02-18 12:00:00+01:00,48.06,2021-02-18 11:00:00+01:00
1164,2021-02-18 13:00:00+01:00,46.37,2021-02-18 12:00:00+01:00
1165,2021-02-18 14:00:00+01:00,44.58,2021-02-18 13:00:00+01:00
1166,2021-02-18 15:00:00+01:00,44.56,2021-02-18 14:00:00+01:00
1167,2021-02-18 16:00:00+01:00,43.57,2021-02-18 15:00:00+01:00
1168,2021-02-18 17:00:00+01:00,44.44,2021-02-18 16:00:00+01:00
1169,2021-02-18 18:00:00+01:00,47.23,2021-02-18 17:00:00+01:00
1170,2021-02-18 19:00:00+01:00,53.47,2021-02-18 18:00:00+01:00
1171,2021-02-18 20:00:00+01:00,47.03,2021-02-18 19:00:00+01:00
1172,2021-02-18 21:00:00+01:00,42.92,2021-02-18 20:00:00+01:00
1173,2021-02-18 22:00:00+01:00,40.28,2021-02-18 21:00:00+01:00
1174,2021-02-18 23:00:00+01:00,38.41,2021-02-18 22:00:00+01:00
1175,2021-02-19 00:00:00+01:00,37.2,2021-02-18 23:00:00+01:00
1176,2021-02-19 01:00:00+01:00,37.94,2021-02-19 00:00:00+01:00
1177,2021-02-19 02:00:00+01:00,37.86,2021-02-19 01:00:00+01:00
1178,2021-02-19 03:00:00+01:00,37.78,2021-02-19 02:00:00+01:00
1179,2021-02-19 04:00:00+01:00,37.46,2021-02-19 03:00:00+01:00
1180,2021-02-19 05:00:00+01:00,38.45,2021-02-19 04:00:00+01:00
1181,2021-02-19 06:00:00+01:00,39.84,2021-02-19 05:00:00+01:00
1182,2021-02-19 07:00:00+01:00,43.9,2021-02-19 06:00:00+01:00
1183,2021-02-19 08:00:00+01:00,55.44,2021-02-19 07:00:00+01:00
1184,2021-02-19 09:00:00+01:00,59.96,2021-02-19 08:00:00+01:00
1185,2021-02-19 10:00:00+01:00,57.59,2021-02-19 09:00:00+01:00
1186,2021-02-19 11:00:00+01:00,52.33,2021-02-19 10:00:00+01:00
1187,2021-02-19 12:00:00+01:00,47.28,2021-02-19 11:00:00+01:00
1188,2021-02-19 13:00:00+01:00,45.85,2021-02-19 12:00:00+01:00
1189,2021-02-19 14:00:00+01:00,44.38,2021-02-19 13:00:00+01:00
1190,2021-02-19 15:00:00+01:00,44.58,2021-02-19 14:00:00+01:00
1191,2021-02-19 16:00:00+01:00,48.28,2021-02-19 15:00:00+01:00
1192,2021-02-19 17:00:00+01:00,56.44,2021-02-19 16:00:00+01:00
1193,2021-02-19 18:00:00+01:00,60.56,2021-02-19 17:00:00+01:00
1194,2021-02-19 19:00:00+01:00,62.09,2021-02-19 18:00:00+01:00
1195,2021-02-19 20:00:00+01:00,57.44,2021-02-19 19:00:00+01:00
1196,2021-02-19 21:00:00+01:00,48.59,2021-02-19 20:00:00+01:00
1197,2021-02-19 22:00:00+01:00,45.48,2021-02-19 21:00:00+01:00
1198,2021-02-19 23:00:00+01:00,44.85,2021-02-19 22:00:00+01:00
1199,2021-02-20 00:00:00+01:00,42.06,2021-02-19 23:00:00+01:00
1200,2021-02-20 01:00:00+01:00,40.46,2021-02-20 00:00:00+01:00
1201,2021-02-20 02:00:00+01:00,38.57,2021-02-20 01:00:00+01:00
1202,2021-02-20 03:00:00+01:00,37.22,2021-02-20 02:00:00+01:00
1203,2021-02-20 04:00:00+01:00,36.93,2021-02-20 03:00:00+01:00
1204,2021-02-20 05:00:00+01:00,36.94,2021-02-20 04:00:00+01:00
1205,2021-02-20 06:00:00+01:00,34.96,2021-02-20 05:00:00+01:00
1206,2021-02-20 07:00:00+01:00,37.0,2021-02-20 06:00:00+01:00
1207,2021-02-20 08:00:00+01:00,37.9,2021-02-20 07:00:00+01:00
1208,2021-02-20 09:00:00+01:00,39.89,2021-02-20 08:00:00+01:00
1209,2021-02-20 10:00:00+01:00,39.05,2021-02-20 09:00:00+01:00
1210,2021-02-20 11:00:00+01:00,37.14,2021-02-20 10:00:00+01:00
1211,2021-02-20 12:00:00+01:00,36.95,2021-02-20 11:00:00+01:00
1212,2021-02-20 13:00:00+01:00,36.32,2021-02-20 12:00:00+01:00
1213,2021-02-20 14:00:00+01:00,35.75,2021-02-20 13:00:00+01:00
1214,2021-02-20 15:00:00+01:00,35.48,2021-02-20 14:00:00+01:00
1215,2021-02-20 16:00:00+01:00,35.28,2021-02-20 15:00:00+01:00
1216,2021-02-20 17:00:00+01:00,37.83,2021-02-20 16:00:00+01:00
1217,2021-02-20 18:00:00+01:00,40.97,2021-02-20 17:00:00+01:00
1218,2021-02-20 19:00:00+01:00,42.26,2021-02-20 18:00:00+01:00
1219,2021-02-20 20:00:00+01:00,40.8,2021-02-20 19:00:00+01:00
1220,2021-02-20 21:00:00+01:00,37.15,2021-02-20 20:00:00+01:00
1221,2021-02-20 22:00:00+01:00,34.09,2021-02-20 21:00:00+01:00
1222,2021-02-20 23:00:00+01:00,33.66,2021-02-20 22:00:00+01:00
1223,2021-02-21 00:00:00+01:00,32.24,2021-02-20 23:00:00+01:00
1224,2021-02-21 01:00:00+01:00,30.82,2021-02-21 00:00:00+01:00
1225,2021-02-21 02:00:00+01:00,30.34,2021-02-21 01:00:00+01:00
1226,2021-02-21 03:00:00+01:00,29.57,2021-02-21 02:00:00+01:00
1227,2021-02-21 04:00:00+01:00,29.51,2021-02-21 03:00:00+01:00
1228,2021-02-21 05:00:00+01:00,29.85,2021-02-21 04:00:00+01:00
1229,2021-02-21 06:00:00+01:00,30.63,2021-02-21 05:00:00+01:00
1230,2021-02-21 07:00:00+01:00,30.79,2021-02-21 06:00:00+01:00
1231,2021-02-21 08:00:00+01:00,30.92,2021-02-21 07:00:00+01:00
1232,2021-02-21 09:00:00+01:00,33.07,2021-02-21 08:00:00+01:00
1233,2021-02-21 10:00:00+01:00,35.59,2021-02-21 09:00:00+01:00
1234,2021-02-21 11:00:00+01:00,34.4,2021-02-21 10:00:00+01:00
1235,2021-02-21 12:00:00+01:00,34.14,2021-02-21 11:00:00+01:00
1236,2021-02-21 13:00:00+01:00,34.64,2021-02-21 12:00:00+01:00
1237,2021-02-21 14:00:00+01:00,34.59,2021-02-21 13:00:00+01:00
1238,2021-02-21 15:00:00+01:00,35.27,2021-02-21 14:00:00+01:00
1239,2021-02-21 16:00:00+01:00,37.0,2021-02-21 15:00:00+01:00
1240,2021-02-21 17:00:00+01:00,41.29,2021-02-21 16:00:00+01:00
1241,2021-02-21 18:00:00+01:00,43.7,2021-02-21 17:00:00+01:00
1242,2021-02-21 19:00:00+01:00,45.87,2021-02-21 18:00:00+01:00
1243,2021-02-21 20:00:00+01:00,44.81,2021-02-21 19:00:00+01:00
1244,2021-02-21 21:00:00+01:00,43.52,2021-02-21 20:00:00+01:00
1245,2021-02-21 22:00:00+01:00,42.14,2021-02-21 21:00:00+01:00
1246,2021-02-21 23:00:00+01:00,42.19,2021-02-21 22:00:00+01:00
1247,2021-02-22 00:00:00+01:00,40.61,2021-02-21 23:00:00+01:00
1248,2021-02-22 01:00:00+01:00,40.02,2021-02-22 00:00:00+01:00
1249,2021-02-22 02:00:00+01:00,39.31,2021-02-22 01:00:00+01:00
1250,2021-02-22 03:00:00+01:00,38.07,2021-02-22 02:00:00+01:00
1251,2021-02-22 04:00:00+01:00,37.94,2021-02-22 03:00:00+01:00
1252,2021-02-22 05:00:00+01:00,38.31,2021-02-22 04:00:00+01:00
1253,2021-02-22 06:00:00+01:00,40.44,2021-02-22 05:00:00+01:00
1254,2021-02-22 07:00:00+01:00,46.91,2021-02-22 06:00:00+01:00
1255,2021-02-22 08:00:00+01:00,47.82,2021-02-22 07:00:00+01:00
1256,2021-02-22 09:00:00+01:00,48.14,2021-02-22 08:00:00+01:00
1257,2021-02-22 10:00:00+01:00,47.3,2021-02-22 09:00:00+01:00
1258,2021-02-22 11:00:00+01:00,46.3,2021-02-22 10:00:00+01:00
1259,2021-02-22 12:00:00+01:00,45.4,2021-02-22 11:00:00+01:00
1260,2021-02-22 13:00:00+01:00,44.5,2021-02-22 12:00:00+01:00
1261,2021-02-22 14:00:00+01:00,43.57,2021-02-22 13:00:00+01:00
1262,2021-02-22 15:00:00+01:00,44.72,2021-02-22 14:00:00+01:00
1263,2021-02-22 16:00:00+01:00,45.81,2021-02-22 15:00:00+01:00
1264,2021-02-22 17:00:00+01:00,46.76,2021-02-22 16:00:00+01:00
1265,2021-02-22 18:00:00+01:00,46.76,2021-02-22 17:00:00+01:00
1266,2021-02-22 19:00:00+01:00,46.2,2021-02-22 18:00:00+01:00
1267,2021-02-22 20:00:00+01:00,45.67,2021-02-22 19:00:00+01:00
1268,2021-02-22 21:00:00+01:00,42.74,2021-02-22 20:00:00+01:00
1269,2021-02-22 22:00:00+01:00,42.21,2021-02-22 21:00:00+01:00
1270,2021-02-22 23:00:00+01:00,41.15,2021-02-22 22:00:00+01:00
1271,2021-02-23 00:00:00+01:00,38.66,2021-02-22 23:00:00+01:00
1272,2021-02-23 01:00:00+01:00,37.35,2021-02-23 00:00:00+01:00
1273,2021-02-23 02:00:00+01:00,36.45,2021-02-23 01:00:00+01:00
1274,2021-02-23 03:00:00+01:00,36.2,2021-02-23 02:00:00+01:00
1275,2021-02-23 04:00:00+01:00,37.28,2021-02-23 03:00:00+01:00
1276,2021-02-23 05:00:00+01:00,37.69,2021-02-23 04:00:00+01:00
1277,2021-02-23 06:00:00+01:00,39.13,2021-02-23 05:00:00+01:00
1278,2021-02-23 07:00:00+01:00,41.05,2021-02-23 06:00:00+01:00
1279,2021-02-23 08:00:00+01:00,43.21,2021-02-23 07:00:00+01:00
1280,2021-02-23 09:00:00+01:00,44.27,2021-02-23 08:00:00+01:00
1281,2021-02-23 10:00:00+01:00,43.2,2021-02-23 09:00:00+01:00
1282,2021-02-23 11:00:00+01:00,42.51,2021-02-23 10:00:00+01:00
1283,2021-02-23 12:00:00+01:00,41.27,2021-02-23 11:00:00+01:00
1284,2021-02-23 13:00:00+01:00,40.12,2021-02-23 12:00:00+01:00
1285,2021-02-23 14:00:00+01:00,39.48,2021-02-23 13:00:00+01:00
1286,2021-02-23 15:00:00+01:00,39.74,2021-02-23 14:00:00+01:00
1287,2021-02-23 16:00:00+01:00,40.06,2021-02-23 15:00:00+01:00
1288,2021-02-23 17:00:00+01:00,41.28,2021-02-23 16:00:00+01:00
1289,2021-02-23 18:00:00+01:00,41.61,2021-02-23 17:00:00+01:00
1290,2021-02-23 19:00:00+01:00,41.43,2021-02-23 18:00:00+01:00
1291,2021-02-23 20:00:00+01:00,41.07,2021-02-23 19:00:00+01:00
1292,2021-02-23 21:00:00+01:00,40.94,2021-02-23 20:00:00+01:00
1293,2021-02-23 22:00:00+01:00,40.44,2021-02-23 21:00:00+01:00
1294,2021-02-23 23:00:00+01:00,38.99,2021-02-23 22:00:00+01:00
1295,2021-02-24 00:00:00+01:00,35.46,2021-02-23 23:00:00+01:00
1296,2021-02-24 01:00:00+01:00,30.86,2021-02-24 00:00:00+01:00
1297,2021-02-24 02:00:00+01:00,27.71,2021-02-24 01:00:00+01:00
1298,2021-02-24 03:00:00+01:00,24.98,2021-02-24 02:00:00+01:00
1299,2021-02-24 04:00:00+01:00,23.23,2021-02-24 03:00:00+01:00
1300,2021-02-24 05:00:00+01:00,26.07,2021-02-24 04:00:00+01:00
1301,2021-02-24 06:00:00+01:00,28.31,2021-02-24 05:00:00+01:00
1302,2021-02-24 07:00:00+01:00,32.87,2021-02-24 06:00:00+01:00
1303,2021-02-24 08:00:00+01:00,37.28,2021-02-24 07:00:00+01:00
1304,2021-02-24 09:00:00+01:00,37.97,2021-02-24 08:00:00+01:00
1305,2021-02-24 10:00:00+01:00,37.21,2021-02-24 09:00:00+01:00
1306,2021-02-24 11:00:00+01:00,36.87,2021-02-24 10:00:00+01:00
1307,2021-02-24 12:00:00+01:00,35.44,2021-02-24 11:00:00+01:00
1308,2021-02-24 13:00:00+01:00,33.72,2021-02-24 12:00:00+01:00
1309,2021-02-24 14:00:00+01:00,34.12,2021-02-24 13:00:00+01:00
1310,2021-02-24 15:00:00+01:00,34.97,2021-02-24 14:00:00+01:00
1311,2021-02-24 16:00:00+01:00,35.35,2021-02-24 15:00:00+01:00
1312,2021-02-24 17:00:00+01:00,36.73,2021-02-24 16:00:00+01:00
1313,2021-02-24 18:00:00+01:00,38.78,2021-02-24 17:00:00+01:00
1314,2021-02-24 19:00:00+01:00,38.4,2021-02-24 18:00:00+01:00
1315,2021-02-24 20:00:00+01:00,36.66,2021-02-24 19:00:00+01:00
1316,2021-02-24 21:00:00+01:00,34.56,2021-02-24 20:00:00+01:00
1317,2021-02-24 22:00:00+01:00,33.65,2021-02-24 21:00:00+01:00
1318,2021-02-24 23:00:00+01:00,31.1,2021-02-24 22:00:00+01:00
1319,2021-02-25 00:00:00+01:00,29.75,2021-02-24 23:00:00+01:00
1320,2021-02-25 01:00:00+01:00,26.24,2021-02-25 00:00:00+01:00
1321,2021-02-25 02:00:00+01:00,25.26,2021-02-25 01:00:00+01:00
1322,2021-02-25 03:00:00+01:00,25.05,2021-02-25 02:00:00+01:00
1323,2021-02-25 04:00:00+01:00,25.51,2021-02-25 03:00:00+01:00
1324,2021-02-25 05:00:00+01:00,26.99,2021-02-25 04:00:00+01:00
1325,2021-02-25 06:00:00+01:00,28.48,2021-02-25 05:00:00+01:00
1326,2021-02-25 07:00:00+01:00,32.33,2021-02-25 06:00:00+01:00
1327,2021-02-25 08:00:00+01:00,36.36,2021-02-25 07:00:00+01:00
1328,2021-02-25 09:00:00+01:00,38.19,2021-02-25 08:00:00+01:00
1329,2021-02-25 10:00:00+01:00,37.25,2021-02-25 09:00:00+01:00
1330,2021-02-25 11:00:00+01:00,36.88,2021-02-25 10:00:00+01:00
1331,2021-02-25 12:00:00+01:00,35.78,2021-02-25 11:00:00+01:00
1332,2021-02-25 13:00:00+01:00,35.09,2021-02-25 12:00:00+01:00
1333,2021-02-25 14:00:00+01:00,35.35,2021-02-25 13:00:00+01:00
1334,2021-02-25 15:00:00+01:00,34.98,2021-02-25 14:00:00+01:00
1335,2021-02-25 16:00:00+01:00,34.78,2021-02-25 15:00:00+01:00
1336,2021-02-25 17:00:00+01:00,35.15,2021-02-25 16:00:00+01:00
1337,2021-02-25 18:00:00+01:00,38.9,2021-02-25 17:00:00+01:00
1338,2021-02-25 19:00:00+01:00,38.94,2021-02-25 18:00:00+01:00
1339,2021-02-25 20:00:00+01:00,36.4,2021-02-25 19:00:00+01:00
1340,2021-02-25 21:00:00+01:00,34.51,2021-02-25 20:00:00+01:00
1341,2021-02-25 22:00:00+01:00,32.74,2021-02-25 21:00:00+01:00
1342,2021-02-25 23:00:00+01:00,29.61,2021-02-25 22:00:00+01:00
1343,2021-02-26 00:00:00+01:00,29.43,2021-02-25 23:00:00+01:00
1344,2021-02-26 01:00:00+01:00,27.5,2021-02-26 00:00:00+01:00
1345,2021-02-26 02:00:00+01:00,27.18,2021-02-26 01:00:00+01:00
1346,2021-02-26 03:00:00+01:00,26.56,2021-02-26 02:00:00+01:00
1347,2021-02-26 04:00:00+01:00,27.0,2021-02-26 03:00:00+01:00
1348,2021-02-26 05:00:00+01:00,27.37,2021-02-26 04:00:00+01:00
1349,2021-02-26 06:00:00+01:00,28.02,2021-02-26 05:00:00+01:00
1350,2021-02-26 07:00:00+01:00,32.8,2021-02-26 06:00:00+01:00
1351,2021-02-26 08:00:00+01:00,37.32,2021-02-26 07:00:00+01:00
1352,2021-02-26 09:00:00+01:00,38.11,2021-02-26 08:00:00+01:00
1353,2021-02-26 10:00:00+01:00,36.97,2021-02-26 09:00:00+01:00
1354,2021-02-26 11:00:00+01:00,34.9,2021-02-26 10:00:00+01:00
1355,2021-02-26 12:00:00+01:00,32.18,2021-02-26 11:00:00+01:00
1356,2021-02-26 13:00:00+01:00,29.54,2021-02-26 12:00:00+01:00
1357,2021-02-26 14:00:00+01:00,28.21,2021-02-26 13:00:00+01:00
1358,2021-02-26 15:00:00+01:00,27.1,2021-02-26 14:00:00+01:00
1359,2021-02-26 16:00:00+01:00,27.61,2021-02-26 15:00:00+01:00
1360,2021-02-26 17:00:00+01:00,29.62,2021-02-26 16:00:00+01:00
1361,2021-02-26 18:00:00+01:00,34.71,2021-02-26 17:00:00+01:00
1362,2021-02-26 19:00:00+01:00,35.98,2021-02-26 18:00:00+01:00
1363,2021-02-26 20:00:00+01:00,33.37,2021-02-26 19:00:00+01:00
1364,2021-02-26 21:00:00+01:00,30.54,2021-02-26 20:00:00+01:00
1365,2021-02-26 22:00:00+01:00,30.42,2021-02-26 21:00:00+01:00
1366,2021-02-26 23:00:00+01:00,30.36,2021-02-26 22:00:00+01:00
1367,2021-02-27 00:00:00+01:00,30.44,2021-02-26 23:00:00+01:00
1368,2021-02-27 01:00:00+01:00,32.62,2021-02-27 00:00:00+01:00
1369,2021-02-27 02:00:00+01:00,33.34,2021-02-27 01:00:00+01:00
1370,2021-02-27 03:00:00+01:00,34.89,2021-02-27 02:00:00+01:00
1371,2021-02-27 04:00:00+01:00,35.05,2021-02-27 03:00:00+01:00
1372,2021-02-27 05:00:00+01:00,35.2,2021-02-27 04:00:00+01:00
1373,2021-02-27 06:00:00+01:00,35.36,2021-02-27 05:00:00+01:00
1374,2021-02-27 07:00:00+01:00,35.52,2021-02-27 06:00:00+01:00
1375,2021-02-27 08:00:00+01:00,36.86,2021-02-27 07:00:00+01:00
1376,2021-02-27 09:00:00+01:00,37.69,2021-02-27 08:00:00+01:00
1377,2021-02-27 10:00:00+01:00,39.59,2021-02-27 09:00:00+01:00
1378,2021-02-27 11:00:00+01:00,40.39,2021-02-27 10:00:00+01:00
1379,2021-02-27 12:00:00+01:00,39.45,2021-02-27 11:00:00+01:00
1380,2021-02-27 13:00:00+01:00,38.47,2021-02-27 12:00:00+01:00
1381,2021-02-27 14:00:00+01:00,37.31,2021-02-27 13:00:00+01:00
1382,2021-02-27 15:00:00+01:00,36.77,2021-02-27 14:00:00+01:00
1383,2021-02-27 16:00:00+01:00,37.25,2021-02-27 15:00:00+01:00
1384,2021-02-27 17:00:00+01:00,37.83,2021-02-27 16:00:00+01:00
1385,2021-02-27 18:00:00+01:00,38.82,2021-02-27 17:00:00+01:00
1386,2021-02-27 19:00:00+01:00,39.29,2021-02-27 18:00:00+01:00
1387,2021-02-27 20:00:00+01:00,37.95,2021-02-27 19:00:00+01:00
1388,2021-02-27 21:00:00+01:00,37.21,2021-02-27 20:00:00+01:00
1389,2021-02-27 22:00:00+01:00,36.67,2021-02-27 21:00:00+01:00
1390,2021-02-27 23:00:00+01:00,35.56,2021-02-27 22:00:00+01:00
1391,2021-02-28 00:00:00+01:00,35.34,2021-02-27 23:00:00+01:00
1392,2021-02-28 01:00:00+01:00,35.56,2021-02-28 00:00:00+01:00
1393,2021-02-28 02:00:00+01:00,35.14,2021-02-28 01:00:00+01:00
1394,2021-02-28 03:00:00+01:00,34.91,2021-02-28 02:00:00+01:00
1395,2021-02-28 04:00:00+01:00,35.06,2021-02-28 03:00:00+01:00
1396,2021-02-28 05:00:00+01:00,35.44,2021-02-28 04:00:00+01:00
1397,2021-02-28 06:00:00+01:00,35.6,2021-02-28 05:00:00+01:00
1398,2021-02-28 07:00:00+01:00,35.8,2021-02-28 06:00:00+01:00
1399,2021-02-28 08:00:00+01:00,36.1,2021-02-28 07:00:00+01:00
1400,2021-02-28 09:00:00+01:00,36.36,2021-02-28 08:00:00+01:00
1401,2021-02-28 10:00:00+01:00,37.09,2021-02-28 09:00:00+01:00
1402,2021-02-28 11:00:00+01:00,37.18,2021-02-28 10:00:00+01:00
1403,2021-02-28 12:00:00+01:00,36.59,2021-02-28 11:00:00+01:00
1404,2021-02-28 13:00:00+01:00,34.52,2021-02-28 12:00:00+01:00
1405,2021-02-28 14:00:00+01:00,31.94,2021-02-28 13:00:00+01:00
1406,2021-02-28 15:00:00+01:00,31.13,2021-02-28 14:00:00+01:00
1407,2021-02-28 16:00:00+01:00,33.64,2021-02-28 15:00:00+01:00
1408,2021-02-28 17:00:00+01:00,35.64,2021-02-28 16:00:00+01:00
1409,2021-02-28 18:00:00+01:00,38.17,2021-02-28 17:00:00+01:00
1410,2021-02-28 19:00:00+01:00,39.77,2021-02-28 18:00:00+01:00
1411,2021-02-28 20:00:00+01:00,39.16,2021-02-28 19:00:00+01:00
1412,2021-02-28 21:00:00+01:00,37.84,2021-02-28 20:00:00+01:00
1413,2021-02-28 22:00:00+01:00,37.53,2021-02-28 21:00:00+01:00
1414,2021-02-28 23:00:00+01:00,36.6,2021-02-28 22:00:00+01:00
1415,2021-03-01 00:00:00+01:00,36.06,2021-02-28 23:00:00+01:00
1416,2021-03-01 01:00:00+01:00,36.45,2021-03-01 00:00:00+01:00
1417,2021-03-01 02:00:00+01:00,36.39,2021-03-01 01:00:00+01:00
1418,2021-03-01 03:00:00+01:00,36.22,2021-03-01 02:00:00+01:00
1419,2021-03-01 04:00:00+01:00,36.27,2021-03-01 03:00:00+01:00
1420,2021-03-01 05:00:00+01:00,36.39,2021-03-01 04:00:00+01:00
1421,2021-03-01 06:00:00+01:00,38.19,2021-03-01 05:00:00+01:00
1422,2021-03-01 07:00:00+01:00,40.08,2021-03-01 06:00:00+01:00
1423,2021-03-01 08:00:00+01:00,43.15,2021-03-01 07:00:00+01:00
1424,2021-03-01 09:00:00+01:00,44.02,2021-03-01 08:00:00+01:00
1425,2021-03-01 10:00:00+01:00,43.49,2021-03-01 09:00:00+01:00
1426,2021-03-01 11:00:00+01:00,43.01,2021-03-01 10:00:00+01:00
1427,2021-03-01 12:00:00+01:00,41.5,2021-03-01 11:00:00+01:00
1428,2021-03-01 13:00:00+01:00,40.7,2021-03-01 12:00:00+01:00
1429,2021-03-01 14:00:00+01:00,40.4,2021-03-01 13:00:00+01:00
1430,2021-03-01 15:00:00+01:00,40.23,2021-03-01 14:00:00+01:00
1431,2021-03-01 16:00:00+01:00,39.91,2021-03-01 15:00:00+01:00
1432,2021-03-01 17:00:00+01:00,39.86,2021-03-01 16:00:00+01:00
1433,2021-03-01 18:00:00+01:00,40.76,2021-03-01 17:00:00+01:00
1434,2021-03-01 19:00:00+01:00,41.99,2021-03-01 18:00:00+01:00
1435,2021-03-01 20:00:00+01:00,40.16,2021-03-01 19:00:00+01:00
1436,2021-03-01 21:00:00+01:00,39.1,2021-03-01 20:00:00+01:00
1437,2021-03-01 22:00:00+01:00,37.97,2021-03-01 21:00:00+01:00
1438,2021-03-01 23:00:00+01:00,36.54,2021-03-01 22:00:00+01:00
1439,2021-03-02 00:00:00+01:00,36.14,2021-03-01 23:00:00+01:00
1440,2021-03-02 01:00:00+01:00,39.38,2021-03-02 00:00:00+01:00
1441,2021-03-02 02:00:00+01:00,38.88,2021-03-02 01:00:00+01:00
1442,2021-03-02 03:00:00+01:00,38.73,2021-03-02 02:00:00+01:00
1443,2021-03-02 04:00:00+01:00,38.66,2021-03-02 03:00:00+01:00
1444,2021-03-02 05:00:00+01:00,39.02,2021-03-02 04:00:00+01:00
1445,2021-03-02 06:00:00+01:00,40.33,2021-03-02 05:00:00+01:00
1446,2021-03-02 07:00:00+01:00,41.74,2021-03-02 06:00:00+01:00
1447,2021-03-02 08:00:00+01:00,50.02,2021-03-02 07:00:00+01:00
1448,2021-03-02 09:00:00+01:00,71.87,2021-03-02 08:00:00+01:00
1449,2021-03-02 10:00:00+01:00,59.3,2021-03-02 09:00:00+01:00
1450,2021-03-02 11:00:00+01:00,51.51,2021-03-02 10:00:00+01:00
1451,2021-03-02 12:00:00+01:00,45.11,2021-03-02 11:00:00+01:00
1452,2021-03-02 13:00:00+01:00,43.66,2021-03-02 12:00:00+01:00
1453,2021-03-02 14:00:00+01:00,42.97,2021-03-02 13:00:00+01:00
1454,2021-03-02 15:00:00+01:00,42.43,2021-03-02 14:00:00+01:00
1455,2021-03-02 16:00:00+01:00,41.65,2021-03-02 15:00:00+01:00
1456,2021-03-02 17:00:00+01:00,41.94,2021-03-02 16:00:00+01:00
1457,2021-03-02 18:00:00+01:00,43.72,2021-03-02 17:00:00+01:00
1458,2021-03-02 19:00:00+01:00,45.44,2021-03-02 18:00:00+01:00
1459,2021-03-02 20:00:00+01:00,43.74,2021-03-02 19:00:00+01:00
1460,2021-03-02 21:00:00+01:00,41.6,2021-03-02 20:00:00+01:00
1461,2021-03-02 22:00:00+01:00,41.2,2021-03-02 21:00:00+01:00
1462,2021-03-02 23:00:00+01:00,40.52,2021-03-02 22:00:00+01:00
1463,2021-03-03 00:00:00+01:00,38.93,2021-03-02 23:00:00+01:00
1464,2021-03-03 01:00:00+01:00,39.24,2021-03-03 00:00:00+01:00
1465,2021-03-03 02:00:00+01:00,38.76,2021-03-03 01:00:00+01:00
1466,2021-03-03 03:00:00+01:00,38.65,2021-03-03 02:00:00+01:00
1467,2021-03-03 04:00:00+01:00,38.65,2021-03-03 03:00:00+01:00
1468,2021-03-03 05:00:00+01:00,38.76,2021-03-03 04:00:00+01:00
1469,2021-03-03 06:00:00+01:00,40.06,2021-03-03 05:00:00+01:00
1470,2021-03-03 07:00:00+01:00,43.11,2021-03-03 06:00:00+01:00
1471,2021-03-03 08:00:00+01:00,51.12,2021-03-03 07:00:00+01:00
1472,2021-03-03 09:00:00+01:00,66.26,2021-03-03 08:00:00+01:00
1473,2021-03-03 10:00:00+01:00,57.52,2021-03-03 09:00:00+01:00
1474,2021-03-03 11:00:00+01:00,48.97,2021-03-03 10:00:00+01:00
1475,2021-03-03 12:00:00+01:00,44.48,2021-03-03 11:00:00+01:00
1476,2021-03-03 13:00:00+01:00,43.92,2021-03-03 12:00:00+01:00
1477,2021-03-03 14:00:00+01:00,42.53,2021-03-03 13:00:00+01:00
1478,2021-03-03 15:00:00+01:00,42.96,2021-03-03 14:00:00+01:00
1479,2021-03-03 16:00:00+01:00,43.31,2021-03-03 15:00:00+01:00
1480,2021-03-03 17:00:00+01:00,43.77,2021-03-03 16:00:00+01:00
1481,2021-03-03 18:00:00+01:00,45.02,2021-03-03 17:00:00+01:00
1482,2021-03-03 19:00:00+01:00,45.25,2021-03-03 18:00:00+01:00
1483,2021-03-03 20:00:00+01:00,42.94,2021-03-03 19:00:00+01:00
1484,2021-03-03 21:00:00+01:00,39.61,2021-03-03 20:00:00+01:00
1485,2021-03-03 22:00:00+01:00,38.53,2021-03-03 21:00:00+01:00
1486,2021-03-03 23:00:00+01:00,38.22,2021-03-03 22:00:00+01:00
1487,2021-03-04 00:00:00+01:00,37.72,2021-03-03 23:00:00+01:00
1488,2021-03-04 01:00:00+01:00,37.08,2021-03-04 00:00:00+01:00
1489,2021-03-04 02:00:00+01:00,36.76,2021-03-04 01:00:00+01:00
1490,2021-03-04 03:00:00+01:00,36.97,2021-03-04 02:00:00+01:00
1491,2021-03-04 04:00:00+01:00,36.98,2021-03-04 03:00:00+01:00
1492,2021-03-04 05:00:00+01:00,36.72,2021-03-04 04:00:00+01:00
1493,2021-03-04 06:00:00+01:00,38.62,2021-03-04 05:00:00+01:00
1494,2021-03-04 07:00:00+01:00,41.0,2021-03-04 06:00:00+01:00
1495,2021-03-04 08:00:00+01:00,45.24,2021-03-04 07:00:00+01:00
1496,2021-03-04 09:00:00+01:00,50.57,2021-03-04 08:00:00+01:00
1497,2021-03-04 10:00:00+01:00,49.78,2021-03-04 09:00:00+01:00
1498,2021-03-04 11:00:00+01:00,46.42,2021-03-04 10:00:00+01:00
1499,2021-03-04 12:00:00+01:00,45.94,2021-03-04 11:00:00+01:00
1500,2021-03-04 13:00:00+01:00,45.8,2021-03-04 12:00:00+01:00
1501,2021-03-04 14:00:00+01:00,45.58,2021-03-04 13:00:00+01:00
1502,2021-03-04 15:00:00+01:00,43.85,2021-03-04 14:00:00+01:00
1503,2021-03-04 16:00:00+01:00,42.67,2021-03-04 15:00:00+01:00
1504,2021-03-04 17:00:00+01:00,42.9,2021-03-04 16:00:00+01:00
1505,2021-03-04 18:00:00+01:00,44.53,2021-03-04 17:00:00+01:00
1506,2021-03-04 19:00:00+01:00,46.39,2021-03-04 18:00:00+01:00
1507,2021-03-04 20:00:00+01:00,43.08,2021-03-04 19:00:00+01:00
1508,2021-03-04 21:00:00+01:00,42.05,2021-03-04 20:00:00+01:00
1509,2021-03-04 22:00:00+01:00,41.63,2021-03-04 21:00:00+01:00
1510,2021-03-04 23:00:00+01:00,40.55,2021-03-04 22:00:00+01:00
1511,2021-03-05 00:00:00+01:00,38.95,2021-03-04 23:00:00+01:00
1512,2021-03-05 01:00:00+01:00,39.61,2021-03-05 00:00:00+01:00
1513,2021-03-05 02:00:00+01:00,39.41,2021-03-05 01:00:00+01:00
1514,2021-03-05 03:00:00+01:00,39.33,2021-03-05 02:00:00+01:00
1515,2021-03-05 04:00:00+01:00,39.52,2021-03-05 03:00:00+01:00
1516,2021-03-05 05:00:00+01:00,40.39,2021-03-05 04:00:00+01:00
1517,2021-03-05 06:00:00+01:00,41.79,2021-03-05 05:00:00+01:00
1518,2021-03-05 07:00:00+01:00,51.35,2021-03-05 06:00:00+01:00
1519,2021-03-05 08:00:00+01:00,68.25,2021-03-05 07:00:00+01:00
1520,2021-03-05 09:00:00+01:00,69.51,2021-03-05 08:00:00+01:00
1521,2021-03-05 10:00:00+01:00,65.01,2021-03-05 09:00:00+01:00
1522,2021-03-05 11:00:00+01:00,59.86,2021-03-05 10:00:00+01:00
1523,2021-03-05 12:00:00+01:00,57.38,2021-03-05 11:00:00+01:00
1524,2021-03-05 13:00:00+01:00,54.76,2021-03-05 12:00:00+01:00
1525,2021-03-05 14:00:00+01:00,46.91,2021-03-05 13:00:00+01:00
1526,2021-03-05 15:00:00+01:00,44.13,2021-03-05 14:00:00+01:00
1527,2021-03-05 16:00:00+01:00,45.69,2021-03-05 15:00:00+01:00
1528,2021-03-05 17:00:00+01:00,51.56,2021-03-05 16:00:00+01:00
1529,2021-03-05 18:00:00+01:00,58.63,2021-03-05 17:00:00+01:00
1530,2021-03-05 19:00:00+01:00,63.87,2021-03-05 18:00:00+01:00
1531,2021-03-05 20:00:00+01:00,49.83,2021-03-05 19:00:00+01:00
1532,2021-03-05 21:00:00+01:00,42.73,2021-03-05 20:00:00+01:00
1533,2021-03-05 22:00:00+01:00,41.75,2021-03-05 21:00:00+01:00
1534,2021-03-05 23:00:00+01:00,41.02,2021-03-05 22:00:00+01:00
1535,2021-03-06 00:00:00+01:00,39.32,2021-03-05 23:00:00+01:00
1536,2021-03-06 01:00:00+01:00,41.19,2021-03-06 00:00:00+01:00
1537,2021-03-06 02:00:00+01:00,40.16,2021-03-06 01:00:00+01:00
1538,2021-03-06 03:00:00+01:00,39.48,2021-03-06 02:00:00+01:00
1539,2021-03-06 04:00:00+01:00,38.46,2021-03-06 03:00:00+01:00
1540,2021-03-06 05:00:00+01:00,38.14,2021-03-06 04:00:00+01:00
1541,2021-03-06 06:00:00+01:00,37.94,2021-03-06 05:00:00+01:00
1542,2021-03-06 07:00:00+01:00,38.51,2021-03-06 06:00:00+01:00
1543,2021-03-06 08:00:00+01:00,39.7,2021-03-06 07:00:00+01:00
1544,2021-03-06 09:00:00+01:00,40.25,2021-03-06 08:00:00+01:00
1545,2021-03-06 10:00:00+01:00,39.94,2021-03-06 09:00:00+01:00
1546,2021-03-06 11:00:00+01:00,39.21,2021-03-06 10:00:00+01:00
1547,2021-03-06 12:00:00+01:00,37.4,2021-03-06 11:00:00+01:00
1548,2021-03-06 13:00:00+01:00,36.1,2021-03-06 12:00:00+01:00
1549,2021-03-06 14:00:00+01:00,35.75,2021-03-06 13:00:00+01:00
1550,2021-03-06 15:00:00+01:00,35.61,2021-03-06 14:00:00+01:00
1551,2021-03-06 16:00:00+01:00,35.51,2021-03-06 15:00:00+01:00
1552,2021-03-06 17:00:00+01:00,35.72,2021-03-06 16:00:00+01:00
1553,2021-03-06 18:00:00+01:00,37.34,2021-03-06 17:00:00+01:00
1554,2021-03-06 19:00:00+01:00,38.93,2021-03-06 18:00:00+01:00
1555,2021-03-06 20:00:00+01:00,37.85,2021-03-06 19:00:00+01:00
1556,2021-03-06 21:00:00+01:00,35.63,2021-03-06 20:00:00+01:00
1557,2021-03-06 22:00:00+01:00,35.02,2021-03-06 21:00:00+01:00
1558,2021-03-06 23:00:00+01:00,34.83,2021-03-06 22:00:00+01:00
1559,2021-03-07 00:00:00+01:00,34.39,2021-03-06 23:00:00+01:00
1560,2021-03-07 01:00:00+01:00,33.95,2021-03-07 00:00:00+01:00
1561,2021-03-07 02:00:00+01:00,33.85,2021-03-07 01:00:00+01:00
1562,2021-03-07 03:00:00+01:00,33.83,2021-03-07 02:00:00+01:00
1563,2021-03-07 04:00:00+01:00,33.83,2021-03-07 03:00:00+01:00
1564,2021-03-07 05:00:00+01:00,33.94,2021-03-07 04:00:00+01:00
1565,2021-03-07 06:00:00+01:00,34.09,2021-03-07 05:00:00+01:00
1566,2021-03-07 07:00:00+01:00,35.41,2021-03-07 06:00:00+01:00
1567,2021-03-07 08:00:00+01:00,36.21,2021-03-07 07:00:00+01:00
1568,2021-03-07 09:00:00+01:00,37.4,2021-03-07 08:00:00+01:00
1569,2021-03-07 10:00:00+01:00,38.08,2021-03-07 09:00:00+01:00
1570,2021-03-07 11:00:00+01:00,37.69,2021-03-07 10:00:00+01:00
1571,2021-03-07 12:00:00+01:00,38.35,2021-03-07 11:00:00+01:00
1572,2021-03-07 13:00:00+01:00,38.11,2021-03-07 12:00:00+01:00
1573,2021-03-07 14:00:00+01:00,37.09,2021-03-07 13:00:00+01:00
1574,2021-03-07 15:00:00+01:00,38.02,2021-03-07 14:00:00+01:00
1575,2021-03-07 16:00:00+01:00,39.93,2021-03-07 15:00:00+01:00
1576,2021-03-07 17:00:00+01:00,41.15,2021-03-07 16:00:00+01:00
1577,2021-03-07 18:00:00+01:00,41.51,2021-03-07 17:00:00+01:00
1578,2021-03-07 19:00:00+01:00,43.66,2021-03-07 18:00:00+01:00
1579,2021-03-07 20:00:00+01:00,44.43,2021-03-07 19:00:00+01:00
1580,2021-03-07 21:00:00+01:00,42.71,2021-03-07 20:00:00+01:00
1581,2021-03-07 22:00:00+01:00,42.18,2021-03-07 21:00:00+01:00
1582,2021-03-07 23:00:00+01:00,41.31,2021-03-07 22:00:00+01:00
1583,2021-03-08 00:00:00+01:00,41.24,2021-03-07 23:00:00+01:00
1584,2021-03-08 01:00:00+01:00,41.3,2021-03-08 00:00:00+01:00
1585,2021-03-08 02:00:00+01:00,41.11,2021-03-08 01:00:00+01:00
1586,2021-03-08 03:00:00+01:00,41.1,2021-03-08 02:00:00+01:00
1587,2021-03-08 04:00:00+01:00,41.18,2021-03-08 03:00:00+01:00
1588,2021-03-08 05:00:00+01:00,41.26,2021-03-08 04:00:00+01:00
1589,2021-03-08 06:00:00+01:00,44.26,2021-03-08 05:00:00+01:00
1590,2021-03-08 07:00:00+01:00,63.19,2021-03-08 06:00:00+01:00
1591,2021-03-08 08:00:00+01:00,78.36,2021-03-08 07:00:00+01:00
1592,2021-03-08 09:00:00+01:00,85.67,2021-03-08 08:00:00+01:00
1593,2021-03-08 10:00:00+01:00,67.12,2021-03-08 09:00:00+01:00
1594,2021-03-08 11:00:00+01:00,58.66,2021-03-08 10:00:00+01:00
1595,2021-03-08 12:00:00+01:00,56.95,2021-03-08 11:00:00+01:00
1596,2021-03-08 13:00:00+01:00,55.02,2021-03-08 12:00:00+01:00
1597,2021-03-08 14:00:00+01:00,53.74,2021-03-08 13:00:00+01:00
1598,2021-03-08 15:00:00+01:00,53.42,2021-03-08 14:00:00+01:00
1599,2021-03-08 16:00:00+01:00,54.66,2021-03-08 15:00:00+01:00
1600,2021-03-08 17:00:00+01:00,57.85,2021-03-08 16:00:00+01:00
1601,2021-03-08 18:00:00+01:00,69.06,2021-03-08 17:00:00+01:00
1602,2021-03-08 19:00:00+01:00,99.72,2021-03-08 18:00:00+01:00
1603,2021-03-08 20:00:00+01:00,102.1,2021-03-08 19:00:00+01:00
1604,2021-03-08 21:00:00+01:00,57.75,2021-03-08 20:00:00+01:00
1605,2021-03-08 22:00:00+01:00,50.97,2021-03-08 21:00:00+01:00
1606,2021-03-08 23:00:00+01:00,43.36,2021-03-08 22:00:00+01:00
1607,2021-03-09 00:00:00+01:00,41.25,2021-03-08 23:00:00+01:00
1608,2021-03-09 01:00:00+01:00,40.5,2021-03-09 00:00:00+01:00
1609,2021-03-09 02:00:00+01:00,40.38,2021-03-09 01:00:00+01:00
1610,2021-03-09 03:00:00+01:00,40.34,2021-03-09 02:00:00+01:00
1611,2021-03-09 04:00:00+01:00,40.43,2021-03-09 03:00:00+01:00
1612,2021-03-09 05:00:00+01:00,40.6,2021-03-09 04:00:00+01:00
1613,2021-03-09 06:00:00+01:00,42.81,2021-03-09 05:00:00+01:00
1614,2021-03-09 07:00:00+01:00,55.92,2021-03-09 06:00:00+01:00
1615,2021-03-09 08:00:00+01:00,74.76,2021-03-09 07:00:00+01:00
1616,2021-03-09 09:00:00+01:00,82.85,2021-03-09 08:00:00+01:00
1617,2021-03-09 10:00:00+01:00,71.6,2021-03-09 09:00:00+01:00
1618,2021-03-09 11:00:00+01:00,62.32,2021-03-09 10:00:00+01:00
1619,2021-03-09 12:00:00+01:00,58.79,2021-03-09 11:00:00+01:00
1620,2021-03-09 13:00:00+01:00,57.18,2021-03-09 12:00:00+01:00
1621,2021-03-09 14:00:00+01:00,55.73,2021-03-09 13:00:00+01:00
1622,2021-03-09 15:00:00+01:00,55.75,2021-03-09 14:00:00+01:00
1623,2021-03-09 16:00:00+01:00,56.64,2021-03-09 15:00:00+01:00
1624,2021-03-09 17:00:00+01:00,56.3,2021-03-09 16:00:00+01:00
1625,2021-03-09 18:00:00+01:00,64.28,2021-03-09 17:00:00+01:00
1626,2021-03-09 19:00:00+01:00,94.08,2021-03-09 18:00:00+01:00
1627,2021-03-09 20:00:00+01:00,82.21,2021-03-09 19:00:00+01:00
1628,2021-03-09 21:00:00+01:00,54.22,2021-03-09 20:00:00+01:00
1629,2021-03-09 22:00:00+01:00,48.26,2021-03-09 21:00:00+01:00
1630,2021-03-09 23:00:00+01:00,42.72,2021-03-09 22:00:00+01:00
1631,2021-03-10 00:00:00+01:00,40.69,2021-03-09 23:00:00+01:00
1632,2021-03-10 01:00:00+01:00,40.73,2021-03-10 00:00:00+01:00
1633,2021-03-10 02:00:00+01:00,40.32,2021-03-10 01:00:00+01:00
1634,2021-03-10 03:00:00+01:00,40.26,2021-03-10 02:00:00+01:00
1635,2021-03-10 04:00:00+01:00,40.3,2021-03-10 03:00:00+01:00
1636,2021-03-10 05:00:00+01:00,40.68,2021-03-10 04:00:00+01:00
1637,2021-03-10 06:00:00+01:00,41.34,2021-03-10 05:00:00+01:00
1638,2021-03-10 07:00:00+01:00,43.17,2021-03-10 06:00:00+01:00
1639,2021-03-10 08:00:00+01:00,68.31,2021-03-10 07:00:00+01:00
1640,2021-03-10 09:00:00+01:00,66.53,2021-03-10 08:00:00+01:00
1641,2021-03-10 10:00:00+01:00,57.15,2021-03-10 09:00:00+01:00
1642,2021-03-10 11:00:00+01:00,46.51,2021-03-10 10:00:00+01:00
1643,2021-03-10 12:00:00+01:00,44.39,2021-03-10 11:00:00+01:00
1644,2021-03-10 13:00:00+01:00,42.99,2021-03-10 12:00:00+01:00
1645,2021-03-10 14:00:00+01:00,42.41,2021-03-10 13:00:00+01:00
1646,2021-03-10 15:00:00+01:00,42.38,2021-03-10 14:00:00+01:00
1647,2021-03-10 16:00:00+01:00,42.73,2021-03-10 15:00:00+01:00
1648,2021-03-10 17:00:00+01:00,42.69,2021-03-10 16:00:00+01:00
1649,2021-03-10 18:00:00+01:00,42.99,2021-03-10 17:00:00+01:00
1650,2021-03-10 19:00:00+01:00,43.07,2021-03-10 18:00:00+01:00
1651,2021-03-10 20:00:00+01:00,42.96,2021-03-10 19:00:00+01:00
1652,2021-03-10 21:00:00+01:00,40.17,2021-03-10 20:00:00+01:00
1653,2021-03-10 22:00:00+01:00,39.66,2021-03-10 21:00:00+01:00
1654,2021-03-10 23:00:00+01:00,35.79,2021-03-10 22:00:00+01:00
1655,2021-03-11 00:00:00+01:00,32.67,2021-03-10 23:00:00+01:00
1656,2021-03-11 01:00:00+01:00,33.59,2021-03-11 00:00:00+01:00
1657,2021-03-11 02:00:00+01:00,31.88,2021-03-11 01:00:00+01:00
1658,2021-03-11 03:00:00+01:00,30.2,2021-03-11 02:00:00+01:00
1659,2021-03-11 04:00:00+01:00,30.17,2021-03-11 03:00:00+01:00
1660,2021-03-11 05:00:00+01:00,30.72,2021-03-11 04:00:00+01:00
1661,2021-03-11 06:00:00+01:00,31.06,2021-03-11 05:00:00+01:00
1662,2021-03-11 07:00:00+01:00,34.57,2021-03-11 06:00:00+01:00
1663,2021-03-11 08:00:00+01:00,37.32,2021-03-11 07:00:00+01:00
1664,2021-03-11 09:00:00+01:00,37.96,2021-03-11 08:00:00+01:00
1665,2021-03-11 10:00:00+01:00,37.8,2021-03-11 09:00:00+01:00
1666,2021-03-11 11:00:00+01:00,37.24,2021-03-11 10:00:00+01:00
1667,2021-03-11 12:00:00+01:00,37.16,2021-03-11 11:00:00+01:00
1668,2021-03-11 13:00:00+01:00,37.3,2021-03-11 12:00:00+01:00
1669,2021-03-11 14:00:00+01:00,35.69,2021-03-11 13:00:00+01:00
1670,2021-03-11 15:00:00+01:00,35.77,2021-03-11 14:00:00+01:00
1671,2021-03-11 16:00:00+01:00,35.79,2021-03-11 15:00:00+01:00
1672,2021-03-11 17:00:00+01:00,36.56,2021-03-11 16:00:00+01:00
1673,2021-03-11 18:00:00+01:00,38.37,2021-03-11 17:00:00+01:00
1674,2021-03-11 19:00:00+01:00,39.39,2021-03-11 18:00:00+01:00
1675,2021-03-11 20:00:00+01:00,37.32,2021-03-11 19:00:00+01:00
1676,2021-03-11 21:00:00+01:00,36.16,2021-03-11 20:00:00+01:00
1677,2021-03-11 22:00:00+01:00,35.92,2021-03-11 21:00:00+01:00
1678,2021-03-11 23:00:00+01:00,34.18,2021-03-11 22:00:00+01:00
1679,2021-03-12 00:00:00+01:00,31.68,2021-03-11 23:00:00+01:00
1680,2021-03-12 01:00:00+01:00,32.99,2021-03-12 00:00:00+01:00
1681,2021-03-12 02:00:00+01:00,33.02,2021-03-12 01:00:00+01:00
1682,2021-03-12 03:00:00+01:00,32.79,2021-03-12 02:00:00+01:00
1683,2021-03-12 04:00:00+01:00,32.96,2021-03-12 03:00:00+01:00
1684,2021-03-12 05:00:00+01:00,33.1,2021-03-12 04:00:00+01:00
1685,2021-03-12 06:00:00+01:00,33.36,2021-03-12 05:00:00+01:00
1686,2021-03-12 07:00:00+01:00,35.86,2021-03-12 06:00:00+01:00
1687,2021-03-12 08:00:00+01:00,39.5,2021-03-12 07:00:00+01:00
1688,2021-03-12 09:00:00+01:00,37.72,2021-03-12 08:00:00+01:00
1689,2021-03-12 10:00:00+01:00,35.98,2021-03-12 09:00:00+01:00
1690,2021-03-12 11:00:00+01:00,35.88,2021-03-12 10:00:00+01:00
1691,2021-03-12 12:00:00+01:00,35.71,2021-03-12 11:00:00+01:00
1692,2021-03-12 13:00:00+01:00,35.49,2021-03-12 12:00:00+01:00
1693,2021-03-12 14:00:00+01:00,34.77,2021-03-12 13:00:00+01:00
1694,2021-03-12 15:00:00+01:00,34.38,2021-03-12 14:00:00+01:00
1695,2021-03-12 16:00:00+01:00,34.43,2021-03-12 15:00:00+01:00
1696,2021-03-12 17:00:00+01:00,35.97,2021-03-12 16:00:00+01:00
1697,2021-03-12 18:00:00+01:00,40.27,2021-03-12 17:00:00+01:00
1698,2021-03-12 19:00:00+01:00,41.91,2021-03-12 18:00:00+01:00
1699,2021-03-12 20:00:00+01:00,42.34,2021-03-12 19:00:00+01:00
1700,2021-03-12 21:00:00+01:00,41.05,2021-03-12 20:00:00+01:00
1701,2021-03-12 22:00:00+01:00,38.23,2021-03-12 21:00:00+01:00
1702,2021-03-12 23:00:00+01:00,35.69,2021-03-12 22:00:00+01:00
1703,2021-03-13 00:00:00+01:00,34.14,2021-03-12 23:00:00+01:00
1704,2021-03-13 01:00:00+01:00,36.48,2021-03-13 00:00:00+01:00
1705,2021-03-13 02:00:00+01:00,35.11,2021-03-13 01:00:00+01:00
1706,2021-03-13 03:00:00+01:00,34.26,2021-03-13 02:00:00+01:00
1707,2021-03-13 04:00:00+01:00,34.27,2021-03-13 03:00:00+01:00
1708,2021-03-13 05:00:00+01:00,34.35,2021-03-13 04:00:00+01:00
1709,2021-03-13 06:00:00+01:00,34.87,2021-03-13 05:00:00+01:00
1710,2021-03-13 07:00:00+01:00,35.85,2021-03-13 06:00:00+01:00
1711,2021-03-13 08:00:00+01:00,35.56,2021-03-13 07:00:00+01:00
1712,2021-03-13 09:00:00+01:00,35.93,2021-03-13 08:00:00+01:00
1713,2021-03-13 10:00:00+01:00,37.08,2021-03-13 09:00:00+01:00
1714,2021-03-13 11:00:00+01:00,37.7,2021-03-13 10:00:00+01:00
1715,2021-03-13 12:00:00+01:00,37.5,2021-03-13 11:00:00+01:00
1716,2021-03-13 13:00:00+01:00,37.47,2021-03-13 12:00:00+01:00
1717,2021-03-13 14:00:00+01:00,36.87,2021-03-13 13:00:00+01:00
1718,2021-03-13 15:00:00+01:00,36.66,2021-03-13 14:00:00+01:00
1719,2021-03-13 16:00:00+01:00,36.41,2021-03-13 15:00:00+01:00
1720,2021-03-13 17:00:00+01:00,36.55,2021-03-13 16:00:00+01:00
1721,2021-03-13 18:00:00+01:00,37.45,2021-03-13 17:00:00+01:00
1722,2021-03-13 19:00:00+01:00,40.65,2021-03-13 18:00:00+01:00
1723,2021-03-13 20:00:00+01:00,42.05,2021-03-13 19:00:00+01:00
1724,2021-03-13 21:00:00+01:00,36.88,2021-03-13 20:00:00+01:00
1725,2021-03-13 22:00:00+01:00,37.37,2021-03-13 21:00:00+01:00
1726,2021-03-13 23:00:00+01:00,36.21,2021-03-13 22:00:00+01:00
1727,2021-03-14 00:00:00+01:00,35.68,2021-03-13 23:00:00+01:00
1728,2021-03-14 01:00:00+01:00,35.66,2021-03-14 00:00:00+01:00
1729,2021-03-14 02:00:00+01:00,35.3,2021-03-14 01:00:00+01:00
1730,2021-03-14 03:00:00+01:00,34.95,2021-03-14 02:00:00+01:00
1731,2021-03-14 04:00:00+01:00,34.9,2021-03-14 03:00:00+01:00
1732,2021-03-14 05:00:00+01:00,35.09,2021-03-14 04:00:00+01:00
1733,2021-03-14 06:00:00+01:00,35.4,2021-03-14 05:00:00+01:00
1734,2021-03-14 07:00:00+01:00,36.2,2021-03-14 06:00:00+01:00
1735,2021-03-14 08:00:00+01:00,35.61,2021-03-14 07:00:00+01:00
1736,2021-03-14 09:00:00+01:00,35.64,2021-03-14 08:00:00+01:00
1737,2021-03-14 10:00:00+01:00,36.29,2021-03-14 09:00:00+01:00
1738,2021-03-14 11:00:00+01:00,36.31,2021-03-14 10:00:00+01:00
1739,2021-03-14 12:00:00+01:00,35.94,2021-03-14 11:00:00+01:00
1740,2021-03-14 13:00:00+01:00,35.39,2021-03-14 12:00:00+01:00
1741,2021-03-14 14:00:00+01:00,34.34,2021-03-14 13:00:00+01:00
1742,2021-03-14 15:00:00+01:00,33.82,2021-03-14 14:00:00+01:00
1743,2021-03-14 16:00:00+01:00,33.74,2021-03-14 15:00:00+01:00
1744,2021-03-14 17:00:00+01:00,34.76,2021-03-14 16:00:00+01:00
1745,2021-03-14 18:00:00+01:00,38.18,2021-03-14 17:00:00+01:00
1746,2021-03-14 19:00:00+01:00,44.17,2021-03-14 18:00:00+01:00
1747,2021-03-14 20:00:00+01:00,44.68,2021-03-14 19:00:00+01:00
1748,2021-03-14 21:00:00+01:00,44.01,2021-03-14 20:00:00+01:00
1749,2021-03-14 22:00:00+01:00,42.77,2021-03-14 21:00:00+01:00
1750,2021-03-14 23:00:00+01:00,42.15,2021-03-14 22:00:00+01:00
1751,2021-03-15 00:00:00+01:00,40.22,2021-03-14 23:00:00+01:00
1752,2021-03-15 01:00:00+01:00,38.87,2021-03-15 00:00:00+01:00
1753,2021-03-15 02:00:00+01:00,38.18,2021-03-15 01:00:00+01:00
1754,2021-03-15 03:00:00+01:00,37.4,2021-03-15 02:00:00+01:00
1755,2021-03-15 04:00:00+01:00,37.04,2021-03-15 03:00:00+01:00
1756,2021-03-15 05:00:00+01:00,38.67,2021-03-15 04:00:00+01:00
1757,2021-03-15 06:00:00+01:00,41.61,2021-03-15 05:00:00+01:00
1758,2021-03-15 07:00:00+01:00,45.63,2021-03-15 06:00:00+01:00
1759,2021-03-15 08:00:00+01:00,52.93,2021-03-15 07:00:00+01:00
1760,2021-03-15 09:00:00+01:00,63.3,2021-03-15 08:00:00+01:00
1761,2021-03-15 10:00:00+01:00,50.32,2021-03-15 09:00:00+01:00
1762,2021-03-15 11:00:00+01:00,47.79,2021-03-15 10:00:00+01:00
1763,2021-03-15 12:00:00+01:00,45.2,2021-03-15 11:00:00+01:00
1764,2021-03-15 13:00:00+01:00,44.62,2021-03-15 12:00:00+01:00
1765,2021-03-15 14:00:00+01:00,43.46,2021-03-15 13:00:00+01:00
1766,2021-03-15 15:00:00+01:00,41.04,2021-03-15 14:00:00+01:00
1767,2021-03-15 16:00:00+01:00,40.77,2021-03-15 15:00:00+01:00
1768,2021-03-15 17:00:00+01:00,42.89,2021-03-15 16:00:00+01:00
1769,2021-03-15 18:00:00+01:00,44.89,2021-03-15 17:00:00+01:00
1770,2021-03-15 19:00:00+01:00,45.25,2021-03-15 18:00:00+01:00
1771,2021-03-15 20:00:00+01:00,45.46,2021-03-15 19:00:00+01:00
1772,2021-03-15 21:00:00+01:00,45.12,2021-03-15 20:00:00+01:00
1773,2021-03-15 22:00:00+01:00,43.89,2021-03-15 21:00:00+01:00
1774,2021-03-15 23:00:00+01:00,42.97,2021-03-15 22:00:00+01:00
1775,2021-03-16 00:00:00+01:00,41.17,2021-03-15 23:00:00+01:00
1776,2021-03-16 01:00:00+01:00,40.97,2021-03-16 00:00:00+01:00
1777,2021-03-16 02:00:00+01:00,40.6,2021-03-16 01:00:00+01:00
1778,2021-03-16 03:00:00+01:00,40.55,2021-03-16 02:00:00+01:00
1779,2021-03-16 04:00:00+01:00,40.93,2021-03-16 03:00:00+01:00
1780,2021-03-16 05:00:00+01:00,41.14,2021-03-16 04:00:00+01:00
1781,2021-03-16 06:00:00+01:00,42.14,2021-03-16 05:00:00+01:00
1782,2021-03-16 07:00:00+01:00,44.76,2021-03-16 06:00:00+01:00
1783,2021-03-16 08:00:00+01:00,64.75,2021-03-16 07:00:00+01:00
1784,2021-03-16 09:00:00+01:00,67.46,2021-03-16 08:00:00+01:00
1785,2021-03-16 10:00:00+01:00,58.59,2021-03-16 09:00:00+01:00
1786,2021-03-16 11:00:00+01:00,51.3,2021-03-16 10:00:00+01:00
1787,2021-03-16 12:00:00+01:00,46.87,2021-03-16 11:00:00+01:00
1788,2021-03-16 13:00:00+01:00,45.02,2021-03-16 12:00:00+01:00
1789,2021-03-16 14:00:00+01:00,44.54,2021-03-16 13:00:00+01:00
1790,2021-03-16 15:00:00+01:00,44.18,2021-03-16 14:00:00+01:00
1791,2021-03-16 16:00:00+01:00,44.33,2021-03-16 15:00:00+01:00
1792,2021-03-16 17:00:00+01:00,45.83,2021-03-16 16:00:00+01:00
1793,2021-03-16 18:00:00+01:00,51.51,2021-03-16 17:00:00+01:00
1794,2021-03-16 19:00:00+01:00,69.06,2021-03-16 18:00:00+01:00
1795,2021-03-16 20:00:00+01:00,51.46,2021-03-16 19:00:00+01:00
1796,2021-03-16 21:00:00+01:00,47.48,2021-03-16 20:00:00+01:00
1797,2021-03-16 22:00:00+01:00,44.41,2021-03-16 21:00:00+01:00
1798,2021-03-16 23:00:00+01:00,43.37,2021-03-16 22:00:00+01:00
1799,2021-03-17 00:00:00+01:00,41.97,2021-03-16 23:00:00+01:00
1800,2021-03-17 01:00:00+01:00,41.85,2021-03-17 00:00:00+01:00
1801,2021-03-17 02:00:00+01:00,41.53,2021-03-17 01:00:00+01:00
1802,2021-03-17 03:00:00+01:00,41.5,2021-03-17 02:00:00+01:00
1803,2021-03-17 04:00:00+01:00,41.54,2021-03-17 03:00:00+01:00
1804,2021-03-17 05:00:00+01:00,41.76,2021-03-17 04:00:00+01:00
1805,2021-03-17 06:00:00+01:00,43.16,2021-03-17 05:00:00+01:00
1806,2021-03-17 07:00:00+01:00,49.78,2021-03-17 06:00:00+01:00
1807,2021-03-17 08:00:00+01:00,63.78,2021-03-17 07:00:00+01:00
1808,2021-03-17 09:00:00+01:00,62.7,2021-03-17 08:00:00+01:00
1809,2021-03-17 10:00:00+01:00,61.28,2021-03-17 09:00:00+01:00
1810,2021-03-17 11:00:00+01:00,56.35,2021-03-17 10:00:00+01:00
1811,2021-03-17 12:00:00+01:00,58.24,2021-03-17 11:00:00+01:00
1812,2021-03-17 13:00:00+01:00,53.6,2021-03-17 12:00:00+01:00
1813,2021-03-17 14:00:00+01:00,50.54,2021-03-17 13:00:00+01:00
1814,2021-03-17 15:00:00+01:00,49.19,2021-03-17 14:00:00+01:00
1815,2021-03-17 16:00:00+01:00,48.93,2021-03-17 15:00:00+01:00
1816,2021-03-17 17:00:00+01:00,54.17,2021-03-17 16:00:00+01:00
1817,2021-03-17 18:00:00+01:00,64.85,2021-03-17 17:00:00+01:00
1818,2021-03-17 19:00:00+01:00,76.05,2021-03-17 18:00:00+01:00
1819,2021-03-17 20:00:00+01:00,58.84,2021-03-17 19:00:00+01:00
1820,2021-03-17 21:00:00+01:00,44.8,2021-03-17 20:00:00+01:00
1821,2021-03-17 22:00:00+01:00,43.81,2021-03-17 21:00:00+01:00
1822,2021-03-17 23:00:00+01:00,42.54,2021-03-17 22:00:00+01:00
1823,2021-03-18 00:00:00+01:00,40.14,2021-03-17 23:00:00+01:00
1824,2021-03-18 01:00:00+01:00,40.37,2021-03-18 00:00:00+01:00
1825,2021-03-18 02:00:00+01:00,39.93,2021-03-18 01:00:00+01:00
1826,2021-03-18 03:00:00+01:00,39.86,2021-03-18 02:00:00+01:00
1827,2021-03-18 04:00:00+01:00,39.91,2021-03-18 03:00:00+01:00
1828,2021-03-18 05:00:00+01:00,40.24,2021-03-18 04:00:00+01:00
1829,2021-03-18 06:00:00+01:00,42.13,2021-03-18 05:00:00+01:00
1830,2021-03-18 07:00:00+01:00,44.21,2021-03-18 06:00:00+01:00
1831,2021-03-18 08:00:00+01:00,53.5,2021-03-18 07:00:00+01:00
1832,2021-03-18 09:00:00+01:00,76.97,2021-03-18 08:00:00+01:00
1833,2021-03-18 10:00:00+01:00,51.77,2021-03-18 09:00:00+01:00
1834,2021-03-18 11:00:00+01:00,49.38,2021-03-18 10:00:00+01:00
1835,2021-03-18 12:00:00+01:00,45.47,2021-03-18 11:00:00+01:00
1836,2021-03-18 13:00:00+01:00,45.34,2021-03-18 12:00:00+01:00
1837,2021-03-18 14:00:00+01:00,44.58,2021-03-18 13:00:00+01:00
1838,2021-03-18 15:00:00+01:00,43.8,2021-03-18 14:00:00+01:00
1839,2021-03-18 16:00:00+01:00,43.37,2021-03-18 15:00:00+01:00
1840,2021-03-18 17:00:00+01:00,44.03,2021-03-18 16:00:00+01:00
1841,2021-03-18 18:00:00+01:00,44.91,2021-03-18 17:00:00+01:00
1842,2021-03-18 19:00:00+01:00,45.4,2021-03-18 18:00:00+01:00
1843,2021-03-18 20:00:00+01:00,45.46,2021-03-18 19:00:00+01:00
1844,2021-03-18 21:00:00+01:00,43.63,2021-03-18 20:00:00+01:00
1845,2021-03-18 22:00:00+01:00,42.81,2021-03-18 21:00:00+01:00
1846,2021-03-18 23:00:00+01:00,41.78,2021-03-18 22:00:00+01:00
1847,2021-03-19 00:00:00+01:00,40.31,2021-03-18 23:00:00+01:00
1848,2021-03-19 01:00:00+01:00,41.22,2021-03-19 00:00:00+01:00
1849,2021-03-19 02:00:00+01:00,40.58,2021-03-19 01:00:00+01:00
1850,2021-03-19 03:00:00+01:00,40.51,2021-03-19 02:00:00+01:00
1851,2021-03-19 04:00:00+01:00,40.58,2021-03-19 03:00:00+01:00
1852,2021-03-19 05:00:00+01:00,41.46,2021-03-19 04:00:00+01:00
1853,2021-03-19 06:00:00+01:00,42.85,2021-03-19 05:00:00+01:00
1854,2021-03-19 07:00:00+01:00,43.93,2021-03-19 06:00:00+01:00
1855,2021-03-19 08:00:00+01:00,44.78,2021-03-19 07:00:00+01:00
1856,2021-03-19 09:00:00+01:00,45.47,2021-03-19 08:00:00+01:00
1857,2021-03-19 10:00:00+01:00,44.7,2021-03-19 09:00:00+01:00
1858,2021-03-19 11:00:00+01:00,44.28,2021-03-19 10:00:00+01:00
1859,2021-03-19 12:00:00+01:00,43.72,2021-03-19 11:00:00+01:00
1860,2021-03-19 13:00:00+01:00,43.35,2021-03-19 12:00:00+01:00
1861,2021-03-19 14:00:00+01:00,42.58,2021-03-19 13:00:00+01:00
1862,2021-03-19 15:00:00+01:00,42.24,2021-03-19 14:00:00+01:00
1863,2021-03-19 16:00:00+01:00,42.61,2021-03-19 15:00:00+01:00
1864,2021-03-19 17:00:00+01:00,43.09,2021-03-19 16:00:00+01:00
1865,2021-03-19 18:00:00+01:00,43.25,2021-03-19 17:00:00+01:00
1866,2021-03-19 19:00:00+01:00,43.6,2021-03-19 18:00:00+01:00
1867,2021-03-19 20:00:00+01:00,43.82,2021-03-19 19:00:00+01:00
1868,2021-03-19 21:00:00+01:00,43.32,2021-03-19 20:00:00+01:00
1869,2021-03-19 22:00:00+01:00,43.26,2021-03-19 21:00:00+01:00
1870,2021-03-19 23:00:00+01:00,41.97,2021-03-19 22:00:00+01:00
1871,2021-03-20 00:00:00+01:00,40.99,2021-03-19 23:00:00+01:00
1872,2021-03-20 01:00:00+01:00,40.86,2021-03-20 00:00:00+01:00
1873,2021-03-20 02:00:00+01:00,40.66,2021-03-20 01:00:00+01:00
1874,2021-03-20 03:00:00+01:00,40.13,2021-03-20 02:00:00+01:00
1875,2021-03-20 04:00:00+01:00,39.73,2021-03-20 03:00:00+01:00
1876,2021-03-20 05:00:00+01:00,39.56,2021-03-20 04:00:00+01:00
1877,2021-03-20 06:00:00+01:00,39.56,2021-03-20 05:00:00+01:00
1878,2021-03-20 07:00:00+01:00,39.61,2021-03-20 06:00:00+01:00
1879,2021-03-20 08:00:00+01:00,40.31,2021-03-20 07:00:00+01:00
1880,2021-03-20 09:00:00+01:00,40.66,2021-03-20 08:00:00+01:00
1881,2021-03-20 10:00:00+01:00,40.88,2021-03-20 09:00:00+01:00
1882,2021-03-20 11:00:00+01:00,40.81,2021-03-20 10:00:00+01:00
1883,2021-03-20 12:00:00+01:00,40.52,2021-03-20 11:00:00+01:00
1884,2021-03-20 13:00:00+01:00,40.08,2021-03-20 12:00:00+01:00
1885,2021-03-20 14:00:00+01:00,39.02,2021-03-20 13:00:00+01:00
1886,2021-03-20 15:00:00+01:00,37.98,2021-03-20 14:00:00+01:00
1887,2021-03-20 16:00:00+01:00,37.58,2021-03-20 15:00:00+01:00
1888,2021-03-20 17:00:00+01:00,37.41,2021-03-20 16:00:00+01:00
1889,2021-03-20 18:00:00+01:00,36.85,2021-03-20 17:00:00+01:00
1890,2021-03-20 19:00:00+01:00,37.67,2021-03-20 18:00:00+01:00
1891,2021-03-20 20:00:00+01:00,36.81,2021-03-20 19:00:00+01:00
1892,2021-03-20 21:00:00+01:00,35.38,2021-03-20 20:00:00+01:00
1893,2021-03-20 22:00:00+01:00,34.52,2021-03-20 21:00:00+01:00
1894,2021-03-20 23:00:00+01:00,34.44,2021-03-20 22:00:00+01:00
1895,2021-03-21 00:00:00+01:00,33.44,2021-03-20 23:00:00+01:00
1896,2021-03-21 01:00:00+01:00,35.13,2021-03-21 00:00:00+01:00
1897,2021-03-21 02:00:00+01:00,35.22,2021-03-21 01:00:00+01:00
1898,2021-03-21 03:00:00+01:00,35.04,2021-03-21 02:00:00+01:00
1899,2021-03-21 04:00:00+01:00,34.99,2021-03-21 03:00:00+01:00
1900,2021-03-21 05:00:00+01:00,35.27,2021-03-21 04:00:00+01:00
1901,2021-03-21 06:00:00+01:00,35.46,2021-03-21 05:00:00+01:00
1902,2021-03-21 07:00:00+01:00,36.01,2021-03-21 06:00:00+01:00
1903,2021-03-21 08:00:00+01:00,36.13,2021-03-21 07:00:00+01:00
1904,2021-03-21 09:00:00+01:00,36.32,2021-03-21 08:00:00+01:00
1905,2021-03-21 10:00:00+01:00,36.51,2021-03-21 09:00:00+01:00
1906,2021-03-21 11:00:00+01:00,36.77,2021-03-21 10:00:00+01:00
1907,2021-03-21 12:00:00+01:00,36.62,2021-03-21 11:00:00+01:00
1908,2021-03-21 13:00:00+01:00,36.4,2021-03-21 12:00:00+01:00
1909,2021-03-21 14:00:00+01:00,36.19,2021-03-21 13:00:00+01:00
1910,2021-03-21 15:00:00+01:00,36.17,2021-03-21 14:00:00+01:00
1911,2021-03-21 16:00:00+01:00,37.14,2021-03-21 15:00:00+01:00
1912,2021-03-21 17:00:00+01:00,37.91,2021-03-21 16:00:00+01:00
1913,2021-03-21 18:00:00+01:00,39.2,2021-03-21 17:00:00+01:00
1914,2021-03-21 19:00:00+01:00,40.45,2021-03-21 18:00:00+01:00
1915,2021-03-21 20:00:00+01:00,41.31,2021-03-21 19:00:00+01:00
1916,2021-03-21 21:00:00+01:00,41.15,2021-03-21 20:00:00+01:00
1917,2021-03-21 22:00:00+01:00,41.0,2021-03-21 21:00:00+01:00
1918,2021-03-21 23:00:00+01:00,40.77,2021-03-21 22:00:00+01:00
1919,2021-03-22 00:00:00+01:00,40.22,2021-03-21 23:00:00+01:00
1920,2021-03-22 01:00:00+01:00,40.2,2021-03-22 00:00:00+01:00
1921,2021-03-22 02:00:00+01:00,40.04,2021-03-22 01:00:00+01:00
1922,2021-03-22 03:00:00+01:00,40.06,2021-03-22 02:00:00+01:00
1923,2021-03-22 04:00:00+01:00,40.15,2021-03-22 03:00:00+01:00
1924,2021-03-22 05:00:00+01:00,40.37,2021-03-22 04:00:00+01:00
1925,2021-03-22 06:00:00+01:00,41.08,2021-03-22 05:00:00+01:00
1926,2021-03-22 07:00:00+01:00,43.88,2021-03-22 06:00:00+01:00
1927,2021-03-22 08:00:00+01:00,50.76,2021-03-22 07:00:00+01:00
1928,2021-03-22 09:00:00+01:00,57.17,2021-03-22 08:00:00+01:00
1929,2021-03-22 10:00:00+01:00,46.42,2021-03-22 09:00:00+01:00
1930,2021-03-22 11:00:00+01:00,45.19,2021-03-22 10:00:00+01:00
1931,2021-03-22 12:00:00+01:00,43.9,2021-03-22 11:00:00+01:00
1932,2021-03-22 13:00:00+01:00,43.51,2021-03-22 12:00:00+01:00
1933,2021-03-22 14:00:00+01:00,42.86,2021-03-22 13:00:00+01:00
1934,2021-03-22 15:00:00+01:00,42.55,2021-03-22 14:00:00+01:00
1935,2021-03-22 16:00:00+01:00,42.69,2021-03-22 15:00:00+01:00
1936,2021-03-22 17:00:00+01:00,43.29,2021-03-22 16:00:00+01:00
1937,2021-03-22 18:00:00+01:00,43.88,2021-03-22 17:00:00+01:00
1938,2021-03-22 19:00:00+01:00,45.06,2021-03-22 18:00:00+01:00
1939,2021-03-22 20:00:00+01:00,45.32,2021-03-22 19:00:00+01:00
1940,2021-03-22 21:00:00+01:00,42.47,2021-03-22 20:00:00+01:00
1941,2021-03-22 22:00:00+01:00,42.42,2021-03-22 21:00:00+01:00
1942,2021-03-22 23:00:00+01:00,40.85,2021-03-22 22:00:00+01:00
1943,2021-03-23 00:00:00+01:00,39.93,2021-03-22 23:00:00+01:00
1944,2021-03-23 01:00:00+01:00,40.0,2021-03-23 00:00:00+01:00
1945,2021-03-23 02:00:00+01:00,39.94,2021-03-23 01:00:00+01:00
1946,2021-03-23 03:00:00+01:00,39.98,2021-03-23 02:00:00+01:00
1947,2021-03-23 04:00:00+01:00,40.04,2021-03-23 03:00:00+01:00
1948,2021-03-23 05:00:00+01:00,40.18,2021-03-23 04:00:00+01:00
1949,2021-03-23 06:00:00+01:00,41.08,2021-03-23 05:00:00+01:00
1950,2021-03-23 07:00:00+01:00,42.77,2021-03-23 06:00:00+01:00
1951,2021-03-23 08:00:00+01:00,53.07,2021-03-23 07:00:00+01:00
1952,2021-03-23 09:00:00+01:00,74.8,2021-03-23 08:00:00+01:00
1953,2021-03-23 10:00:00+01:00,45.51,2021-03-23 09:00:00+01:00
1954,2021-03-23 11:00:00+01:00,44.14,2021-03-23 10:00:00+01:00
1955,2021-03-23 12:00:00+01:00,42.73,2021-03-23 11:00:00+01:00
1956,2021-03-23 13:00:00+01:00,42.29,2021-03-23 12:00:00+01:00
1957,2021-03-23 14:00:00+01:00,41.8,2021-03-23 13:00:00+01:00
1958,2021-03-23 15:00:00+01:00,41.46,2021-03-23 14:00:00+01:00
1959,2021-03-23 16:00:00+01:00,41.39,2021-03-23 15:00:00+01:00
1960,2021-03-23 17:00:00+01:00,41.13,2021-03-23 16:00:00+01:00
1961,2021-03-23 18:00:00+01:00,41.5,2021-03-23 17:00:00+01:00
1962,2021-03-23 19:00:00+01:00,42.27,2021-03-23 18:00:00+01:00
1963,2021-03-23 20:00:00+01:00,40.99,2021-03-23 19:00:00+01:00
1964,2021-03-23 21:00:00+01:00,40.53,2021-03-23 20:00:00+01:00
1965,2021-03-23 22:00:00+01:00,41.0,2021-03-23 21:00:00+01:00
1966,2021-03-23 23:00:00+01:00,40.5,2021-03-23 22:00:00+01:00
1967,2021-03-24 00:00:00+01:00,39.82,2021-03-23 23:00:00+01:00
1968,2021-03-24 01:00:00+01:00,39.91,2021-03-24 00:00:00+01:00
1969,2021-03-24 02:00:00+01:00,38.9,2021-03-24 01:00:00+01:00
1970,2021-03-24 03:00:00+01:00,38.52,2021-03-24 02:00:00+01:00
1971,2021-03-24 04:00:00+01:00,38.44,2021-03-24 03:00:00+01:00
1972,2021-03-24 05:00:00+01:00,38.54,2021-03-24 04:00:00+01:00
1973,2021-03-24 06:00:00+01:00,39.82,2021-03-24 05:00:00+01:00
1974,2021-03-24 07:00:00+01:00,40.3,2021-03-24 06:00:00+01:00
1975,2021-03-24 08:00:00+01:00,40.94,2021-03-24 07:00:00+01:00
1976,2021-03-24 09:00:00+01:00,41.94,2021-03-24 08:00:00+01:00
1977,2021-03-24 10:00:00+01:00,41.07,2021-03-24 09:00:00+01:00
1978,2021-03-24 11:00:00+01:00,40.3,2021-03-24 10:00:00+01:00
1979,2021-03-24 12:00:00+01:00,40.53,2021-03-24 11:00:00+01:00
1980,2021-03-24 13:00:00+01:00,40.55,2021-03-24 12:00:00+01:00
1981,2021-03-24 14:00:00+01:00,40.27,2021-03-24 13:00:00+01:00
1982,2021-03-24 15:00:00+01:00,40.19,2021-03-24 14:00:00+01:00
1983,2021-03-24 16:00:00+01:00,40.16,2021-03-24 15:00:00+01:00
1984,2021-03-24 17:00:00+01:00,40.22,2021-03-24 16:00:00+01:00
1985,2021-03-24 18:00:00+01:00,40.61,2021-03-24 17:00:00+01:00
1986,2021-03-24 19:00:00+01:00,41.87,2021-03-24 18:00:00+01:00
1987,2021-03-24 20:00:00+01:00,40.64,2021-03-24 19:00:00+01:00
1988,2021-03-24 21:00:00+01:00,40.35,2021-03-24 20:00:00+01:00
1989,2021-03-24 22:00:00+01:00,40.56,2021-03-24 21:00:00+01:00
1990,2021-03-24 23:00:00+01:00,40.47,2021-03-24 22:00:00+01:00
1991,2021-03-25 00:00:00+01:00,40.02,2021-03-24 23:00:00+01:00
1992,2021-03-25 01:00:00+01:00,39.9,2021-03-25 00:00:00+01:00
1993,2021-03-25 02:00:00+01:00,39.7,2021-03-25 01:00:00+01:00
1994,2021-03-25 03:00:00+01:00,39.61,2021-03-25 02:00:00+01:00
1995,2021-03-25 04:00:00+01:00,39.6,2021-03-25 03:00:00+01:00
1996,2021-03-25 05:00:00+01:00,39.71,2021-03-25 04:00:00+01:00
1997,2021-03-25 06:00:00+01:00,40.08,2021-03-25 05:00:00+01:00
1998,2021-03-25 07:00:00+01:00,40.66,2021-03-25 06:00:00+01:00
1999,2021-03-25 08:00:00+01:00,43.0,2021-03-25 07:00:00+01:00
2000,2021-03-25 09:00:00+01:00,44.25,2021-03-25 08:00:00+01:00
2001,2021-03-25 10:00:00+01:00,43.22,2021-03-25 09:00:00+01:00
2002,2021-03-25 11:00:00+01:00,43.75,2021-03-25 10:00:00+01:00
2003,2021-03-25 12:00:00+01:00,41.5,2021-03-25 11:00:00+01:00
2004,2021-03-25 13:00:00+01:00,40.68,2021-03-25 12:00:00+01:00
2005,2021-03-25 14:00:00+01:00,40.42,2021-03-25 13:00:00+01:00
2006,2021-03-25 15:00:00+01:00,39.98,2021-03-25 14:00:00+01:00
2007,2021-03-25 16:00:00+01:00,40.47,2021-03-25 15:00:00+01:00
2008,2021-03-25 17:00:00+01:00,40.46,2021-03-25 16:00:00+01:00
2009,2021-03-25 18:00:00+01:00,41.37,2021-03-25 17:00:00+01:00
2010,2021-03-25 19:00:00+01:00,41.97,2021-03-25 18:00:00+01:00
2011,2021-03-25 20:00:00+01:00,41.7,2021-03-25 19:00:00+01:00
2012,2021-03-25 21:00:00+01:00,40.35,2021-03-25 20:00:00+01:00
2013,2021-03-25 22:00:00+01:00,40.5,2021-03-25 21:00:00+01:00
2014,2021-03-25 23:00:00+01:00,40.22,2021-03-25 22:00:00+01:00
2015,2021-03-26 00:00:00+01:00,39.83,2021-03-25 23:00:00+01:00
2016,2021-03-26 01:00:00+01:00,39.97,2021-03-26 00:00:00+01:00
2017,2021-03-26 02:00:00+01:00,39.7,2021-03-26 01:00:00+01:00
2018,2021-03-26 03:00:00+01:00,39.41,2021-03-26 02:00:00+01:00
2019,2021-03-26 04:00:00+01:00,39.39,2021-03-26 03:00:00+01:00
2020,2021-03-26 05:00:00+01:00,39.66,2021-03-26 04:00:00+01:00
2021,2021-03-26 06:00:00+01:00,39.8,2021-03-26 05:00:00+01:00
2022,2021-03-26 07:00:00+01:00,40.57,2021-03-26 06:00:00+01:00
2023,2021-03-26 08:00:00+01:00,42.18,2021-03-26 07:00:00+01:00
2024,2021-03-26 09:00:00+01:00,42.35,2021-03-26 08:00:00+01:00
2025,2021-03-26 10:00:00+01:00,40.51,2021-03-26 09:00:00+01:00
2026,2021-03-26 11:00:00+01:00,40.24,2021-03-26 10:00:00+01:00
2027,2021-03-26 12:00:00+01:00,38.27,2021-03-26 11:00:00+01:00
2028,2021-03-26 13:00:00+01:00,36.68,2021-03-26 12:00:00+01:00
2029,2021-03-26 14:00:00+01:00,36.36,2021-03-26 13:00:00+01:00
2030,2021-03-26 15:00:00+01:00,36.79,2021-03-26 14:00:00+01:00
2031,2021-03-26 16:00:00+01:00,38.26,2021-03-26 15:00:00+01:00
2032,2021-03-26 17:00:00+01:00,39.28,2021-03-26 16:00:00+01:00
2033,2021-03-26 18:00:00+01:00,40.01,2021-03-26 17:00:00+01:00
2034,2021-03-26 19:00:00+01:00,40.2,2021-03-26 18:00:00+01:00
2035,2021-03-26 20:00:00+01:00,39.41,2021-03-26 19:00:00+01:00
2036,2021-03-26 21:00:00+01:00,39.04,2021-03-26 20:00:00+01:00
2037,2021-03-26 22:00:00+01:00,39.36,2021-03-26 21:00:00+01:00
2038,2021-03-26 23:00:00+01:00,38.32,2021-03-26 22:00:00+01:00
2039,2021-03-27 00:00:00+01:00,36.88,2021-03-26 23:00:00+01:00
2040,2021-03-27 01:00:00+01:00,38.64,2021-03-27 00:00:00+01:00
2041,2021-03-27 02:00:00+01:00,38.12,2021-03-27 01:00:00+01:00
2042,2021-03-27 03:00:00+01:00,37.36,2021-03-27 02:00:00+01:00
2043,2021-03-27 04:00:00+01:00,36.26,2021-03-27 03:00:00+01:00
2044,2021-03-27 05:00:00+01:00,35.56,2021-03-27 04:00:00+01:00
2045,2021-03-27 06:00:00+01:00,35.68,2021-03-27 05:00:00+01:00
2046,2021-03-27 07:00:00+01:00,35.92,2021-03-27 06:00:00+01:00
2047,2021-03-27 08:00:00+01:00,35.05,2021-03-27 07:00:00+01:00
2048,2021-03-27 09:00:00+01:00,35.35,2021-03-27 08:00:00+01:00
2049,2021-03-27 10:00:00+01:00,36.35,2021-03-27 09:00:00+01:00
2050,2021-03-27 11:00:00+01:00,36.5,2021-03-27 10:00:00+01:00
2051,2021-03-27 12:00:00+01:00,36.26,2021-03-27 11:00:00+01:00
2052,2021-03-27 13:00:00+01:00,36.05,2021-03-27 12:00:00+01:00
2053,2021-03-27 14:00:00+01:00,35.58,2021-03-27 13:00:00+01:00
2054,2021-03-27 15:00:00+01:00,35.22,2021-03-27 14:00:00+01:00
2055,2021-03-27 16:00:00+01:00,35.51,2021-03-27 15:00:00+01:00
2056,2021-03-27 17:00:00+01:00,36.58,2021-03-27 16:00:00+01:00
2057,2021-03-27 18:00:00+01:00,38.04,2021-03-27 17:00:00+01:00
2058,2021-03-27 19:00:00+01:00,39.29,2021-03-27 18:00:00+01:00
2059,2021-03-27 20:00:00+01:00,41.29,2021-03-27 19:00:00+01:00
2060,2021-03-27 21:00:00+01:00,40.19,2021-03-27 20:00:00+01:00
2061,2021-03-27 22:00:00+01:00,39.17,2021-03-27 21:00:00+01:00
2062,2021-03-27 23:00:00+01:00,38.7,2021-03-27 22:00:00+01:00
2063,2021-03-28 00:00:00+01:00,38.57,2021-03-27 23:00:00+01:00
2064,2021-03-28 01:00:00+01:00,40.15,2021-03-28 00:00:00+01:00
2065,2021-03-28 03:00:00+02:00,39.52,2021-03-28 01:00:00+01:00
2066,2021-03-28 03:00:00+02:00,39.52,2021-03-28 03:00:00+02:00
2067,2021-03-28 04:00:00+02:00,37.64,2021-03-28 03:00:00+02:00
2068,2021-03-28 05:00:00+02:00,37.25,2021-03-28 04:00:00+02:00
2069,2021-03-28 06:00:00+02:00,37.2,2021-03-28 05:00:00+02:00
2070,2021-03-28 07:00:00+02:00,37.33,2021-03-28 06:00:00+02:00
2071,2021-03-28 08:00:00+02:00,37.22,2021-03-28 07:00:00+02:00
2072,2021-03-28 09:00:00+02:00,37.17,2021-03-28 08:00:00+02:00
2073,2021-03-28 10:00:00+02:00,37.34,2021-03-28 09:00:00+02:00
2074,2021-03-28 11:00:00+02:00,37.34,2021-03-28 10:00:00+02:00
2075,2021-03-28 12:00:00+02:00,37.24,2021-03-28 11:00:00+02:00
2076,2021-03-28 13:00:00+02:00,37.3,2021-03-28 12:00:00+02:00
2077,2021-03-28 14:00:00+02:00,37.22,2021-03-28 13:00:00+02:00
2078,2021-03-28 15:00:00+02:00,37.2,2021-03-28 14:00:00+02:00
2079,2021-03-28 16:00:00+02:00,37.13,2021-03-28 15:00:00+02:00
2080,2021-03-28 17:00:00+02:00,37.06,2021-03-28 16:00:00+02:00
2081,2021-03-28 18:00:00+02:00,37.29,2021-03-28 17:00:00+02:00
2082,2021-03-28 19:00:00+02:00,37.48,2021-03-28 18:00:00+02:00
2083,2021-03-28 20:00:00+02:00,39.25,2021-03-28 19:00:00+02:00
2084,2021-03-28 21:00:00+02:00,40.0,2021-03-28 20:00:00+02:00
2085,2021-03-28 22:00:00+02:00,40.02,2021-03-28 21:00:00+02:00
2086,2021-03-28 23:00:00+02:00,39.92,2021-03-28 22:00:00+02:00
2087,2021-03-29 00:00:00+02:00,39.55,2021-03-28 23:00:00+02:00
2088,2021-03-29 01:00:00+02:00,37.38,2021-03-29 00:00:00+02:00
2089,2021-03-29 02:00:00+02:00,36.22,2021-03-29 01:00:00+02:00
2090,2021-03-29 03:00:00+02:00,36.14,2021-03-29 02:00:00+02:00
2091,2021-03-29 04:00:00+02:00,36.14,2021-03-29 03:00:00+02:00
2092,2021-03-29 05:00:00+02:00,36.17,2021-03-29 04:00:00+02:00
2093,2021-03-29 06:00:00+02:00,36.25,2021-03-29 05:00:00+02:00
2094,2021-03-29 07:00:00+02:00,36.82,2021-03-29 06:00:00+02:00
2095,2021-03-29 08:00:00+02:00,38.93,2021-03-29 07:00:00+02:00
2096,2021-03-29 09:00:00+02:00,39.72,2021-03-29 08:00:00+02:00
2097,2021-03-29 10:00:00+02:00,39.38,2021-03-29 09:00:00+02:00
2098,2021-03-29 11:00:00+02:00,37.5,2021-03-29 10:00:00+02:00
2099,2021-03-29 12:00:00+02:00,36.42,2021-03-29 11:00:00+02:00
2100,2021-03-29 13:00:00+02:00,36.24,2021-03-29 12:00:00+02:00
2101,2021-03-29 14:00:00+02:00,36.15,2021-03-29 13:00:00+02:00
2102,2021-03-29 15:00:00+02:00,36.05,2021-03-29 14:00:00+02:00
2103,2021-03-29 16:00:00+02:00,35.94,2021-03-29 15:00:00+02:00
2104,2021-03-29 17:00:00+02:00,36.21,2021-03-29 16:00:00+02:00
2105,2021-03-29 18:00:00+02:00,36.23,2021-03-29 17:00:00+02:00
2106,2021-03-29 19:00:00+02:00,37.24,2021-03-29 18:00:00+02:00
2107,2021-03-29 20:00:00+02:00,37.39,2021-03-29 19:00:00+02:00
2108,2021-03-29 21:00:00+02:00,37.78,2021-03-29 20:00:00+02:00
2109,2021-03-29 22:00:00+02:00,37.86,2021-03-29 21:00:00+02:00
2110,2021-03-29 23:00:00+02:00,36.61,2021-03-29 22:00:00+02:00
2111,2021-03-30 00:00:00+02:00,35.79,2021-03-29 23:00:00+02:00
2112,2021-03-30 01:00:00+02:00,35.54,2021-03-30 00:00:00+02:00
2113,2021-03-30 02:00:00+02:00,35.34,2021-03-30 01:00:00+02:00
2114,2021-03-30 03:00:00+02:00,35.21,2021-03-30 02:00:00+02:00
2115,2021-03-30 04:00:00+02:00,35.27,2021-03-30 03:00:00+02:00
2116,2021-03-30 05:00:00+02:00,35.82,2021-03-30 04:00:00+02:00
2117,2021-03-30 06:00:00+02:00,36.71,2021-03-30 05:00:00+02:00
2118,2021-03-30 07:00:00+02:00,37.82,2021-03-30 06:00:00+02:00
2119,2021-03-30 08:00:00+02:00,40.02,2021-03-30 07:00:00+02:00
2120,2021-03-30 09:00:00+02:00,41.98,2021-03-30 08:00:00+02:00
2121,2021-03-30 10:00:00+02:00,41.99,2021-03-30 09:00:00+02:00
2122,2021-03-30 11:00:00+02:00,41.85,2021-03-30 10:00:00+02:00
2123,2021-03-30 12:00:00+02:00,40.94,2021-03-30 11:00:00+02:00
2124,2021-03-30 13:00:00+02:00,39.14,2021-03-30 12:00:00+02:00
2125,2021-03-30 14:00:00+02:00,37.74,2021-03-30 13:00:00+02:00
2126,2021-03-30 15:00:00+02:00,37.3,2021-03-30 14:00:00+02:00
2127,2021-03-30 16:00:00+02:00,37.46,2021-03-30 15:00:00+02:00
2128,2021-03-30 17:00:00+02:00,38.7,2021-03-30 16:00:00+02:00
2129,2021-03-30 18:00:00+02:00,39.98,2021-03-30 17:00:00+02:00
2130,2021-03-30 19:00:00+02:00,40.53,2021-03-30 18:00:00+02:00
2131,2021-03-30 20:00:00+02:00,40.85,2021-03-30 19:00:00+02:00
2132,2021-03-30 21:00:00+02:00,40.94,2021-03-30 20:00:00+02:00
2133,2021-03-30 22:00:00+02:00,41.08,2021-03-30 21:00:00+02:00
2134,2021-03-30 23:00:00+02:00,40.74,2021-03-30 22:00:00+02:00
2135,2021-03-31 00:00:00+02:00,40.07,2021-03-30 23:00:00+02:00
2136,2021-03-31 01:00:00+02:00,38.49,2021-03-31 00:00:00+02:00
2137,2021-03-31 02:00:00+02:00,37.99,2021-03-31 01:00:00+02:00
2138,2021-03-31 03:00:00+02:00,37.84,2021-03-31 02:00:00+02:00
2139,2021-03-31 04:00:00+02:00,38.02,2021-03-31 03:00:00+02:00
2140,2021-03-31 05:00:00+02:00,38.34,2021-03-31 04:00:00+02:00
2141,2021-03-31 06:00:00+02:00,38.67,2021-03-31 05:00:00+02:00
2142,2021-03-31 07:00:00+02:00,39.38,2021-03-31 06:00:00+02:00
2143,2021-03-31 08:00:00+02:00,41.37,2021-03-31 07:00:00+02:00
2144,2021-03-31 09:00:00+02:00,42.64,2021-03-31 08:00:00+02:00
2145,2021-03-31 10:00:00+02:00,41.83,2021-03-31 09:00:00+02:00
2146,2021-03-31 11:00:00+02:00,41.96,2021-03-31 10:00:00+02:00
2147,2021-03-31 12:00:00+02:00,41.84,2021-03-31 11:00:00+02:00
2148,2021-03-31 13:00:00+02:00,41.5,2021-03-31 12:00:00+02:00
2149,2021-03-31 14:00:00+02:00,40.86,2021-03-31 13:00:00+02:00
2150,2021-03-31 15:00:00+02:00,41.33,2021-03-31 14:00:00+02:00
2151,2021-03-31 16:00:00+02:00,41.09,2021-03-31 15:00:00+02:00
2152,2021-03-31 17:00:00+02:00,40.92,2021-03-31 16:00:00+02:00
2153,2021-03-31 18:00:00+02:00,41.3,2021-03-31 17:00:00+02:00
2154,2021-03-31 19:00:00+02:00,41.49,2021-03-31 18:00:00+02:00
2155,2021-03-31 20:00:00+02:00,41.4,2021-03-31 19:00:00+02:00
2156,2021-03-31 21:00:00+02:00,39.82,2021-03-31 20:00:00+02:00
2157,2021-03-31 22:00:00+02:00,39.09,2021-03-31 21:00:00+02:00
2158,2021-03-31 23:00:00+02:00,38.54,2021-03-31 22:00:00+02:00
2159,2021-04-01 00:00:00+02:00,38.03,2021-03-31 23:00:00+02:00
2160,2021-04-01 01:00:00+02:00,39.3,2021-04-01 00:00:00+02:00
2161,2021-04-01 02:00:00+02:00,39.21,2021-04-01 01:00:00+02:00
2162,2021-04-01 03:00:00+02:00,39.2,2021-04-01 02:00:00+02:00
2163,2021-04-01 04:00:00+02:00,38.96,2021-04-01 03:00:00+02:00
2164,2021-04-01 05:00:00+02:00,38.47,2021-04-01 04:00:00+02:00
2165,2021-04-01 06:00:00+02:00,38.85,2021-04-01 05:00:00+02:00
2166,2021-04-01 07:00:00+02:00,40.46,2021-04-01 06:00:00+02:00
2167,2021-04-01 08:00:00+02:00,41.28,2021-04-01 07:00:00+02:00
2168,2021-04-01 09:00:00+02:00,42.25,2021-04-01 08:00:00+02:00
2169,2021-04-01 10:00:00+02:00,42.6,2021-04-01 09:00:00+02:00
2170,2021-04-01 11:00:00+02:00,42.37,2021-04-01 10:00:00+02:00
2171,2021-04-01 12:00:00+02:00,41.23,2021-04-01 11:00:00+02:00
2172,2021-04-01 13:00:00+02:00,39.69,2021-04-01 12:00:00+02:00
2173,2021-04-01 14:00:00+02:00,37.85,2021-04-01 13:00:00+02:00
2174,2021-04-01 15:00:00+02:00,35.33,2021-04-01 14:00:00+02:00
2175,2021-04-01 16:00:00+02:00,37.38,2021-04-01 15:00:00+02:00
2176,2021-04-01 17:00:00+02:00,39.64,2021-04-01 16:00:00+02:00
2177,2021-04-01 18:00:00+02:00,39.66,2021-04-01 17:00:00+02:00
2178,2021-04-01 19:00:00+02:00,39.84,2021-04-01 18:00:00+02:00
2179,2021-04-01 20:00:00+02:00,40.07,2021-04-01 19:00:00+02:00
2180,2021-04-01 21:00:00+02:00,39.7,2021-04-01 20:00:00+02:00
2181,2021-04-01 22:00:00+02:00,39.56,2021-04-01 21:00:00+02:00
2182,2021-04-01 23:00:00+02:00,39.54,2021-04-01 22:00:00+02:00
2183,2021-04-02 00:00:00+02:00,39.46,2021-04-01 23:00:00+02:00
2184,2021-04-02 01:00:00+02:00,39.62,2021-04-02 00:00:00+02:00
2185,2021-04-02 02:00:00+02:00,39.54,2021-04-02 01:00:00+02:00
2186,2021-04-02 03:00:00+02:00,39.51,2021-04-02 02:00:00+02:00
2187,2021-04-02 04:00:00+02:00,39.39,2021-04-02 03:00:00+02:00
2188,2021-04-02 05:00:00+02:00,39.24,2021-04-02 04:00:00+02:00
2189,2021-04-02 06:00:00+02:00,39.2,2021-04-02 05:00:00+02:00
2190,2021-04-02 07:00:00+02:00,39.44,2021-04-02 06:00:00+02:00
2191,2021-04-02 08:00:00+02:00,39.34,2021-04-02 07:00:00+02:00
2192,2021-04-02 09:00:00+02:00,38.21,2021-04-02 08:00:00+02:00
2193,2021-04-02 10:00:00+02:00,37.64,2021-04-02 09:00:00+02:00
2194,2021-04-02 11:00:00+02:00,35.98,2021-04-02 10:00:00+02:00
2195,2021-04-02 12:00:00+02:00,33.92,2021-04-02 11:00:00+02:00
2196,2021-04-02 13:00:00+02:00,30.39,2021-04-02 12:00:00+02:00
2197,2021-04-02 14:00:00+02:00,24.21,2021-04-02 13:00:00+02:00
2198,2021-04-02 15:00:00+02:00,11.24,2021-04-02 14:00:00+02:00
2199,2021-04-02 16:00:00+02:00,8.5,2021-04-02 15:00:00+02:00
2200,2021-04-02 17:00:00+02:00,12.07,2021-04-02 16:00:00+02:00
2201,2021-04-02 18:00:00+02:00,28.14,2021-04-02 17:00:00+02:00
2202,2021-04-02 19:00:00+02:00,33.84,2021-04-02 18:00:00+02:00
2203,2021-04-02 20:00:00+02:00,35.52,2021-04-02 19:00:00+02:00
2204,2021-04-02 21:00:00+02:00,37.67,2021-04-02 20:00:00+02:00
2205,2021-04-02 22:00:00+02:00,39.02,2021-04-02 21:00:00+02:00
2206,2021-04-02 23:00:00+02:00,38.07,2021-04-02 22:00:00+02:00
2207,2021-04-03 00:00:00+02:00,37.68,2021-04-02 23:00:00+02:00
2208,2021-04-03 01:00:00+02:00,39.92,2021-04-03 00:00:00+02:00
2209,2021-04-03 02:00:00+02:00,37.51,2021-04-03 01:00:00+02:00
2210,2021-04-03 03:00:00+02:00,36.64,2021-04-03 02:00:00+02:00
2211,2021-04-03 04:00:00+02:00,36.37,2021-04-03 03:00:00+02:00
2212,2021-04-03 05:00:00+02:00,36.24,2021-04-03 04:00:00+02:00
2213,2021-04-03 06:00:00+02:00,37.18,2021-04-03 05:00:00+02:00
2214,2021-04-03 07:00:00+02:00,39.05,2021-04-03 06:00:00+02:00
2215,2021-04-03 08:00:00+02:00,40.54,2021-04-03 07:00:00+02:00
2216,2021-04-03 09:00:00+02:00,40.91,2021-04-03 08:00:00+02:00
2217,2021-04-03 10:00:00+02:00,40.54,2021-04-03 09:00:00+02:00
2218,2021-04-03 11:00:00+02:00,39.87,2021-04-03 10:00:00+02:00
2219,2021-04-03 12:00:00+02:00,37.24,2021-04-03 11:00:00+02:00
2220,2021-04-03 13:00:00+02:00,35.02,2021-04-03 12:00:00+02:00
2221,2021-04-03 14:00:00+02:00,30.22,2021-04-03 13:00:00+02:00
2222,2021-04-03 15:00:00+02:00,23.36,2021-04-03 14:00:00+02:00
2223,2021-04-03 16:00:00+02:00,27.11,2021-04-03 15:00:00+02:00
2224,2021-04-03 17:00:00+02:00,32.82,2021-04-03 16:00:00+02:00
2225,2021-04-03 18:00:00+02:00,36.62,2021-04-03 17:00:00+02:00
2226,2021-04-03 19:00:00+02:00,38.22,2021-04-03 18:00:00+02:00
2227,2021-04-03 20:00:00+02:00,40.31,2021-04-03 19:00:00+02:00
2228,2021-04-03 21:00:00+02:00,40.62,2021-04-03 20:00:00+02:00
2229,2021-04-03 22:00:00+02:00,40.03,2021-04-03 21:00:00+02:00
2230,2021-04-03 23:00:00+02:00,39.82,2021-04-03 22:00:00+02:00
2231,2021-04-04 00:00:00+02:00,39.39,2021-04-03 23:00:00+02:00
2232,2021-04-04 01:00:00+02:00,40.03,2021-04-04 00:00:00+02:00
2233,2021-04-04 02:00:00+02:00,39.65,2021-04-04 01:00:00+02:00
2234,2021-04-04 03:00:00+02:00,38.82,2021-04-04 02:00:00+02:00
2235,2021-04-04 04:00:00+02:00,38.67,2021-04-04 03:00:00+02:00
2236,2021-04-04 05:00:00+02:00,37.56,2021-04-04 04:00:00+02:00
2237,2021-04-04 06:00:00+02:00,36.71,2021-04-04 05:00:00+02:00
2238,2021-04-04 07:00:00+02:00,35.84,2021-04-04 06:00:00+02:00
2239,2021-04-04 08:00:00+02:00,35.76,2021-04-04 07:00:00+02:00
2240,2021-04-04 09:00:00+02:00,34.54,2021-04-04 08:00:00+02:00
2241,2021-04-04 10:00:00+02:00,32.52,2021-04-04 09:00:00+02:00
2242,2021-04-04 11:00:00+02:00,30.73,2021-04-04 10:00:00+02:00
2243,2021-04-04 12:00:00+02:00,25.84,2021-04-04 11:00:00+02:00
2244,2021-04-04 13:00:00+02:00,22.68,2021-04-04 12:00:00+02:00
2245,2021-04-04 14:00:00+02:00,10.19,2021-04-04 13:00:00+02:00
2246,2021-04-04 15:00:00+02:00,2.1,2021-04-04 14:00:00+02:00
2247,2021-04-04 16:00:00+02:00,1.78,2021-04-04 15:00:00+02:00
2248,2021-04-04 17:00:00+02:00,2.56,2021-04-04 16:00:00+02:00
2249,2021-04-04 18:00:00+02:00,10.09,2021-04-04 17:00:00+02:00
2250,2021-04-04 19:00:00+02:00,30.91,2021-04-04 18:00:00+02:00
2251,2021-04-04 20:00:00+02:00,34.44,2021-04-04 19:00:00+02:00
2252,2021-04-04 21:00:00+02:00,34.97,2021-04-04 20:00:00+02:00
2253,2021-04-04 22:00:00+02:00,34.58,2021-04-04 21:00:00+02:00
2254,2021-04-04 23:00:00+02:00,32.5,2021-04-04 22:00:00+02:00
2255,2021-04-05 00:00:00+02:00,24.62,2021-04-04 23:00:00+02:00
2256,2021-04-05 01:00:00+02:00,15.48,2021-04-05 00:00:00+02:00
2257,2021-04-05 02:00:00+02:00,19.38,2021-04-05 01:00:00+02:00
2258,2021-04-05 03:00:00+02:00,13.9,2021-04-05 02:00:00+02:00
2259,2021-04-05 04:00:00+02:00,15.08,2021-04-05 03:00:00+02:00
2260,2021-04-05 05:00:00+02:00,8.5,2021-04-05 04:00:00+02:00
2261,2021-04-05 06:00:00+02:00,2.02,2021-04-05 05:00:00+02:00
2262,2021-04-05 07:00:00+02:00,5.07,2021-04-05 06:00:00+02:00
2263,2021-04-05 08:00:00+02:00,11.96,2021-04-05 07:00:00+02:00
2264,2021-04-05 09:00:00+02:00,21.7,2021-04-05 08:00:00+02:00
2265,2021-04-05 10:00:00+02:00,30.39,2021-04-05 09:00:00+02:00
2266,2021-04-05 11:00:00+02:00,26.54,2021-04-05 10:00:00+02:00
2267,2021-04-05 12:00:00+02:00,25.61,2021-04-05 11:00:00+02:00
2268,2021-04-05 13:00:00+02:00,24.62,2021-04-05 12:00:00+02:00
2269,2021-04-05 14:00:00+02:00,8.8,2021-04-05 13:00:00+02:00
2270,2021-04-05 15:00:00+02:00,5.08,2021-04-05 14:00:00+02:00
2271,2021-04-05 16:00:00+02:00,4.12,2021-04-05 15:00:00+02:00
2272,2021-04-05 17:00:00+02:00,4.47,2021-04-05 16:00:00+02:00
2273,2021-04-05 18:00:00+02:00,5.68,2021-04-05 17:00:00+02:00
2274,2021-04-05 19:00:00+02:00,25.83,2021-04-05 18:00:00+02:00
2275,2021-04-05 20:00:00+02:00,31.83,2021-04-05 19:00:00+02:00
2276,2021-04-05 21:00:00+02:00,32.11,2021-04-05 20:00:00+02:00
2277,2021-04-05 22:00:00+02:00,32.2,2021-04-05 21:00:00+02:00
2278,2021-04-05 23:00:00+02:00,31.53,2021-04-05 22:00:00+02:00
2279,2021-04-06 00:00:00+02:00,29.97,2021-04-05 23:00:00+02:00
2280,2021-04-06 01:00:00+02:00,28.35,2021-04-06 00:00:00+02:00
2281,2021-04-06 02:00:00+02:00,18.04,2021-04-06 01:00:00+02:00
2282,2021-04-06 03:00:00+02:00,16.38,2021-04-06 02:00:00+02:00
2283,2021-04-06 04:00:00+02:00,25.33,2021-04-06 03:00:00+02:00
2284,2021-04-06 05:00:00+02:00,29.65,2021-04-06 04:00:00+02:00
2285,2021-04-06 06:00:00+02:00,34.98,2021-04-06 05:00:00+02:00
2286,2021-04-06 07:00:00+02:00,41.47,2021-04-06 06:00:00+02:00
2287,2021-04-06 08:00:00+02:00,44.27,2021-04-06 07:00:00+02:00
2288,2021-04-06 09:00:00+02:00,54.24,2021-04-06 08:00:00+02:00
2289,2021-04-06 10:00:00+02:00,40.74,2021-04-06 09:00:00+02:00
2290,2021-04-06 11:00:00+02:00,40.44,2021-04-06 10:00:00+02:00
2291,2021-04-06 12:00:00+02:00,40.29,2021-04-06 11:00:00+02:00
2292,2021-04-06 13:00:00+02:00,39.58,2021-04-06 12:00:00+02:00
2293,2021-04-06 14:00:00+02:00,37.22,2021-04-06 13:00:00+02:00
2294,2021-04-06 15:00:00+02:00,36.51,2021-04-06 14:00:00+02:00
2295,2021-04-06 16:00:00+02:00,36.12,2021-04-06 15:00:00+02:00
2296,2021-04-06 17:00:00+02:00,35.98,2021-04-06 16:00:00+02:00
2297,2021-04-06 18:00:00+02:00,38.96,2021-04-06 17:00:00+02:00
2298,2021-04-06 19:00:00+02:00,42.14,2021-04-06 18:00:00+02:00
2299,2021-04-06 20:00:00+02:00,43.36,2021-04-06 19:00:00+02:00
2300,2021-04-06 21:00:00+02:00,41.77,2021-04-06 20:00:00+02:00
2301,2021-04-06 22:00:00+02:00,40.46,2021-04-06 21:00:00+02:00
2302,2021-04-06 23:00:00+02:00,39.4,2021-04-06 22:00:00+02:00
2303,2021-04-07 00:00:00+02:00,39.01,2021-04-06 23:00:00+02:00
2304,2021-04-07 01:00:00+02:00,38.15,2021-04-07 00:00:00+02:00
2305,2021-04-07 02:00:00+02:00,38.18,2021-04-07 01:00:00+02:00
2306,2021-04-07 03:00:00+02:00,38.65,2021-04-07 02:00:00+02:00
2307,2021-04-07 04:00:00+02:00,39.3,2021-04-07 03:00:00+02:00
2308,2021-04-07 05:00:00+02:00,38.61,2021-04-07 04:00:00+02:00
2309,2021-04-07 06:00:00+02:00,39.93,2021-04-07 05:00:00+02:00
2310,2021-04-07 07:00:00+02:00,57.87,2021-04-07 06:00:00+02:00
2311,2021-04-07 08:00:00+02:00,78.61,2021-04-07 07:00:00+02:00
2312,2021-04-07 09:00:00+02:00,83.24,2021-04-07 08:00:00+02:00
2313,2021-04-07 10:00:00+02:00,65.73,2021-04-07 09:00:00+02:00
2314,2021-04-07 11:00:00+02:00,55.11,2021-04-07 10:00:00+02:00
2315,2021-04-07 12:00:00+02:00,51.55,2021-04-07 11:00:00+02:00
2316,2021-04-07 13:00:00+02:00,41.68,2021-04-07 12:00:00+02:00
2317,2021-04-07 14:00:00+02:00,41.06,2021-04-07 13:00:00+02:00
2318,2021-04-07 15:00:00+02:00,40.34,2021-04-07 14:00:00+02:00
2319,2021-04-07 16:00:00+02:00,40.2,2021-04-07 15:00:00+02:00
2320,2021-04-07 17:00:00+02:00,40.3,2021-04-07 16:00:00+02:00
2321,2021-04-07 18:00:00+02:00,40.62,2021-04-07 17:00:00+02:00
2322,2021-04-07 19:00:00+02:00,46.83,2021-04-07 18:00:00+02:00
2323,2021-04-07 20:00:00+02:00,56.02,2021-04-07 19:00:00+02:00
2324,2021-04-07 21:00:00+02:00,48.56,2021-04-07 20:00:00+02:00
2325,2021-04-07 22:00:00+02:00,42.53,2021-04-07 21:00:00+02:00
2326,2021-04-07 23:00:00+02:00,41.31,2021-04-07 22:00:00+02:00
2327,2021-04-08 00:00:00+02:00,39.03,2021-04-07 23:00:00+02:00
2328,2021-04-08 01:00:00+02:00,39.18,2021-04-08 00:00:00+02:00
2329,2021-04-08 02:00:00+02:00,38.5,2021-04-08 01:00:00+02:00
2330,2021-04-08 03:00:00+02:00,38.46,2021-04-08 02:00:00+02:00
2331,2021-04-08 04:00:00+02:00,39.25,2021-04-08 03:00:00+02:00
2332,2021-04-08 05:00:00+02:00,39.21,2021-04-08 04:00:00+02:00
2333,2021-04-08 06:00:00+02:00,40.6,2021-04-08 05:00:00+02:00
2334,2021-04-08 07:00:00+02:00,59.91,2021-04-08 06:00:00+02:00
2335,2021-04-08 08:00:00+02:00,80.42,2021-04-08 07:00:00+02:00
2336,2021-04-08 09:00:00+02:00,99.96,2021-04-08 08:00:00+02:00
2337,2021-04-08 10:00:00+02:00,66.96,2021-04-08 09:00:00+02:00
2338,2021-04-08 11:00:00+02:00,60.13,2021-04-08 10:00:00+02:00
2339,2021-04-08 12:00:00+02:00,58.94,2021-04-08 11:00:00+02:00
2340,2021-04-08 13:00:00+02:00,54.62,2021-04-08 12:00:00+02:00
2341,2021-04-08 14:00:00+02:00,41.46,2021-04-08 13:00:00+02:00
2342,2021-04-08 15:00:00+02:00,40.27,2021-04-08 14:00:00+02:00
2343,2021-04-08 16:00:00+02:00,40.29,2021-04-08 15:00:00+02:00
2344,2021-04-08 17:00:00+02:00,40.31,2021-04-08 16:00:00+02:00
2345,2021-04-08 18:00:00+02:00,40.26,2021-04-08 17:00:00+02:00
2346,2021-04-08 19:00:00+02:00,40.36,2021-04-08 18:00:00+02:00
2347,2021-04-08 20:00:00+02:00,40.64,2021-04-08 19:00:00+02:00
2348,2021-04-08 21:00:00+02:00,39.66,2021-04-08 20:00:00+02:00
2349,2021-04-08 22:00:00+02:00,38.27,2021-04-08 21:00:00+02:00
2350,2021-04-08 23:00:00+02:00,37.19,2021-04-08 22:00:00+02:00
2351,2021-04-09 00:00:00+02:00,35.35,2021-04-08 23:00:00+02:00
2352,2021-04-09 01:00:00+02:00,35.77,2021-04-09 00:00:00+02:00
2353,2021-04-09 02:00:00+02:00,36.69,2021-04-09 01:00:00+02:00
2354,2021-04-09 03:00:00+02:00,36.21,2021-04-09 02:00:00+02:00
2355,2021-04-09 04:00:00+02:00,36.17,2021-04-09 03:00:00+02:00
2356,2021-04-09 05:00:00+02:00,36.77,2021-04-09 04:00:00+02:00
2357,2021-04-09 06:00:00+02:00,37.09,2021-04-09 05:00:00+02:00
2358,2021-04-09 07:00:00+02:00,37.25,2021-04-09 06:00:00+02:00
2359,2021-04-09 08:00:00+02:00,37.2,2021-04-09 07:00:00+02:00
2360,2021-04-09 09:00:00+02:00,38.06,2021-04-09 08:00:00+02:00
2361,2021-04-09 10:00:00+02:00,38.02,2021-04-09 09:00:00+02:00
2362,2021-04-09 11:00:00+02:00,37.74,2021-04-09 10:00:00+02:00
2363,2021-04-09 12:00:00+02:00,37.22,2021-04-09 11:00:00+02:00
2364,2021-04-09 13:00:00+02:00,37.0,2021-04-09 12:00:00+02:00
2365,2021-04-09 14:00:00+02:00,36.75,2021-04-09 13:00:00+02:00
2366,2021-04-09 15:00:00+02:00,36.5,2021-04-09 14:00:00+02:00
2367,2021-04-09 16:00:00+02:00,36.2,2021-04-09 15:00:00+02:00
2368,2021-04-09 17:00:00+02:00,36.2,2021-04-09 16:00:00+02:00
2369,2021-04-09 18:00:00+02:00,36.3,2021-04-09 17:00:00+02:00
2370,2021-04-09 19:00:00+02:00,36.17,2021-04-09 18:00:00+02:00
2371,2021-04-09 20:00:00+02:00,37.31,2021-04-09 19:00:00+02:00
2372,2021-04-09 21:00:00+02:00,38.18,2021-04-09 20:00:00+02:00
2373,2021-04-09 22:00:00+02:00,38.43,2021-04-09 21:00:00+02:00
2374,2021-04-09 23:00:00+02:00,38.66,2021-04-09 22:00:00+02:00
2375,2021-04-10 00:00:00+02:00,38.2,2021-04-09 23:00:00+02:00
2376,2021-04-10 01:00:00+02:00,38.46,2021-04-10 00:00:00+02:00
2377,2021-04-10 02:00:00+02:00,38.46,2021-04-10 01:00:00+02:00
2378,2021-04-10 03:00:00+02:00,38.86,2021-04-10 02:00:00+02:00
2379,2021-04-10 04:00:00+02:00,39.53,2021-04-10 03:00:00+02:00
2380,2021-04-10 05:00:00+02:00,40.02,2021-04-10 04:00:00+02:00
2381,2021-04-10 06:00:00+02:00,40.71,2021-04-10 05:00:00+02:00
2382,2021-04-10 07:00:00+02:00,41.58,2021-04-10 06:00:00+02:00
2383,2021-04-10 08:00:00+02:00,42.01,2021-04-10 07:00:00+02:00
2384,2021-04-10 09:00:00+02:00,42.38,2021-04-10 08:00:00+02:00
2385,2021-04-10 10:00:00+02:00,42.77,2021-04-10 09:00:00+02:00
2386,2021-04-10 11:00:00+02:00,42.74,2021-04-10 10:00:00+02:00
2387,2021-04-10 12:00:00+02:00,42.45,2021-04-10 11:00:00+02:00
2388,2021-04-10 13:00:00+02:00,42.05,2021-04-10 12:00:00+02:00
2389,2021-04-10 14:00:00+02:00,41.83,2021-04-10 13:00:00+02:00
2390,2021-04-10 15:00:00+02:00,41.62,2021-04-10 14:00:00+02:00
2391,2021-04-10 16:00:00+02:00,41.52,2021-04-10 15:00:00+02:00
2392,2021-04-10 17:00:00+02:00,41.59,2021-04-10 16:00:00+02:00
2393,2021-04-10 18:00:00+02:00,41.81,2021-04-10 17:00:00+02:00
2394,2021-04-10 19:00:00+02:00,42.07,2021-04-10 18:00:00+02:00
2395,2021-04-10 20:00:00+02:00,42.38,2021-04-10 19:00:00+02:00
2396,2021-04-10 21:00:00+02:00,42.51,2021-04-10 20:00:00+02:00
2397,2021-04-10 22:00:00+02:00,42.2,2021-04-10 21:00:00+02:00
2398,2021-04-10 23:00:00+02:00,42.04,2021-04-10 22:00:00+02:00
2399,2021-04-11 00:00:00+02:00,41.68,2021-04-10 23:00:00+02:00
2400,2021-04-11 01:00:00+02:00,42.25,2021-04-11 00:00:00+02:00
2401,2021-04-11 02:00:00+02:00,42.14,2021-04-11 01:00:00+02:00
2402,2021-04-11 03:00:00+02:00,41.57,2021-04-11 02:00:00+02:00
2403,2021-04-11 04:00:00+02:00,41.78,2021-04-11 03:00:00+02:00
2404,2021-04-11 05:00:00+02:00,41.69,2021-04-11 04:00:00+02:00
2405,2021-04-11 06:00:00+02:00,41.13,2021-04-11 05:00:00+02:00
2406,2021-04-11 07:00:00+02:00,41.62,2021-04-11 06:00:00+02:00
2407,2021-04-11 08:00:00+02:00,41.13,2021-04-11 07:00:00+02:00
2408,2021-04-11 09:00:00+02:00,41.8,2021-04-11 08:00:00+02:00
2409,2021-04-11 10:00:00+02:00,41.99,2021-04-11 09:00:00+02:00
2410,2021-04-11 11:00:00+02:00,42.04,2021-04-11 10:00:00+02:00
2411,2021-04-11 12:00:00+02:00,41.9,2021-04-11 11:00:00+02:00
2412,2021-04-11 13:00:00+02:00,41.94,2021-04-11 12:00:00+02:00
2413,2021-04-11 14:00:00+02:00,41.8,2021-04-11 13:00:00+02:00
2414,2021-04-11 15:00:00+02:00,41.08,2021-04-11 14:00:00+02:00
2415,2021-04-11 16:00:00+02:00,40.46,2021-04-11 15:00:00+02:00
2416,2021-04-11 17:00:00+02:00,41.12,2021-04-11 16:00:00+02:00
2417,2021-04-11 18:00:00+02:00,41.89,2021-04-11 17:00:00+02:00
2418,2021-04-11 19:00:00+02:00,42.56,2021-04-11 18:00:00+02:00
2419,2021-04-11 20:00:00+02:00,42.79,2021-04-11 19:00:00+02:00
2420,2021-04-11 21:00:00+02:00,42.8,2021-04-11 20:00:00+02:00
2421,2021-04-11 22:00:00+02:00,42.68,2021-04-11 21:00:00+02:00
2422,2021-04-11 23:00:00+02:00,42.37,2021-04-11 22:00:00+02:00
2423,2021-04-12 00:00:00+02:00,42.14,2021-04-11 23:00:00+02:00
2424,2021-04-12 01:00:00+02:00,42.04,2021-04-12 00:00:00+02:00
2425,2021-04-12 02:00:00+02:00,41.1,2021-04-12 01:00:00+02:00
2426,2021-04-12 03:00:00+02:00,40.98,2021-04-12 02:00:00+02:00
2427,2021-04-12 04:00:00+02:00,40.41,2021-04-12 03:00:00+02:00
2428,2021-04-12 05:00:00+02:00,40.77,2021-04-12 04:00:00+02:00
2429,2021-04-12 06:00:00+02:00,41.07,2021-04-12 05:00:00+02:00
2430,2021-04-12 07:00:00+02:00,42.09,2021-04-12 06:00:00+02:00
2431,2021-04-12 08:00:00+02:00,48.19,2021-04-12 07:00:00+02:00
2432,2021-04-12 09:00:00+02:00,55.45,2021-04-12 08:00:00+02:00
2433,2021-04-12 10:00:00+02:00,62.06,2021-04-12 09:00:00+02:00
2434,2021-04-12 11:00:00+02:00,49.22,2021-04-12 10:00:00+02:00
2435,2021-04-12 12:00:00+02:00,47.1,2021-04-12 11:00:00+02:00
2436,2021-04-12 13:00:00+02:00,44.61,2021-04-12 12:00:00+02:00
2437,2021-04-12 14:00:00+02:00,42.07,2021-04-12 13:00:00+02:00
2438,2021-04-12 15:00:00+02:00,40.71,2021-04-12 14:00:00+02:00
2439,2021-04-12 16:00:00+02:00,40.56,2021-04-12 15:00:00+02:00
2440,2021-04-12 17:00:00+02:00,41.17,2021-04-12 16:00:00+02:00
2441,2021-04-12 18:00:00+02:00,43.9,2021-04-12 17:00:00+02:00
2442,2021-04-12 19:00:00+02:00,46.08,2021-04-12 18:00:00+02:00
2443,2021-04-12 20:00:00+02:00,48.29,2021-04-12 19:00:00+02:00
2444,2021-04-12 21:00:00+02:00,46.1,2021-04-12 20:00:00+02:00
2445,2021-04-12 22:00:00+02:00,45.96,2021-04-12 21:00:00+02:00
2446,2021-04-12 23:00:00+02:00,42.4,2021-04-12 22:00:00+02:00
2447,2021-04-13 00:00:00+02:00,41.25,2021-04-12 23:00:00+02:00
2448,2021-04-13 01:00:00+02:00,41.2,2021-04-13 00:00:00+02:00
2449,2021-04-13 02:00:00+02:00,40.78,2021-04-13 01:00:00+02:00
2450,2021-04-13 03:00:00+02:00,40.5,2021-04-13 02:00:00+02:00
2451,2021-04-13 04:00:00+02:00,40.43,2021-04-13 03:00:00+02:00
2452,2021-04-13 05:00:00+02:00,40.61,2021-04-13 04:00:00+02:00
2453,2021-04-13 06:00:00+02:00,41.58,2021-04-13 05:00:00+02:00
2454,2021-04-13 07:00:00+02:00,44.95,2021-04-13 06:00:00+02:00
2455,2021-04-13 08:00:00+02:00,49.46,2021-04-13 07:00:00+02:00
2456,2021-04-13 09:00:00+02:00,51.88,2021-04-13 08:00:00+02:00
2457,2021-04-13 10:00:00+02:00,49.24,2021-04-13 09:00:00+02:00
2458,2021-04-13 11:00:00+02:00,44.94,2021-04-13 10:00:00+02:00
2459,2021-04-13 12:00:00+02:00,44.43,2021-04-13 11:00:00+02:00
2460,2021-04-13 13:00:00+02:00,42.26,2021-04-13 12:00:00+02:00
2461,2021-04-13 14:00:00+02:00,41.93,2021-04-13 13:00:00+02:00
2462,2021-04-13 15:00:00+02:00,40.52,2021-04-13 14:00:00+02:00
2463,2021-04-13 16:00:00+02:00,40.95,2021-04-13 15:00:00+02:00
2464,2021-04-13 17:00:00+02:00,42.25,2021-04-13 16:00:00+02:00
2465,2021-04-13 18:00:00+02:00,44.38,2021-04-13 17:00:00+02:00
2466,2021-04-13 19:00:00+02:00,45.59,2021-04-13 18:00:00+02:00
2467,2021-04-13 20:00:00+02:00,47.28,2021-04-13 19:00:00+02:00
2468,2021-04-13 21:00:00+02:00,48.19,2021-04-13 20:00:00+02:00
2469,2021-04-13 22:00:00+02:00,48.07,2021-04-13 21:00:00+02:00
2470,2021-04-13 23:00:00+02:00,45.83,2021-04-13 22:00:00+02:00
2471,2021-04-14 00:00:00+02:00,42.74,2021-04-13 23:00:00+02:00
2472,2021-04-14 01:00:00+02:00,43.56,2021-04-14 00:00:00+02:00
2473,2021-04-14 02:00:00+02:00,43.53,2021-04-14 01:00:00+02:00
2474,2021-04-14 03:00:00+02:00,43.67,2021-04-14 02:00:00+02:00
2475,2021-04-14 04:00:00+02:00,44.48,2021-04-14 03:00:00+02:00
2476,2021-04-14 05:00:00+02:00,44.73,2021-04-14 04:00:00+02:00
2477,2021-04-14 06:00:00+02:00,49.93,2021-04-14 05:00:00+02:00
2478,2021-04-14 07:00:00+02:00,77.43,2021-04-14 06:00:00+02:00
2479,2021-04-14 08:00:00+02:00,120.24,2021-04-14 07:00:00+02:00
2480,2021-04-14 09:00:00+02:00,126.81,2021-04-14 08:00:00+02:00
2481,2021-04-14 10:00:00+02:00,76.64,2021-04-14 09:00:00+02:00
2482,2021-04-14 11:00:00+02:00,63.53,2021-04-14 10:00:00+02:00
2483,2021-04-14 12:00:00+02:00,62.98,2021-04-14 11:00:00+02:00
2484,2021-04-14 13:00:00+02:00,59.14,2021-04-14 12:00:00+02:00
2485,2021-04-14 14:00:00+02:00,55.31,2021-04-14 13:00:00+02:00
2486,2021-04-14 15:00:00+02:00,47.5,2021-04-14 14:00:00+02:00
2487,2021-04-14 16:00:00+02:00,47.83,2021-04-14 15:00:00+02:00
2488,2021-04-14 17:00:00+02:00,49.86,2021-04-14 16:00:00+02:00
2489,2021-04-14 18:00:00+02:00,50.42,2021-04-14 17:00:00+02:00
2490,2021-04-14 19:00:00+02:00,50.4,2021-04-14 18:00:00+02:00
2491,2021-04-14 20:00:00+02:00,50.57,2021-04-14 19:00:00+02:00
2492,2021-04-14 21:00:00+02:00,51.65,2021-04-14 20:00:00+02:00
2493,2021-04-14 22:00:00+02:00,50.66,2021-04-14 21:00:00+02:00
2494,2021-04-14 23:00:00+02:00,50.65,2021-04-14 22:00:00+02:00
2495,2021-04-15 00:00:00+02:00,45.37,2021-04-14 23:00:00+02:00
2496,2021-04-15 01:00:00+02:00,53.58,2021-04-15 00:00:00+02:00
2497,2021-04-15 02:00:00+02:00,51.19,2021-04-15 01:00:00+02:00
2498,2021-04-15 03:00:00+02:00,48.35,2021-04-15 02:00:00+02:00
2499,2021-04-15 04:00:00+02:00,53.63,2021-04-15 03:00:00+02:00
2500,2021-04-15 05:00:00+02:00,59.74,2021-04-15 04:00:00+02:00
2501,2021-04-15 06:00:00+02:00,50.36,2021-04-15 05:00:00+02:00
2502,2021-04-15 07:00:00+02:00,71.22,2021-04-15 06:00:00+02:00
2503,2021-04-15 08:00:00+02:00,102.72,2021-04-15 07:00:00+02:00
2504,2021-04-15 09:00:00+02:00,116.23,2021-04-15 08:00:00+02:00
2505,2021-04-15 10:00:00+02:00,75.98,2021-04-15 09:00:00+02:00
2506,2021-04-15 11:00:00+02:00,66.54,2021-04-15 10:00:00+02:00
2507,2021-04-15 12:00:00+02:00,61.38,2021-04-15 11:00:00+02:00
2508,2021-04-15 13:00:00+02:00,50.89,2021-04-15 12:00:00+02:00
2509,2021-04-15 14:00:00+02:00,49.06,2021-04-15 13:00:00+02:00
2510,2021-04-15 15:00:00+02:00,45.91,2021-04-15 14:00:00+02:00
2511,2021-04-15 16:00:00+02:00,45.65,2021-04-15 15:00:00+02:00
2512,2021-04-15 17:00:00+02:00,47.23,2021-04-15 16:00:00+02:00
2513,2021-04-15 18:00:00+02:00,49.98,2021-04-15 17:00:00+02:00
2514,2021-04-15 19:00:00+02:00,61.19,2021-04-15 18:00:00+02:00
2515,2021-04-15 20:00:00+02:00,76.02,2021-04-15 19:00:00+02:00
2516,2021-04-15 21:00:00+02:00,69.54,2021-04-15 20:00:00+02:00
2517,2021-04-15 22:00:00+02:00,56.36,2021-04-15 21:00:00+02:00
2518,2021-04-15 23:00:00+02:00,49.74,2021-04-15 22:00:00+02:00
2519,2021-04-16 00:00:00+02:00,48.42,2021-04-15 23:00:00+02:00
2520,2021-04-16 01:00:00+02:00,47.95,2021-04-16 00:00:00+02:00
2521,2021-04-16 02:00:00+02:00,48.66,2021-04-16 01:00:00+02:00
2522,2021-04-16 03:00:00+02:00,48.73,2021-04-16 02:00:00+02:00
2523,2021-04-16 04:00:00+02:00,48.86,2021-04-16 03:00:00+02:00
2524,2021-04-16 05:00:00+02:00,49.56,2021-04-16 04:00:00+02:00
2525,2021-04-16 06:00:00+02:00,53.23,2021-04-16 05:00:00+02:00
2526,2021-04-16 07:00:00+02:00,57.47,2021-04-16 06:00:00+02:00
2527,2021-04-16 08:00:00+02:00,83.78,2021-04-16 07:00:00+02:00
2528,2021-04-16 09:00:00+02:00,94.29,2021-04-16 08:00:00+02:00
2529,2021-04-16 10:00:00+02:00,64.34,2021-04-16 09:00:00+02:00
2530,2021-04-16 11:00:00+02:00,50.2,2021-04-16 10:00:00+02:00
2531,2021-04-16 12:00:00+02:00,49.14,2021-04-16 11:00:00+02:00
2532,2021-04-16 13:00:00+02:00,48.14,2021-04-16 12:00:00+02:00
2533,2021-04-16 14:00:00+02:00,47.66,2021-04-16 13:00:00+02:00
2534,2021-04-16 15:00:00+02:00,45.87,2021-04-16 14:00:00+02:00
2535,2021-04-16 16:00:00+02:00,44.87,2021-04-16 15:00:00+02:00
2536,2021-04-16 17:00:00+02:00,45.1,2021-04-16 16:00:00+02:00
2537,2021-04-16 18:00:00+02:00,46.12,2021-04-16 17:00:00+02:00
2538,2021-04-16 19:00:00+02:00,46.99,2021-04-16 18:00:00+02:00
2539,2021-04-16 20:00:00+02:00,46.75,2021-04-16 19:00:00+02:00
2540,2021-04-16 21:00:00+02:00,45.79,2021-04-16 20:00:00+02:00
2541,2021-04-16 22:00:00+02:00,47.36,2021-04-16 21:00:00+02:00
2542,2021-04-16 23:00:00+02:00,48.36,2021-04-16 22:00:00+02:00
2543,2021-04-17 00:00:00+02:00,47.25,2021-04-16 23:00:00+02:00
2544,2021-04-17 01:00:00+02:00,49.05,2021-04-17 00:00:00+02:00
2545,2021-04-17 02:00:00+02:00,49.12,2021-04-17 01:00:00+02:00
2546,2021-04-17 03:00:00+02:00,48.91,2021-04-17 02:00:00+02:00
2547,2021-04-17 04:00:00+02:00,48.91,2021-04-17 03:00:00+02:00
2548,2021-04-17 05:00:00+02:00,48.98,2021-04-17 04:00:00+02:00
2549,2021-04-17 06:00:00+02:00,48.81,2021-04-17 05:00:00+02:00
2550,2021-04-17 07:00:00+02:00,46.75,2021-04-17 06:00:00+02:00
2551,2021-04-17 08:00:00+02:00,46.55,2021-04-17 07:00:00+02:00
2552,2021-04-17 09:00:00+02:00,47.35,2021-04-17 08:00:00+02:00
2553,2021-04-17 10:00:00+02:00,47.66,2021-04-17 09:00:00+02:00
2554,2021-04-17 11:00:00+02:00,48.76,2021-04-17 10:00:00+02:00
2555,2021-04-17 12:00:00+02:00,48.23,2021-04-17 11:00:00+02:00
2556,2021-04-17 13:00:00+02:00,48.44,2021-04-17 12:00:00+02:00
2557,2021-04-17 14:00:00+02:00,46.65,2021-04-17 13:00:00+02:00
2558,2021-04-17 15:00:00+02:00,47.05,2021-04-17 14:00:00+02:00
2559,2021-04-17 16:00:00+02:00,47.1,2021-04-17 15:00:00+02:00
2560,2021-04-17 17:00:00+02:00,47.04,2021-04-17 16:00:00+02:00
2561,2021-04-17 18:00:00+02:00,48.88,2021-04-17 17:00:00+02:00
2562,2021-04-17 19:00:00+02:00,49.84,2021-04-17 18:00:00+02:00
2563,2021-04-17 20:00:00+02:00,50.31,2021-04-17 19:00:00+02:00
2564,2021-04-17 21:00:00+02:00,50.28,2021-04-17 20:00:00+02:00
2565,2021-04-17 22:00:00+02:00,51.17,2021-04-17 21:00:00+02:00
2566,2021-04-17 23:00:00+02:00,50.6,2021-04-17 22:00:00+02:00
2567,2021-04-18 00:00:00+02:00,49.44,2021-04-17 23:00:00+02:00
2568,2021-04-18 01:00:00+02:00,48.96,2021-04-18 00:00:00+02:00
2569,2021-04-18 02:00:00+02:00,48.05,2021-04-18 01:00:00+02:00
2570,2021-04-18 03:00:00+02:00,47.9,2021-04-18 02:00:00+02:00
2571,2021-04-18 04:00:00+02:00,47.85,2021-04-18 03:00:00+02:00
2572,2021-04-18 05:00:00+02:00,48.08,2021-04-18 04:00:00+02:00
2573,2021-04-18 06:00:00+02:00,47.86,2021-04-18 05:00:00+02:00
2574,2021-04-18 07:00:00+02:00,47.44,2021-04-18 06:00:00+02:00
2575,2021-04-18 08:00:00+02:00,47.35,2021-04-18 07:00:00+02:00
2576,2021-04-18 09:00:00+02:00,47.85,2021-04-18 08:00:00+02:00
2577,2021-04-18 10:00:00+02:00,48.18,2021-04-18 09:00:00+02:00
2578,2021-04-18 11:00:00+02:00,48.28,2021-04-18 10:00:00+02:00
2579,2021-04-18 12:00:00+02:00,48.13,2021-04-18 11:00:00+02:00
2580,2021-04-18 13:00:00+02:00,50.1,2021-04-18 12:00:00+02:00
2581,2021-04-18 14:00:00+02:00,49.12,2021-04-18 13:00:00+02:00
2582,2021-04-18 15:00:00+02:00,47.16,2021-04-18 14:00:00+02:00
2583,2021-04-18 16:00:00+02:00,46.64,2021-04-18 15:00:00+02:00
2584,2021-04-18 17:00:00+02:00,47.99,2021-04-18 16:00:00+02:00
2585,2021-04-18 18:00:00+02:00,49.94,2021-04-18 17:00:00+02:00
2586,2021-04-18 19:00:00+02:00,51.28,2021-04-18 18:00:00+02:00
2587,2021-04-18 20:00:00+02:00,51.82,2021-04-18 19:00:00+02:00
2588,2021-04-18 21:00:00+02:00,51.95,2021-04-18 20:00:00+02:00
2589,2021-04-18 22:00:00+02:00,52.42,2021-04-18 21:00:00+02:00
2590,2021-04-18 23:00:00+02:00,51.14,2021-04-18 22:00:00+02:00
2591,2021-04-19 00:00:00+02:00,49.51,2021-04-18 23:00:00+02:00
2592,2021-04-19 01:00:00+02:00,47.88,2021-04-19 00:00:00+02:00
2593,2021-04-19 02:00:00+02:00,47.1,2021-04-19 01:00:00+02:00
2594,2021-04-19 03:00:00+02:00,47.05,2021-04-19 02:00:00+02:00
2595,2021-04-19 04:00:00+02:00,47.0,2021-04-19 03:00:00+02:00
2596,2021-04-19 05:00:00+02:00,47.13,2021-04-19 04:00:00+02:00
2597,2021-04-19 06:00:00+02:00,47.83,2021-04-19 05:00:00+02:00
2598,2021-04-19 07:00:00+02:00,46.58,2021-04-19 06:00:00+02:00
2599,2021-04-19 08:00:00+02:00,49.99,2021-04-19 07:00:00+02:00
2600,2021-04-19 09:00:00+02:00,53.82,2021-04-19 08:00:00+02:00
2601,2021-04-19 10:00:00+02:00,51.09,2021-04-19 09:00:00+02:00
2602,2021-04-19 11:00:00+02:00,51.14,2021-04-19 10:00:00+02:00
2603,2021-04-19 12:00:00+02:00,47.93,2021-04-19 11:00:00+02:00
2604,2021-04-19 13:00:00+02:00,46.99,2021-04-19 12:00:00+02:00
2605,2021-04-19 14:00:00+02:00,46.24,2021-04-19 13:00:00+02:00
2606,2021-04-19 15:00:00+02:00,46.09,2021-04-19 14:00:00+02:00
2607,2021-04-19 16:00:00+02:00,46.18,2021-04-19 15:00:00+02:00
2608,2021-04-19 17:00:00+02:00,46.1,2021-04-19 16:00:00+02:00
2609,2021-04-19 18:00:00+02:00,46.68,2021-04-19 17:00:00+02:00
2610,2021-04-19 19:00:00+02:00,46.85,2021-04-19 18:00:00+02:00
2611,2021-04-19 20:00:00+02:00,46.8,2021-04-19 19:00:00+02:00
2612,2021-04-19 21:00:00+02:00,46.63,2021-04-19 20:00:00+02:00
2613,2021-04-19 22:00:00+02:00,46.79,2021-04-19 21:00:00+02:00
2614,2021-04-19 23:00:00+02:00,46.88,2021-04-19 22:00:00+02:00
2615,2021-04-20 00:00:00+02:00,46.4,2021-04-19 23:00:00+02:00
2616,2021-04-20 01:00:00+02:00,46.28,2021-04-20 00:00:00+02:00
2617,2021-04-20 02:00:00+02:00,45.94,2021-04-20 01:00:00+02:00
2618,2021-04-20 03:00:00+02:00,45.9,2021-04-20 02:00:00+02:00
2619,2021-04-20 04:00:00+02:00,45.92,2021-04-20 03:00:00+02:00
2620,2021-04-20 05:00:00+02:00,45.88,2021-04-20 04:00:00+02:00
2621,2021-04-20 06:00:00+02:00,46.44,2021-04-20 05:00:00+02:00
2622,2021-04-20 07:00:00+02:00,45.69,2021-04-20 06:00:00+02:00
2623,2021-04-20 08:00:00+02:00,46.43,2021-04-20 07:00:00+02:00
2624,2021-04-20 09:00:00+02:00,48.48,2021-04-20 08:00:00+02:00
2625,2021-04-20 10:00:00+02:00,46.51,2021-04-20 09:00:00+02:00
2626,2021-04-20 11:00:00+02:00,45.78,2021-04-20 10:00:00+02:00
2627,2021-04-20 12:00:00+02:00,45.58,2021-04-20 11:00:00+02:00
2628,2021-04-20 13:00:00+02:00,45.48,2021-04-20 12:00:00+02:00
2629,2021-04-20 14:00:00+02:00,45.61,2021-04-20 13:00:00+02:00
2630,2021-04-20 15:00:00+02:00,45.57,2021-04-20 14:00:00+02:00
2631,2021-04-20 16:00:00+02:00,45.68,2021-04-20 15:00:00+02:00
2632,2021-04-20 17:00:00+02:00,45.69,2021-04-20 16:00:00+02:00
2633,2021-04-20 18:00:00+02:00,45.77,2021-04-20 17:00:00+02:00
2634,2021-04-20 19:00:00+02:00,45.66,2021-04-20 18:00:00+02:00
2635,2021-04-20 20:00:00+02:00,45.7,2021-04-20 19:00:00+02:00
2636,2021-04-20 21:00:00+02:00,45.77,2021-04-20 20:00:00+02:00
2637,2021-04-20 22:00:00+02:00,46.26,2021-04-20 21:00:00+02:00
2638,2021-04-20 23:00:00+02:00,46.35,2021-04-20 22:00:00+02:00
2639,2021-04-21 00:00:00+02:00,45.85,2021-04-20 23:00:00+02:00
2640,2021-04-21 01:00:00+02:00,45.2,2021-04-21 00:00:00+02:00
2641,2021-04-21 02:00:00+02:00,44.76,2021-04-21 01:00:00+02:00
2642,2021-04-21 03:00:00+02:00,44.54,2021-04-21 02:00:00+02:00
2643,2021-04-21 04:00:00+02:00,44.43,2021-04-21 03:00:00+02:00
2644,2021-04-21 05:00:00+02:00,44.37,2021-04-21 04:00:00+02:00
2645,2021-04-21 06:00:00+02:00,44.97,2021-04-21 05:00:00+02:00
2646,2021-04-21 07:00:00+02:00,45.55,2021-04-21 06:00:00+02:00
2647,2021-04-21 08:00:00+02:00,46.08,2021-04-21 07:00:00+02:00
2648,2021-04-21 09:00:00+02:00,46.22,2021-04-21 08:00:00+02:00
2649,2021-04-21 10:00:00+02:00,45.08,2021-04-21 09:00:00+02:00
2650,2021-04-21 11:00:00+02:00,43.06,2021-04-21 10:00:00+02:00
2651,2021-04-21 12:00:00+02:00,42.34,2021-04-21 11:00:00+02:00
2652,2021-04-21 13:00:00+02:00,41.53,2021-04-21 12:00:00+02:00
2653,2021-04-21 14:00:00+02:00,39.29,2021-04-21 13:00:00+02:00
2654,2021-04-21 15:00:00+02:00,38.18,2021-04-21 14:00:00+02:00
2655,2021-04-21 16:00:00+02:00,36.44,2021-04-21 15:00:00+02:00
2656,2021-04-21 17:00:00+02:00,34.92,2021-04-21 16:00:00+02:00
2657,2021-04-21 18:00:00+02:00,39.66,2021-04-21 17:00:00+02:00
2658,2021-04-21 19:00:00+02:00,41.54,2021-04-21 18:00:00+02:00
2659,2021-04-21 20:00:00+02:00,41.85,2021-04-21 19:00:00+02:00
2660,2021-04-21 21:00:00+02:00,42.29,2021-04-21 20:00:00+02:00
2661,2021-04-21 22:00:00+02:00,42.11,2021-04-21 21:00:00+02:00
2662,2021-04-21 23:00:00+02:00,41.42,2021-04-21 22:00:00+02:00
2663,2021-04-22 00:00:00+02:00,39.55,2021-04-21 23:00:00+02:00
2664,2021-04-22 01:00:00+02:00,39.11,2021-04-22 00:00:00+02:00
2665,2021-04-22 02:00:00+02:00,39.41,2021-04-22 01:00:00+02:00
2666,2021-04-22 03:00:00+02:00,39.42,2021-04-22 02:00:00+02:00
2667,2021-04-22 04:00:00+02:00,39.82,2021-04-22 03:00:00+02:00
2668,2021-04-22 05:00:00+02:00,39.93,2021-04-22 04:00:00+02:00
2669,2021-04-22 06:00:00+02:00,39.91,2021-04-22 05:00:00+02:00
2670,2021-04-22 07:00:00+02:00,42.82,2021-04-22 06:00:00+02:00
2671,2021-04-22 08:00:00+02:00,45.47,2021-04-22 07:00:00+02:00
2672,2021-04-22 09:00:00+02:00,45.71,2021-04-22 08:00:00+02:00
2673,2021-04-22 10:00:00+02:00,44.36,2021-04-22 09:00:00+02:00
2674,2021-04-22 11:00:00+02:00,42.3,2021-04-22 10:00:00+02:00
2675,2021-04-22 12:00:00+02:00,39.89,2021-04-22 11:00:00+02:00
2676,2021-04-22 13:00:00+02:00,38.49,2021-04-22 12:00:00+02:00
2677,2021-04-22 14:00:00+02:00,35.34,2021-04-22 13:00:00+02:00
2678,2021-04-22 15:00:00+02:00,33.75,2021-04-22 14:00:00+02:00
2679,2021-04-22 16:00:00+02:00,33.12,2021-04-22 15:00:00+02:00
2680,2021-04-22 17:00:00+02:00,36.12,2021-04-22 16:00:00+02:00
2681,2021-04-22 18:00:00+02:00,40.11,2021-04-22 17:00:00+02:00
2682,2021-04-22 19:00:00+02:00,42.26,2021-04-22 18:00:00+02:00
2683,2021-04-22 20:00:00+02:00,44.52,2021-04-22 19:00:00+02:00
2684,2021-04-22 21:00:00+02:00,44.28,2021-04-22 20:00:00+02:00
2685,2021-04-22 22:00:00+02:00,44.15,2021-04-22 21:00:00+02:00
2686,2021-04-22 23:00:00+02:00,43.15,2021-04-22 22:00:00+02:00
2687,2021-04-23 00:00:00+02:00,41.25,2021-04-22 23:00:00+02:00
2688,2021-04-23 01:00:00+02:00,43.59,2021-04-23 00:00:00+02:00
2689,2021-04-23 02:00:00+02:00,43.49,2021-04-23 01:00:00+02:00
2690,2021-04-23 03:00:00+02:00,43.78,2021-04-23 02:00:00+02:00
2691,2021-04-23 04:00:00+02:00,44.65,2021-04-23 03:00:00+02:00
2692,2021-04-23 05:00:00+02:00,45.3,2021-04-23 04:00:00+02:00
2693,2021-04-23 06:00:00+02:00,45.65,2021-04-23 05:00:00+02:00
2694,2021-04-23 07:00:00+02:00,45.83,2021-04-23 06:00:00+02:00
2695,2021-04-23 08:00:00+02:00,49.36,2021-04-23 07:00:00+02:00
2696,2021-04-23 09:00:00+02:00,53.43,2021-04-23 08:00:00+02:00
2697,2021-04-23 10:00:00+02:00,48.75,2021-04-23 09:00:00+02:00
2698,2021-04-23 11:00:00+02:00,47.1,2021-04-23 10:00:00+02:00
2699,2021-04-23 12:00:00+02:00,46.06,2021-04-23 11:00:00+02:00
2700,2021-04-23 13:00:00+02:00,45.39,2021-04-23 12:00:00+02:00
2701,2021-04-23 14:00:00+02:00,42.64,2021-04-23 13:00:00+02:00
2702,2021-04-23 15:00:00+02:00,40.11,2021-04-23 14:00:00+02:00
2703,2021-04-23 16:00:00+02:00,41.32,2021-04-23 15:00:00+02:00
2704,2021-04-23 17:00:00+02:00,42.94,2021-04-23 16:00:00+02:00
2705,2021-04-23 18:00:00+02:00,44.11,2021-04-23 17:00:00+02:00
2706,2021-04-23 19:00:00+02:00,45.45,2021-04-23 18:00:00+02:00
2707,2021-04-23 20:00:00+02:00,45.83,2021-04-23 19:00:00+02:00
2708,2021-04-23 21:00:00+02:00,46.44,2021-04-23 20:00:00+02:00
2709,2021-04-23 22:00:00+02:00,46.86,2021-04-23 21:00:00+02:00
2710,2021-04-23 23:00:00+02:00,46.76,2021-04-23 22:00:00+02:00
2711,2021-04-24 00:00:00+02:00,46.59,2021-04-23 23:00:00+02:00
2712,2021-04-24 01:00:00+02:00,48.49,2021-04-24 00:00:00+02:00
2713,2021-04-24 02:00:00+02:00,48.06,2021-04-24 01:00:00+02:00
2714,2021-04-24 03:00:00+02:00,47.98,2021-04-24 02:00:00+02:00
2715,2021-04-24 04:00:00+02:00,48.02,2021-04-24 03:00:00+02:00
2716,2021-04-24 05:00:00+02:00,48.2,2021-04-24 04:00:00+02:00
2717,2021-04-24 06:00:00+02:00,48.7,2021-04-24 05:00:00+02:00
2718,2021-04-24 07:00:00+02:00,48.18,2021-04-24 06:00:00+02:00
2719,2021-04-24 08:00:00+02:00,48.74,2021-04-24 07:00:00+02:00
2720,2021-04-24 09:00:00+02:00,49.32,2021-04-24 08:00:00+02:00
2721,2021-04-24 10:00:00+02:00,49.02,2021-04-24 09:00:00+02:00
2722,2021-04-24 11:00:00+02:00,47.86,2021-04-24 10:00:00+02:00
2723,2021-04-24 12:00:00+02:00,46.66,2021-04-24 11:00:00+02:00
2724,2021-04-24 13:00:00+02:00,44.19,2021-04-24 12:00:00+02:00
2725,2021-04-24 14:00:00+02:00,40.63,2021-04-24 13:00:00+02:00
2726,2021-04-24 15:00:00+02:00,37.22,2021-04-24 14:00:00+02:00
2727,2021-04-24 16:00:00+02:00,38.09,2021-04-24 15:00:00+02:00
2728,2021-04-24 17:00:00+02:00,40.75,2021-04-24 16:00:00+02:00
2729,2021-04-24 18:00:00+02:00,44.14,2021-04-24 17:00:00+02:00
2730,2021-04-24 19:00:00+02:00,46.64,2021-04-24 18:00:00+02:00
2731,2021-04-24 20:00:00+02:00,47.62,2021-04-24 19:00:00+02:00
2732,2021-04-24 21:00:00+02:00,48.22,2021-04-24 20:00:00+02:00
2733,2021-04-24 22:00:00+02:00,48.15,2021-04-24 21:00:00+02:00
2734,2021-04-24 23:00:00+02:00,48.34,2021-04-24 22:00:00+02:00
2735,2021-04-25 00:00:00+02:00,48.22,2021-04-24 23:00:00+02:00
2736,2021-04-25 01:00:00+02:00,49.31,2021-04-25 00:00:00+02:00
2737,2021-04-25 02:00:00+02:00,47.16,2021-04-25 01:00:00+02:00
2738,2021-04-25 03:00:00+02:00,47.26,2021-04-25 02:00:00+02:00
2739,2021-04-25 04:00:00+02:00,46.96,2021-04-25 03:00:00+02:00
2740,2021-04-25 05:00:00+02:00,46.62,2021-04-25 04:00:00+02:00
2741,2021-04-25 06:00:00+02:00,46.16,2021-04-25 05:00:00+02:00
2742,2021-04-25 07:00:00+02:00,44.51,2021-04-25 06:00:00+02:00
2743,2021-04-25 08:00:00+02:00,44.31,2021-04-25 07:00:00+02:00
2744,2021-04-25 09:00:00+02:00,43.48,2021-04-25 08:00:00+02:00
2745,2021-04-25 10:00:00+02:00,40.07,2021-04-25 09:00:00+02:00
2746,2021-04-25 11:00:00+02:00,40.16,2021-04-25 10:00:00+02:00
2747,2021-04-25 12:00:00+02:00,39.9,2021-04-25 11:00:00+02:00
2748,2021-04-25 13:00:00+02:00,39.44,2021-04-25 12:00:00+02:00
2749,2021-04-25 14:00:00+02:00,39.2,2021-04-25 13:00:00+02:00
2750,2021-04-25 15:00:00+02:00,38.38,2021-04-25 14:00:00+02:00
2751,2021-04-25 16:00:00+02:00,37.42,2021-04-25 15:00:00+02:00
2752,2021-04-25 17:00:00+02:00,37.26,2021-04-25 16:00:00+02:00
2753,2021-04-25 18:00:00+02:00,40.96,2021-04-25 17:00:00+02:00
2754,2021-04-25 19:00:00+02:00,44.01,2021-04-25 18:00:00+02:00
2755,2021-04-25 20:00:00+02:00,46.45,2021-04-25 19:00:00+02:00
2756,2021-04-25 21:00:00+02:00,47.17,2021-04-25 20:00:00+02:00
2757,2021-04-25 22:00:00+02:00,48.46,2021-04-25 21:00:00+02:00
2758,2021-04-25 23:00:00+02:00,49.47,2021-04-25 22:00:00+02:00
2759,2021-04-26 00:00:00+02:00,49.78,2021-04-25 23:00:00+02:00
2760,2021-04-26 01:00:00+02:00,48.41,2021-04-26 00:00:00+02:00
2761,2021-04-26 02:00:00+02:00,47.72,2021-04-26 01:00:00+02:00
2762,2021-04-26 03:00:00+02:00,47.8,2021-04-26 02:00:00+02:00
2763,2021-04-26 04:00:00+02:00,48.05,2021-04-26 03:00:00+02:00
2764,2021-04-26 05:00:00+02:00,48.5,2021-04-26 04:00:00+02:00
2765,2021-04-26 06:00:00+02:00,49.62,2021-04-26 05:00:00+02:00
2766,2021-04-26 07:00:00+02:00,54.07,2021-04-26 06:00:00+02:00
2767,2021-04-26 08:00:00+02:00,79.51,2021-04-26 07:00:00+02:00
2768,2021-04-26 09:00:00+02:00,81.51,2021-04-26 08:00:00+02:00
2769,2021-04-26 10:00:00+02:00,72.09,2021-04-26 09:00:00+02:00
2770,2021-04-26 11:00:00+02:00,52.1,2021-04-26 10:00:00+02:00
2771,2021-04-26 12:00:00+02:00,51.18,2021-04-26 11:00:00+02:00
2772,2021-04-26 13:00:00+02:00,50.23,2021-04-26 12:00:00+02:00
2773,2021-04-26 14:00:00+02:00,49.1,2021-04-26 13:00:00+02:00
2774,2021-04-26 15:00:00+02:00,48.45,2021-04-26 14:00:00+02:00
2775,2021-04-26 16:00:00+02:00,49.25,2021-04-26 15:00:00+02:00
2776,2021-04-26 17:00:00+02:00,49.62,2021-04-26 16:00:00+02:00
2777,2021-04-26 18:00:00+02:00,52.61,2021-04-26 17:00:00+02:00
2778,2021-04-26 19:00:00+02:00,61.66,2021-04-26 18:00:00+02:00
2779,2021-04-26 20:00:00+02:00,76.76,2021-04-26 19:00:00+02:00
2780,2021-04-26 21:00:00+02:00,78.61,2021-04-26 20:00:00+02:00
2781,2021-04-26 22:00:00+02:00,67.94,2021-04-26 21:00:00+02:00
2782,2021-04-26 23:00:00+02:00,60.0,2021-04-26 22:00:00+02:00
2783,2021-04-27 00:00:00+02:00,51.73,2021-04-26 23:00:00+02:00
2784,2021-04-27 01:00:00+02:00,51.13,2021-04-27 00:00:00+02:00
2785,2021-04-27 02:00:00+02:00,48.71,2021-04-27 01:00:00+02:00
2786,2021-04-27 03:00:00+02:00,48.52,2021-04-27 02:00:00+02:00
2787,2021-04-27 04:00:00+02:00,48.16,2021-04-27 03:00:00+02:00
2788,2021-04-27 05:00:00+02:00,49.12,2021-04-27 04:00:00+02:00
2789,2021-04-27 06:00:00+02:00,51.72,2021-04-27 05:00:00+02:00
2790,2021-04-27 07:00:00+02:00,59.31,2021-04-27 06:00:00+02:00
2791,2021-04-27 08:00:00+02:00,80.71,2021-04-27 07:00:00+02:00
2792,2021-04-27 09:00:00+02:00,79.67,2021-04-27 08:00:00+02:00
2793,2021-04-27 10:00:00+02:00,56.84,2021-04-27 09:00:00+02:00
2794,2021-04-27 11:00:00+02:00,51.15,2021-04-27 10:00:00+02:00
2795,2021-04-27 12:00:00+02:00,50.19,2021-04-27 11:00:00+02:00
2796,2021-04-27 13:00:00+02:00,48.61,2021-04-27 12:00:00+02:00
2797,2021-04-27 14:00:00+02:00,46.61,2021-04-27 13:00:00+02:00
2798,2021-04-27 15:00:00+02:00,45.98,2021-04-27 14:00:00+02:00
2799,2021-04-27 16:00:00+02:00,47.42,2021-04-27 15:00:00+02:00
2800,2021-04-27 17:00:00+02:00,49.27,2021-04-27 16:00:00+02:00
2801,2021-04-27 18:00:00+02:00,52.17,2021-04-27 17:00:00+02:00
2802,2021-04-27 19:00:00+02:00,59.1,2021-04-27 18:00:00+02:00
2803,2021-04-27 20:00:00+02:00,58.58,2021-04-27 19:00:00+02:00
2804,2021-04-27 21:00:00+02:00,56.49,2021-04-27 20:00:00+02:00
2805,2021-04-27 22:00:00+02:00,57.96,2021-04-27 21:00:00+02:00
2806,2021-04-27 23:00:00+02:00,52.41,2021-04-27 22:00:00+02:00
2807,2021-04-28 00:00:00+02:00,48.31,2021-04-27 23:00:00+02:00
2808,2021-04-28 01:00:00+02:00,47.17,2021-04-28 00:00:00+02:00
2809,2021-04-28 02:00:00+02:00,46.5,2021-04-28 01:00:00+02:00
2810,2021-04-28 03:00:00+02:00,47.09,2021-04-28 02:00:00+02:00
2811,2021-04-28 04:00:00+02:00,47.94,2021-04-28 03:00:00+02:00
2812,2021-04-28 05:00:00+02:00,49.01,2021-04-28 04:00:00+02:00
2813,2021-04-28 06:00:00+02:00,52.28,2021-04-28 05:00:00+02:00
2814,2021-04-28 07:00:00+02:00,69.58,2021-04-28 06:00:00+02:00
2815,2021-04-28 08:00:00+02:00,79.31,2021-04-28 07:00:00+02:00
2816,2021-04-28 09:00:00+02:00,83.29,2021-04-28 08:00:00+02:00
2817,2021-04-28 10:00:00+02:00,67.98,2021-04-28 09:00:00+02:00
2818,2021-04-28 11:00:00+02:00,54.6,2021-04-28 10:00:00+02:00
2819,2021-04-28 12:00:00+02:00,51.61,2021-04-28 11:00:00+02:00
2820,2021-04-28 13:00:00+02:00,49.67,2021-04-28 12:00:00+02:00
2821,2021-04-28 14:00:00+02:00,49.57,2021-04-28 13:00:00+02:00
2822,2021-04-28 15:00:00+02:00,50.96,2021-04-28 14:00:00+02:00
2823,2021-04-28 16:00:00+02:00,54.43,2021-04-28 15:00:00+02:00
2824,2021-04-28 17:00:00+02:00,56.09,2021-04-28 16:00:00+02:00
2825,2021-04-28 18:00:00+02:00,63.76,2021-04-28 17:00:00+02:00
2826,2021-04-28 19:00:00+02:00,65.36,2021-04-28 18:00:00+02:00
2827,2021-04-28 20:00:00+02:00,73.86,2021-04-28 19:00:00+02:00
2828,2021-04-28 21:00:00+02:00,63.46,2021-04-28 20:00:00+02:00
2829,2021-04-28 22:00:00+02:00,60.81,2021-04-28 21:00:00+02:00
2830,2021-04-28 23:00:00+02:00,55.1,2021-04-28 22:00:00+02:00
2831,2021-04-29 00:00:00+02:00,49.11,2021-04-28 23:00:00+02:00
2832,2021-04-29 01:00:00+02:00,48.21,2021-04-29 00:00:00+02:00
2833,2021-04-29 02:00:00+02:00,47.58,2021-04-29 01:00:00+02:00
2834,2021-04-29 03:00:00+02:00,47.41,2021-04-29 02:00:00+02:00
2835,2021-04-29 04:00:00+02:00,47.57,2021-04-29 03:00:00+02:00
2836,2021-04-29 05:00:00+02:00,48.36,2021-04-29 04:00:00+02:00
2837,2021-04-29 06:00:00+02:00,49.15,2021-04-29 05:00:00+02:00
2838,2021-04-29 07:00:00+02:00,55.9,2021-04-29 06:00:00+02:00
2839,2021-04-29 08:00:00+02:00,77.22,2021-04-29 07:00:00+02:00
2840,2021-04-29 09:00:00+02:00,82.3,2021-04-29 08:00:00+02:00
2841,2021-04-29 10:00:00+02:00,67.61,2021-04-29 09:00:00+02:00
2842,2021-04-29 11:00:00+02:00,59.57,2021-04-29 10:00:00+02:00
2843,2021-04-29 12:00:00+02:00,55.54,2021-04-29 11:00:00+02:00
2844,2021-04-29 13:00:00+02:00,53.76,2021-04-29 12:00:00+02:00
2845,2021-04-29 14:00:00+02:00,48.8,2021-04-29 13:00:00+02:00
2846,2021-04-29 15:00:00+02:00,46.62,2021-04-29 14:00:00+02:00
2847,2021-04-29 16:00:00+02:00,45.33,2021-04-29 15:00:00+02:00
2848,2021-04-29 17:00:00+02:00,46.66,2021-04-29 16:00:00+02:00
2849,2021-04-29 18:00:00+02:00,48.19,2021-04-29 17:00:00+02:00
2850,2021-04-29 19:00:00+02:00,50.61,2021-04-29 18:00:00+02:00
2851,2021-04-29 20:00:00+02:00,50.76,2021-04-29 19:00:00+02:00
2852,2021-04-29 21:00:00+02:00,49.29,2021-04-29 20:00:00+02:00
2853,2021-04-29 22:00:00+02:00,49.25,2021-04-29 21:00:00+02:00
2854,2021-04-29 23:00:00+02:00,47.8,2021-04-29 22:00:00+02:00
2855,2021-04-30 00:00:00+02:00,48.0,2021-04-29 23:00:00+02:00
2856,2021-04-30 01:00:00+02:00,48.02,2021-04-30 00:00:00+02:00
2857,2021-04-30 02:00:00+02:00,47.33,2021-04-30 01:00:00+02:00
2858,2021-04-30 03:00:00+02:00,48.21,2021-04-30 02:00:00+02:00
2859,2021-04-30 04:00:00+02:00,49.07,2021-04-30 03:00:00+02:00
2860,2021-04-30 05:00:00+02:00,49.21,2021-04-30 04:00:00+02:00
2861,2021-04-30 06:00:00+02:00,50.26,2021-04-30 05:00:00+02:00
2862,2021-04-30 07:00:00+02:00,58.18,2021-04-30 06:00:00+02:00
2863,2021-04-30 08:00:00+02:00,78.26,2021-04-30 07:00:00+02:00
2864,2021-04-30 09:00:00+02:00,81.79,2021-04-30 08:00:00+02:00
2865,2021-04-30 10:00:00+02:00,75.56,2021-04-30 09:00:00+02:00
2866,2021-04-30 11:00:00+02:00,70.33,2021-04-30 10:00:00+02:00
2867,2021-04-30 12:00:00+02:00,66.69,2021-04-30 11:00:00+02:00
2868,2021-04-30 13:00:00+02:00,50.66,2021-04-30 12:00:00+02:00
2869,2021-04-30 14:00:00+02:00,49.64,2021-04-30 13:00:00+02:00
2870,2021-04-30 15:00:00+02:00,49.82,2021-04-30 14:00:00+02:00
2871,2021-04-30 16:00:00+02:00,48.68,2021-04-30 15:00:00+02:00
2872,2021-04-30 17:00:00+02:00,51.06,2021-04-30 16:00:00+02:00
2873,2021-04-30 18:00:00+02:00,52.38,2021-04-30 17:00:00+02:00
2874,2021-04-30 19:00:00+02:00,52.22,2021-04-30 18:00:00+02:00
2875,2021-04-30 20:00:00+02:00,51.38,2021-04-30 19:00:00+02:00
2876,2021-04-30 21:00:00+02:00,49.53,2021-04-30 20:00:00+02:00
2877,2021-04-30 22:00:00+02:00,48.4,2021-04-30 21:00:00+02:00
2878,2021-04-30 23:00:00+02:00,49.61,2021-04-30 22:00:00+02:00
2879,2021-05-01 00:00:00+02:00,48.98,2021-04-30 23:00:00+02:00
2880,2021-05-01 01:00:00+02:00,52.39,2021-05-01 00:00:00+02:00
2881,2021-05-01 02:00:00+02:00,50.49,2021-05-01 01:00:00+02:00
2882,2021-05-01 03:00:00+02:00,50.28,2021-05-01 02:00:00+02:00
2883,2021-05-01 04:00:00+02:00,50.22,2021-05-01 03:00:00+02:00
2884,2021-05-01 05:00:00+02:00,50.54,2021-05-01 04:00:00+02:00
2885,2021-05-01 06:00:00+02:00,50.42,2021-05-01 05:00:00+02:00
2886,2021-05-01 07:00:00+02:00,50.51,2021-05-01 06:00:00+02:00
2887,2021-05-01 08:00:00+02:00,50.62,2021-05-01 07:00:00+02:00
2888,2021-05-01 09:00:00+02:00,51.25,2021-05-01 08:00:00+02:00
2889,2021-05-01 10:00:00+02:00,53.2,2021-05-01 09:00:00+02:00
2890,2021-05-01 11:00:00+02:00,52.64,2021-05-01 10:00:00+02:00
2891,2021-05-01 12:00:00+02:00,51.39,2021-05-01 11:00:00+02:00
2892,2021-05-01 13:00:00+02:00,51.13,2021-05-01 12:00:00+02:00
2893,2021-05-01 14:00:00+02:00,49.12,2021-05-01 13:00:00+02:00
2894,2021-05-01 15:00:00+02:00,46.63,2021-05-01 14:00:00+02:00
2895,2021-05-01 16:00:00+02:00,45.57,2021-05-01 15:00:00+02:00
2896,2021-05-01 17:00:00+02:00,47.14,2021-05-01 16:00:00+02:00
2897,2021-05-01 18:00:00+02:00,48.57,2021-05-01 17:00:00+02:00
2898,2021-05-01 19:00:00+02:00,50.8,2021-05-01 18:00:00+02:00
2899,2021-05-01 20:00:00+02:00,51.58,2021-05-01 19:00:00+02:00
2900,2021-05-01 21:00:00+02:00,52.97,2021-05-01 20:00:00+02:00
2901,2021-05-01 22:00:00+02:00,54.43,2021-05-01 21:00:00+02:00
2902,2021-05-01 23:00:00+02:00,55.1,2021-05-01 22:00:00+02:00
2903,2021-05-02 00:00:00+02:00,50.75,2021-05-01 23:00:00+02:00
2904,2021-05-02 01:00:00+02:00,53.68,2021-05-02 00:00:00+02:00
2905,2021-05-02 02:00:00+02:00,50.63,2021-05-02 01:00:00+02:00
2906,2021-05-02 03:00:00+02:00,49.04,2021-05-02 02:00:00+02:00
2907,2021-05-02 04:00:00+02:00,47.65,2021-05-02 03:00:00+02:00
2908,2021-05-02 05:00:00+02:00,47.94,2021-05-02 04:00:00+02:00
2909,2021-05-02 06:00:00+02:00,47.81,2021-05-02 05:00:00+02:00
2910,2021-05-02 07:00:00+02:00,47.09,2021-05-02 06:00:00+02:00
2911,2021-05-02 08:00:00+02:00,48.0,2021-05-02 07:00:00+02:00
2912,2021-05-02 09:00:00+02:00,49.33,2021-05-02 08:00:00+02:00
2913,2021-05-02 10:00:00+02:00,47.99,2021-05-02 09:00:00+02:00
2914,2021-05-02 11:00:00+02:00,46.93,2021-05-02 10:00:00+02:00
2915,2021-05-02 12:00:00+02:00,46.62,2021-05-02 11:00:00+02:00
2916,2021-05-02 13:00:00+02:00,44.76,2021-05-02 12:00:00+02:00
2917,2021-05-02 14:00:00+02:00,35.98,2021-05-02 13:00:00+02:00
2918,2021-05-02 15:00:00+02:00,34.18,2021-05-02 14:00:00+02:00
2919,2021-05-02 16:00:00+02:00,33.61,2021-05-02 15:00:00+02:00
2920,2021-05-02 17:00:00+02:00,36.43,2021-05-02 16:00:00+02:00
2921,2021-05-02 18:00:00+02:00,42.2,2021-05-02 17:00:00+02:00
2922,2021-05-02 19:00:00+02:00,46.56,2021-05-02 18:00:00+02:00
2923,2021-05-02 20:00:00+02:00,50.64,2021-05-02 19:00:00+02:00
2924,2021-05-02 21:00:00+02:00,51.61,2021-05-02 20:00:00+02:00
2925,2021-05-02 22:00:00+02:00,54.04,2021-05-02 21:00:00+02:00
2926,2021-05-02 23:00:00+02:00,55.53,2021-05-02 22:00:00+02:00
2927,2021-05-03 00:00:00+02:00,51.4,2021-05-02 23:00:00+02:00
2928,2021-05-03 01:00:00+02:00,52.68,2021-05-03 00:00:00+02:00
2929,2021-05-03 02:00:00+02:00,51.03,2021-05-03 01:00:00+02:00
2930,2021-05-03 03:00:00+02:00,49.99,2021-05-03 02:00:00+02:00
2931,2021-05-03 04:00:00+02:00,50.2,2021-05-03 03:00:00+02:00
2932,2021-05-03 05:00:00+02:00,50.14,2021-05-03 04:00:00+02:00
2933,2021-05-03 06:00:00+02:00,54.92,2021-05-03 05:00:00+02:00
2934,2021-05-03 07:00:00+02:00,67.8,2021-05-03 06:00:00+02:00
2935,2021-05-03 08:00:00+02:00,83.98,2021-05-03 07:00:00+02:00
2936,2021-05-03 09:00:00+02:00,85.45,2021-05-03 08:00:00+02:00
2937,2021-05-03 10:00:00+02:00,65.4,2021-05-03 09:00:00+02:00
2938,2021-05-03 11:00:00+02:00,59.13,2021-05-03 10:00:00+02:00
2939,2021-05-03 12:00:00+02:00,55.4,2021-05-03 11:00:00+02:00
2940,2021-05-03 13:00:00+02:00,52.04,2021-05-03 12:00:00+02:00
2941,2021-05-03 14:00:00+02:00,50.01,2021-05-03 13:00:00+02:00
2942,2021-05-03 15:00:00+02:00,50.87,2021-05-03 14:00:00+02:00
2943,2021-05-03 16:00:00+02:00,50.13,2021-05-03 15:00:00+02:00
2944,2021-05-03 17:00:00+02:00,49.92,2021-05-03 16:00:00+02:00
2945,2021-05-03 18:00:00+02:00,54.89,2021-05-03 17:00:00+02:00
2946,2021-05-03 19:00:00+02:00,62.48,2021-05-03 18:00:00+02:00
2947,2021-05-03 20:00:00+02:00,79.75,2021-05-03 19:00:00+02:00
2948,2021-05-03 21:00:00+02:00,79.78,2021-05-03 20:00:00+02:00
2949,2021-05-03 22:00:00+02:00,76.04,2021-05-03 21:00:00+02:00
2950,2021-05-03 23:00:00+02:00,66.51,2021-05-03 22:00:00+02:00
2951,2021-05-04 00:00:00+02:00,51.36,2021-05-03 23:00:00+02:00
2952,2021-05-04 01:00:00+02:00,50.08,2021-05-04 00:00:00+02:00
2953,2021-05-04 02:00:00+02:00,47.14,2021-05-04 01:00:00+02:00
2954,2021-05-04 03:00:00+02:00,45.63,2021-05-04 02:00:00+02:00
2955,2021-05-04 04:00:00+02:00,44.53,2021-05-04 03:00:00+02:00
2956,2021-05-04 05:00:00+02:00,41.37,2021-05-04 04:00:00+02:00
2957,2021-05-04 06:00:00+02:00,40.54,2021-05-04 05:00:00+02:00
2958,2021-05-04 07:00:00+02:00,44.71,2021-05-04 06:00:00+02:00
2959,2021-05-04 08:00:00+02:00,50.32,2021-05-04 07:00:00+02:00
2960,2021-05-04 09:00:00+02:00,50.59,2021-05-04 08:00:00+02:00
2961,2021-05-04 10:00:00+02:00,47.99,2021-05-04 09:00:00+02:00
2962,2021-05-04 11:00:00+02:00,46.29,2021-05-04 10:00:00+02:00
2963,2021-05-04 12:00:00+02:00,44.6,2021-05-04 11:00:00+02:00
2964,2021-05-04 13:00:00+02:00,43.23,2021-05-04 12:00:00+02:00
2965,2021-05-04 14:00:00+02:00,41.98,2021-05-04 13:00:00+02:00
2966,2021-05-04 15:00:00+02:00,41.92,2021-05-04 14:00:00+02:00
2967,2021-05-04 16:00:00+02:00,41.55,2021-05-04 15:00:00+02:00
2968,2021-05-04 17:00:00+02:00,41.37,2021-05-04 16:00:00+02:00
2969,2021-05-04 18:00:00+02:00,41.32,2021-05-04 17:00:00+02:00
2970,2021-05-04 19:00:00+02:00,45.25,2021-05-04 18:00:00+02:00
2971,2021-05-04 20:00:00+02:00,47.2,2021-05-04 19:00:00+02:00
2972,2021-05-04 21:00:00+02:00,48.69,2021-05-04 20:00:00+02:00
2973,2021-05-04 22:00:00+02:00,48.48,2021-05-04 21:00:00+02:00
2974,2021-05-04 23:00:00+02:00,47.18,2021-05-04 22:00:00+02:00
2975,2021-05-05 00:00:00+02:00,45.41,2021-05-04 23:00:00+02:00
2976,2021-05-05 01:00:00+02:00,42.76,2021-05-05 00:00:00+02:00
2977,2021-05-05 02:00:00+02:00,39.78,2021-05-05 01:00:00+02:00
2978,2021-05-05 03:00:00+02:00,39.88,2021-05-05 02:00:00+02:00
2979,2021-05-05 04:00:00+02:00,40.05,2021-05-05 03:00:00+02:00
2980,2021-05-05 05:00:00+02:00,41.96,2021-05-05 04:00:00+02:00
2981,2021-05-05 06:00:00+02:00,46.52,2021-05-05 05:00:00+02:00
2982,2021-05-05 07:00:00+02:00,50.22,2021-05-05 06:00:00+02:00
2983,2021-05-05 08:00:00+02:00,61.06,2021-05-05 07:00:00+02:00
2984,2021-05-05 09:00:00+02:00,63.44,2021-05-05 08:00:00+02:00
2985,2021-05-05 10:00:00+02:00,50.94,2021-05-05 09:00:00+02:00
2986,2021-05-05 11:00:00+02:00,47.38,2021-05-05 10:00:00+02:00
2987,2021-05-05 12:00:00+02:00,45.06,2021-05-05 11:00:00+02:00
2988,2021-05-05 13:00:00+02:00,44.93,2021-05-05 12:00:00+02:00
2989,2021-05-05 14:00:00+02:00,44.95,2021-05-05 13:00:00+02:00
2990,2021-05-05 15:00:00+02:00,45.12,2021-05-05 14:00:00+02:00
2991,2021-05-05 16:00:00+02:00,45.01,2021-05-05 15:00:00+02:00
2992,2021-05-05 17:00:00+02:00,45.04,2021-05-05 16:00:00+02:00
2993,2021-05-05 18:00:00+02:00,46.66,2021-05-05 17:00:00+02:00
2994,2021-05-05 19:00:00+02:00,49.68,2021-05-05 18:00:00+02:00
2995,2021-05-05 20:00:00+02:00,56.75,2021-05-05 19:00:00+02:00
2996,2021-05-05 21:00:00+02:00,57.46,2021-05-05 20:00:00+02:00
2997,2021-05-05 22:00:00+02:00,57.02,2021-05-05 21:00:00+02:00
2998,2021-05-05 23:00:00+02:00,54.12,2021-05-05 22:00:00+02:00
2999,2021-05-06 00:00:00+02:00,51.51,2021-05-05 23:00:00+02:00
3000,2021-05-06 01:00:00+02:00,50.81,2021-05-06 00:00:00+02:00
3001,2021-05-06 02:00:00+02:00,50.3,2021-05-06 01:00:00+02:00
3002,2021-05-06 03:00:00+02:00,49.94,2021-05-06 02:00:00+02:00
3003,2021-05-06 04:00:00+02:00,51.55,2021-05-06 03:00:00+02:00
3004,2021-05-06 05:00:00+02:00,52.99,2021-05-06 04:00:00+02:00
3005,2021-05-06 06:00:00+02:00,55.52,2021-05-06 05:00:00+02:00
3006,2021-05-06 07:00:00+02:00,59.95,2021-05-06 06:00:00+02:00
3007,2021-05-06 08:00:00+02:00,70.54,2021-05-06 07:00:00+02:00
3008,2021-05-06 09:00:00+02:00,66.75,2021-05-06 08:00:00+02:00
3009,2021-05-06 10:00:00+02:00,54.74,2021-05-06 09:00:00+02:00
3010,2021-05-06 11:00:00+02:00,54.81,2021-05-06 10:00:00+02:00
3011,2021-05-06 12:00:00+02:00,54.96,2021-05-06 11:00:00+02:00
3012,2021-05-06 13:00:00+02:00,59.8,2021-05-06 12:00:00+02:00
3013,2021-05-06 14:00:00+02:00,58.88,2021-05-06 13:00:00+02:00
3014,2021-05-06 15:00:00+02:00,58.01,2021-05-06 14:00:00+02:00
3015,2021-05-06 16:00:00+02:00,60.9,2021-05-06 15:00:00+02:00
3016,2021-05-06 17:00:00+02:00,62.74,2021-05-06 16:00:00+02:00
3017,2021-05-06 18:00:00+02:00,70.03,2021-05-06 17:00:00+02:00
3018,2021-05-06 19:00:00+02:00,76.51,2021-05-06 18:00:00+02:00
3019,2021-05-06 20:00:00+02:00,85.07,2021-05-06 19:00:00+02:00
3020,2021-05-06 21:00:00+02:00,79.73,2021-05-06 20:00:00+02:00
3021,2021-05-06 22:00:00+02:00,79.59,2021-05-06 21:00:00+02:00
3022,2021-05-06 23:00:00+02:00,76.74,2021-05-06 22:00:00+02:00
3023,2021-05-07 00:00:00+02:00,62.5,2021-05-06 23:00:00+02:00
3024,2021-05-07 01:00:00+02:00,59.72,2021-05-07 00:00:00+02:00
3025,2021-05-07 02:00:00+02:00,58.05,2021-05-07 01:00:00+02:00
3026,2021-05-07 03:00:00+02:00,57.58,2021-05-07 02:00:00+02:00
3027,2021-05-07 04:00:00+02:00,57.56,2021-05-07 03:00:00+02:00
3028,2021-05-07 05:00:00+02:00,58.25,2021-05-07 04:00:00+02:00
3029,2021-05-07 06:00:00+02:00,67.1,2021-05-07 05:00:00+02:00
3030,2021-05-07 07:00:00+02:00,77.97,2021-05-07 06:00:00+02:00
3031,2021-05-07 08:00:00+02:00,88.76,2021-05-07 07:00:00+02:00
3032,2021-05-07 09:00:00+02:00,98.93,2021-05-07 08:00:00+02:00
3033,2021-05-07 10:00:00+02:00,82.03,2021-05-07 09:00:00+02:00
3034,2021-05-07 11:00:00+02:00,76.76,2021-05-07 10:00:00+02:00
3035,2021-05-07 12:00:00+02:00,75.03,2021-05-07 11:00:00+02:00
3036,2021-05-07 13:00:00+02:00,65.84,2021-05-07 12:00:00+02:00
3037,2021-05-07 14:00:00+02:00,59.97,2021-05-07 13:00:00+02:00
3038,2021-05-07 15:00:00+02:00,54.04,2021-05-07 14:00:00+02:00
3039,2021-05-07 16:00:00+02:00,52.42,2021-05-07 15:00:00+02:00
3040,2021-05-07 17:00:00+02:00,53.26,2021-05-07 16:00:00+02:00
3041,2021-05-07 18:00:00+02:00,55.64,2021-05-07 17:00:00+02:00
3042,2021-05-07 19:00:00+02:00,59.54,2021-05-07 18:00:00+02:00
3043,2021-05-07 20:00:00+02:00,71.4,2021-05-07 19:00:00+02:00
3044,2021-05-07 21:00:00+02:00,59.85,2021-05-07 20:00:00+02:00
3045,2021-05-07 22:00:00+02:00,58.53,2021-05-07 21:00:00+02:00
3046,2021-05-07 23:00:00+02:00,58.21,2021-05-07 22:00:00+02:00
3047,2021-05-08 00:00:00+02:00,54.06,2021-05-07 23:00:00+02:00
3048,2021-05-08 01:00:00+02:00,55.93,2021-05-08 00:00:00+02:00
3049,2021-05-08 02:00:00+02:00,55.92,2021-05-08 01:00:00+02:00
3050,2021-05-08 03:00:00+02:00,57.1,2021-05-08 02:00:00+02:00
3051,2021-05-08 04:00:00+02:00,59.8,2021-05-08 03:00:00+02:00
3052,2021-05-08 05:00:00+02:00,59.8,2021-05-08 04:00:00+02:00
3053,2021-05-08 06:00:00+02:00,57.76,2021-05-08 05:00:00+02:00
3054,2021-05-08 07:00:00+02:00,53.74,2021-05-08 06:00:00+02:00
3055,2021-05-08 08:00:00+02:00,54.45,2021-05-08 07:00:00+02:00
3056,2021-05-08 09:00:00+02:00,55.36,2021-05-08 08:00:00+02:00
3057,2021-05-08 10:00:00+02:00,52.12,2021-05-08 09:00:00+02:00
3058,2021-05-08 11:00:00+02:00,47.48,2021-05-08 10:00:00+02:00
3059,2021-05-08 12:00:00+02:00,43.96,2021-05-08 11:00:00+02:00
3060,2021-05-08 13:00:00+02:00,43.17,2021-05-08 12:00:00+02:00
3061,2021-05-08 14:00:00+02:00,42.63,2021-05-08 13:00:00+02:00
3062,2021-05-08 15:00:00+02:00,41.55,2021-05-08 14:00:00+02:00
3063,2021-05-08 16:00:00+02:00,44.28,2021-05-08 15:00:00+02:00
3064,2021-05-08 17:00:00+02:00,47.86,2021-05-08 16:00:00+02:00
3065,2021-05-08 18:00:00+02:00,50.38,2021-05-08 17:00:00+02:00
3066,2021-05-08 19:00:00+02:00,53.7,2021-05-08 18:00:00+02:00
3067,2021-05-08 20:00:00+02:00,58.83,2021-05-08 19:00:00+02:00
3068,2021-05-08 21:00:00+02:00,61.74,2021-05-08 20:00:00+02:00
3069,2021-05-08 22:00:00+02:00,58.83,2021-05-08 21:00:00+02:00
3070,2021-05-08 23:00:00+02:00,53.71,2021-05-08 22:00:00+02:00
3071,2021-05-09 00:00:00+02:00,50.35,2021-05-08 23:00:00+02:00
3072,2021-05-09 01:00:00+02:00,47.1,2021-05-09 00:00:00+02:00
3073,2021-05-09 02:00:00+02:00,37.19,2021-05-09 01:00:00+02:00
3074,2021-05-09 03:00:00+02:00,28.17,2021-05-09 02:00:00+02:00
3075,2021-05-09 04:00:00+02:00,28.14,2021-05-09 03:00:00+02:00
3076,2021-05-09 05:00:00+02:00,28.14,2021-05-09 04:00:00+02:00
3077,2021-05-09 06:00:00+02:00,28.14,2021-05-09 05:00:00+02:00
3078,2021-05-09 07:00:00+02:00,29.38,2021-05-09 06:00:00+02:00
3079,2021-05-09 08:00:00+02:00,24.29,2021-05-09 07:00:00+02:00
3080,2021-05-09 09:00:00+02:00,27.73,2021-05-09 08:00:00+02:00
3081,2021-05-09 10:00:00+02:00,38.41,2021-05-09 09:00:00+02:00
3082,2021-05-09 11:00:00+02:00,42.14,2021-05-09 10:00:00+02:00
3083,2021-05-09 12:00:00+02:00,42.77,2021-05-09 11:00:00+02:00
3084,2021-05-09 13:00:00+02:00,42.78,2021-05-09 12:00:00+02:00
3085,2021-05-09 14:00:00+02:00,41.91,2021-05-09 13:00:00+02:00
3086,2021-05-09 15:00:00+02:00,42.33,2021-05-09 14:00:00+02:00
3087,2021-05-09 16:00:00+02:00,42.13,2021-05-09 15:00:00+02:00
3088,2021-05-09 17:00:00+02:00,40.62,2021-05-09 16:00:00+02:00
3089,2021-05-09 18:00:00+02:00,39.86,2021-05-09 17:00:00+02:00
3090,2021-05-09 19:00:00+02:00,46.07,2021-05-09 18:00:00+02:00
3091,2021-05-09 20:00:00+02:00,50.85,2021-05-09 19:00:00+02:00
3092,2021-05-09 21:00:00+02:00,51.7,2021-05-09 20:00:00+02:00
3093,2021-05-09 22:00:00+02:00,52.66,2021-05-09 21:00:00+02:00
3094,2021-05-09 23:00:00+02:00,52.38,2021-05-09 22:00:00+02:00
3095,2021-05-10 00:00:00+02:00,50.92,2021-05-09 23:00:00+02:00
3096,2021-05-10 01:00:00+02:00,46.25,2021-05-10 00:00:00+02:00
3097,2021-05-10 02:00:00+02:00,43.36,2021-05-10 01:00:00+02:00
3098,2021-05-10 03:00:00+02:00,41.18,2021-05-10 02:00:00+02:00
3099,2021-05-10 04:00:00+02:00,36.51,2021-05-10 03:00:00+02:00
3100,2021-05-10 05:00:00+02:00,40.28,2021-05-10 04:00:00+02:00
3101,2021-05-10 06:00:00+02:00,45.61,2021-05-10 05:00:00+02:00
3102,2021-05-10 07:00:00+02:00,51.32,2021-05-10 06:00:00+02:00
3103,2021-05-10 08:00:00+02:00,55.84,2021-05-10 07:00:00+02:00
3104,2021-05-10 09:00:00+02:00,57.59,2021-05-10 08:00:00+02:00
3105,2021-05-10 10:00:00+02:00,54.43,2021-05-10 09:00:00+02:00
3106,2021-05-10 11:00:00+02:00,51.97,2021-05-10 10:00:00+02:00
3107,2021-05-10 12:00:00+02:00,51.3,2021-05-10 11:00:00+02:00
3108,2021-05-10 13:00:00+02:00,50.76,2021-05-10 12:00:00+02:00
3109,2021-05-10 14:00:00+02:00,47.93,2021-05-10 13:00:00+02:00
3110,2021-05-10 15:00:00+02:00,48.58,2021-05-10 14:00:00+02:00
3111,2021-05-10 16:00:00+02:00,51.37,2021-05-10 15:00:00+02:00
3112,2021-05-10 17:00:00+02:00,51.74,2021-05-10 16:00:00+02:00
3113,2021-05-10 18:00:00+02:00,52.52,2021-05-10 17:00:00+02:00
3114,2021-05-10 19:00:00+02:00,53.0,2021-05-10 18:00:00+02:00
3115,2021-05-10 20:00:00+02:00,53.97,2021-05-10 19:00:00+02:00
3116,2021-05-10 21:00:00+02:00,54.18,2021-05-10 20:00:00+02:00
3117,2021-05-10 22:00:00+02:00,54.05,2021-05-10 21:00:00+02:00
3118,2021-05-10 23:00:00+02:00,54.08,2021-05-10 22:00:00+02:00
3119,2021-05-11 00:00:00+02:00,53.89,2021-05-10 23:00:00+02:00
3120,2021-05-11 01:00:00+02:00,53.31,2021-05-11 00:00:00+02:00
3121,2021-05-11 02:00:00+02:00,52.87,2021-05-11 01:00:00+02:00
3122,2021-05-11 03:00:00+02:00,52.78,2021-05-11 02:00:00+02:00
3123,2021-05-11 04:00:00+02:00,52.78,2021-05-11 03:00:00+02:00
3124,2021-05-11 05:00:00+02:00,52.85,2021-05-11 04:00:00+02:00
3125,2021-05-11 06:00:00+02:00,53.31,2021-05-11 05:00:00+02:00
3126,2021-05-11 07:00:00+02:00,53.27,2021-05-11 06:00:00+02:00
3127,2021-05-11 08:00:00+02:00,55.53,2021-05-11 07:00:00+02:00
3128,2021-05-11 09:00:00+02:00,56.96,2021-05-11 08:00:00+02:00
3129,2021-05-11 10:00:00+02:00,55.72,2021-05-11 09:00:00+02:00
3130,2021-05-11 11:00:00+02:00,55.49,2021-05-11 10:00:00+02:00
3131,2021-05-11 12:00:00+02:00,55.12,2021-05-11 11:00:00+02:00
3132,2021-05-11 13:00:00+02:00,55.57,2021-05-11 12:00:00+02:00
3133,2021-05-11 14:00:00+02:00,55.02,2021-05-11 13:00:00+02:00
3134,2021-05-11 15:00:00+02:00,54.02,2021-05-11 14:00:00+02:00
3135,2021-05-11 16:00:00+02:00,54.04,2021-05-11 15:00:00+02:00
3136,2021-05-11 17:00:00+02:00,54.23,2021-05-11 16:00:00+02:00
3137,2021-05-11 18:00:00+02:00,54.14,2021-05-11 17:00:00+02:00
3138,2021-05-11 19:00:00+02:00,55.18,2021-05-11 18:00:00+02:00
3139,2021-05-11 20:00:00+02:00,55.04,2021-05-11 19:00:00+02:00
3140,2021-05-11 21:00:00+02:00,54.5,2021-05-11 20:00:00+02:00
3141,2021-05-11 22:00:00+02:00,54.56,2021-05-11 21:00:00+02:00
3142,2021-05-11 23:00:00+02:00,54.31,2021-05-11 22:00:00+02:00
3143,2021-05-12 00:00:00+02:00,54.16,2021-05-11 23:00:00+02:00
3144,2021-05-12 01:00:00+02:00,52.97,2021-05-12 00:00:00+02:00
3145,2021-05-12 02:00:00+02:00,52.61,2021-05-12 01:00:00+02:00
3146,2021-05-12 03:00:00+02:00,52.56,2021-05-12 02:00:00+02:00
3147,2021-05-12 04:00:00+02:00,52.48,2021-05-12 03:00:00+02:00
3148,2021-05-12 05:00:00+02:00,52.56,2021-05-12 04:00:00+02:00
3149,2021-05-12 06:00:00+02:00,52.72,2021-05-12 05:00:00+02:00
3150,2021-05-12 07:00:00+02:00,52.64,2021-05-12 06:00:00+02:00
3151,2021-05-12 08:00:00+02:00,54.93,2021-05-12 07:00:00+02:00
3152,2021-05-12 09:00:00+02:00,56.09,2021-05-12 08:00:00+02:00
3153,2021-05-12 10:00:00+02:00,55.82,2021-05-12 09:00:00+02:00
3154,2021-05-12 11:00:00+02:00,55.17,2021-05-12 10:00:00+02:00
3155,2021-05-12 12:00:00+02:00,55.34,2021-05-12 11:00:00+02:00
3156,2021-05-12 13:00:00+02:00,54.99,2021-05-12 12:00:00+02:00
3157,2021-05-12 14:00:00+02:00,54.67,2021-05-12 13:00:00+02:00
3158,2021-05-12 15:00:00+02:00,53.7,2021-05-12 14:00:00+02:00
3159,2021-05-12 16:00:00+02:00,53.07,2021-05-12 15:00:00+02:00
3160,2021-05-12 17:00:00+02:00,52.71,2021-05-12 16:00:00+02:00
3161,2021-05-12 18:00:00+02:00,53.49,2021-05-12 17:00:00+02:00
3162,2021-05-12 19:00:00+02:00,54.91,2021-05-12 18:00:00+02:00
3163,2021-05-12 20:00:00+02:00,55.4,2021-05-12 19:00:00+02:00
3164,2021-05-12 21:00:00+02:00,53.85,2021-05-12 20:00:00+02:00
3165,2021-05-12 22:00:00+02:00,53.73,2021-05-12 21:00:00+02:00
3166,2021-05-12 23:00:00+02:00,53.62,2021-05-12 22:00:00+02:00
3167,2021-05-13 00:00:00+02:00,52.67,2021-05-12 23:00:00+02:00
3168,2021-05-13 01:00:00+02:00,51.59,2021-05-13 00:00:00+02:00
3169,2021-05-13 02:00:00+02:00,51.04,2021-05-13 01:00:00+02:00
3170,2021-05-13 03:00:00+02:00,50.86,2021-05-13 02:00:00+02:00
3171,2021-05-13 04:00:00+02:00,50.82,2021-05-13 03:00:00+02:00
3172,2021-05-13 05:00:00+02:00,50.81,2021-05-13 04:00:00+02:00
3173,2021-05-13 06:00:00+02:00,50.9,2021-05-13 05:00:00+02:00
3174,2021-05-13 07:00:00+02:00,50.66,2021-05-13 06:00:00+02:00
3175,2021-05-13 08:00:00+02:00,50.71,2021-05-13 07:00:00+02:00
3176,2021-05-13 09:00:00+02:00,51.53,2021-05-13 08:00:00+02:00
3177,2021-05-13 10:00:00+02:00,52.92,2021-05-13 09:00:00+02:00
3178,2021-05-13 11:00:00+02:00,52.59,2021-05-13 10:00:00+02:00
3179,2021-05-13 12:00:00+02:00,52.13,2021-05-13 11:00:00+02:00
3180,2021-05-13 13:00:00+02:00,51.83,2021-05-13 12:00:00+02:00
3181,2021-05-13 14:00:00+02:00,50.3,2021-05-13 13:00:00+02:00
3182,2021-05-13 15:00:00+02:00,47.71,2021-05-13 14:00:00+02:00
3183,2021-05-13 16:00:00+02:00,46.77,2021-05-13 15:00:00+02:00
3184,2021-05-13 17:00:00+02:00,48.5,2021-05-13 16:00:00+02:00
3185,2021-05-13 18:00:00+02:00,50.7,2021-05-13 17:00:00+02:00
3186,2021-05-13 19:00:00+02:00,51.4,2021-05-13 18:00:00+02:00
3187,2021-05-13 20:00:00+02:00,51.45,2021-05-13 19:00:00+02:00
3188,2021-05-13 21:00:00+02:00,50.82,2021-05-13 20:00:00+02:00
3189,2021-05-13 22:00:00+02:00,50.82,2021-05-13 21:00:00+02:00
3190,2021-05-13 23:00:00+02:00,50.88,2021-05-13 22:00:00+02:00
3191,2021-05-14 00:00:00+02:00,50.94,2021-05-13 23:00:00+02:00
3192,2021-05-14 01:00:00+02:00,51.1,2021-05-14 00:00:00+02:00
3193,2021-05-14 02:00:00+02:00,50.83,2021-05-14 01:00:00+02:00
3194,2021-05-14 03:00:00+02:00,50.76,2021-05-14 02:00:00+02:00
3195,2021-05-14 04:00:00+02:00,50.79,2021-05-14 03:00:00+02:00
3196,2021-05-14 05:00:00+02:00,50.84,2021-05-14 04:00:00+02:00
3197,2021-05-14 06:00:00+02:00,51.0,2021-05-14 05:00:00+02:00
3198,2021-05-14 07:00:00+02:00,51.08,2021-05-14 06:00:00+02:00
3199,2021-05-14 08:00:00+02:00,53.38,2021-05-14 07:00:00+02:00
3200,2021-05-14 09:00:00+02:00,54.24,2021-05-14 08:00:00+02:00
3201,2021-05-14 10:00:00+02:00,54.29,2021-05-14 09:00:00+02:00
3202,2021-05-14 11:00:00+02:00,53.83,2021-05-14 10:00:00+02:00
3203,2021-05-14 12:00:00+02:00,53.6,2021-05-14 11:00:00+02:00
3204,2021-05-14 13:00:00+02:00,52.98,2021-05-14 12:00:00+02:00
3205,2021-05-14 14:00:00+02:00,52.48,2021-05-14 13:00:00+02:00
3206,2021-05-14 15:00:00+02:00,51.07,2021-05-14 14:00:00+02:00
3207,2021-05-14 16:00:00+02:00,50.95,2021-05-14 15:00:00+02:00
3208,2021-05-14 17:00:00+02:00,50.98,2021-05-14 16:00:00+02:00
3209,2021-05-14 18:00:00+02:00,51.16,2021-05-14 17:00:00+02:00
3210,2021-05-14 19:00:00+02:00,52.42,2021-05-14 18:00:00+02:00
3211,2021-05-14 20:00:00+02:00,52.07,2021-05-14 19:00:00+02:00
3212,2021-05-14 21:00:00+02:00,50.92,2021-05-14 20:00:00+02:00
3213,2021-05-14 22:00:00+02:00,50.99,2021-05-14 21:00:00+02:00
3214,2021-05-14 23:00:00+02:00,51.23,2021-05-14 22:00:00+02:00
3215,2021-05-15 00:00:00+02:00,51.01,2021-05-14 23:00:00+02:00
3216,2021-05-15 01:00:00+02:00,50.94,2021-05-15 00:00:00+02:00
3217,2021-05-15 02:00:00+02:00,50.53,2021-05-15 01:00:00+02:00
3218,2021-05-15 03:00:00+02:00,50.04,2021-05-15 02:00:00+02:00
3219,2021-05-15 04:00:00+02:00,50.04,2021-05-15 03:00:00+02:00
3220,2021-05-15 05:00:00+02:00,49.63,2021-05-15 04:00:00+02:00
3221,2021-05-15 06:00:00+02:00,49.45,2021-05-15 05:00:00+02:00
3222,2021-05-15 07:00:00+02:00,50.06,2021-05-15 06:00:00+02:00
3223,2021-05-15 08:00:00+02:00,48.8,2021-05-15 07:00:00+02:00
3224,2021-05-15 09:00:00+02:00,50.12,2021-05-15 08:00:00+02:00
3225,2021-05-15 10:00:00+02:00,50.54,2021-05-15 09:00:00+02:00
3226,2021-05-15 11:00:00+02:00,50.77,2021-05-15 10:00:00+02:00
3227,2021-05-15 12:00:00+02:00,50.75,2021-05-15 11:00:00+02:00
3228,2021-05-15 13:00:00+02:00,50.3,2021-05-15 12:00:00+02:00
3229,2021-05-15 14:00:00+02:00,47.08,2021-05-15 13:00:00+02:00
3230,2021-05-15 15:00:00+02:00,44.02,2021-05-15 14:00:00+02:00
3231,2021-05-15 16:00:00+02:00,46.44,2021-05-15 15:00:00+02:00
3232,2021-05-15 17:00:00+02:00,49.82,2021-05-15 16:00:00+02:00
3233,2021-05-15 18:00:00+02:00,51.22,2021-05-15 17:00:00+02:00
3234,2021-05-15 19:00:00+02:00,51.46,2021-05-15 18:00:00+02:00
3235,2021-05-15 20:00:00+02:00,51.37,2021-05-15 19:00:00+02:00
3236,2021-05-15 21:00:00+02:00,51.08,2021-05-15 20:00:00+02:00
3237,2021-05-15 22:00:00+02:00,50.62,2021-05-15 21:00:00+02:00
3238,2021-05-15 23:00:00+02:00,50.33,2021-05-15 22:00:00+02:00
3239,2021-05-16 00:00:00+02:00,48.94,2021-05-15 23:00:00+02:00
3240,2021-05-16 01:00:00+02:00,51.42,2021-05-16 00:00:00+02:00
3241,2021-05-16 02:00:00+02:00,46.51,2021-05-16 01:00:00+02:00
3242,2021-05-16 03:00:00+02:00,40.47,2021-05-16 02:00:00+02:00
3243,2021-05-16 04:00:00+02:00,33.61,2021-05-16 03:00:00+02:00
3244,2021-05-16 05:00:00+02:00,28.97,2021-05-16 04:00:00+02:00
3245,2021-05-16 06:00:00+02:00,28.19,2021-05-16 05:00:00+02:00
3246,2021-05-16 07:00:00+02:00,22.82,2021-05-16 06:00:00+02:00
3247,2021-05-16 08:00:00+02:00,24.61,2021-05-16 07:00:00+02:00
3248,2021-05-16 09:00:00+02:00,30.59,2021-05-16 08:00:00+02:00
3249,2021-05-16 10:00:00+02:00,31.95,2021-05-16 09:00:00+02:00
3250,2021-05-16 11:00:00+02:00,25.04,2021-05-16 10:00:00+02:00
3251,2021-05-16 12:00:00+02:00,30.18,2021-05-16 11:00:00+02:00
3252,2021-05-16 13:00:00+02:00,24.89,2021-05-16 12:00:00+02:00
3253,2021-05-16 14:00:00+02:00,15.4,2021-05-16 13:00:00+02:00
3254,2021-05-16 15:00:00+02:00,13.53,2021-05-16 14:00:00+02:00
3255,2021-05-16 16:00:00+02:00,20.5,2021-05-16 15:00:00+02:00
3256,2021-05-16 17:00:00+02:00,27.1,2021-05-16 16:00:00+02:00
3257,2021-05-16 18:00:00+02:00,45.6,2021-05-16 17:00:00+02:00
3258,2021-05-16 19:00:00+02:00,50.72,2021-05-16 18:00:00+02:00
3259,2021-05-16 20:00:00+02:00,52.62,2021-05-16 19:00:00+02:00
3260,2021-05-16 21:00:00+02:00,53.33,2021-05-16 20:00:00+02:00
3261,2021-05-16 22:00:00+02:00,53.49,2021-05-16 21:00:00+02:00
3262,2021-05-16 23:00:00+02:00,52.86,2021-05-16 22:00:00+02:00
3263,2021-05-17 00:00:00+02:00,51.04,2021-05-16 23:00:00+02:00
3264,2021-05-17 01:00:00+02:00,51.35,2021-05-17 00:00:00+02:00
3265,2021-05-17 02:00:00+02:00,50.91,2021-05-17 01:00:00+02:00
3266,2021-05-17 03:00:00+02:00,50.72,2021-05-17 02:00:00+02:00
3267,2021-05-17 04:00:00+02:00,50.68,2021-05-17 03:00:00+02:00
3268,2021-05-17 05:00:00+02:00,50.71,2021-05-17 04:00:00+02:00
3269,2021-05-17 06:00:00+02:00,50.48,2021-05-17 05:00:00+02:00
3270,2021-05-17 07:00:00+02:00,53.53,2021-05-17 06:00:00+02:00
3271,2021-05-17 08:00:00+02:00,55.09,2021-05-17 07:00:00+02:00
3272,2021-05-17 09:00:00+02:00,56.62,2021-05-17 08:00:00+02:00
3273,2021-05-17 10:00:00+02:00,57.02,2021-05-17 09:00:00+02:00
3274,2021-05-17 11:00:00+02:00,57.06,2021-05-17 10:00:00+02:00
3275,2021-05-17 12:00:00+02:00,56.6,2021-05-17 11:00:00+02:00
3276,2021-05-17 13:00:00+02:00,56.13,2021-05-17 12:00:00+02:00
3277,2021-05-17 14:00:00+02:00,56.11,2021-05-17 13:00:00+02:00
3278,2021-05-17 15:00:00+02:00,55.28,2021-05-17 14:00:00+02:00
3279,2021-05-17 16:00:00+02:00,54.37,2021-05-17 15:00:00+02:00
3280,2021-05-17 17:00:00+02:00,54.24,2021-05-17 16:00:00+02:00
3281,2021-05-17 18:00:00+02:00,54.4,2021-05-17 17:00:00+02:00
3282,2021-05-17 19:00:00+02:00,54.84,2021-05-17 18:00:00+02:00
3283,2021-05-17 20:00:00+02:00,54.68,2021-05-17 19:00:00+02:00
3284,2021-05-17 21:00:00+02:00,52.16,2021-05-17 20:00:00+02:00
3285,2021-05-17 22:00:00+02:00,52.19,2021-05-17 21:00:00+02:00
3286,2021-05-17 23:00:00+02:00,51.48,2021-05-17 22:00:00+02:00
3287,2021-05-18 00:00:00+02:00,50.62,2021-05-17 23:00:00+02:00
3288,2021-05-18 01:00:00+02:00,51.73,2021-05-18 00:00:00+02:00
3289,2021-05-18 02:00:00+02:00,51.37,2021-05-18 01:00:00+02:00
3290,2021-05-18 03:00:00+02:00,51.28,2021-05-18 02:00:00+02:00
3291,2021-05-18 04:00:00+02:00,51.31,2021-05-18 03:00:00+02:00
3292,2021-05-18 05:00:00+02:00,51.37,2021-05-18 04:00:00+02:00
3293,2021-05-18 06:00:00+02:00,51.66,2021-05-18 05:00:00+02:00
3294,2021-05-18 07:00:00+02:00,55.16,2021-05-18 06:00:00+02:00
3295,2021-05-18 08:00:00+02:00,58.04,2021-05-18 07:00:00+02:00
3296,2021-05-18 09:00:00+02:00,61.92,2021-05-18 08:00:00+02:00
3297,2021-05-18 10:00:00+02:00,59.92,2021-05-18 09:00:00+02:00
3298,2021-05-18 11:00:00+02:00,58.75,2021-05-18 10:00:00+02:00
3299,2021-05-18 12:00:00+02:00,58.1,2021-05-18 11:00:00+02:00
3300,2021-05-18 13:00:00+02:00,57.62,2021-05-18 12:00:00+02:00
3301,2021-05-18 14:00:00+02:00,56.84,2021-05-18 13:00:00+02:00
3302,2021-05-18 15:00:00+02:00,56.17,2021-05-18 14:00:00+02:00
3303,2021-05-18 16:00:00+02:00,55.64,2021-05-18 15:00:00+02:00
3304,2021-05-18 17:00:00+02:00,55.74,2021-05-18 16:00:00+02:00
3305,2021-05-18 18:00:00+02:00,57.71,2021-05-18 17:00:00+02:00
3306,2021-05-18 19:00:00+02:00,57.67,2021-05-18 18:00:00+02:00
3307,2021-05-18 20:00:00+02:00,57.22,2021-05-18 19:00:00+02:00
3308,2021-05-18 21:00:00+02:00,56.48,2021-05-18 20:00:00+02:00
3309,2021-05-18 22:00:00+02:00,56.37,2021-05-18 21:00:00+02:00
3310,2021-05-18 23:00:00+02:00,55.31,2021-05-18 22:00:00+02:00
3311,2021-05-19 00:00:00+02:00,52.63,2021-05-18 23:00:00+02:00
3312,2021-05-19 01:00:00+02:00,51.97,2021-05-19 00:00:00+02:00
3313,2021-05-19 02:00:00+02:00,51.7,2021-05-19 01:00:00+02:00
3314,2021-05-19 03:00:00+02:00,51.24,2021-05-19 02:00:00+02:00
3315,2021-05-19 04:00:00+02:00,51.29,2021-05-19 03:00:00+02:00
3316,2021-05-19 05:00:00+02:00,51.37,2021-05-19 04:00:00+02:00
3317,2021-05-19 06:00:00+02:00,51.78,2021-05-19 05:00:00+02:00
3318,2021-05-19 07:00:00+02:00,55.67,2021-05-19 06:00:00+02:00
3319,2021-05-19 08:00:00+02:00,58.2,2021-05-19 07:00:00+02:00
3320,2021-05-19 09:00:00+02:00,59.04,2021-05-19 08:00:00+02:00
3321,2021-05-19 10:00:00+02:00,57.82,2021-05-19 09:00:00+02:00
3322,2021-05-19 11:00:00+02:00,57.45,2021-05-19 10:00:00+02:00
3323,2021-05-19 12:00:00+02:00,56.66,2021-05-19 11:00:00+02:00
3324,2021-05-19 13:00:00+02:00,56.23,2021-05-19 12:00:00+02:00
3325,2021-05-19 14:00:00+02:00,56.39,2021-05-19 13:00:00+02:00
3326,2021-05-19 15:00:00+02:00,55.95,2021-05-19 14:00:00+02:00
3327,2021-05-19 16:00:00+02:00,54.77,2021-05-19 15:00:00+02:00
3328,2021-05-19 17:00:00+02:00,54.56,2021-05-19 16:00:00+02:00
3329,2021-05-19 18:00:00+02:00,53.99,2021-05-19 17:00:00+02:00
3330,2021-05-19 19:00:00+02:00,55.43,2021-05-19 18:00:00+02:00
3331,2021-05-19 20:00:00+02:00,55.07,2021-05-19 19:00:00+02:00
3332,2021-05-19 21:00:00+02:00,53.47,2021-05-19 20:00:00+02:00
3333,2021-05-19 22:00:00+02:00,53.05,2021-05-19 21:00:00+02:00
3334,2021-05-19 23:00:00+02:00,52.09,2021-05-19 22:00:00+02:00
3335,2021-05-20 00:00:00+02:00,51.56,2021-05-19 23:00:00+02:00
3336,2021-05-20 01:00:00+02:00,51.8,2021-05-20 00:00:00+02:00
3337,2021-05-20 02:00:00+02:00,50.88,2021-05-20 01:00:00+02:00
3338,2021-05-20 03:00:00+02:00,50.41,2021-05-20 02:00:00+02:00
3339,2021-05-20 04:00:00+02:00,49.38,2021-05-20 03:00:00+02:00
3340,2021-05-20 05:00:00+02:00,48.91,2021-05-20 04:00:00+02:00
3341,2021-05-20 06:00:00+02:00,48.46,2021-05-20 05:00:00+02:00
3342,2021-05-20 07:00:00+02:00,53.51,2021-05-20 06:00:00+02:00
3343,2021-05-20 08:00:00+02:00,56.09,2021-05-20 07:00:00+02:00
3344,2021-05-20 09:00:00+02:00,58.02,2021-05-20 08:00:00+02:00
3345,2021-05-20 10:00:00+02:00,55.89,2021-05-20 09:00:00+02:00
3346,2021-05-20 11:00:00+02:00,57.24,2021-05-20 10:00:00+02:00
3347,2021-05-20 12:00:00+02:00,54.49,2021-05-20 11:00:00+02:00
3348,2021-05-20 13:00:00+02:00,53.81,2021-05-20 12:00:00+02:00
3349,2021-05-20 14:00:00+02:00,53.54,2021-05-20 13:00:00+02:00
3350,2021-05-20 15:00:00+02:00,52.38,2021-05-20 14:00:00+02:00
3351,2021-05-20 16:00:00+02:00,51.72,2021-05-20 15:00:00+02:00
3352,2021-05-20 17:00:00+02:00,52.32,2021-05-20 16:00:00+02:00
3353,2021-05-20 18:00:00+02:00,53.57,2021-05-20 17:00:00+02:00
3354,2021-05-20 19:00:00+02:00,55.19,2021-05-20 18:00:00+02:00
3355,2021-05-20 20:00:00+02:00,55.53,2021-05-20 19:00:00+02:00
3356,2021-05-20 21:00:00+02:00,54.04,2021-05-20 20:00:00+02:00
3357,2021-05-20 22:00:00+02:00,53.54,2021-05-20 21:00:00+02:00
3358,2021-05-20 23:00:00+02:00,53.34,2021-05-20 22:00:00+02:00
3359,2021-05-21 00:00:00+02:00,52.85,2021-05-20 23:00:00+02:00
3360,2021-05-21 01:00:00+02:00,51.89,2021-05-21 00:00:00+02:00
3361,2021-05-21 02:00:00+02:00,45.74,2021-05-21 01:00:00+02:00
3362,2021-05-21 03:00:00+02:00,38.15,2021-05-21 02:00:00+02:00
3363,2021-05-21 04:00:00+02:00,8.35,2021-05-21 03:00:00+02:00
3364,2021-05-21 05:00:00+02:00,7.44,2021-05-21 04:00:00+02:00
3365,2021-05-21 06:00:00+02:00,22.03,2021-05-21 05:00:00+02:00
3366,2021-05-21 07:00:00+02:00,50.74,2021-05-21 06:00:00+02:00
3367,2021-05-21 08:00:00+02:00,59.39,2021-05-21 07:00:00+02:00
3368,2021-05-21 09:00:00+02:00,60.31,2021-05-21 08:00:00+02:00
3369,2021-05-21 10:00:00+02:00,52.58,2021-05-21 09:00:00+02:00
3370,2021-05-21 11:00:00+02:00,42.4,2021-05-21 10:00:00+02:00
3371,2021-05-21 12:00:00+02:00,25.75,2021-05-21 11:00:00+02:00
3372,2021-05-21 13:00:00+02:00,22.46,2021-05-21 12:00:00+02:00
3373,2021-05-21 14:00:00+02:00,20.64,2021-05-21 13:00:00+02:00
3374,2021-05-21 15:00:00+02:00,17.71,2021-05-21 14:00:00+02:00
3375,2021-05-21 16:00:00+02:00,6.94,2021-05-21 15:00:00+02:00
3376,2021-05-21 17:00:00+02:00,12.72,2021-05-21 16:00:00+02:00
3377,2021-05-21 18:00:00+02:00,21.46,2021-05-21 17:00:00+02:00
3378,2021-05-21 19:00:00+02:00,46.27,2021-05-21 18:00:00+02:00
3379,2021-05-21 20:00:00+02:00,51.37,2021-05-21 19:00:00+02:00
3380,2021-05-21 21:00:00+02:00,50.77,2021-05-21 20:00:00+02:00
3381,2021-05-21 22:00:00+02:00,51.52,2021-05-21 21:00:00+02:00
3382,2021-05-21 23:00:00+02:00,51.01,2021-05-21 22:00:00+02:00
3383,2021-05-22 00:00:00+02:00,45.2,2021-05-21 23:00:00+02:00
3384,2021-05-22 01:00:00+02:00,37.51,2021-05-22 00:00:00+02:00
3385,2021-05-22 02:00:00+02:00,9.13,2021-05-22 01:00:00+02:00
3386,2021-05-22 03:00:00+02:00,0.96,2021-05-22 02:00:00+02:00
3387,2021-05-22 04:00:00+02:00,0.23,2021-05-22 03:00:00+02:00
3388,2021-05-22 05:00:00+02:00,0.05,2021-05-22 04:00:00+02:00
3389,2021-05-22 06:00:00+02:00,0.05,2021-05-22 05:00:00+02:00
3390,2021-05-22 07:00:00+02:00,0.18,2021-05-22 06:00:00+02:00
3391,2021-05-22 08:00:00+02:00,0.59,2021-05-22 07:00:00+02:00
3392,2021-05-22 09:00:00+02:00,1.4,2021-05-22 08:00:00+02:00
3393,2021-05-22 10:00:00+02:00,9.94,2021-05-22 09:00:00+02:00
3394,2021-05-22 11:00:00+02:00,20.38,2021-05-22 10:00:00+02:00
3395,2021-05-22 12:00:00+02:00,21.42,2021-05-22 11:00:00+02:00
3396,2021-05-22 13:00:00+02:00,20.04,2021-05-22 12:00:00+02:00
3397,2021-05-22 14:00:00+02:00,18.12,2021-05-22 13:00:00+02:00
3398,2021-05-22 15:00:00+02:00,10.82,2021-05-22 14:00:00+02:00
3399,2021-05-22 16:00:00+02:00,10.06,2021-05-22 15:00:00+02:00
3400,2021-05-22 17:00:00+02:00,17.47,2021-05-22 16:00:00+02:00
3401,2021-05-22 18:00:00+02:00,29.02,2021-05-22 17:00:00+02:00
3402,2021-05-22 19:00:00+02:00,28.86,2021-05-22 18:00:00+02:00
3403,2021-05-22 20:00:00+02:00,42.2,2021-05-22 19:00:00+02:00
3404,2021-05-22 21:00:00+02:00,47.48,2021-05-22 20:00:00+02:00
3405,2021-05-22 22:00:00+02:00,49.59,2021-05-22 21:00:00+02:00
3406,2021-05-22 23:00:00+02:00,48.21,2021-05-22 22:00:00+02:00
3407,2021-05-23 00:00:00+02:00,31.04,2021-05-22 23:00:00+02:00
3408,2021-05-23 01:00:00+02:00,25.48,2021-05-23 00:00:00+02:00
3409,2021-05-23 02:00:00+02:00,25.44,2021-05-23 01:00:00+02:00
3410,2021-05-23 03:00:00+02:00,18.58,2021-05-23 02:00:00+02:00
3411,2021-05-23 04:00:00+02:00,17.07,2021-05-23 03:00:00+02:00
3412,2021-05-23 05:00:00+02:00,16.68,2021-05-23 04:00:00+02:00
3413,2021-05-23 06:00:00+02:00,16.81,2021-05-23 05:00:00+02:00
3414,2021-05-23 07:00:00+02:00,17.12,2021-05-23 06:00:00+02:00
3415,2021-05-23 08:00:00+02:00,15.7,2021-05-23 07:00:00+02:00
3416,2021-05-23 09:00:00+02:00,13.79,2021-05-23 08:00:00+02:00
3417,2021-05-23 10:00:00+02:00,14.42,2021-05-23 09:00:00+02:00
3418,2021-05-23 11:00:00+02:00,11.43,2021-05-23 10:00:00+02:00
3419,2021-05-23 12:00:00+02:00,12.08,2021-05-23 11:00:00+02:00
3420,2021-05-23 13:00:00+02:00,10.62,2021-05-23 12:00:00+02:00
3421,2021-05-23 14:00:00+02:00,10.76,2021-05-23 13:00:00+02:00
3422,2021-05-23 15:00:00+02:00,10.09,2021-05-23 14:00:00+02:00
3423,2021-05-23 16:00:00+02:00,14.03,2021-05-23 15:00:00+02:00
3424,2021-05-23 17:00:00+02:00,15.83,2021-05-23 16:00:00+02:00
3425,2021-05-23 18:00:00+02:00,38.96,2021-05-23 17:00:00+02:00
3426,2021-05-23 19:00:00+02:00,47.68,2021-05-23 18:00:00+02:00
3427,2021-05-23 20:00:00+02:00,52.73,2021-05-23 19:00:00+02:00
3428,2021-05-23 21:00:00+02:00,53.62,2021-05-23 20:00:00+02:00
3429,2021-05-23 22:00:00+02:00,56.64,2021-05-23 21:00:00+02:00
3430,2021-05-23 23:00:00+02:00,59.68,2021-05-23 22:00:00+02:00
3431,2021-05-24 00:00:00+02:00,55.99,2021-05-23 23:00:00+02:00
3432,2021-05-24 01:00:00+02:00,53.36,2021-05-24 00:00:00+02:00
3433,2021-05-24 02:00:00+02:00,48.92,2021-05-24 01:00:00+02:00
3434,2021-05-24 03:00:00+02:00,43.64,2021-05-24 02:00:00+02:00
3435,2021-05-24 04:00:00+02:00,35.1,2021-05-24 03:00:00+02:00
3436,2021-05-24 05:00:00+02:00,12.57,2021-05-24 04:00:00+02:00
3437,2021-05-24 06:00:00+02:00,17.31,2021-05-24 05:00:00+02:00
3438,2021-05-24 07:00:00+02:00,24.74,2021-05-24 06:00:00+02:00
3439,2021-05-24 08:00:00+02:00,35.28,2021-05-24 07:00:00+02:00
3440,2021-05-24 09:00:00+02:00,37.8,2021-05-24 08:00:00+02:00
3441,2021-05-24 10:00:00+02:00,44.08,2021-05-24 09:00:00+02:00
3442,2021-05-24 11:00:00+02:00,44.11,2021-05-24 10:00:00+02:00
3443,2021-05-24 12:00:00+02:00,45.0,2021-05-24 11:00:00+02:00
3444,2021-05-24 13:00:00+02:00,45.64,2021-05-24 12:00:00+02:00
3445,2021-05-24 14:00:00+02:00,40.14,2021-05-24 13:00:00+02:00
3446,2021-05-24 15:00:00+02:00,36.35,2021-05-24 14:00:00+02:00
3447,2021-05-24 16:00:00+02:00,39.22,2021-05-24 15:00:00+02:00
3448,2021-05-24 17:00:00+02:00,43.71,2021-05-24 16:00:00+02:00
3449,2021-05-24 18:00:00+02:00,52.29,2021-05-24 17:00:00+02:00
3450,2021-05-24 19:00:00+02:00,52.73,2021-05-24 18:00:00+02:00
3451,2021-05-24 20:00:00+02:00,55.37,2021-05-24 19:00:00+02:00
3452,2021-05-24 21:00:00+02:00,57.32,2021-05-24 20:00:00+02:00
3453,2021-05-24 22:00:00+02:00,60.0,2021-05-24 21:00:00+02:00
3454,2021-05-24 23:00:00+02:00,60.99,2021-05-24 22:00:00+02:00
3455,2021-05-25 00:00:00+02:00,52.86,2021-05-24 23:00:00+02:00
3456,2021-05-25 01:00:00+02:00,51.79,2021-05-25 00:00:00+02:00
3457,2021-05-25 02:00:00+02:00,48.1,2021-05-25 01:00:00+02:00
3458,2021-05-25 03:00:00+02:00,45.46,2021-05-25 02:00:00+02:00
3459,2021-05-25 04:00:00+02:00,41.61,2021-05-25 03:00:00+02:00
3460,2021-05-25 05:00:00+02:00,43.28,2021-05-25 04:00:00+02:00
3461,2021-05-25 06:00:00+02:00,48.31,2021-05-25 05:00:00+02:00
3462,2021-05-25 07:00:00+02:00,56.3,2021-05-25 06:00:00+02:00
3463,2021-05-25 08:00:00+02:00,58.94,2021-05-25 07:00:00+02:00
3464,2021-05-25 09:00:00+02:00,56.99,2021-05-25 08:00:00+02:00
3465,2021-05-25 10:00:00+02:00,56.39,2021-05-25 09:00:00+02:00
3466,2021-05-25 11:00:00+02:00,56.12,2021-05-25 10:00:00+02:00
3467,2021-05-25 12:00:00+02:00,55.54,2021-05-25 11:00:00+02:00
3468,2021-05-25 13:00:00+02:00,53.46,2021-05-25 12:00:00+02:00
3469,2021-05-25 14:00:00+02:00,49.04,2021-05-25 13:00:00+02:00
3470,2021-05-25 15:00:00+02:00,43.79,2021-05-25 14:00:00+02:00
3471,2021-05-25 16:00:00+02:00,41.97,2021-05-25 15:00:00+02:00
3472,2021-05-25 17:00:00+02:00,44.01,2021-05-25 16:00:00+02:00
3473,2021-05-25 18:00:00+02:00,50.42,2021-05-25 17:00:00+02:00
3474,2021-05-25 19:00:00+02:00,53.58,2021-05-25 18:00:00+02:00
3475,2021-05-25 20:00:00+02:00,53.48,2021-05-25 19:00:00+02:00
3476,2021-05-25 21:00:00+02:00,52.43,2021-05-25 20:00:00+02:00
3477,2021-05-25 22:00:00+02:00,51.92,2021-05-25 21:00:00+02:00
3478,2021-05-25 23:00:00+02:00,50.23,2021-05-25 22:00:00+02:00
3479,2021-05-26 00:00:00+02:00,48.42,2021-05-25 23:00:00+02:00
3480,2021-05-26 01:00:00+02:00,48.41,2021-05-26 00:00:00+02:00
3481,2021-05-26 02:00:00+02:00,48.04,2021-05-26 01:00:00+02:00
3482,2021-05-26 03:00:00+02:00,47.8,2021-05-26 02:00:00+02:00
3483,2021-05-26 04:00:00+02:00,47.82,2021-05-26 03:00:00+02:00
3484,2021-05-26 05:00:00+02:00,48.04,2021-05-26 04:00:00+02:00
3485,2021-05-26 06:00:00+02:00,48.14,2021-05-26 05:00:00+02:00
3486,2021-05-26 07:00:00+02:00,51.64,2021-05-26 06:00:00+02:00
3487,2021-05-26 08:00:00+02:00,53.97,2021-05-26 07:00:00+02:00
3488,2021-05-26 09:00:00+02:00,55.1,2021-05-26 08:00:00+02:00
3489,2021-05-26 10:00:00+02:00,54.18,2021-05-26 09:00:00+02:00
3490,2021-05-26 11:00:00+02:00,54.05,2021-05-26 10:00:00+02:00
3491,2021-05-26 12:00:00+02:00,54.09,2021-05-26 11:00:00+02:00
3492,2021-05-26 13:00:00+02:00,54.07,2021-05-26 12:00:00+02:00
3493,2021-05-26 14:00:00+02:00,54.02,2021-05-26 13:00:00+02:00
3494,2021-05-26 15:00:00+02:00,53.22,2021-05-26 14:00:00+02:00
3495,2021-05-26 16:00:00+02:00,52.92,2021-05-26 15:00:00+02:00
3496,2021-05-26 17:00:00+02:00,52.11,2021-05-26 16:00:00+02:00
3497,2021-05-26 18:00:00+02:00,53.43,2021-05-26 17:00:00+02:00
3498,2021-05-26 19:00:00+02:00,53.87,2021-05-26 18:00:00+02:00
3499,2021-05-26 20:00:00+02:00,53.56,2021-05-26 19:00:00+02:00
3500,2021-05-26 21:00:00+02:00,51.77,2021-05-26 20:00:00+02:00
3501,2021-05-26 22:00:00+02:00,51.37,2021-05-26 21:00:00+02:00
3502,2021-05-26 23:00:00+02:00,50.42,2021-05-26 22:00:00+02:00
3503,2021-05-27 00:00:00+02:00,48.99,2021-05-26 23:00:00+02:00
3504,2021-05-27 01:00:00+02:00,47.54,2021-05-27 00:00:00+02:00
3505,2021-05-27 02:00:00+02:00,47.12,2021-05-27 01:00:00+02:00
3506,2021-05-27 03:00:00+02:00,46.92,2021-05-27 02:00:00+02:00
3507,2021-05-27 04:00:00+02:00,46.89,2021-05-27 03:00:00+02:00
3508,2021-05-27 05:00:00+02:00,46.96,2021-05-27 04:00:00+02:00
3509,2021-05-27 06:00:00+02:00,47.0,2021-05-27 05:00:00+02:00
3510,2021-05-27 07:00:00+02:00,49.83,2021-05-27 06:00:00+02:00
3511,2021-05-27 08:00:00+02:00,53.7,2021-05-27 07:00:00+02:00
3512,2021-05-27 09:00:00+02:00,55.16,2021-05-27 08:00:00+02:00
3513,2021-05-27 10:00:00+02:00,55.09,2021-05-27 09:00:00+02:00
3514,2021-05-27 11:00:00+02:00,54.81,2021-05-27 10:00:00+02:00
3515,2021-05-27 12:00:00+02:00,54.3,2021-05-27 11:00:00+02:00
3516,2021-05-27 13:00:00+02:00,54.05,2021-05-27 12:00:00+02:00
3517,2021-05-27 14:00:00+02:00,53.92,2021-05-27 13:00:00+02:00
3518,2021-05-27 15:00:00+02:00,53.47,2021-05-27 14:00:00+02:00
3519,2021-05-27 16:00:00+02:00,52.86,2021-05-27 15:00:00+02:00
3520,2021-05-27 17:00:00+02:00,52.58,2021-05-27 16:00:00+02:00
3521,2021-05-27 18:00:00+02:00,52.94,2021-05-27 17:00:00+02:00
3522,2021-05-27 19:00:00+02:00,53.1,2021-05-27 18:00:00+02:00
3523,2021-05-27 20:00:00+02:00,53.44,2021-05-27 19:00:00+02:00
3524,2021-05-27 21:00:00+02:00,53.6,2021-05-27 20:00:00+02:00
3525,2021-05-27 22:00:00+02:00,53.38,2021-05-27 21:00:00+02:00
3526,2021-05-27 23:00:00+02:00,52.78,2021-05-27 22:00:00+02:00
3527,2021-05-28 00:00:00+02:00,50.5,2021-05-27 23:00:00+02:00
3528,2021-05-28 01:00:00+02:00,49.47,2021-05-28 00:00:00+02:00
3529,2021-05-28 02:00:00+02:00,48.92,2021-05-28 01:00:00+02:00
3530,2021-05-28 03:00:00+02:00,48.44,2021-05-28 02:00:00+02:00
3531,2021-05-28 04:00:00+02:00,48.36,2021-05-28 03:00:00+02:00
3532,2021-05-28 05:00:00+02:00,48.54,2021-05-28 04:00:00+02:00
3533,2021-05-28 06:00:00+02:00,49.98,2021-05-28 05:00:00+02:00
3534,2021-05-28 07:00:00+02:00,54.03,2021-05-28 06:00:00+02:00
3535,2021-05-28 08:00:00+02:00,55.62,2021-05-28 07:00:00+02:00
3536,2021-05-28 09:00:00+02:00,56.63,2021-05-28 08:00:00+02:00
3537,2021-05-28 10:00:00+02:00,56.04,2021-05-28 09:00:00+02:00
3538,2021-05-28 11:00:00+02:00,55.25,2021-05-28 10:00:00+02:00
3539,2021-05-28 12:00:00+02:00,54.36,2021-05-28 11:00:00+02:00
3540,2021-05-28 13:00:00+02:00,54.05,2021-05-28 12:00:00+02:00
3541,2021-05-28 14:00:00+02:00,55.39,2021-05-28 13:00:00+02:00
3542,2021-05-28 15:00:00+02:00,53.63,2021-05-28 14:00:00+02:00
3543,2021-05-28 16:00:00+02:00,52.73,2021-05-28 15:00:00+02:00
3544,2021-05-28 17:00:00+02:00,52.0,2021-05-28 16:00:00+02:00
3545,2021-05-28 18:00:00+02:00,52.43,2021-05-28 17:00:00+02:00
3546,2021-05-28 19:00:00+02:00,53.41,2021-05-28 18:00:00+02:00
3547,2021-05-28 20:00:00+02:00,53.25,2021-05-28 19:00:00+02:00
3548,2021-05-28 21:00:00+02:00,53.0,2021-05-28 20:00:00+02:00
3549,2021-05-28 22:00:00+02:00,52.93,2021-05-28 21:00:00+02:00
3550,2021-05-28 23:00:00+02:00,51.89,2021-05-28 22:00:00+02:00
3551,2021-05-29 00:00:00+02:00,50.64,2021-05-28 23:00:00+02:00
3552,2021-05-29 01:00:00+02:00,49.8,2021-05-29 00:00:00+02:00
3553,2021-05-29 02:00:00+02:00,49.58,2021-05-29 01:00:00+02:00
3554,2021-05-29 03:00:00+02:00,49.42,2021-05-29 02:00:00+02:00
3555,2021-05-29 04:00:00+02:00,49.38,2021-05-29 03:00:00+02:00
3556,2021-05-29 05:00:00+02:00,49.35,2021-05-29 04:00:00+02:00
3557,2021-05-29 06:00:00+02:00,49.26,2021-05-29 05:00:00+02:00
3558,2021-05-29 07:00:00+02:00,49.82,2021-05-29 06:00:00+02:00
3559,2021-05-29 08:00:00+02:00,52.68,2021-05-29 07:00:00+02:00
3560,2021-05-29 09:00:00+02:00,52.98,2021-05-29 08:00:00+02:00
3561,2021-05-29 10:00:00+02:00,54.33,2021-05-29 09:00:00+02:00
3562,2021-05-29 11:00:00+02:00,52.85,2021-05-29 10:00:00+02:00
3563,2021-05-29 12:00:00+02:00,51.4,2021-05-29 11:00:00+02:00
3564,2021-05-29 13:00:00+02:00,48.0,2021-05-29 12:00:00+02:00
3565,2021-05-29 14:00:00+02:00,33.24,2021-05-29 13:00:00+02:00
3566,2021-05-29 15:00:00+02:00,22.86,2021-05-29 14:00:00+02:00
3567,2021-05-29 16:00:00+02:00,28.35,2021-05-29 15:00:00+02:00
3568,2021-05-29 17:00:00+02:00,30.62,2021-05-29 16:00:00+02:00
3569,2021-05-29 18:00:00+02:00,46.92,2021-05-29 17:00:00+02:00
3570,2021-05-29 19:00:00+02:00,52.4,2021-05-29 18:00:00+02:00
3571,2021-05-29 20:00:00+02:00,54.49,2021-05-29 19:00:00+02:00
3572,2021-05-29 21:00:00+02:00,53.6,2021-05-29 20:00:00+02:00
3573,2021-05-29 22:00:00+02:00,53.96,2021-05-29 21:00:00+02:00
3574,2021-05-29 23:00:00+02:00,52.88,2021-05-29 22:00:00+02:00
3575,2021-05-30 00:00:00+02:00,52.15,2021-05-29 23:00:00+02:00
3576,2021-05-30 01:00:00+02:00,51.07,2021-05-30 00:00:00+02:00
3577,2021-05-30 02:00:00+02:00,50.56,2021-05-30 01:00:00+02:00
3578,2021-05-30 03:00:00+02:00,50.11,2021-05-30 02:00:00+02:00
3579,2021-05-30 04:00:00+02:00,48.47,2021-05-30 03:00:00+02:00
3580,2021-05-30 05:00:00+02:00,48.44,2021-05-30 04:00:00+02:00
3581,2021-05-30 06:00:00+02:00,47.08,2021-05-30 05:00:00+02:00
3582,2021-05-30 07:00:00+02:00,45.6,2021-05-30 06:00:00+02:00
3583,2021-05-30 08:00:00+02:00,43.92,2021-05-30 07:00:00+02:00
3584,2021-05-30 09:00:00+02:00,38.97,2021-05-30 08:00:00+02:00
3585,2021-05-30 10:00:00+02:00,32.65,2021-05-30 09:00:00+02:00
3586,2021-05-30 11:00:00+02:00,21.62,2021-05-30 10:00:00+02:00
3587,2021-05-30 12:00:00+02:00,19.17,2021-05-30 11:00:00+02:00
3588,2021-05-30 13:00:00+02:00,18.15,2021-05-30 12:00:00+02:00
3589,2021-05-30 14:00:00+02:00,17.44,2021-05-30 13:00:00+02:00
3590,2021-05-30 15:00:00+02:00,15.53,2021-05-30 14:00:00+02:00
3591,2021-05-30 16:00:00+02:00,16.47,2021-05-30 15:00:00+02:00
3592,2021-05-30 17:00:00+02:00,21.8,2021-05-30 16:00:00+02:00
3593,2021-05-30 18:00:00+02:00,27.77,2021-05-30 17:00:00+02:00
3594,2021-05-30 19:00:00+02:00,46.49,2021-05-30 18:00:00+02:00
3595,2021-05-30 20:00:00+02:00,49.78,2021-05-30 19:00:00+02:00
3596,2021-05-30 21:00:00+02:00,51.48,2021-05-30 20:00:00+02:00
3597,2021-05-30 22:00:00+02:00,52.62,2021-05-30 21:00:00+02:00
3598,2021-05-30 23:00:00+02:00,52.83,2021-05-30 22:00:00+02:00
3599,2021-05-31 00:00:00+02:00,52.46,2021-05-30 23:00:00+02:00
3600,2021-05-31 01:00:00+02:00,50.34,2021-05-31 00:00:00+02:00
3601,2021-05-31 02:00:00+02:00,49.85,2021-05-31 01:00:00+02:00
3602,2021-05-31 03:00:00+02:00,49.58,2021-05-31 02:00:00+02:00
3603,2021-05-31 04:00:00+02:00,49.53,2021-05-31 03:00:00+02:00
3604,2021-05-31 05:00:00+02:00,49.92,2021-05-31 04:00:00+02:00
3605,2021-05-31 06:00:00+02:00,50.12,2021-05-31 05:00:00+02:00
3606,2021-05-31 07:00:00+02:00,50.94,2021-05-31 06:00:00+02:00
3607,2021-05-31 08:00:00+02:00,55.96,2021-05-31 07:00:00+02:00
3608,2021-05-31 09:00:00+02:00,57.69,2021-05-31 08:00:00+02:00
3609,2021-05-31 10:00:00+02:00,56.8,2021-05-31 09:00:00+02:00
3610,2021-05-31 11:00:00+02:00,56.18,2021-05-31 10:00:00+02:00
3611,2021-05-31 12:00:00+02:00,55.67,2021-05-31 11:00:00+02:00
3612,2021-05-31 13:00:00+02:00,55.39,2021-05-31 12:00:00+02:00
3613,2021-05-31 14:00:00+02:00,54.65,2021-05-31 13:00:00+02:00
3614,2021-05-31 15:00:00+02:00,53.46,2021-05-31 14:00:00+02:00
3615,2021-05-31 16:00:00+02:00,54.09,2021-05-31 15:00:00+02:00
3616,2021-05-31 17:00:00+02:00,53.35,2021-05-31 16:00:00+02:00
3617,2021-05-31 18:00:00+02:00,56.41,2021-05-31 17:00:00+02:00
3618,2021-05-31 19:00:00+02:00,58.91,2021-05-31 18:00:00+02:00
3619,2021-05-31 20:00:00+02:00,58.61,2021-05-31 19:00:00+02:00
3620,2021-05-31 21:00:00+02:00,56.4,2021-05-31 20:00:00+02:00
3621,2021-05-31 22:00:00+02:00,56.14,2021-05-31 21:00:00+02:00
3622,2021-05-31 23:00:00+02:00,54.36,2021-05-31 22:00:00+02:00
3623,2021-06-01 00:00:00+02:00,50.58,2021-05-31 23:00:00+02:00
3624,2021-06-01 01:00:00+02:00,42.7,2021-06-01 00:00:00+02:00
3625,2021-06-01 02:00:00+02:00,41.31,2021-06-01 01:00:00+02:00
3626,2021-06-01 03:00:00+02:00,39.7,2021-06-01 02:00:00+02:00
3627,2021-06-01 04:00:00+02:00,38.66,2021-06-01 03:00:00+02:00
3628,2021-06-01 05:00:00+02:00,38.6,2021-06-01 04:00:00+02:00
3629,2021-06-01 06:00:00+02:00,40.52,2021-06-01 05:00:00+02:00
3630,2021-06-01 07:00:00+02:00,49.31,2021-06-01 06:00:00+02:00
3631,2021-06-01 08:00:00+02:00,56.63,2021-06-01 07:00:00+02:00
3632,2021-06-01 09:00:00+02:00,58.26,2021-06-01 08:00:00+02:00
3633,2021-06-01 10:00:00+02:00,57.58,2021-06-01 09:00:00+02:00
3634,2021-06-01 11:00:00+02:00,57.33,2021-06-01 10:00:00+02:00
3635,2021-06-01 12:00:00+02:00,57.17,2021-06-01 11:00:00+02:00
3636,2021-06-01 13:00:00+02:00,56.37,2021-06-01 12:00:00+02:00
3637,2021-06-01 14:00:00+02:00,55.45,2021-06-01 13:00:00+02:00
3638,2021-06-01 15:00:00+02:00,54.76,2021-06-01 14:00:00+02:00
3639,2021-06-01 16:00:00+02:00,51.76,2021-06-01 15:00:00+02:00
3640,2021-06-01 17:00:00+02:00,50.94,2021-06-01 16:00:00+02:00
3641,2021-06-01 18:00:00+02:00,55.21,2021-06-01 17:00:00+02:00
3642,2021-06-01 19:00:00+02:00,53.06,2021-06-01 18:00:00+02:00
3643,2021-06-01 20:00:00+02:00,52.11,2021-06-01 19:00:00+02:00
3644,2021-06-01 21:00:00+02:00,50.72,2021-06-01 20:00:00+02:00
3645,2021-06-01 22:00:00+02:00,50.23,2021-06-01 21:00:00+02:00
3646,2021-06-01 23:00:00+02:00,47.85,2021-06-01 22:00:00+02:00
3647,2021-06-02 00:00:00+02:00,43.84,2021-06-01 23:00:00+02:00
3648,2021-06-02 01:00:00+02:00,41.68,2021-06-02 00:00:00+02:00
3649,2021-06-02 02:00:00+02:00,40.52,2021-06-02 01:00:00+02:00
3650,2021-06-02 03:00:00+02:00,38.79,2021-06-02 02:00:00+02:00
3651,2021-06-02 04:00:00+02:00,38.27,2021-06-02 03:00:00+02:00
3652,2021-06-02 05:00:00+02:00,39.15,2021-06-02 04:00:00+02:00
3653,2021-06-02 06:00:00+02:00,43.69,2021-06-02 05:00:00+02:00
3654,2021-06-02 07:00:00+02:00,48.25,2021-06-02 06:00:00+02:00
3655,2021-06-02 08:00:00+02:00,56.33,2021-06-02 07:00:00+02:00
3656,2021-06-02 09:00:00+02:00,57.12,2021-06-02 08:00:00+02:00
3657,2021-06-02 10:00:00+02:00,56.12,2021-06-02 09:00:00+02:00
3658,2021-06-02 11:00:00+02:00,55.78,2021-06-02 10:00:00+02:00
3659,2021-06-02 12:00:00+02:00,55.34,2021-06-02 11:00:00+02:00
3660,2021-06-02 13:00:00+02:00,54.53,2021-06-02 12:00:00+02:00
3661,2021-06-02 14:00:00+02:00,52.86,2021-06-02 13:00:00+02:00
3662,2021-06-02 15:00:00+02:00,52.73,2021-06-02 14:00:00+02:00
3663,2021-06-02 16:00:00+02:00,52.75,2021-06-02 15:00:00+02:00
3664,2021-06-02 17:00:00+02:00,50.59,2021-06-02 16:00:00+02:00
3665,2021-06-02 18:00:00+02:00,53.34,2021-06-02 17:00:00+02:00
3666,2021-06-02 19:00:00+02:00,53.14,2021-06-02 18:00:00+02:00
3667,2021-06-02 20:00:00+02:00,53.1,2021-06-02 19:00:00+02:00
3668,2021-06-02 21:00:00+02:00,52.83,2021-06-02 20:00:00+02:00
3669,2021-06-02 22:00:00+02:00,52.34,2021-06-02 21:00:00+02:00
3670,2021-06-02 23:00:00+02:00,48.52,2021-06-02 22:00:00+02:00
3671,2021-06-03 00:00:00+02:00,44.97,2021-06-02 23:00:00+02:00
3672,2021-06-03 01:00:00+02:00,44.15,2021-06-03 00:00:00+02:00
3673,2021-06-03 02:00:00+02:00,42.75,2021-06-03 01:00:00+02:00
3674,2021-06-03 03:00:00+02:00,41.23,2021-06-03 02:00:00+02:00
3675,2021-06-03 04:00:00+02:00,40.86,2021-06-03 03:00:00+02:00
3676,2021-06-03 05:00:00+02:00,40.82,2021-06-03 04:00:00+02:00
3677,2021-06-03 06:00:00+02:00,41.83,2021-06-03 05:00:00+02:00
3678,2021-06-03 07:00:00+02:00,47.71,2021-06-03 06:00:00+02:00
3679,2021-06-03 08:00:00+02:00,55.54,2021-06-03 07:00:00+02:00
3680,2021-06-03 09:00:00+02:00,58.03,2021-06-03 08:00:00+02:00
3681,2021-06-03 10:00:00+02:00,57.06,2021-06-03 09:00:00+02:00
3682,2021-06-03 11:00:00+02:00,53.34,2021-06-03 10:00:00+02:00
3683,2021-06-03 12:00:00+02:00,51.64,2021-06-03 11:00:00+02:00
3684,2021-06-03 13:00:00+02:00,51.12,2021-06-03 12:00:00+02:00
3685,2021-06-03 14:00:00+02:00,50.81,2021-06-03 13:00:00+02:00
3686,2021-06-03 15:00:00+02:00,52.68,2021-06-03 14:00:00+02:00
3687,2021-06-03 16:00:00+02:00,52.85,2021-06-03 15:00:00+02:00
3688,2021-06-03 17:00:00+02:00,51.08,2021-06-03 16:00:00+02:00
3689,2021-06-03 18:00:00+02:00,53.33,2021-06-03 17:00:00+02:00
3690,2021-06-03 19:00:00+02:00,53.53,2021-06-03 18:00:00+02:00
3691,2021-06-03 20:00:00+02:00,53.01,2021-06-03 19:00:00+02:00
3692,2021-06-03 21:00:00+02:00,51.26,2021-06-03 20:00:00+02:00
3693,2021-06-03 22:00:00+02:00,50.65,2021-06-03 21:00:00+02:00
3694,2021-06-03 23:00:00+02:00,48.43,2021-06-03 22:00:00+02:00
3695,2021-06-04 00:00:00+02:00,45.67,2021-06-03 23:00:00+02:00
3696,2021-06-04 01:00:00+02:00,46.24,2021-06-04 00:00:00+02:00
3697,2021-06-04 02:00:00+02:00,44.85,2021-06-04 01:00:00+02:00
3698,2021-06-04 03:00:00+02:00,44.38,2021-06-04 02:00:00+02:00
3699,2021-06-04 04:00:00+02:00,44.06,2021-06-04 03:00:00+02:00
3700,2021-06-04 05:00:00+02:00,44.05,2021-06-04 04:00:00+02:00
3701,2021-06-04 06:00:00+02:00,44.3,2021-06-04 05:00:00+02:00
3702,2021-06-04 07:00:00+02:00,48.87,2021-06-04 06:00:00+02:00
3703,2021-06-04 08:00:00+02:00,53.3,2021-06-04 07:00:00+02:00
3704,2021-06-04 09:00:00+02:00,58.34,2021-06-04 08:00:00+02:00
3705,2021-06-04 10:00:00+02:00,58.34,2021-06-04 09:00:00+02:00
3706,2021-06-04 11:00:00+02:00,58.18,2021-06-04 10:00:00+02:00
3707,2021-06-04 12:00:00+02:00,58.2,2021-06-04 11:00:00+02:00
3708,2021-06-04 13:00:00+02:00,58.29,2021-06-04 12:00:00+02:00
3709,2021-06-04 14:00:00+02:00,58.32,2021-06-04 13:00:00+02:00
3710,2021-06-04 15:00:00+02:00,54.94,2021-06-04 14:00:00+02:00
3711,2021-06-04 16:00:00+02:00,50.65,2021-06-04 15:00:00+02:00
3712,2021-06-04 17:00:00+02:00,49.96,2021-06-04 16:00:00+02:00
3713,2021-06-04 18:00:00+02:00,51.56,2021-06-04 17:00:00+02:00
3714,2021-06-04 19:00:00+02:00,51.42,2021-06-04 18:00:00+02:00
3715,2021-06-04 20:00:00+02:00,50.76,2021-06-04 19:00:00+02:00
3716,2021-06-04 21:00:00+02:00,50.52,2021-06-04 20:00:00+02:00
3717,2021-06-04 22:00:00+02:00,48.62,2021-06-04 21:00:00+02:00
3718,2021-06-04 23:00:00+02:00,47.66,2021-06-04 22:00:00+02:00
3719,2021-06-05 00:00:00+02:00,47.48,2021-06-04 23:00:00+02:00
3720,2021-06-05 01:00:00+02:00,46.68,2021-06-05 00:00:00+02:00
3721,2021-06-05 02:00:00+02:00,46.25,2021-06-05 01:00:00+02:00
3722,2021-06-05 03:00:00+02:00,46.21,2021-06-05 02:00:00+02:00
3723,2021-06-05 04:00:00+02:00,46.14,2021-06-05 03:00:00+02:00
3724,2021-06-05 05:00:00+02:00,46.05,2021-06-05 04:00:00+02:00
3725,2021-06-05 06:00:00+02:00,46.03,2021-06-05 05:00:00+02:00
3726,2021-06-05 07:00:00+02:00,46.18,2021-06-05 06:00:00+02:00
3727,2021-06-05 08:00:00+02:00,46.46,2021-06-05 07:00:00+02:00
3728,2021-06-05 09:00:00+02:00,47.21,2021-06-05 08:00:00+02:00
3729,2021-06-05 10:00:00+02:00,47.02,2021-06-05 09:00:00+02:00
3730,2021-06-05 11:00:00+02:00,47.95,2021-06-05 10:00:00+02:00
3731,2021-06-05 12:00:00+02:00,47.85,2021-06-05 11:00:00+02:00
3732,2021-06-05 13:00:00+02:00,47.31,2021-06-05 12:00:00+02:00
3733,2021-06-05 14:00:00+02:00,47.02,2021-06-05 13:00:00+02:00
3734,2021-06-05 15:00:00+02:00,47.0,2021-06-05 14:00:00+02:00
3735,2021-06-05 16:00:00+02:00,46.73,2021-06-05 15:00:00+02:00
3736,2021-06-05 17:00:00+02:00,46.71,2021-06-05 16:00:00+02:00
3737,2021-06-05 18:00:00+02:00,48.41,2021-06-05 17:00:00+02:00
3738,2021-06-05 19:00:00+02:00,50.09,2021-06-05 18:00:00+02:00
3739,2021-06-05 20:00:00+02:00,49.59,2021-06-05 19:00:00+02:00
3740,2021-06-05 21:00:00+02:00,48.4,2021-06-05 20:00:00+02:00
3741,2021-06-05 22:00:00+02:00,47.65,2021-06-05 21:00:00+02:00
3742,2021-06-05 23:00:00+02:00,47.2,2021-06-05 22:00:00+02:00
3743,2021-06-06 00:00:00+02:00,46.75,2021-06-05 23:00:00+02:00
3744,2021-06-06 01:00:00+02:00,46.31,2021-06-06 00:00:00+02:00
3745,2021-06-06 02:00:00+02:00,45.88,2021-06-06 01:00:00+02:00
3746,2021-06-06 03:00:00+02:00,45.39,2021-06-06 02:00:00+02:00
3747,2021-06-06 04:00:00+02:00,45.11,2021-06-06 03:00:00+02:00
3748,2021-06-06 05:00:00+02:00,44.57,2021-06-06 04:00:00+02:00
3749,2021-06-06 06:00:00+02:00,44.18,2021-06-06 05:00:00+02:00
3750,2021-06-06 07:00:00+02:00,44.68,2021-06-06 06:00:00+02:00
3751,2021-06-06 08:00:00+02:00,45.7,2021-06-06 07:00:00+02:00
3752,2021-06-06 09:00:00+02:00,46.21,2021-06-06 08:00:00+02:00
3753,2021-06-06 10:00:00+02:00,46.56,2021-06-06 09:00:00+02:00
3754,2021-06-06 11:00:00+02:00,46.72,2021-06-06 10:00:00+02:00
3755,2021-06-06 12:00:00+02:00,46.78,2021-06-06 11:00:00+02:00
3756,2021-06-06 13:00:00+02:00,46.76,2021-06-06 12:00:00+02:00
3757,2021-06-06 14:00:00+02:00,46.77,2021-06-06 13:00:00+02:00
3758,2021-06-06 15:00:00+02:00,46.74,2021-06-06 14:00:00+02:00
3759,2021-06-06 16:00:00+02:00,46.73,2021-06-06 15:00:00+02:00
3760,2021-06-06 17:00:00+02:00,46.77,2021-06-06 16:00:00+02:00
3761,2021-06-06 18:00:00+02:00,46.73,2021-06-06 17:00:00+02:00
3762,2021-06-06 19:00:00+02:00,46.8,2021-06-06 18:00:00+02:00
3763,2021-06-06 20:00:00+02:00,46.85,2021-06-06 19:00:00+02:00
3764,2021-06-06 21:00:00+02:00,46.85,2021-06-06 20:00:00+02:00
3765,2021-06-06 22:00:00+02:00,46.86,2021-06-06 21:00:00+02:00
3766,2021-06-06 23:00:00+02:00,46.86,2021-06-06 22:00:00+02:00
3767,2021-06-07 00:00:00+02:00,46.69,2021-06-06 23:00:00+02:00
3768,2021-06-07 01:00:00+02:00,46.91,2021-06-07 00:00:00+02:00
3769,2021-06-07 02:00:00+02:00,46.46,2021-06-07 01:00:00+02:00
3770,2021-06-07 03:00:00+02:00,46.23,2021-06-07 02:00:00+02:00
3771,2021-06-07 04:00:00+02:00,46.16,2021-06-07 03:00:00+02:00
3772,2021-06-07 05:00:00+02:00,46.07,2021-06-07 04:00:00+02:00
3773,2021-06-07 06:00:00+02:00,46.28,2021-06-07 05:00:00+02:00
3774,2021-06-07 07:00:00+02:00,50.15,2021-06-07 06:00:00+02:00
3775,2021-06-07 08:00:00+02:00,58.18,2021-06-07 07:00:00+02:00
3776,2021-06-07 09:00:00+02:00,58.65,2021-06-07 08:00:00+02:00
3777,2021-06-07 10:00:00+02:00,58.55,2021-06-07 09:00:00+02:00
3778,2021-06-07 11:00:00+02:00,58.47,2021-06-07 10:00:00+02:00
3779,2021-06-07 12:00:00+02:00,58.4,2021-06-07 11:00:00+02:00
3780,2021-06-07 13:00:00+02:00,58.32,2021-06-07 12:00:00+02:00
3781,2021-06-07 14:00:00+02:00,58.21,2021-06-07 13:00:00+02:00
3782,2021-06-07 15:00:00+02:00,58.62,2021-06-07 14:00:00+02:00
3783,2021-06-07 16:00:00+02:00,58.27,2021-06-07 15:00:00+02:00
3784,2021-06-07 17:00:00+02:00,57.79,2021-06-07 16:00:00+02:00
3785,2021-06-07 18:00:00+02:00,58.06,2021-06-07 17:00:00+02:00
3786,2021-06-07 19:00:00+02:00,58.04,2021-06-07 18:00:00+02:00
3787,2021-06-07 20:00:00+02:00,57.1,2021-06-07 19:00:00+02:00
3788,2021-06-07 21:00:00+02:00,50.45,2021-06-07 20:00:00+02:00
3789,2021-06-07 22:00:00+02:00,49.65,2021-06-07 21:00:00+02:00
3790,2021-06-07 23:00:00+02:00,48.58,2021-06-07 22:00:00+02:00
3791,2021-06-08 00:00:00+02:00,46.97,2021-06-07 23:00:00+02:00
3792,2021-06-08 01:00:00+02:00,47.8,2021-06-08 00:00:00+02:00
3793,2021-06-08 02:00:00+02:00,46.68,2021-06-08 01:00:00+02:00
3794,2021-06-08 03:00:00+02:00,46.37,2021-06-08 02:00:00+02:00
3795,2021-06-08 04:00:00+02:00,46.34,2021-06-08 03:00:00+02:00
3796,2021-06-08 05:00:00+02:00,46.43,2021-06-08 04:00:00+02:00
3797,2021-06-08 06:00:00+02:00,48.26,2021-06-08 05:00:00+02:00
3798,2021-06-08 07:00:00+02:00,51.7,2021-06-08 06:00:00+02:00
3799,2021-06-08 08:00:00+02:00,57.75,2021-06-08 07:00:00+02:00
3800,2021-06-08 09:00:00+02:00,60.0,2021-06-08 08:00:00+02:00
3801,2021-06-08 10:00:00+02:00,59.59,2021-06-08 09:00:00+02:00
3802,2021-06-08 11:00:00+02:00,59.21,2021-06-08 10:00:00+02:00
3803,2021-06-08 12:00:00+02:00,58.84,2021-06-08 11:00:00+02:00
3804,2021-06-08 13:00:00+02:00,58.66,2021-06-08 12:00:00+02:00
3805,2021-06-08 14:00:00+02:00,58.2,2021-06-08 13:00:00+02:00
3806,2021-06-08 15:00:00+02:00,58.27,2021-06-08 14:00:00+02:00
3807,2021-06-08 16:00:00+02:00,57.74,2021-06-08 15:00:00+02:00
3808,2021-06-08 17:00:00+02:00,57.7,2021-06-08 16:00:00+02:00
3809,2021-06-08 18:00:00+02:00,57.78,2021-06-08 17:00:00+02:00
3810,2021-06-08 19:00:00+02:00,57.67,2021-06-08 18:00:00+02:00
3811,2021-06-08 20:00:00+02:00,57.74,2021-06-08 19:00:00+02:00
3812,2021-06-08 21:00:00+02:00,54.71,2021-06-08 20:00:00+02:00
3813,2021-06-08 22:00:00+02:00,52.24,2021-06-08 21:00:00+02:00
3814,2021-06-08 23:00:00+02:00,50.28,2021-06-08 22:00:00+02:00
3815,2021-06-09 00:00:00+02:00,49.11,2021-06-08 23:00:00+02:00
3816,2021-06-09 01:00:00+02:00,50.87,2021-06-09 00:00:00+02:00
3817,2021-06-09 02:00:00+02:00,50.64,2021-06-09 01:00:00+02:00
3818,2021-06-09 03:00:00+02:00,50.53,2021-06-09 02:00:00+02:00
3819,2021-06-09 04:00:00+02:00,50.24,2021-06-09 03:00:00+02:00
3820,2021-06-09 05:00:00+02:00,50.27,2021-06-09 04:00:00+02:00
3821,2021-06-09 06:00:00+02:00,49.64,2021-06-09 05:00:00+02:00
3822,2021-06-09 07:00:00+02:00,51.82,2021-06-09 06:00:00+02:00
3823,2021-06-09 08:00:00+02:00,58.25,2021-06-09 07:00:00+02:00
3824,2021-06-09 09:00:00+02:00,60.18,2021-06-09 08:00:00+02:00
3825,2021-06-09 10:00:00+02:00,59.79,2021-06-09 09:00:00+02:00
3826,2021-06-09 11:00:00+02:00,59.5,2021-06-09 10:00:00+02:00
3827,2021-06-09 12:00:00+02:00,59.3,2021-06-09 11:00:00+02:00
3828,2021-06-09 13:00:00+02:00,58.73,2021-06-09 12:00:00+02:00
3829,2021-06-09 14:00:00+02:00,58.61,2021-06-09 13:00:00+02:00
3830,2021-06-09 15:00:00+02:00,58.6,2021-06-09 14:00:00+02:00
3831,2021-06-09 16:00:00+02:00,57.66,2021-06-09 15:00:00+02:00
3832,2021-06-09 17:00:00+02:00,57.49,2021-06-09 16:00:00+02:00
3833,2021-06-09 18:00:00+02:00,55.96,2021-06-09 17:00:00+02:00
3834,2021-06-09 19:00:00+02:00,54.76,2021-06-09 18:00:00+02:00
3835,2021-06-09 20:00:00+02:00,54.69,2021-06-09 19:00:00+02:00
3836,2021-06-09 21:00:00+02:00,53.21,2021-06-09 20:00:00+02:00
3837,2021-06-09 22:00:00+02:00,51.46,2021-06-09 21:00:00+02:00
3838,2021-06-09 23:00:00+02:00,50.22,2021-06-09 22:00:00+02:00
3839,2021-06-10 00:00:00+02:00,48.63,2021-06-09 23:00:00+02:00
3840,2021-06-10 01:00:00+02:00,49.11,2021-06-10 00:00:00+02:00
3841,2021-06-10 02:00:00+02:00,49.1,2021-06-10 01:00:00+02:00
3842,2021-06-10 03:00:00+02:00,47.51,2021-06-10 02:00:00+02:00
3843,2021-06-10 04:00:00+02:00,46.81,2021-06-10 03:00:00+02:00
3844,2021-06-10 05:00:00+02:00,48.99,2021-06-10 04:00:00+02:00
3845,2021-06-10 06:00:00+02:00,48.85,2021-06-10 05:00:00+02:00
3846,2021-06-10 07:00:00+02:00,51.78,2021-06-10 06:00:00+02:00
3847,2021-06-10 08:00:00+02:00,57.27,2021-06-10 07:00:00+02:00
3848,2021-06-10 09:00:00+02:00,58.64,2021-06-10 08:00:00+02:00
3849,2021-06-10 10:00:00+02:00,58.71,2021-06-10 09:00:00+02:00
3850,2021-06-10 11:00:00+02:00,58.69,2021-06-10 10:00:00+02:00
3851,2021-06-10 12:00:00+02:00,58.68,2021-06-10 11:00:00+02:00
3852,2021-06-10 13:00:00+02:00,59.15,2021-06-10 12:00:00+02:00
3853,2021-06-10 14:00:00+02:00,58.77,2021-06-10 13:00:00+02:00
3854,2021-06-10 15:00:00+02:00,57.71,2021-06-10 14:00:00+02:00
3855,2021-06-10 16:00:00+02:00,57.2,2021-06-10 15:00:00+02:00
3856,2021-06-10 17:00:00+02:00,57.18,2021-06-10 16:00:00+02:00
3857,2021-06-10 18:00:00+02:00,57.18,2021-06-10 17:00:00+02:00
3858,2021-06-10 19:00:00+02:00,57.18,2021-06-10 18:00:00+02:00
3859,2021-06-10 20:00:00+02:00,57.15,2021-06-10 19:00:00+02:00
3860,2021-06-10 21:00:00+02:00,57.3,2021-06-10 20:00:00+02:00
3861,2021-06-10 22:00:00+02:00,53.04,2021-06-10 21:00:00+02:00
3862,2021-06-10 23:00:00+02:00,52.08,2021-06-10 22:00:00+02:00
3863,2021-06-11 00:00:00+02:00,50.14,2021-06-10 23:00:00+02:00
3864,2021-06-11 01:00:00+02:00,49.82,2021-06-11 00:00:00+02:00
3865,2021-06-11 02:00:00+02:00,49.38,2021-06-11 01:00:00+02:00
3866,2021-06-11 03:00:00+02:00,49.17,2021-06-11 02:00:00+02:00
3867,2021-06-11 04:00:00+02:00,49.08,2021-06-11 03:00:00+02:00
3868,2021-06-11 05:00:00+02:00,48.85,2021-06-11 04:00:00+02:00
3869,2021-06-11 06:00:00+02:00,49.06,2021-06-11 05:00:00+02:00
3870,2021-06-11 07:00:00+02:00,49.74,2021-06-11 06:00:00+02:00
3871,2021-06-11 08:00:00+02:00,52.65,2021-06-11 07:00:00+02:00
3872,2021-06-11 09:00:00+02:00,57.29,2021-06-11 08:00:00+02:00
3873,2021-06-11 10:00:00+02:00,57.22,2021-06-11 09:00:00+02:00
3874,2021-06-11 11:00:00+02:00,56.33,2021-06-11 10:00:00+02:00
3875,2021-06-11 12:00:00+02:00,52.87,2021-06-11 11:00:00+02:00
3876,2021-06-11 13:00:00+02:00,52.89,2021-06-11 12:00:00+02:00
3877,2021-06-11 14:00:00+02:00,52.11,2021-06-11 13:00:00+02:00
3878,2021-06-11 15:00:00+02:00,51.09,2021-06-11 14:00:00+02:00
3879,2021-06-11 16:00:00+02:00,50.48,2021-06-11 15:00:00+02:00
3880,2021-06-11 17:00:00+02:00,51.29,2021-06-11 16:00:00+02:00
3881,2021-06-11 18:00:00+02:00,52.12,2021-06-11 17:00:00+02:00
3882,2021-06-11 19:00:00+02:00,51.84,2021-06-11 18:00:00+02:00
3883,2021-06-11 20:00:00+02:00,51.42,2021-06-11 19:00:00+02:00
3884,2021-06-11 21:00:00+02:00,50.88,2021-06-11 20:00:00+02:00
3885,2021-06-11 22:00:00+02:00,50.68,2021-06-11 21:00:00+02:00
3886,2021-06-11 23:00:00+02:00,50.52,2021-06-11 22:00:00+02:00
3887,2021-06-12 00:00:00+02:00,50.23,2021-06-11 23:00:00+02:00
3888,2021-06-12 01:00:00+02:00,49.63,2021-06-12 00:00:00+02:00
3889,2021-06-12 02:00:00+02:00,47.44,2021-06-12 01:00:00+02:00
3890,2021-06-12 03:00:00+02:00,45.93,2021-06-12 02:00:00+02:00
3891,2021-06-12 04:00:00+02:00,45.02,2021-06-12 03:00:00+02:00
3892,2021-06-12 05:00:00+02:00,42.27,2021-06-12 04:00:00+02:00
3893,2021-06-12 06:00:00+02:00,40.83,2021-06-12 05:00:00+02:00
3894,2021-06-12 07:00:00+02:00,44.65,2021-06-12 06:00:00+02:00
3895,2021-06-12 08:00:00+02:00,47.13,2021-06-12 07:00:00+02:00
3896,2021-06-12 09:00:00+02:00,50.42,2021-06-12 08:00:00+02:00
3897,2021-06-12 10:00:00+02:00,50.99,2021-06-12 09:00:00+02:00
3898,2021-06-12 11:00:00+02:00,50.45,2021-06-12 10:00:00+02:00
3899,2021-06-12 12:00:00+02:00,36.66,2021-06-12 11:00:00+02:00
3900,2021-06-12 13:00:00+02:00,22.39,2021-06-12 12:00:00+02:00
3901,2021-06-12 14:00:00+02:00,6.84,2021-06-12 13:00:00+02:00
3902,2021-06-12 15:00:00+02:00,4.78,2021-06-12 14:00:00+02:00
3903,2021-06-12 16:00:00+02:00,1.93,2021-06-12 15:00:00+02:00
3904,2021-06-12 17:00:00+02:00,3.41,2021-06-12 16:00:00+02:00
3905,2021-06-12 18:00:00+02:00,15.05,2021-06-12 17:00:00+02:00
3906,2021-06-12 19:00:00+02:00,22.13,2021-06-12 18:00:00+02:00
3907,2021-06-12 20:00:00+02:00,45.25,2021-06-12 19:00:00+02:00
3908,2021-06-12 21:00:00+02:00,46.09,2021-06-12 20:00:00+02:00
3909,2021-06-12 22:00:00+02:00,46.75,2021-06-12 21:00:00+02:00
3910,2021-06-12 23:00:00+02:00,47.23,2021-06-12 22:00:00+02:00
3911,2021-06-13 00:00:00+02:00,44.11,2021-06-12 23:00:00+02:00
3912,2021-06-13 01:00:00+02:00,37.59,2021-06-13 00:00:00+02:00
3913,2021-06-13 02:00:00+02:00,24.22,2021-06-13 01:00:00+02:00
3914,2021-06-13 03:00:00+02:00,7.52,2021-06-13 02:00:00+02:00
3915,2021-06-13 04:00:00+02:00,5.19,2021-06-13 03:00:00+02:00
3916,2021-06-13 05:00:00+02:00,4.73,2021-06-13 04:00:00+02:00
3917,2021-06-13 06:00:00+02:00,3.16,2021-06-13 05:00:00+02:00
3918,2021-06-13 07:00:00+02:00,3.91,2021-06-13 06:00:00+02:00
3919,2021-06-13 08:00:00+02:00,8.58,2021-06-13 07:00:00+02:00
3920,2021-06-13 09:00:00+02:00,4.23,2021-06-13 08:00:00+02:00
3921,2021-06-13 10:00:00+02:00,4.91,2021-06-13 09:00:00+02:00
3922,2021-06-13 11:00:00+02:00,3.92,2021-06-13 10:00:00+02:00
3923,2021-06-13 12:00:00+02:00,1.52,2021-06-13 11:00:00+02:00
3924,2021-06-13 13:00:00+02:00,1.45,2021-06-13 12:00:00+02:00
3925,2021-06-13 14:00:00+02:00,1.44,2021-06-13 13:00:00+02:00
3926,2021-06-13 15:00:00+02:00,1.47,2021-06-13 14:00:00+02:00
3927,2021-06-13 16:00:00+02:00,3.98,2021-06-13 15:00:00+02:00
3928,2021-06-13 17:00:00+02:00,12.88,2021-06-13 16:00:00+02:00
3929,2021-06-13 18:00:00+02:00,43.82,2021-06-13 17:00:00+02:00
3930,2021-06-13 19:00:00+02:00,48.42,2021-06-13 18:00:00+02:00
3931,2021-06-13 20:00:00+02:00,48.74,2021-06-13 19:00:00+02:00
3932,2021-06-13 21:00:00+02:00,48.39,2021-06-13 20:00:00+02:00
3933,2021-06-13 22:00:00+02:00,47.07,2021-06-13 21:00:00+02:00
3934,2021-06-13 23:00:00+02:00,46.91,2021-06-13 22:00:00+02:00
3935,2021-06-14 00:00:00+02:00,45.99,2021-06-13 23:00:00+02:00
3936,2021-06-14 01:00:00+02:00,46.68,2021-06-14 00:00:00+02:00
3937,2021-06-14 02:00:00+02:00,43.04,2021-06-14 01:00:00+02:00
3938,2021-06-14 03:00:00+02:00,41.78,2021-06-14 02:00:00+02:00
3939,2021-06-14 04:00:00+02:00,41.1,2021-06-14 03:00:00+02:00
3940,2021-06-14 05:00:00+02:00,40.8,2021-06-14 04:00:00+02:00
3941,2021-06-14 06:00:00+02:00,41.25,2021-06-14 05:00:00+02:00
3942,2021-06-14 07:00:00+02:00,40.64,2021-06-14 06:00:00+02:00
3943,2021-06-14 08:00:00+02:00,47.81,2021-06-14 07:00:00+02:00
3944,2021-06-14 09:00:00+02:00,51.22,2021-06-14 08:00:00+02:00
3945,2021-06-14 10:00:00+02:00,51.38,2021-06-14 09:00:00+02:00
3946,2021-06-14 11:00:00+02:00,51.09,2021-06-14 10:00:00+02:00
3947,2021-06-14 12:00:00+02:00,50.31,2021-06-14 11:00:00+02:00
3948,2021-06-14 13:00:00+02:00,49.67,2021-06-14 12:00:00+02:00
3949,2021-06-14 14:00:00+02:00,49.55,2021-06-14 13:00:00+02:00
3950,2021-06-14 15:00:00+02:00,48.99,2021-06-14 14:00:00+02:00
3951,2021-06-14 16:00:00+02:00,49.38,2021-06-14 15:00:00+02:00
3952,2021-06-14 17:00:00+02:00,49.27,2021-06-14 16:00:00+02:00
3953,2021-06-14 18:00:00+02:00,49.01,2021-06-14 17:00:00+02:00
3954,2021-06-14 19:00:00+02:00,48.7,2021-06-14 18:00:00+02:00
3955,2021-06-14 20:00:00+02:00,48.56,2021-06-14 19:00:00+02:00
3956,2021-06-14 21:00:00+02:00,48.84,2021-06-14 20:00:00+02:00
3957,2021-06-14 22:00:00+02:00,48.69,2021-06-14 21:00:00+02:00
3958,2021-06-14 23:00:00+02:00,48.41,2021-06-14 22:00:00+02:00
3959,2021-06-15 00:00:00+02:00,47.2,2021-06-14 23:00:00+02:00
3960,2021-06-15 01:00:00+02:00,45.19,2021-06-15 00:00:00+02:00
3961,2021-06-15 02:00:00+02:00,43.31,2021-06-15 01:00:00+02:00
3962,2021-06-15 03:00:00+02:00,42.97,2021-06-15 02:00:00+02:00
3963,2021-06-15 04:00:00+02:00,42.8,2021-06-15 03:00:00+02:00
3964,2021-06-15 05:00:00+02:00,42.51,2021-06-15 04:00:00+02:00
3965,2021-06-15 06:00:00+02:00,42.77,2021-06-15 05:00:00+02:00
3966,2021-06-15 07:00:00+02:00,45.99,2021-06-15 06:00:00+02:00
3967,2021-06-15 08:00:00+02:00,47.19,2021-06-15 07:00:00+02:00
3968,2021-06-15 09:00:00+02:00,50.55,2021-06-15 08:00:00+02:00
3969,2021-06-15 10:00:00+02:00,49.14,2021-06-15 09:00:00+02:00
3970,2021-06-15 11:00:00+02:00,49.2,2021-06-15 10:00:00+02:00
3971,2021-06-15 12:00:00+02:00,48.87,2021-06-15 11:00:00+02:00
3972,2021-06-15 13:00:00+02:00,48.4,2021-06-15 12:00:00+02:00
3973,2021-06-15 14:00:00+02:00,50.0,2021-06-15 13:00:00+02:00
3974,2021-06-15 15:00:00+02:00,48.73,2021-06-15 14:00:00+02:00
3975,2021-06-15 16:00:00+02:00,48.38,2021-06-15 15:00:00+02:00
3976,2021-06-15 17:00:00+02:00,48.83,2021-06-15 16:00:00+02:00
3977,2021-06-15 18:00:00+02:00,49.42,2021-06-15 17:00:00+02:00
3978,2021-06-15 19:00:00+02:00,48.4,2021-06-15 18:00:00+02:00
3979,2021-06-15 20:00:00+02:00,48.29,2021-06-15 19:00:00+02:00
3980,2021-06-15 21:00:00+02:00,50.41,2021-06-15 20:00:00+02:00
3981,2021-06-15 22:00:00+02:00,48.6,2021-06-15 21:00:00+02:00
3982,2021-06-15 23:00:00+02:00,47.21,2021-06-15 22:00:00+02:00
3983,2021-06-16 00:00:00+02:00,46.37,2021-06-15 23:00:00+02:00
3984,2021-06-16 01:00:00+02:00,41.54,2021-06-16 00:00:00+02:00
3985,2021-06-16 02:00:00+02:00,40.83,2021-06-16 01:00:00+02:00
3986,2021-06-16 03:00:00+02:00,40.47,2021-06-16 02:00:00+02:00
3987,2021-06-16 04:00:00+02:00,39.87,2021-06-16 03:00:00+02:00
3988,2021-06-16 05:00:00+02:00,39.73,2021-06-16 04:00:00+02:00
3989,2021-06-16 06:00:00+02:00,40.98,2021-06-16 05:00:00+02:00
3990,2021-06-16 07:00:00+02:00,43.51,2021-06-16 06:00:00+02:00
3991,2021-06-16 08:00:00+02:00,48.14,2021-06-16 07:00:00+02:00
3992,2021-06-16 09:00:00+02:00,50.16,2021-06-16 08:00:00+02:00
3993,2021-06-16 10:00:00+02:00,50.01,2021-06-16 09:00:00+02:00
3994,2021-06-16 11:00:00+02:00,52.02,2021-06-16 10:00:00+02:00
3995,2021-06-16 12:00:00+02:00,51.55,2021-06-16 11:00:00+02:00
3996,2021-06-16 13:00:00+02:00,51.28,2021-06-16 12:00:00+02:00
3997,2021-06-16 14:00:00+02:00,50.48,2021-06-16 13:00:00+02:00
3998,2021-06-16 15:00:00+02:00,50.27,2021-06-16 14:00:00+02:00
3999,2021-06-16 16:00:00+02:00,48.73,2021-06-16 15:00:00+02:00
4000,2021-06-16 17:00:00+02:00,47.04,2021-06-16 16:00:00+02:00
4001,2021-06-16 18:00:00+02:00,47.27,2021-06-16 17:00:00+02:00
4002,2021-06-16 19:00:00+02:00,46.92,2021-06-16 18:00:00+02:00
4003,2021-06-16 20:00:00+02:00,46.26,2021-06-16 19:00:00+02:00
4004,2021-06-16 21:00:00+02:00,47.33,2021-06-16 20:00:00+02:00
4005,2021-06-16 22:00:00+02:00,46.29,2021-06-16 21:00:00+02:00
4006,2021-06-16 23:00:00+02:00,43.42,2021-06-16 22:00:00+02:00
4007,2021-06-17 00:00:00+02:00,41.81,2021-06-16 23:00:00+02:00
4008,2021-06-17 01:00:00+02:00,40.12,2021-06-17 00:00:00+02:00
4009,2021-06-17 02:00:00+02:00,39.44,2021-06-17 01:00:00+02:00
4010,2021-06-17 03:00:00+02:00,38.77,2021-06-17 02:00:00+02:00
4011,2021-06-17 04:00:00+02:00,38.44,2021-06-17 03:00:00+02:00
4012,2021-06-17 05:00:00+02:00,38.28,2021-06-17 04:00:00+02:00
4013,2021-06-17 06:00:00+02:00,38.78,2021-06-17 05:00:00+02:00
4014,2021-06-17 07:00:00+02:00,41.01,2021-06-17 06:00:00+02:00
4015,2021-06-17 08:00:00+02:00,46.17,2021-06-17 07:00:00+02:00
4016,2021-06-17 09:00:00+02:00,52.2,2021-06-17 08:00:00+02:00
4017,2021-06-17 10:00:00+02:00,52.25,2021-06-17 09:00:00+02:00
4018,2021-06-17 11:00:00+02:00,51.99,2021-06-17 10:00:00+02:00
4019,2021-06-17 12:00:00+02:00,50.92,2021-06-17 11:00:00+02:00
4020,2021-06-17 13:00:00+02:00,50.05,2021-06-17 12:00:00+02:00
4021,2021-06-17 14:00:00+02:00,47.51,2021-06-17 13:00:00+02:00
4022,2021-06-17 15:00:00+02:00,46.18,2021-06-17 14:00:00+02:00
4023,2021-06-17 16:00:00+02:00,45.08,2021-06-17 15:00:00+02:00
4024,2021-06-17 17:00:00+02:00,43.04,2021-06-17 16:00:00+02:00
4025,2021-06-17 18:00:00+02:00,41.88,2021-06-17 17:00:00+02:00
4026,2021-06-17 19:00:00+02:00,40.75,2021-06-17 18:00:00+02:00
4027,2021-06-17 20:00:00+02:00,39.87,2021-06-17 19:00:00+02:00
4028,2021-06-17 21:00:00+02:00,41.5,2021-06-17 20:00:00+02:00
4029,2021-06-17 22:00:00+02:00,40.91,2021-06-17 21:00:00+02:00
4030,2021-06-17 23:00:00+02:00,40.46,2021-06-17 22:00:00+02:00
4031,2021-06-18 00:00:00+02:00,40.08,2021-06-17 23:00:00+02:00
4032,2021-06-18 01:00:00+02:00,40.45,2021-06-18 00:00:00+02:00
4033,2021-06-18 02:00:00+02:00,38.9,2021-06-18 01:00:00+02:00
4034,2021-06-18 03:00:00+02:00,38.13,2021-06-18 02:00:00+02:00
4035,2021-06-18 04:00:00+02:00,37.81,2021-06-18 03:00:00+02:00
4036,2021-06-18 05:00:00+02:00,37.25,2021-06-18 04:00:00+02:00
4037,2021-06-18 06:00:00+02:00,37.76,2021-06-18 05:00:00+02:00
4038,2021-06-18 07:00:00+02:00,41.17,2021-06-18 06:00:00+02:00
4039,2021-06-18 08:00:00+02:00,43.24,2021-06-18 07:00:00+02:00
4040,2021-06-18 09:00:00+02:00,45.02,2021-06-18 08:00:00+02:00
4041,2021-06-18 10:00:00+02:00,45.27,2021-06-18 09:00:00+02:00
4042,2021-06-18 11:00:00+02:00,45.06,2021-06-18 10:00:00+02:00
4043,2021-06-18 12:00:00+02:00,44.61,2021-06-18 11:00:00+02:00
4044,2021-06-18 13:00:00+02:00,43.8,2021-06-18 12:00:00+02:00
4045,2021-06-18 14:00:00+02:00,43.48,2021-06-18 13:00:00+02:00
4046,2021-06-18 15:00:00+02:00,43.18,2021-06-18 14:00:00+02:00
4047,2021-06-18 16:00:00+02:00,43.11,2021-06-18 15:00:00+02:00
4048,2021-06-18 17:00:00+02:00,43.09,2021-06-18 16:00:00+02:00
4049,2021-06-18 18:00:00+02:00,43.08,2021-06-18 17:00:00+02:00
4050,2021-06-18 19:00:00+02:00,43.27,2021-06-18 18:00:00+02:00
4051,2021-06-18 20:00:00+02:00,43.46,2021-06-18 19:00:00+02:00
4052,2021-06-18 21:00:00+02:00,43.53,2021-06-18 20:00:00+02:00
4053,2021-06-18 22:00:00+02:00,43.29,2021-06-18 21:00:00+02:00
4054,2021-06-18 23:00:00+02:00,42.02,2021-06-18 22:00:00+02:00
4055,2021-06-19 00:00:00+02:00,41.09,2021-06-18 23:00:00+02:00
4056,2021-06-19 01:00:00+02:00,40.99,2021-06-19 00:00:00+02:00
4057,2021-06-19 02:00:00+02:00,38.98,2021-06-19 01:00:00+02:00
4058,2021-06-19 03:00:00+02:00,38.05,2021-06-19 02:00:00+02:00
4059,2021-06-19 04:00:00+02:00,37.83,2021-06-19 03:00:00+02:00
4060,2021-06-19 05:00:00+02:00,36.0,2021-06-19 04:00:00+02:00
4061,2021-06-19 06:00:00+02:00,36.0,2021-06-19 05:00:00+02:00
4062,2021-06-19 07:00:00+02:00,37.86,2021-06-19 06:00:00+02:00
4063,2021-06-19 08:00:00+02:00,38.96,2021-06-19 07:00:00+02:00
4064,2021-06-19 09:00:00+02:00,40.74,2021-06-19 08:00:00+02:00
4065,2021-06-19 10:00:00+02:00,41.99,2021-06-19 09:00:00+02:00
4066,2021-06-19 11:00:00+02:00,44.66,2021-06-19 10:00:00+02:00
4067,2021-06-19 12:00:00+02:00,44.19,2021-06-19 11:00:00+02:00
4068,2021-06-19 13:00:00+02:00,42.66,2021-06-19 12:00:00+02:00
4069,2021-06-19 14:00:00+02:00,42.52,2021-06-19 13:00:00+02:00
4070,2021-06-19 15:00:00+02:00,42.03,2021-06-19 14:00:00+02:00
4071,2021-06-19 16:00:00+02:00,41.67,2021-06-19 15:00:00+02:00
4072,2021-06-19 17:00:00+02:00,41.61,2021-06-19 16:00:00+02:00
4073,2021-06-19 18:00:00+02:00,41.74,2021-06-19 17:00:00+02:00
4074,2021-06-19 19:00:00+02:00,41.8,2021-06-19 18:00:00+02:00
4075,2021-06-19 20:00:00+02:00,41.71,2021-06-19 19:00:00+02:00
4076,2021-06-19 21:00:00+02:00,41.35,2021-06-19 20:00:00+02:00
4077,2021-06-19 22:00:00+02:00,41.07,2021-06-19 21:00:00+02:00
4078,2021-06-19 23:00:00+02:00,41.04,2021-06-19 22:00:00+02:00
4079,2021-06-20 00:00:00+02:00,41.04,2021-06-19 23:00:00+02:00
4080,2021-06-20 01:00:00+02:00,41.32,2021-06-20 00:00:00+02:00
4081,2021-06-20 02:00:00+02:00,39.46,2021-06-20 01:00:00+02:00
4082,2021-06-20 03:00:00+02:00,39.24,2021-06-20 02:00:00+02:00
4083,2021-06-20 04:00:00+02:00,38.72,2021-06-20 03:00:00+02:00
4084,2021-06-20 05:00:00+02:00,38.07,2021-06-20 04:00:00+02:00
4085,2021-06-20 06:00:00+02:00,37.62,2021-06-20 05:00:00+02:00
4086,2021-06-20 07:00:00+02:00,39.26,2021-06-20 06:00:00+02:00
4087,2021-06-20 08:00:00+02:00,39.7,2021-06-20 07:00:00+02:00
4088,2021-06-20 09:00:00+02:00,40.53,2021-06-20 08:00:00+02:00
4089,2021-06-20 10:00:00+02:00,42.09,2021-06-20 09:00:00+02:00
4090,2021-06-20 11:00:00+02:00,42.8,2021-06-20 10:00:00+02:00
4091,2021-06-20 12:00:00+02:00,43.33,2021-06-20 11:00:00+02:00
4092,2021-06-20 13:00:00+02:00,42.29,2021-06-20 12:00:00+02:00
4093,2021-06-20 14:00:00+02:00,29.02,2021-06-20 13:00:00+02:00
4094,2021-06-20 15:00:00+02:00,25.85,2021-06-20 14:00:00+02:00
4095,2021-06-20 16:00:00+02:00,37.41,2021-06-20 15:00:00+02:00
4096,2021-06-20 17:00:00+02:00,43.27,2021-06-20 16:00:00+02:00
4097,2021-06-20 18:00:00+02:00,43.25,2021-06-20 17:00:00+02:00
4098,2021-06-20 19:00:00+02:00,43.84,2021-06-20 18:00:00+02:00
4099,2021-06-20 20:00:00+02:00,43.23,2021-06-20 19:00:00+02:00
4100,2021-06-20 21:00:00+02:00,42.93,2021-06-20 20:00:00+02:00
4101,2021-06-20 22:00:00+02:00,42.36,2021-06-20 21:00:00+02:00
4102,2021-06-20 23:00:00+02:00,41.82,2021-06-20 22:00:00+02:00
4103,2021-06-21 00:00:00+02:00,42.04,2021-06-20 23:00:00+02:00
4104,2021-06-21 01:00:00+02:00,40.38,2021-06-21 00:00:00+02:00
4105,2021-06-21 02:00:00+02:00,39.7,2021-06-21 01:00:00+02:00
4106,2021-06-21 03:00:00+02:00,39.02,2021-06-21 02:00:00+02:00
4107,2021-06-21 04:00:00+02:00,38.72,2021-06-21 03:00:00+02:00
4108,2021-06-21 05:00:00+02:00,38.87,2021-06-21 04:00:00+02:00
4109,2021-06-21 06:00:00+02:00,39.72,2021-06-21 05:00:00+02:00
4110,2021-06-21 07:00:00+02:00,41.72,2021-06-21 06:00:00+02:00
4111,2021-06-21 08:00:00+02:00,42.27,2021-06-21 07:00:00+02:00
4112,2021-06-21 09:00:00+02:00,44.6,2021-06-21 08:00:00+02:00
4113,2021-06-21 10:00:00+02:00,45.11,2021-06-21 09:00:00+02:00
4114,2021-06-21 11:00:00+02:00,45.41,2021-06-21 10:00:00+02:00
4115,2021-06-21 12:00:00+02:00,45.98,2021-06-21 11:00:00+02:00
4116,2021-06-21 13:00:00+02:00,46.19,2021-06-21 12:00:00+02:00
4117,2021-06-21 14:00:00+02:00,46.2,2021-06-21 13:00:00+02:00
4118,2021-06-21 15:00:00+02:00,46.37,2021-06-21 14:00:00+02:00
4119,2021-06-21 16:00:00+02:00,46.05,2021-06-21 15:00:00+02:00
4120,2021-06-21 17:00:00+02:00,46.24,2021-06-21 16:00:00+02:00
4121,2021-06-21 18:00:00+02:00,46.43,2021-06-21 17:00:00+02:00
4122,2021-06-21 19:00:00+02:00,46.12,2021-06-21 18:00:00+02:00
4123,2021-06-21 20:00:00+02:00,45.06,2021-06-21 19:00:00+02:00
4124,2021-06-21 21:00:00+02:00,45.16,2021-06-21 20:00:00+02:00
4125,2021-06-21 22:00:00+02:00,43.56,2021-06-21 21:00:00+02:00
4126,2021-06-21 23:00:00+02:00,42.77,2021-06-21 22:00:00+02:00
4127,2021-06-22 00:00:00+02:00,42.07,2021-06-21 23:00:00+02:00
4128,2021-06-22 01:00:00+02:00,44.41,2021-06-22 00:00:00+02:00
4129,2021-06-22 02:00:00+02:00,43.29,2021-06-22 01:00:00+02:00
4130,2021-06-22 03:00:00+02:00,43.06,2021-06-22 02:00:00+02:00
4131,2021-06-22 04:00:00+02:00,42.55,2021-06-22 03:00:00+02:00
4132,2021-06-22 05:00:00+02:00,42.32,2021-06-22 04:00:00+02:00
4133,2021-06-22 06:00:00+02:00,42.02,2021-06-22 05:00:00+02:00
4134,2021-06-22 07:00:00+02:00,43.67,2021-06-22 06:00:00+02:00
4135,2021-06-22 08:00:00+02:00,45.9,2021-06-22 07:00:00+02:00
4136,2021-06-22 09:00:00+02:00,46.98,2021-06-22 08:00:00+02:00
4137,2021-06-22 10:00:00+02:00,47.02,2021-06-22 09:00:00+02:00
4138,2021-06-22 11:00:00+02:00,46.86,2021-06-22 10:00:00+02:00
4139,2021-06-22 12:00:00+02:00,46.79,2021-06-22 11:00:00+02:00
4140,2021-06-22 13:00:00+02:00,46.66,2021-06-22 12:00:00+02:00
4141,2021-06-22 14:00:00+02:00,46.62,2021-06-22 13:00:00+02:00
4142,2021-06-22 15:00:00+02:00,46.73,2021-06-22 14:00:00+02:00
4143,2021-06-22 16:00:00+02:00,46.31,2021-06-22 15:00:00+02:00
4144,2021-06-22 17:00:00+02:00,46.18,2021-06-22 16:00:00+02:00
4145,2021-06-22 18:00:00+02:00,46.23,2021-06-22 17:00:00+02:00
4146,2021-06-22 19:00:00+02:00,46.1,2021-06-22 18:00:00+02:00
4147,2021-06-22 20:00:00+02:00,45.98,2021-06-22 19:00:00+02:00
4148,2021-06-22 21:00:00+02:00,46.38,2021-06-22 20:00:00+02:00
4149,2021-06-22 22:00:00+02:00,46.09,2021-06-22 21:00:00+02:00
4150,2021-06-22 23:00:00+02:00,44.98,2021-06-22 22:00:00+02:00
4151,2021-06-23 00:00:00+02:00,44.48,2021-06-22 23:00:00+02:00
4152,2021-06-23 01:00:00+02:00,45.05,2021-06-23 00:00:00+02:00
4153,2021-06-23 02:00:00+02:00,44.96,2021-06-23 01:00:00+02:00
4154,2021-06-23 03:00:00+02:00,44.48,2021-06-23 02:00:00+02:00
4155,2021-06-23 04:00:00+02:00,44.12,2021-06-23 03:00:00+02:00
4156,2021-06-23 05:00:00+02:00,43.99,2021-06-23 04:00:00+02:00
4157,2021-06-23 06:00:00+02:00,44.7,2021-06-23 05:00:00+02:00
4158,2021-06-23 07:00:00+02:00,46.1,2021-06-23 06:00:00+02:00
4159,2021-06-23 08:00:00+02:00,47.68,2021-06-23 07:00:00+02:00
4160,2021-06-23 09:00:00+02:00,48.36,2021-06-23 08:00:00+02:00
4161,2021-06-23 10:00:00+02:00,48.53,2021-06-23 09:00:00+02:00
4162,2021-06-23 11:00:00+02:00,49.03,2021-06-23 10:00:00+02:00
4163,2021-06-23 12:00:00+02:00,49.06,2021-06-23 11:00:00+02:00
4164,2021-06-23 13:00:00+02:00,49.03,2021-06-23 12:00:00+02:00
4165,2021-06-23 14:00:00+02:00,48.95,2021-06-23 13:00:00+02:00
4166,2021-06-23 15:00:00+02:00,48.99,2021-06-23 14:00:00+02:00
4167,2021-06-23 16:00:00+02:00,48.31,2021-06-23 15:00:00+02:00
4168,2021-06-23 17:00:00+02:00,48.13,2021-06-23 16:00:00+02:00
4169,2021-06-23 18:00:00+02:00,48.03,2021-06-23 17:00:00+02:00
4170,2021-06-23 19:00:00+02:00,47.75,2021-06-23 18:00:00+02:00
4171,2021-06-23 20:00:00+02:00,47.58,2021-06-23 19:00:00+02:00
4172,2021-06-23 21:00:00+02:00,47.84,2021-06-23 20:00:00+02:00
4173,2021-06-23 22:00:00+02:00,47.55,2021-06-23 21:00:00+02:00
4174,2021-06-23 23:00:00+02:00,46.19,2021-06-23 22:00:00+02:00
4175,2021-06-24 00:00:00+02:00,45.14,2021-06-23 23:00:00+02:00
4176,2021-06-24 01:00:00+02:00,45.36,2021-06-24 00:00:00+02:00
4177,2021-06-24 02:00:00+02:00,45.06,2021-06-24 01:00:00+02:00
4178,2021-06-24 03:00:00+02:00,44.61,2021-06-24 02:00:00+02:00
4179,2021-06-24 04:00:00+02:00,44.28,2021-06-24 03:00:00+02:00
4180,2021-06-24 05:00:00+02:00,43.93,2021-06-24 04:00:00+02:00
4181,2021-06-24 06:00:00+02:00,44.64,2021-06-24 05:00:00+02:00
4182,2021-06-24 07:00:00+02:00,46.6,2021-06-24 06:00:00+02:00
4183,2021-06-24 08:00:00+02:00,48.64,2021-06-24 07:00:00+02:00
4184,2021-06-24 09:00:00+02:00,49.83,2021-06-24 08:00:00+02:00
4185,2021-06-24 10:00:00+02:00,50.75,2021-06-24 09:00:00+02:00
4186,2021-06-24 11:00:00+02:00,50.83,2021-06-24 10:00:00+02:00
4187,2021-06-24 12:00:00+02:00,51.48,2021-06-24 11:00:00+02:00
4188,2021-06-24 13:00:00+02:00,51.4,2021-06-24 12:00:00+02:00
4189,2021-06-24 14:00:00+02:00,49.82,2021-06-24 13:00:00+02:00
4190,2021-06-24 15:00:00+02:00,49.75,2021-06-24 14:00:00+02:00
4191,2021-06-24 16:00:00+02:00,49.45,2021-06-24 15:00:00+02:00
4192,2021-06-24 17:00:00+02:00,48.79,2021-06-24 16:00:00+02:00
4193,2021-06-24 18:00:00+02:00,47.92,2021-06-24 17:00:00+02:00
4194,2021-06-24 19:00:00+02:00,47.14,2021-06-24 18:00:00+02:00
4195,2021-06-24 20:00:00+02:00,47.22,2021-06-24 19:00:00+02:00
4196,2021-06-24 21:00:00+02:00,47.2,2021-06-24 20:00:00+02:00
4197,2021-06-24 22:00:00+02:00,47.13,2021-06-24 21:00:00+02:00
4198,2021-06-24 23:00:00+02:00,46.37,2021-06-24 22:00:00+02:00
4199,2021-06-25 00:00:00+02:00,46.0,2021-06-24 23:00:00+02:00
4200,2021-06-25 01:00:00+02:00,46.96,2021-06-25 00:00:00+02:00
4201,2021-06-25 02:00:00+02:00,46.33,2021-06-25 01:00:00+02:00
4202,2021-06-25 03:00:00+02:00,45.79,2021-06-25 02:00:00+02:00
4203,2021-06-25 04:00:00+02:00,45.63,2021-06-25 03:00:00+02:00
4204,2021-06-25 05:00:00+02:00,45.19,2021-06-25 04:00:00+02:00
4205,2021-06-25 06:00:00+02:00,45.87,2021-06-25 05:00:00+02:00
4206,2021-06-25 07:00:00+02:00,47.12,2021-06-25 06:00:00+02:00
4207,2021-06-25 08:00:00+02:00,48.67,2021-06-25 07:00:00+02:00
4208,2021-06-25 09:00:00+02:00,48.72,2021-06-25 08:00:00+02:00
4209,2021-06-25 10:00:00+02:00,48.79,2021-06-25 09:00:00+02:00
4210,2021-06-25 11:00:00+02:00,48.86,2021-06-25 10:00:00+02:00
4211,2021-06-25 12:00:00+02:00,48.87,2021-06-25 11:00:00+02:00
4212,2021-06-25 13:00:00+02:00,48.77,2021-06-25 12:00:00+02:00
4213,2021-06-25 14:00:00+02:00,48.67,2021-06-25 13:00:00+02:00
4214,2021-06-25 15:00:00+02:00,48.56,2021-06-25 14:00:00+02:00
4215,2021-06-25 16:00:00+02:00,48.16,2021-06-25 15:00:00+02:00
4216,2021-06-25 17:00:00+02:00,48.1,2021-06-25 16:00:00+02:00
4217,2021-06-25 18:00:00+02:00,47.96,2021-06-25 17:00:00+02:00
4218,2021-06-25 19:00:00+02:00,47.78,2021-06-25 18:00:00+02:00
4219,2021-06-25 20:00:00+02:00,47.82,2021-06-25 19:00:00+02:00
4220,2021-06-25 21:00:00+02:00,47.47,2021-06-25 20:00:00+02:00
4221,2021-06-25 22:00:00+02:00,47.1,2021-06-25 21:00:00+02:00
4222,2021-06-25 23:00:00+02:00,47.05,2021-06-25 22:00:00+02:00
4223,2021-06-26 00:00:00+02:00,47.04,2021-06-25 23:00:00+02:00
4224,2021-06-26 01:00:00+02:00,48.59,2021-06-26 00:00:00+02:00
4225,2021-06-26 02:00:00+02:00,48.09,2021-06-26 01:00:00+02:00
4226,2021-06-26 03:00:00+02:00,47.89,2021-06-26 02:00:00+02:00
4227,2021-06-26 04:00:00+02:00,47.81,2021-06-26 03:00:00+02:00
4228,2021-06-26 05:00:00+02:00,47.73,2021-06-26 04:00:00+02:00
4229,2021-06-26 06:00:00+02:00,47.72,2021-06-26 05:00:00+02:00
4230,2021-06-26 07:00:00+02:00,47.85,2021-06-26 06:00:00+02:00
4231,2021-06-26 08:00:00+02:00,47.79,2021-06-26 07:00:00+02:00
4232,2021-06-26 09:00:00+02:00,47.85,2021-06-26 08:00:00+02:00
4233,2021-06-26 10:00:00+02:00,48.09,2021-06-26 09:00:00+02:00
4234,2021-06-26 11:00:00+02:00,48.52,2021-06-26 10:00:00+02:00
4235,2021-06-26 12:00:00+02:00,48.59,2021-06-26 11:00:00+02:00
4236,2021-06-26 13:00:00+02:00,48.56,2021-06-26 12:00:00+02:00
4237,2021-06-26 14:00:00+02:00,48.41,2021-06-26 13:00:00+02:00
4238,2021-06-26 15:00:00+02:00,48.29,2021-06-26 14:00:00+02:00
4239,2021-06-26 16:00:00+02:00,48.18,2021-06-26 15:00:00+02:00
4240,2021-06-26 17:00:00+02:00,48.37,2021-06-26 16:00:00+02:00
4241,2021-06-26 18:00:00+02:00,48.46,2021-06-26 17:00:00+02:00
4242,2021-06-26 19:00:00+02:00,48.43,2021-06-26 18:00:00+02:00
4243,2021-06-26 20:00:00+02:00,48.26,2021-06-26 19:00:00+02:00
4244,2021-06-26 21:00:00+02:00,48.04,2021-06-26 20:00:00+02:00
4245,2021-06-26 22:00:00+02:00,48.03,2021-06-26 21:00:00+02:00
4246,2021-06-26 23:00:00+02:00,48.35,2021-06-26 22:00:00+02:00
4247,2021-06-27 00:00:00+02:00,48.14,2021-06-26 23:00:00+02:00
4248,2021-06-27 01:00:00+02:00,50.87,2021-06-27 00:00:00+02:00
4249,2021-06-27 02:00:00+02:00,50.44,2021-06-27 01:00:00+02:00
4250,2021-06-27 03:00:00+02:00,49.87,2021-06-27 02:00:00+02:00
4251,2021-06-27 04:00:00+02:00,49.25,2021-06-27 03:00:00+02:00
4252,2021-06-27 05:00:00+02:00,48.72,2021-06-27 04:00:00+02:00
4253,2021-06-27 06:00:00+02:00,48.96,2021-06-27 05:00:00+02:00
4254,2021-06-27 07:00:00+02:00,49.49,2021-06-27 06:00:00+02:00
4255,2021-06-27 08:00:00+02:00,48.74,2021-06-27 07:00:00+02:00
4256,2021-06-27 09:00:00+02:00,50.35,2021-06-27 08:00:00+02:00
4257,2021-06-27 10:00:00+02:00,50.83,2021-06-27 09:00:00+02:00
4258,2021-06-27 11:00:00+02:00,50.95,2021-06-27 10:00:00+02:00
4259,2021-06-27 12:00:00+02:00,50.93,2021-06-27 11:00:00+02:00
4260,2021-06-27 13:00:00+02:00,50.74,2021-06-27 12:00:00+02:00
4261,2021-06-27 14:00:00+02:00,34.11,2021-06-27 13:00:00+02:00
4262,2021-06-27 15:00:00+02:00,31.73,2021-06-27 14:00:00+02:00
4263,2021-06-27 16:00:00+02:00,41.74,2021-06-27 15:00:00+02:00
4264,2021-06-27 17:00:00+02:00,49.15,2021-06-27 16:00:00+02:00
4265,2021-06-27 18:00:00+02:00,51.11,2021-06-27 17:00:00+02:00
4266,2021-06-27 19:00:00+02:00,51.08,2021-06-27 18:00:00+02:00
4267,2021-06-27 20:00:00+02:00,51.08,2021-06-27 19:00:00+02:00
4268,2021-06-27 21:00:00+02:00,51.01,2021-06-27 20:00:00+02:00
4269,2021-06-27 22:00:00+02:00,50.97,2021-06-27 21:00:00+02:00
4270,2021-06-27 23:00:00+02:00,51.08,2021-06-27 22:00:00+02:00
4271,2021-06-28 00:00:00+02:00,50.98,2021-06-27 23:00:00+02:00
4272,2021-06-28 01:00:00+02:00,52.04,2021-06-28 00:00:00+02:00
4273,2021-06-28 02:00:00+02:00,50.41,2021-06-28 01:00:00+02:00
4274,2021-06-28 03:00:00+02:00,50.0,2021-06-28 02:00:00+02:00
4275,2021-06-28 04:00:00+02:00,49.77,2021-06-28 03:00:00+02:00
4276,2021-06-28 05:00:00+02:00,49.75,2021-06-28 04:00:00+02:00
4277,2021-06-28 06:00:00+02:00,51.85,2021-06-28 05:00:00+02:00
4278,2021-06-28 07:00:00+02:00,52.37,2021-06-28 06:00:00+02:00
4279,2021-06-28 08:00:00+02:00,53.31,2021-06-28 07:00:00+02:00
4280,2021-06-28 09:00:00+02:00,54.31,2021-06-28 08:00:00+02:00
4281,2021-06-28 10:00:00+02:00,53.73,2021-06-28 09:00:00+02:00
4282,2021-06-28 11:00:00+02:00,53.95,2021-06-28 10:00:00+02:00
4283,2021-06-28 12:00:00+02:00,53.95,2021-06-28 11:00:00+02:00
4284,2021-06-28 13:00:00+02:00,53.8,2021-06-28 12:00:00+02:00
4285,2021-06-28 14:00:00+02:00,53.75,2021-06-28 13:00:00+02:00
4286,2021-06-28 15:00:00+02:00,53.65,2021-06-28 14:00:00+02:00
4287,2021-06-28 16:00:00+02:00,53.71,2021-06-28 15:00:00+02:00
4288,2021-06-28 17:00:00+02:00,53.38,2021-06-28 16:00:00+02:00
4289,2021-06-28 18:00:00+02:00,53.77,2021-06-28 17:00:00+02:00
4290,2021-06-28 19:00:00+02:00,53.54,2021-06-28 18:00:00+02:00
4291,2021-06-28 20:00:00+02:00,52.8,2021-06-28 19:00:00+02:00
4292,2021-06-28 21:00:00+02:00,53.73,2021-06-28 20:00:00+02:00
4293,2021-06-28 22:00:00+02:00,52.82,2021-06-28 21:00:00+02:00
4294,2021-06-28 23:00:00+02:00,52.24,2021-06-28 22:00:00+02:00
4295,2021-06-29 00:00:00+02:00,50.1,2021-06-28 23:00:00+02:00
4296,2021-06-29 01:00:00+02:00,48.53,2021-06-29 00:00:00+02:00
4297,2021-06-29 02:00:00+02:00,47.75,2021-06-29 01:00:00+02:00
4298,2021-06-29 03:00:00+02:00,47.07,2021-06-29 02:00:00+02:00
4299,2021-06-29 04:00:00+02:00,46.82,2021-06-29 03:00:00+02:00
4300,2021-06-29 05:00:00+02:00,46.8,2021-06-29 04:00:00+02:00
4301,2021-06-29 06:00:00+02:00,47.64,2021-06-29 05:00:00+02:00
4302,2021-06-29 07:00:00+02:00,50.5,2021-06-29 06:00:00+02:00
4303,2021-06-29 08:00:00+02:00,54.07,2021-06-29 07:00:00+02:00
4304,2021-06-29 09:00:00+02:00,55.13,2021-06-29 08:00:00+02:00
4305,2021-06-29 10:00:00+02:00,55.96,2021-06-29 09:00:00+02:00
4306,2021-06-29 11:00:00+02:00,56.11,2021-06-29 10:00:00+02:00
4307,2021-06-29 12:00:00+02:00,55.32,2021-06-29 11:00:00+02:00
4308,2021-06-29 13:00:00+02:00,55.9,2021-06-29 12:00:00+02:00
4309,2021-06-29 14:00:00+02:00,55.86,2021-06-29 13:00:00+02:00
4310,2021-06-29 15:00:00+02:00,54.96,2021-06-29 14:00:00+02:00
4311,2021-06-29 16:00:00+02:00,54.6,2021-06-29 15:00:00+02:00
4312,2021-06-29 17:00:00+02:00,54.18,2021-06-29 16:00:00+02:00
4313,2021-06-29 18:00:00+02:00,54.21,2021-06-29 17:00:00+02:00
4314,2021-06-29 19:00:00+02:00,53.94,2021-06-29 18:00:00+02:00
4315,2021-06-29 20:00:00+02:00,52.89,2021-06-29 19:00:00+02:00
4316,2021-06-29 21:00:00+02:00,53.64,2021-06-29 20:00:00+02:00
4317,2021-06-29 22:00:00+02:00,52.69,2021-06-29 21:00:00+02:00
4318,2021-06-29 23:00:00+02:00,50.2,2021-06-29 22:00:00+02:00
4319,2021-06-30 00:00:00+02:00,49.08,2021-06-29 23:00:00+02:00
4320,2021-06-30 01:00:00+02:00,48.0,2021-06-30 00:00:00+02:00
4321,2021-06-30 02:00:00+02:00,46.54,2021-06-30 01:00:00+02:00
4322,2021-06-30 03:00:00+02:00,45.36,2021-06-30 02:00:00+02:00
4323,2021-06-30 04:00:00+02:00,44.6,2021-06-30 03:00:00+02:00
4324,2021-06-30 05:00:00+02:00,44.03,2021-06-30 04:00:00+02:00
4325,2021-06-30 06:00:00+02:00,45.61,2021-06-30 05:00:00+02:00
4326,2021-06-30 07:00:00+02:00,48.76,2021-06-30 06:00:00+02:00
4327,2021-06-30 08:00:00+02:00,53.11,2021-06-30 07:00:00+02:00
4328,2021-06-30 09:00:00+02:00,54.13,2021-06-30 08:00:00+02:00
4329,2021-06-30 10:00:00+02:00,54.31,2021-06-30 09:00:00+02:00
4330,2021-06-30 11:00:00+02:00,54.39,2021-06-30 10:00:00+02:00
4331,2021-06-30 12:00:00+02:00,54.46,2021-06-30 11:00:00+02:00
4332,2021-06-30 13:00:00+02:00,54.52,2021-06-30 12:00:00+02:00
4333,2021-06-30 14:00:00+02:00,54.5,2021-06-30 13:00:00+02:00
4334,2021-06-30 15:00:00+02:00,54.4,2021-06-30 14:00:00+02:00
4335,2021-06-30 16:00:00+02:00,53.44,2021-06-30 15:00:00+02:00
4336,2021-06-30 17:00:00+02:00,53.17,2021-06-30 16:00:00+02:00
4337,2021-06-30 18:00:00+02:00,54.34,2021-06-30 17:00:00+02:00
4338,2021-06-30 19:00:00+02:00,53.56,2021-06-30 18:00:00+02:00
4339,2021-06-30 20:00:00+02:00,53.04,2021-06-30 19:00:00+02:00
4340,2021-06-30 21:00:00+02:00,53.01,2021-06-30 20:00:00+02:00
4341,2021-06-30 22:00:00+02:00,49.49,2021-06-30 21:00:00+02:00
4342,2021-06-30 23:00:00+02:00,50.61,2021-06-30 22:00:00+02:00
4343,2021-07-01 00:00:00+02:00,49.27,2021-06-30 23:00:00+02:00
4344,2021-07-01 01:00:00+02:00,46.43,2021-07-01 00:00:00+02:00
4345,2021-07-01 02:00:00+02:00,46.03,2021-07-01 01:00:00+02:00
4346,2021-07-01 03:00:00+02:00,45.35,2021-07-01 02:00:00+02:00
4347,2021-07-01 04:00:00+02:00,44.22,2021-07-01 03:00:00+02:00
4348,2021-07-01 05:00:00+02:00,43.84,2021-07-01 04:00:00+02:00
4349,2021-07-01 06:00:00+02:00,45.21,2021-07-01 05:00:00+02:00
4350,2021-07-01 07:00:00+02:00,46.86,2021-07-01 06:00:00+02:00
4351,2021-07-01 08:00:00+02:00,48.46,2021-07-01 07:00:00+02:00
4352,2021-07-01 09:00:00+02:00,50.34,2021-07-01 08:00:00+02:00
4353,2021-07-01 10:00:00+02:00,52.46,2021-07-01 09:00:00+02:00
4354,2021-07-01 11:00:00+02:00,52.74,2021-07-01 10:00:00+02:00
4355,2021-07-01 12:00:00+02:00,51.97,2021-07-01 11:00:00+02:00
4356,2021-07-01 13:00:00+02:00,53.48,2021-07-01 12:00:00+02:00
4357,2021-07-01 14:00:00+02:00,53.36,2021-07-01 13:00:00+02:00
4358,2021-07-01 15:00:00+02:00,52.74,2021-07-01 14:00:00+02:00
4359,2021-07-01 16:00:00+02:00,52.8,2021-07-01 15:00:00+02:00
4360,2021-07-01 17:00:00+02:00,50.88,2021-07-01 16:00:00+02:00
4361,2021-07-01 18:00:00+02:00,51.01,2021-07-01 17:00:00+02:00
4362,2021-07-01 19:00:00+02:00,49.33,2021-07-01 18:00:00+02:00
4363,2021-07-01 20:00:00+02:00,48.68,2021-07-01 19:00:00+02:00
4364,2021-07-01 21:00:00+02:00,53.5,2021-07-01 20:00:00+02:00
4365,2021-07-01 22:00:00+02:00,49.29,2021-07-01 21:00:00+02:00
4366,2021-07-01 23:00:00+02:00,48.76,2021-07-01 22:00:00+02:00
4367,2021-07-02 00:00:00+02:00,48.38,2021-07-01 23:00:00+02:00
4368,2021-07-02 01:00:00+02:00,47.54,2021-07-02 00:00:00+02:00
4369,2021-07-02 02:00:00+02:00,46.89,2021-07-02 01:00:00+02:00
4370,2021-07-02 03:00:00+02:00,46.63,2021-07-02 02:00:00+02:00
4371,2021-07-02 04:00:00+02:00,45.86,2021-07-02 03:00:00+02:00
4372,2021-07-02 05:00:00+02:00,45.05,2021-07-02 04:00:00+02:00
4373,2021-07-02 06:00:00+02:00,46.67,2021-07-02 05:00:00+02:00
4374,2021-07-02 07:00:00+02:00,48.94,2021-07-02 06:00:00+02:00
4375,2021-07-02 08:00:00+02:00,50.14,2021-07-02 07:00:00+02:00
4376,2021-07-02 09:00:00+02:00,54.76,2021-07-02 08:00:00+02:00
4377,2021-07-02 10:00:00+02:00,55.17,2021-07-02 09:00:00+02:00
4378,2021-07-02 11:00:00+02:00,55.46,2021-07-02 10:00:00+02:00
4379,2021-07-02 12:00:00+02:00,55.47,2021-07-02 11:00:00+02:00
4380,2021-07-02 13:00:00+02:00,55.25,2021-07-02 12:00:00+02:00
4381,2021-07-02 14:00:00+02:00,54.86,2021-07-02 13:00:00+02:00
4382,2021-07-02 15:00:00+02:00,54.38,2021-07-02 14:00:00+02:00
4383,2021-07-02 16:00:00+02:00,53.15,2021-07-02 15:00:00+02:00
4384,2021-07-02 17:00:00+02:00,54.95,2021-07-02 16:00:00+02:00
4385,2021-07-02 18:00:00+02:00,55.18,2021-07-02 17:00:00+02:00
4386,2021-07-02 19:00:00+02:00,54.89,2021-07-02 18:00:00+02:00
4387,2021-07-02 20:00:00+02:00,54.56,2021-07-02 19:00:00+02:00
4388,2021-07-02 21:00:00+02:00,54.65,2021-07-02 20:00:00+02:00
4389,2021-07-02 22:00:00+02:00,54.28,2021-07-02 21:00:00+02:00
4390,2021-07-02 23:00:00+02:00,51.18,2021-07-02 22:00:00+02:00
4391,2021-07-03 00:00:00+02:00,50.63,2021-07-02 23:00:00+02:00
4392,2021-07-03 01:00:00+02:00,51.0,2021-07-03 00:00:00+02:00
4393,2021-07-03 02:00:00+02:00,50.42,2021-07-03 01:00:00+02:00
4394,2021-07-03 03:00:00+02:00,50.05,2021-07-03 02:00:00+02:00
4395,2021-07-03 04:00:00+02:00,49.8,2021-07-03 03:00:00+02:00
4396,2021-07-03 05:00:00+02:00,49.53,2021-07-03 04:00:00+02:00
4397,2021-07-03 06:00:00+02:00,49.52,2021-07-03 05:00:00+02:00
4398,2021-07-03 07:00:00+02:00,49.72,2021-07-03 06:00:00+02:00
4399,2021-07-03 08:00:00+02:00,49.88,2021-07-03 07:00:00+02:00
4400,2021-07-03 09:00:00+02:00,50.62,2021-07-03 08:00:00+02:00
4401,2021-07-03 10:00:00+02:00,52.27,2021-07-03 09:00:00+02:00
4402,2021-07-03 11:00:00+02:00,54.83,2021-07-03 10:00:00+02:00
4403,2021-07-03 12:00:00+02:00,54.98,2021-07-03 11:00:00+02:00
4404,2021-07-03 13:00:00+02:00,54.89,2021-07-03 12:00:00+02:00
4405,2021-07-03 14:00:00+02:00,54.28,2021-07-03 13:00:00+02:00
4406,2021-07-03 15:00:00+02:00,53.57,2021-07-03 14:00:00+02:00
4407,2021-07-03 16:00:00+02:00,53.65,2021-07-03 15:00:00+02:00
4408,2021-07-03 17:00:00+02:00,54.78,2021-07-03 16:00:00+02:00
4409,2021-07-03 18:00:00+02:00,55.05,2021-07-03 17:00:00+02:00
4410,2021-07-03 19:00:00+02:00,55.15,2021-07-03 18:00:00+02:00
4411,2021-07-03 20:00:00+02:00,55.0,2021-07-03 19:00:00+02:00
4412,2021-07-03 21:00:00+02:00,53.73,2021-07-03 20:00:00+02:00
4413,2021-07-03 22:00:00+02:00,52.32,2021-07-03 21:00:00+02:00
4414,2021-07-03 23:00:00+02:00,51.29,2021-07-03 22:00:00+02:00
4415,2021-07-04 00:00:00+02:00,50.79,2021-07-03 23:00:00+02:00
4416,2021-07-04 01:00:00+02:00,53.19,2021-07-04 00:00:00+02:00
4417,2021-07-04 02:00:00+02:00,51.28,2021-07-04 01:00:00+02:00
4418,2021-07-04 03:00:00+02:00,50.97,2021-07-04 02:00:00+02:00
4419,2021-07-04 04:00:00+02:00,50.86,2021-07-04 03:00:00+02:00
4420,2021-07-04 05:00:00+02:00,50.56,2021-07-04 04:00:00+02:00
4421,2021-07-04 06:00:00+02:00,50.42,2021-07-04 05:00:00+02:00
4422,2021-07-04 07:00:00+02:00,50.68,2021-07-04 06:00:00+02:00
4423,2021-07-04 08:00:00+02:00,50.95,2021-07-04 07:00:00+02:00
4424,2021-07-04 09:00:00+02:00,54.01,2021-07-04 08:00:00+02:00
4425,2021-07-04 10:00:00+02:00,54.1,2021-07-04 09:00:00+02:00
4426,2021-07-04 11:00:00+02:00,55.95,2021-07-04 10:00:00+02:00
4427,2021-07-04 12:00:00+02:00,56.44,2021-07-04 11:00:00+02:00
4428,2021-07-04 13:00:00+02:00,56.86,2021-07-04 12:00:00+02:00
4429,2021-07-04 14:00:00+02:00,56.88,2021-07-04 13:00:00+02:00
4430,2021-07-04 15:00:00+02:00,56.93,2021-07-04 14:00:00+02:00
4431,2021-07-04 16:00:00+02:00,57.08,2021-07-04 15:00:00+02:00
4432,2021-07-04 17:00:00+02:00,57.41,2021-07-04 16:00:00+02:00
4433,2021-07-04 18:00:00+02:00,58.55,2021-07-04 17:00:00+02:00
4434,2021-07-04 19:00:00+02:00,59.33,2021-07-04 18:00:00+02:00
4435,2021-07-04 20:00:00+02:00,59.42,2021-07-04 19:00:00+02:00
4436,2021-07-04 21:00:00+02:00,58.92,2021-07-04 20:00:00+02:00
4437,2021-07-04 22:00:00+02:00,58.11,2021-07-04 21:00:00+02:00
4438,2021-07-04 23:00:00+02:00,57.15,2021-07-04 22:00:00+02:00
4439,2021-07-05 00:00:00+02:00,56.04,2021-07-04 23:00:00+02:00
4440,2021-07-05 01:00:00+02:00,55.57,2021-07-05 00:00:00+02:00
4441,2021-07-05 02:00:00+02:00,54.15,2021-07-05 01:00:00+02:00
4442,2021-07-05 03:00:00+02:00,54.06,2021-07-05 02:00:00+02:00
4443,2021-07-05 04:00:00+02:00,53.85,2021-07-05 03:00:00+02:00
4444,2021-07-05 05:00:00+02:00,53.44,2021-07-05 04:00:00+02:00
4445,2021-07-05 06:00:00+02:00,53.99,2021-07-05 05:00:00+02:00
4446,2021-07-05 07:00:00+02:00,56.35,2021-07-05 06:00:00+02:00
4447,2021-07-05 08:00:00+02:00,59.33,2021-07-05 07:00:00+02:00
4448,2021-07-05 09:00:00+02:00,61.74,2021-07-05 08:00:00+02:00
4449,2021-07-05 10:00:00+02:00,61.35,2021-07-05 09:00:00+02:00
4450,2021-07-05 11:00:00+02:00,61.28,2021-07-05 10:00:00+02:00
4451,2021-07-05 12:00:00+02:00,61.09,2021-07-05 11:00:00+02:00
4452,2021-07-05 13:00:00+02:00,60.56,2021-07-05 12:00:00+02:00
4453,2021-07-05 14:00:00+02:00,60.56,2021-07-05 13:00:00+02:00
4454,2021-07-05 15:00:00+02:00,60.42,2021-07-05 14:00:00+02:00
4455,2021-07-05 16:00:00+02:00,60.27,2021-07-05 15:00:00+02:00
4456,2021-07-05 17:00:00+02:00,60.24,2021-07-05 16:00:00+02:00
4457,2021-07-05 18:00:00+02:00,60.4,2021-07-05 17:00:00+02:00
4458,2021-07-05 19:00:00+02:00,60.45,2021-07-05 18:00:00+02:00
4459,2021-07-05 20:00:00+02:00,60.6,2021-07-05 19:00:00+02:00
4460,2021-07-05 21:00:00+02:00,59.3,2021-07-05 20:00:00+02:00
4461,2021-07-05 22:00:00+02:00,57.37,2021-07-05 21:00:00+02:00
4462,2021-07-05 23:00:00+02:00,56.15,2021-07-05 22:00:00+02:00
4463,2021-07-06 00:00:00+02:00,55.61,2021-07-05 23:00:00+02:00
4464,2021-07-06 01:00:00+02:00,55.85,2021-07-06 00:00:00+02:00
4465,2021-07-06 02:00:00+02:00,53.58,2021-07-06 01:00:00+02:00
4466,2021-07-06 03:00:00+02:00,52.99,2021-07-06 02:00:00+02:00
4467,2021-07-06 04:00:00+02:00,52.11,2021-07-06 03:00:00+02:00
4468,2021-07-06 05:00:00+02:00,51.34,2021-07-06 04:00:00+02:00
4469,2021-07-06 06:00:00+02:00,53.55,2021-07-06 05:00:00+02:00
4470,2021-07-06 07:00:00+02:00,58.06,2021-07-06 06:00:00+02:00
4471,2021-07-06 08:00:00+02:00,59.6,2021-07-06 07:00:00+02:00
4472,2021-07-06 09:00:00+02:00,60.28,2021-07-06 08:00:00+02:00
4473,2021-07-06 10:00:00+02:00,60.3,2021-07-06 09:00:00+02:00
4474,2021-07-06 11:00:00+02:00,60.32,2021-07-06 10:00:00+02:00
4475,2021-07-06 12:00:00+02:00,60.11,2021-07-06 11:00:00+02:00
4476,2021-07-06 13:00:00+02:00,58.67,2021-07-06 12:00:00+02:00
4477,2021-07-06 14:00:00+02:00,57.2,2021-07-06 13:00:00+02:00
4478,2021-07-06 15:00:00+02:00,57.0,2021-07-06 14:00:00+02:00
4479,2021-07-06 16:00:00+02:00,57.07,2021-07-06 15:00:00+02:00
4480,2021-07-06 17:00:00+02:00,58.41,2021-07-06 16:00:00+02:00
4481,2021-07-06 18:00:00+02:00,59.34,2021-07-06 17:00:00+02:00
4482,2021-07-06 19:00:00+02:00,59.59,2021-07-06 18:00:00+02:00
4483,2021-07-06 20:00:00+02:00,59.73,2021-07-06 19:00:00+02:00
4484,2021-07-06 21:00:00+02:00,59.64,2021-07-06 20:00:00+02:00
4485,2021-07-06 22:00:00+02:00,58.95,2021-07-06 21:00:00+02:00
4486,2021-07-06 23:00:00+02:00,58.58,2021-07-06 22:00:00+02:00
4487,2021-07-07 00:00:00+02:00,55.1,2021-07-06 23:00:00+02:00
4488,2021-07-07 01:00:00+02:00,55.13,2021-07-07 00:00:00+02:00
4489,2021-07-07 02:00:00+02:00,52.61,2021-07-07 01:00:00+02:00
4490,2021-07-07 03:00:00+02:00,51.16,2021-07-07 02:00:00+02:00
4491,2021-07-07 04:00:00+02:00,50.95,2021-07-07 03:00:00+02:00
4492,2021-07-07 05:00:00+02:00,50.87,2021-07-07 04:00:00+02:00
4493,2021-07-07 06:00:00+02:00,50.92,2021-07-07 05:00:00+02:00
4494,2021-07-07 07:00:00+02:00,57.73,2021-07-07 06:00:00+02:00
4495,2021-07-07 08:00:00+02:00,58.95,2021-07-07 07:00:00+02:00
4496,2021-07-07 09:00:00+02:00,59.0,2021-07-07 08:00:00+02:00
4497,2021-07-07 10:00:00+02:00,58.84,2021-07-07 09:00:00+02:00
4498,2021-07-07 11:00:00+02:00,58.97,2021-07-07 10:00:00+02:00
4499,2021-07-07 12:00:00+02:00,59.02,2021-07-07 11:00:00+02:00
4500,2021-07-07 13:00:00+02:00,58.8,2021-07-07 12:00:00+02:00
4501,2021-07-07 14:00:00+02:00,58.83,2021-07-07 13:00:00+02:00
4502,2021-07-07 15:00:00+02:00,58.95,2021-07-07 14:00:00+02:00
4503,2021-07-07 16:00:00+02:00,58.99,2021-07-07 15:00:00+02:00
4504,2021-07-07 17:00:00+02:00,59.05,2021-07-07 16:00:00+02:00
4505,2021-07-07 18:00:00+02:00,59.4,2021-07-07 17:00:00+02:00
4506,2021-07-07 19:00:00+02:00,59.68,2021-07-07 18:00:00+02:00
4507,2021-07-07 20:00:00+02:00,59.75,2021-07-07 19:00:00+02:00
4508,2021-07-07 21:00:00+02:00,59.64,2021-07-07 20:00:00+02:00
4509,2021-07-07 22:00:00+02:00,59.9,2021-07-07 21:00:00+02:00
4510,2021-07-07 23:00:00+02:00,58.89,2021-07-07 22:00:00+02:00
4511,2021-07-08 00:00:00+02:00,55.86,2021-07-07 23:00:00+02:00
4512,2021-07-08 01:00:00+02:00,54.45,2021-07-08 00:00:00+02:00
4513,2021-07-08 02:00:00+02:00,53.8,2021-07-08 01:00:00+02:00
4514,2021-07-08 03:00:00+02:00,52.98,2021-07-08 02:00:00+02:00
4515,2021-07-08 04:00:00+02:00,52.62,2021-07-08 03:00:00+02:00
4516,2021-07-08 05:00:00+02:00,52.27,2021-07-08 04:00:00+02:00
4517,2021-07-08 06:00:00+02:00,53.78,2021-07-08 05:00:00+02:00
4518,2021-07-08 07:00:00+02:00,59.45,2021-07-08 06:00:00+02:00
4519,2021-07-08 08:00:00+02:00,60.39,2021-07-08 07:00:00+02:00
4520,2021-07-08 09:00:00+02:00,60.59,2021-07-08 08:00:00+02:00
4521,2021-07-08 10:00:00+02:00,60.65,2021-07-08 09:00:00+02:00
4522,2021-07-08 11:00:00+02:00,60.7,2021-07-08 10:00:00+02:00
4523,2021-07-08 12:00:00+02:00,60.61,2021-07-08 11:00:00+02:00
4524,2021-07-08 13:00:00+02:00,60.61,2021-07-08 12:00:00+02:00
4525,2021-07-08 14:00:00+02:00,60.61,2021-07-08 13:00:00+02:00
4526,2021-07-08 15:00:00+02:00,60.52,2021-07-08 14:00:00+02:00
4527,2021-07-08 16:00:00+02:00,59.91,2021-07-08 15:00:00+02:00
4528,2021-07-08 17:00:00+02:00,59.94,2021-07-08 16:00:00+02:00
4529,2021-07-08 18:00:00+02:00,60.24,2021-07-08 17:00:00+02:00
4530,2021-07-08 19:00:00+02:00,60.27,2021-07-08 18:00:00+02:00
4531,2021-07-08 20:00:00+02:00,60.22,2021-07-08 19:00:00+02:00
4532,2021-07-08 21:00:00+02:00,60.38,2021-07-08 20:00:00+02:00
4533,2021-07-08 22:00:00+02:00,60.7,2021-07-08 21:00:00+02:00
4534,2021-07-08 23:00:00+02:00,60.65,2021-07-08 22:00:00+02:00
4535,2021-07-09 00:00:00+02:00,58.81,2021-07-08 23:00:00+02:00
4536,2021-07-09 01:00:00+02:00,59.78,2021-07-09 00:00:00+02:00
4537,2021-07-09 02:00:00+02:00,59.37,2021-07-09 01:00:00+02:00
4538,2021-07-09 03:00:00+02:00,58.57,2021-07-09 02:00:00+02:00
4539,2021-07-09 04:00:00+02:00,58.67,2021-07-09 03:00:00+02:00
4540,2021-07-09 05:00:00+02:00,58.76,2021-07-09 04:00:00+02:00
4541,2021-07-09 06:00:00+02:00,59.77,2021-07-09 05:00:00+02:00
4542,2021-07-09 07:00:00+02:00,60.26,2021-07-09 06:00:00+02:00
4543,2021-07-09 08:00:00+02:00,60.56,2021-07-09 07:00:00+02:00
4544,2021-07-09 09:00:00+02:00,60.82,2021-07-09 08:00:00+02:00
4545,2021-07-09 10:00:00+02:00,61.04,2021-07-09 09:00:00+02:00
4546,2021-07-09 11:00:00+02:00,60.88,2021-07-09 10:00:00+02:00
4547,2021-07-09 12:00:00+02:00,60.87,2021-07-09 11:00:00+02:00
4548,2021-07-09 13:00:00+02:00,60.87,2021-07-09 12:00:00+02:00
4549,2021-07-09 14:00:00+02:00,60.84,2021-07-09 13:00:00+02:00
4550,2021-07-09 15:00:00+02:00,60.76,2021-07-09 14:00:00+02:00
4551,2021-07-09 16:00:00+02:00,60.61,2021-07-09 15:00:00+02:00
4552,2021-07-09 17:00:00+02:00,60.52,2021-07-09 16:00:00+02:00
4553,2021-07-09 18:00:00+02:00,60.66,2021-07-09 17:00:00+02:00
4554,2021-07-09 19:00:00+02:00,60.6,2021-07-09 18:00:00+02:00
4555,2021-07-09 20:00:00+02:00,60.48,2021-07-09 19:00:00+02:00
4556,2021-07-09 21:00:00+02:00,60.54,2021-07-09 20:00:00+02:00
4557,2021-07-09 22:00:00+02:00,60.39,2021-07-09 21:00:00+02:00
4558,2021-07-09 23:00:00+02:00,59.61,2021-07-09 22:00:00+02:00
4559,2021-07-10 00:00:00+02:00,58.64,2021-07-09 23:00:00+02:00
4560,2021-07-10 01:00:00+02:00,58.88,2021-07-10 00:00:00+02:00
4561,2021-07-10 02:00:00+02:00,57.39,2021-07-10 01:00:00+02:00
4562,2021-07-10 03:00:00+02:00,56.61,2021-07-10 02:00:00+02:00
4563,2021-07-10 04:00:00+02:00,56.16,2021-07-10 03:00:00+02:00
4564,2021-07-10 05:00:00+02:00,54.69,2021-07-10 04:00:00+02:00
4565,2021-07-10 06:00:00+02:00,54.76,2021-07-10 05:00:00+02:00
4566,2021-07-10 07:00:00+02:00,55.4,2021-07-10 06:00:00+02:00
4567,2021-07-10 08:00:00+02:00,56.32,2021-07-10 07:00:00+02:00
4568,2021-07-10 09:00:00+02:00,57.25,2021-07-10 08:00:00+02:00
4569,2021-07-10 10:00:00+02:00,59.09,2021-07-10 09:00:00+02:00
4570,2021-07-10 11:00:00+02:00,59.55,2021-07-10 10:00:00+02:00
4571,2021-07-10 12:00:00+02:00,59.52,2021-07-10 11:00:00+02:00
4572,2021-07-10 13:00:00+02:00,59.31,2021-07-10 12:00:00+02:00
4573,2021-07-10 14:00:00+02:00,58.97,2021-07-10 13:00:00+02:00
4574,2021-07-10 15:00:00+02:00,57.74,2021-07-10 14:00:00+02:00
4575,2021-07-10 16:00:00+02:00,57.39,2021-07-10 15:00:00+02:00
4576,2021-07-10 17:00:00+02:00,57.41,2021-07-10 16:00:00+02:00
4577,2021-07-10 18:00:00+02:00,58.37,2021-07-10 17:00:00+02:00
4578,2021-07-10 19:00:00+02:00,59.06,2021-07-10 18:00:00+02:00
4579,2021-07-10 20:00:00+02:00,58.99,2021-07-10 19:00:00+02:00
4580,2021-07-10 21:00:00+02:00,58.24,2021-07-10 20:00:00+02:00
4581,2021-07-10 22:00:00+02:00,57.41,2021-07-10 21:00:00+02:00
4582,2021-07-10 23:00:00+02:00,56.92,2021-07-10 22:00:00+02:00
4583,2021-07-11 00:00:00+02:00,56.4,2021-07-10 23:00:00+02:00
4584,2021-07-11 01:00:00+02:00,55.35,2021-07-11 00:00:00+02:00
4585,2021-07-11 02:00:00+02:00,52.1,2021-07-11 01:00:00+02:00
4586,2021-07-11 03:00:00+02:00,51.43,2021-07-11 02:00:00+02:00
4587,2021-07-11 04:00:00+02:00,51.67,2021-07-11 03:00:00+02:00
4588,2021-07-11 05:00:00+02:00,50.91,2021-07-11 04:00:00+02:00
4589,2021-07-11 06:00:00+02:00,52.0,2021-07-11 05:00:00+02:00
4590,2021-07-11 07:00:00+02:00,55.91,2021-07-11 06:00:00+02:00
4591,2021-07-11 08:00:00+02:00,56.56,2021-07-11 07:00:00+02:00
4592,2021-07-11 09:00:00+02:00,57.12,2021-07-11 08:00:00+02:00
4593,2021-07-11 10:00:00+02:00,58.81,2021-07-11 09:00:00+02:00
4594,2021-07-11 11:00:00+02:00,59.67,2021-07-11 10:00:00+02:00
4595,2021-07-11 12:00:00+02:00,60.42,2021-07-11 11:00:00+02:00
4596,2021-07-11 13:00:00+02:00,60.4,2021-07-11 12:00:00+02:00
4597,2021-07-11 14:00:00+02:00,60.25,2021-07-11 13:00:00+02:00
4598,2021-07-11 15:00:00+02:00,59.98,2021-07-11 14:00:00+02:00
4599,2021-07-11 16:00:00+02:00,60.1,2021-07-11 15:00:00+02:00
4600,2021-07-11 17:00:00+02:00,60.08,2021-07-11 16:00:00+02:00
4601,2021-07-11 18:00:00+02:00,60.35,2021-07-11 17:00:00+02:00
4602,2021-07-11 19:00:00+02:00,60.31,2021-07-11 18:00:00+02:00
4603,2021-07-11 20:00:00+02:00,60.42,2021-07-11 19:00:00+02:00
4604,2021-07-11 21:00:00+02:00,60.42,2021-07-11 20:00:00+02:00
4605,2021-07-11 22:00:00+02:00,60.36,2021-07-11 21:00:00+02:00
4606,2021-07-11 23:00:00+02:00,60.06,2021-07-11 22:00:00+02:00
4607,2021-07-12 00:00:00+02:00,59.19,2021-07-11 23:00:00+02:00
4608,2021-07-12 01:00:00+02:00,58.43,2021-07-12 00:00:00+02:00
4609,2021-07-12 02:00:00+02:00,57.76,2021-07-12 01:00:00+02:00
4610,2021-07-12 03:00:00+02:00,56.56,2021-07-12 02:00:00+02:00
4611,2021-07-12 04:00:00+02:00,56.64,2021-07-12 03:00:00+02:00
4612,2021-07-12 05:00:00+02:00,57.85,2021-07-12 04:00:00+02:00
4613,2021-07-12 06:00:00+02:00,58.76,2021-07-12 05:00:00+02:00
4614,2021-07-12 07:00:00+02:00,60.5,2021-07-12 06:00:00+02:00
4615,2021-07-12 08:00:00+02:00,60.24,2021-07-12 07:00:00+02:00
4616,2021-07-12 09:00:00+02:00,60.34,2021-07-12 08:00:00+02:00
4617,2021-07-12 10:00:00+02:00,60.53,2021-07-12 09:00:00+02:00
4618,2021-07-12 11:00:00+02:00,60.62,2021-07-12 10:00:00+02:00
4619,2021-07-12 12:00:00+02:00,60.64,2021-07-12 11:00:00+02:00
4620,2021-07-12 13:00:00+02:00,60.65,2021-07-12 12:00:00+02:00
4621,2021-07-12 14:00:00+02:00,60.63,2021-07-12 13:00:00+02:00
4622,2021-07-12 15:00:00+02:00,60.65,2021-07-12 14:00:00+02:00
4623,2021-07-12 16:00:00+02:00,60.55,2021-07-12 15:00:00+02:00
4624,2021-07-12 17:00:00+02:00,60.55,2021-07-12 16:00:00+02:00
4625,2021-07-12 18:00:00+02:00,60.53,2021-07-12 17:00:00+02:00
4626,2021-07-12 19:00:00+02:00,60.48,2021-07-12 18:00:00+02:00
4627,2021-07-12 20:00:00+02:00,60.46,2021-07-12 19:00:00+02:00
4628,2021-07-12 21:00:00+02:00,60.49,2021-07-12 20:00:00+02:00
4629,2021-07-12 22:00:00+02:00,60.5,2021-07-12 21:00:00+02:00
4630,2021-07-12 23:00:00+02:00,60.35,2021-07-12 22:00:00+02:00
4631,2021-07-13 00:00:00+02:00,60.06,2021-07-12 23:00:00+02:00
4632,2021-07-13 01:00:00+02:00,60.92,2021-07-13 00:00:00+02:00
4633,2021-07-13 02:00:00+02:00,60.74,2021-07-13 01:00:00+02:00
4634,2021-07-13 03:00:00+02:00,60.67,2021-07-13 02:00:00+02:00
4635,2021-07-13 04:00:00+02:00,60.64,2021-07-13 03:00:00+02:00
4636,2021-07-13 05:00:00+02:00,60.6,2021-07-13 04:00:00+02:00
4637,2021-07-13 06:00:00+02:00,60.56,2021-07-13 05:00:00+02:00
4638,2021-07-13 07:00:00+02:00,60.87,2021-07-13 06:00:00+02:00
4639,2021-07-13 08:00:00+02:00,60.9,2021-07-13 07:00:00+02:00
4640,2021-07-13 09:00:00+02:00,61.12,2021-07-13 08:00:00+02:00
4641,2021-07-13 10:00:00+02:00,61.63,2021-07-13 09:00:00+02:00
4642,2021-07-13 11:00:00+02:00,61.72,2021-07-13 10:00:00+02:00
4643,2021-07-13 12:00:00+02:00,61.69,2021-07-13 11:00:00+02:00
4644,2021-07-13 13:00:00+02:00,61.71,2021-07-13 12:00:00+02:00
4645,2021-07-13 14:00:00+02:00,61.72,2021-07-13 13:00:00+02:00
4646,2021-07-13 15:00:00+02:00,61.65,2021-07-13 14:00:00+02:00
4647,2021-07-13 16:00:00+02:00,61.46,2021-07-13 15:00:00+02:00
4648,2021-07-13 17:00:00+02:00,61.54,2021-07-13 16:00:00+02:00
4649,2021-07-13 18:00:00+02:00,61.57,2021-07-13 17:00:00+02:00
4650,2021-07-13 19:00:00+02:00,61.51,2021-07-13 18:00:00+02:00
4651,2021-07-13 20:00:00+02:00,61.37,2021-07-13 19:00:00+02:00
4652,2021-07-13 21:00:00+02:00,61.55,2021-07-13 20:00:00+02:00
4653,2021-07-13 22:00:00+02:00,61.36,2021-07-13 21:00:00+02:00
4654,2021-07-13 23:00:00+02:00,61.06,2021-07-13 22:00:00+02:00
4655,2021-07-14 00:00:00+02:00,60.96,2021-07-13 23:00:00+02:00
4656,2021-07-14 01:00:00+02:00,62.55,2021-07-14 00:00:00+02:00
4657,2021-07-14 02:00:00+02:00,62.42,2021-07-14 01:00:00+02:00
4658,2021-07-14 03:00:00+02:00,62.21,2021-07-14 02:00:00+02:00
4659,2021-07-14 04:00:00+02:00,62.17,2021-07-14 03:00:00+02:00
4660,2021-07-14 05:00:00+02:00,62.08,2021-07-14 04:00:00+02:00
4661,2021-07-14 06:00:00+02:00,62.01,2021-07-14 05:00:00+02:00
4662,2021-07-14 07:00:00+02:00,62.32,2021-07-14 06:00:00+02:00
4663,2021-07-14 08:00:00+02:00,62.06,2021-07-14 07:00:00+02:00
4664,2021-07-14 09:00:00+02:00,62.29,2021-07-14 08:00:00+02:00
4665,2021-07-14 10:00:00+02:00,62.76,2021-07-14 09:00:00+02:00
4666,2021-07-14 11:00:00+02:00,62.91,2021-07-14 10:00:00+02:00
4667,2021-07-14 12:00:00+02:00,62.91,2021-07-14 11:00:00+02:00
4668,2021-07-14 13:00:00+02:00,62.9,2021-07-14 12:00:00+02:00
4669,2021-07-14 14:00:00+02:00,62.84,2021-07-14 13:00:00+02:00
4670,2021-07-14 15:00:00+02:00,62.74,2021-07-14 14:00:00+02:00
4671,2021-07-14 16:00:00+02:00,62.45,2021-07-14 15:00:00+02:00
4672,2021-07-14 17:00:00+02:00,62.23,2021-07-14 16:00:00+02:00
4673,2021-07-14 18:00:00+02:00,62.52,2021-07-14 17:00:00+02:00
4674,2021-07-14 19:00:00+02:00,62.21,2021-07-14 18:00:00+02:00
4675,2021-07-14 20:00:00+02:00,62.2,2021-07-14 19:00:00+02:00
4676,2021-07-14 21:00:00+02:00,62.2,2021-07-14 20:00:00+02:00
4677,2021-07-14 22:00:00+02:00,62.21,2021-07-14 21:00:00+02:00
4678,2021-07-14 23:00:00+02:00,62.02,2021-07-14 22:00:00+02:00
4679,2021-07-15 00:00:00+02:00,61.65,2021-07-14 23:00:00+02:00
4680,2021-07-15 01:00:00+02:00,63.03,2021-07-15 00:00:00+02:00
4681,2021-07-15 02:00:00+02:00,62.37,2021-07-15 01:00:00+02:00
4682,2021-07-15 03:00:00+02:00,61.66,2021-07-15 02:00:00+02:00
4683,2021-07-15 04:00:00+02:00,61.08,2021-07-15 03:00:00+02:00
4684,2021-07-15 05:00:00+02:00,60.73,2021-07-15 04:00:00+02:00
4685,2021-07-15 06:00:00+02:00,61.05,2021-07-15 05:00:00+02:00
4686,2021-07-15 07:00:00+02:00,62.71,2021-07-15 06:00:00+02:00
4687,2021-07-15 08:00:00+02:00,63.32,2021-07-15 07:00:00+02:00
4688,2021-07-15 09:00:00+02:00,63.74,2021-07-15 08:00:00+02:00
4689,2021-07-15 10:00:00+02:00,63.93,2021-07-15 09:00:00+02:00
4690,2021-07-15 11:00:00+02:00,64.01,2021-07-15 10:00:00+02:00
4691,2021-07-15 12:00:00+02:00,63.89,2021-07-15 11:00:00+02:00
4692,2021-07-15 13:00:00+02:00,63.84,2021-07-15 12:00:00+02:00
4693,2021-07-15 14:00:00+02:00,63.88,2021-07-15 13:00:00+02:00
4694,2021-07-15 15:00:00+02:00,63.76,2021-07-15 14:00:00+02:00
4695,2021-07-15 16:00:00+02:00,63.63,2021-07-15 15:00:00+02:00
4696,2021-07-15 17:00:00+02:00,63.61,2021-07-15 16:00:00+02:00
4697,2021-07-15 18:00:00+02:00,63.62,2021-07-15 17:00:00+02:00
4698,2021-07-15 19:00:00+02:00,63.61,2021-07-15 18:00:00+02:00
4699,2021-07-15 20:00:00+02:00,63.72,2021-07-15 19:00:00+02:00
4700,2021-07-15 21:00:00+02:00,63.61,2021-07-15 20:00:00+02:00
4701,2021-07-15 22:00:00+02:00,63.36,2021-07-15 21:00:00+02:00
4702,2021-07-15 23:00:00+02:00,62.86,2021-07-15 22:00:00+02:00
4703,2021-07-16 00:00:00+02:00,61.69,2021-07-15 23:00:00+02:00
4704,2021-07-16 01:00:00+02:00,57.14,2021-07-16 00:00:00+02:00
4705,2021-07-16 02:00:00+02:00,55.9,2021-07-16 01:00:00+02:00
4706,2021-07-16 03:00:00+02:00,55.2,2021-07-16 02:00:00+02:00
4707,2021-07-16 04:00:00+02:00,55.0,2021-07-16 03:00:00+02:00
4708,2021-07-16 05:00:00+02:00,55.04,2021-07-16 04:00:00+02:00
4709,2021-07-16 06:00:00+02:00,55.58,2021-07-16 05:00:00+02:00
4710,2021-07-16 07:00:00+02:00,56.9,2021-07-16 06:00:00+02:00
4711,2021-07-16 08:00:00+02:00,61.72,2021-07-16 07:00:00+02:00
4712,2021-07-16 09:00:00+02:00,63.97,2021-07-16 08:00:00+02:00
4713,2021-07-16 10:00:00+02:00,64.64,2021-07-16 09:00:00+02:00
4714,2021-07-16 11:00:00+02:00,64.86,2021-07-16 10:00:00+02:00
4715,2021-07-16 12:00:00+02:00,64.88,2021-07-16 11:00:00+02:00
4716,2021-07-16 13:00:00+02:00,64.86,2021-07-16 12:00:00+02:00
4717,2021-07-16 14:00:00+02:00,64.81,2021-07-16 13:00:00+02:00
4718,2021-07-16 15:00:00+02:00,64.64,2021-07-16 14:00:00+02:00
4719,2021-07-16 16:00:00+02:00,64.46,2021-07-16 15:00:00+02:00
4720,2021-07-16 17:00:00+02:00,64.35,2021-07-16 16:00:00+02:00
4721,2021-07-16 18:00:00+02:00,64.37,2021-07-16 17:00:00+02:00
4722,2021-07-16 19:00:00+02:00,64.33,2021-07-16 18:00:00+02:00
4723,2021-07-16 20:00:00+02:00,64.27,2021-07-16 19:00:00+02:00
4724,2021-07-16 21:00:00+02:00,63.88,2021-07-16 20:00:00+02:00
4725,2021-07-16 22:00:00+02:00,63.46,2021-07-16 21:00:00+02:00
4726,2021-07-16 23:00:00+02:00,62.64,2021-07-16 22:00:00+02:00
4727,2021-07-17 00:00:00+02:00,60.74,2021-07-16 23:00:00+02:00
4728,2021-07-17 01:00:00+02:00,62.5,2021-07-17 00:00:00+02:00
4729,2021-07-17 02:00:00+02:00,61.73,2021-07-17 01:00:00+02:00
4730,2021-07-17 03:00:00+02:00,61.04,2021-07-17 02:00:00+02:00
4731,2021-07-17 04:00:00+02:00,60.28,2021-07-17 03:00:00+02:00
4732,2021-07-17 05:00:00+02:00,57.95,2021-07-17 04:00:00+02:00
4733,2021-07-17 06:00:00+02:00,57.33,2021-07-17 05:00:00+02:00
4734,2021-07-17 07:00:00+02:00,61.47,2021-07-17 06:00:00+02:00
4735,2021-07-17 08:00:00+02:00,62.73,2021-07-17 07:00:00+02:00
4736,2021-07-17 09:00:00+02:00,63.52,2021-07-17 08:00:00+02:00
4737,2021-07-17 10:00:00+02:00,64.6,2021-07-17 09:00:00+02:00
4738,2021-07-17 11:00:00+02:00,64.55,2021-07-17 10:00:00+02:00
4739,2021-07-17 12:00:00+02:00,62.54,2021-07-17 11:00:00+02:00
4740,2021-07-17 13:00:00+02:00,58.2,2021-07-17 12:00:00+02:00
4741,2021-07-17 14:00:00+02:00,51.68,2021-07-17 13:00:00+02:00
4742,2021-07-17 15:00:00+02:00,42.66,2021-07-17 14:00:00+02:00
4743,2021-07-17 16:00:00+02:00,37.67,2021-07-17 15:00:00+02:00
4744,2021-07-17 17:00:00+02:00,41.63,2021-07-17 16:00:00+02:00
4745,2021-07-17 18:00:00+02:00,53.78,2021-07-17 17:00:00+02:00
4746,2021-07-17 19:00:00+02:00,59.27,2021-07-17 18:00:00+02:00
4747,2021-07-17 20:00:00+02:00,59.48,2021-07-17 19:00:00+02:00
4748,2021-07-17 21:00:00+02:00,60.3,2021-07-17 20:00:00+02:00
4749,2021-07-17 22:00:00+02:00,60.76,2021-07-17 21:00:00+02:00
4750,2021-07-17 23:00:00+02:00,60.69,2021-07-17 22:00:00+02:00
4751,2021-07-18 00:00:00+02:00,60.17,2021-07-17 23:00:00+02:00
4752,2021-07-18 01:00:00+02:00,57.54,2021-07-18 00:00:00+02:00
4753,2021-07-18 02:00:00+02:00,53.29,2021-07-18 01:00:00+02:00
4754,2021-07-18 03:00:00+02:00,51.63,2021-07-18 02:00:00+02:00
4755,2021-07-18 04:00:00+02:00,50.93,2021-07-18 03:00:00+02:00
4756,2021-07-18 05:00:00+02:00,46.18,2021-07-18 04:00:00+02:00
4757,2021-07-18 06:00:00+02:00,47.04,2021-07-18 05:00:00+02:00
4758,2021-07-18 07:00:00+02:00,51.6,2021-07-18 06:00:00+02:00
4759,2021-07-18 08:00:00+02:00,53.96,2021-07-18 07:00:00+02:00
4760,2021-07-18 09:00:00+02:00,55.6,2021-07-18 08:00:00+02:00
4761,2021-07-18 10:00:00+02:00,49.9,2021-07-18 09:00:00+02:00
4762,2021-07-18 11:00:00+02:00,38.24,2021-07-18 10:00:00+02:00
4763,2021-07-18 12:00:00+02:00,27.9,2021-07-18 11:00:00+02:00
4764,2021-07-18 13:00:00+02:00,21.1,2021-07-18 12:00:00+02:00
4765,2021-07-18 14:00:00+02:00,3.04,2021-07-18 13:00:00+02:00
4766,2021-07-18 15:00:00+02:00,3.18,2021-07-18 14:00:00+02:00
4767,2021-07-18 16:00:00+02:00,4.88,2021-07-18 15:00:00+02:00
4768,2021-07-18 17:00:00+02:00,9.53,2021-07-18 16:00:00+02:00
4769,2021-07-18 18:00:00+02:00,25.88,2021-07-18 17:00:00+02:00
4770,2021-07-18 19:00:00+02:00,51.47,2021-07-18 18:00:00+02:00
4771,2021-07-18 20:00:00+02:00,58.3,2021-07-18 19:00:00+02:00
4772,2021-07-18 21:00:00+02:00,59.79,2021-07-18 20:00:00+02:00
4773,2021-07-18 22:00:00+02:00,60.18,2021-07-18 21:00:00+02:00
4774,2021-07-18 23:00:00+02:00,60.87,2021-07-18 22:00:00+02:00
4775,2021-07-19 00:00:00+02:00,61.16,2021-07-18 23:00:00+02:00
4776,2021-07-19 01:00:00+02:00,57.53,2021-07-19 00:00:00+02:00
4777,2021-07-19 02:00:00+02:00,56.46,2021-07-19 01:00:00+02:00
4778,2021-07-19 03:00:00+02:00,53.17,2021-07-19 02:00:00+02:00
4779,2021-07-19 04:00:00+02:00,52.49,2021-07-19 03:00:00+02:00
4780,2021-07-19 05:00:00+02:00,52.1,2021-07-19 04:00:00+02:00
4781,2021-07-19 06:00:00+02:00,52.18,2021-07-19 05:00:00+02:00
4782,2021-07-19 07:00:00+02:00,59.63,2021-07-19 06:00:00+02:00
4783,2021-07-19 08:00:00+02:00,63.48,2021-07-19 07:00:00+02:00
4784,2021-07-19 09:00:00+02:00,64.36,2021-07-19 08:00:00+02:00
4785,2021-07-19 10:00:00+02:00,65.0,2021-07-19 09:00:00+02:00
4786,2021-07-19 11:00:00+02:00,65.28,2021-07-19 10:00:00+02:00
4787,2021-07-19 12:00:00+02:00,65.14,2021-07-19 11:00:00+02:00
4788,2021-07-19 13:00:00+02:00,65.15,2021-07-19 12:00:00+02:00
4789,2021-07-19 14:00:00+02:00,65.45,2021-07-19 13:00:00+02:00
4790,2021-07-19 15:00:00+02:00,65.11,2021-07-19 14:00:00+02:00
4791,2021-07-19 16:00:00+02:00,64.95,2021-07-19 15:00:00+02:00
4792,2021-07-19 17:00:00+02:00,64.7,2021-07-19 16:00:00+02:00
4793,2021-07-19 18:00:00+02:00,65.09,2021-07-19 17:00:00+02:00
4794,2021-07-19 19:00:00+02:00,64.97,2021-07-19 18:00:00+02:00
4795,2021-07-19 20:00:00+02:00,64.65,2021-07-19 19:00:00+02:00
4796,2021-07-19 21:00:00+02:00,64.22,2021-07-19 20:00:00+02:00
4797,2021-07-19 22:00:00+02:00,63.68,2021-07-19 21:00:00+02:00
4798,2021-07-19 23:00:00+02:00,63.24,2021-07-19 22:00:00+02:00
4799,2021-07-20 00:00:00+02:00,57.62,2021-07-19 23:00:00+02:00
4800,2021-07-20 01:00:00+02:00,59.36,2021-07-20 00:00:00+02:00
4801,2021-07-20 02:00:00+02:00,58.24,2021-07-20 01:00:00+02:00
4802,2021-07-20 03:00:00+02:00,57.83,2021-07-20 02:00:00+02:00
4803,2021-07-20 04:00:00+02:00,57.73,2021-07-20 03:00:00+02:00
4804,2021-07-20 05:00:00+02:00,57.41,2021-07-20 04:00:00+02:00
4805,2021-07-20 06:00:00+02:00,57.56,2021-07-20 05:00:00+02:00
4806,2021-07-20 07:00:00+02:00,60.78,2021-07-20 06:00:00+02:00
4807,2021-07-20 08:00:00+02:00,63.51,2021-07-20 07:00:00+02:00
4808,2021-07-20 09:00:00+02:00,64.07,2021-07-20 08:00:00+02:00
4809,2021-07-20 10:00:00+02:00,64.23,2021-07-20 09:00:00+02:00
4810,2021-07-20 11:00:00+02:00,64.41,2021-07-20 10:00:00+02:00
4811,2021-07-20 12:00:00+02:00,64.19,2021-07-20 11:00:00+02:00
4812,2021-07-20 13:00:00+02:00,64.05,2021-07-20 12:00:00+02:00
4813,2021-07-20 14:00:00+02:00,63.93,2021-07-20 13:00:00+02:00
4814,2021-07-20 15:00:00+02:00,63.66,2021-07-20 14:00:00+02:00
4815,2021-07-20 16:00:00+02:00,63.41,2021-07-20 15:00:00+02:00
4816,2021-07-20 17:00:00+02:00,63.4,2021-07-20 16:00:00+02:00
4817,2021-07-20 18:00:00+02:00,63.93,2021-07-20 17:00:00+02:00
4818,2021-07-20 19:00:00+02:00,64.16,2021-07-20 18:00:00+02:00
4819,2021-07-20 20:00:00+02:00,64.08,2021-07-20 19:00:00+02:00
4820,2021-07-20 21:00:00+02:00,64.08,2021-07-20 20:00:00+02:00
4821,2021-07-20 22:00:00+02:00,63.95,2021-07-20 21:00:00+02:00
4822,2021-07-20 23:00:00+02:00,63.68,2021-07-20 22:00:00+02:00
4823,2021-07-21 00:00:00+02:00,61.87,2021-07-20 23:00:00+02:00
4824,2021-07-21 01:00:00+02:00,58.77,2021-07-21 00:00:00+02:00
4825,2021-07-21 02:00:00+02:00,58.28,2021-07-21 01:00:00+02:00
4826,2021-07-21 03:00:00+02:00,57.85,2021-07-21 02:00:00+02:00
4827,2021-07-21 04:00:00+02:00,57.64,2021-07-21 03:00:00+02:00
4828,2021-07-21 05:00:00+02:00,57.21,2021-07-21 04:00:00+02:00
4829,2021-07-21 06:00:00+02:00,57.41,2021-07-21 05:00:00+02:00
4830,2021-07-21 07:00:00+02:00,61.51,2021-07-21 06:00:00+02:00
4831,2021-07-21 08:00:00+02:00,63.57,2021-07-21 07:00:00+02:00
4832,2021-07-21 09:00:00+02:00,64.02,2021-07-21 08:00:00+02:00
4833,2021-07-21 10:00:00+02:00,64.82,2021-07-21 09:00:00+02:00
4834,2021-07-21 11:00:00+02:00,65.14,2021-07-21 10:00:00+02:00
4835,2021-07-21 12:00:00+02:00,65.23,2021-07-21 11:00:00+02:00
4836,2021-07-21 13:00:00+02:00,65.23,2021-07-21 12:00:00+02:00
4837,2021-07-21 14:00:00+02:00,65.17,2021-07-21 13:00:00+02:00
4838,2021-07-21 15:00:00+02:00,64.96,2021-07-21 14:00:00+02:00
4839,2021-07-21 16:00:00+02:00,64.92,2021-07-21 15:00:00+02:00
4840,2021-07-21 17:00:00+02:00,64.79,2021-07-21 16:00:00+02:00
4841,2021-07-21 18:00:00+02:00,64.82,2021-07-21 17:00:00+02:00
4842,2021-07-21 19:00:00+02:00,64.91,2021-07-21 18:00:00+02:00
4843,2021-07-21 20:00:00+02:00,64.73,2021-07-21 19:00:00+02:00
4844,2021-07-21 21:00:00+02:00,64.38,2021-07-21 20:00:00+02:00
4845,2021-07-21 22:00:00+02:00,64.01,2021-07-21 21:00:00+02:00
4846,2021-07-21 23:00:00+02:00,63.55,2021-07-21 22:00:00+02:00
4847,2021-07-22 00:00:00+02:00,59.74,2021-07-21 23:00:00+02:00
4848,2021-07-22 01:00:00+02:00,59.28,2021-07-22 00:00:00+02:00
4849,2021-07-22 02:00:00+02:00,58.46,2021-07-22 01:00:00+02:00
4850,2021-07-22 03:00:00+02:00,57.62,2021-07-22 02:00:00+02:00
4851,2021-07-22 04:00:00+02:00,57.61,2021-07-22 03:00:00+02:00
4852,2021-07-22 05:00:00+02:00,56.3,2021-07-22 04:00:00+02:00
4853,2021-07-22 06:00:00+02:00,57.31,2021-07-22 05:00:00+02:00
4854,2021-07-22 07:00:00+02:00,62.09,2021-07-22 06:00:00+02:00
4855,2021-07-22 08:00:00+02:00,62.86,2021-07-22 07:00:00+02:00
4856,2021-07-22 09:00:00+02:00,63.08,2021-07-22 08:00:00+02:00
4857,2021-07-22 10:00:00+02:00,63.18,2021-07-22 09:00:00+02:00
4858,2021-07-22 11:00:00+02:00,63.2,2021-07-22 10:00:00+02:00
4859,2021-07-22 12:00:00+02:00,63.15,2021-07-22 11:00:00+02:00
4860,2021-07-22 13:00:00+02:00,63.1,2021-07-22 12:00:00+02:00
4861,2021-07-22 14:00:00+02:00,63.06,2021-07-22 13:00:00+02:00
4862,2021-07-22 15:00:00+02:00,63.0,2021-07-22 14:00:00+02:00
4863,2021-07-22 16:00:00+02:00,62.98,2021-07-22 15:00:00+02:00
4864,2021-07-22 17:00:00+02:00,62.96,2021-07-22 16:00:00+02:00
4865,2021-07-22 18:00:00+02:00,62.97,2021-07-22 17:00:00+02:00
4866,2021-07-22 19:00:00+02:00,63.24,2021-07-22 18:00:00+02:00
4867,2021-07-22 20:00:00+02:00,63.19,2021-07-22 19:00:00+02:00
4868,2021-07-22 21:00:00+02:00,63.13,2021-07-22 20:00:00+02:00
4869,2021-07-22 22:00:00+02:00,63.04,2021-07-22 21:00:00+02:00
4870,2021-07-22 23:00:00+02:00,62.25,2021-07-22 22:00:00+02:00
4871,2021-07-23 00:00:00+02:00,60.73,2021-07-22 23:00:00+02:00
4872,2021-07-23 01:00:00+02:00,59.38,2021-07-23 00:00:00+02:00
4873,2021-07-23 02:00:00+02:00,58.43,2021-07-23 01:00:00+02:00
4874,2021-07-23 03:00:00+02:00,57.31,2021-07-23 02:00:00+02:00
4875,2021-07-23 04:00:00+02:00,57.1,2021-07-23 03:00:00+02:00
4876,2021-07-23 05:00:00+02:00,56.02,2021-07-23 04:00:00+02:00
4877,2021-07-23 06:00:00+02:00,57.11,2021-07-23 05:00:00+02:00
4878,2021-07-23 07:00:00+02:00,60.88,2021-07-23 06:00:00+02:00
4879,2021-07-23 08:00:00+02:00,61.97,2021-07-23 07:00:00+02:00
4880,2021-07-23 09:00:00+02:00,62.24,2021-07-23 08:00:00+02:00
4881,2021-07-23 10:00:00+02:00,62.49,2021-07-23 09:00:00+02:00
4882,2021-07-23 11:00:00+02:00,63.04,2021-07-23 10:00:00+02:00
4883,2021-07-23 12:00:00+02:00,63.26,2021-07-23 11:00:00+02:00
4884,2021-07-23 13:00:00+02:00,63.16,2021-07-23 12:00:00+02:00
4885,2021-07-23 14:00:00+02:00,62.97,2021-07-23 13:00:00+02:00
4886,2021-07-23 15:00:00+02:00,62.75,2021-07-23 14:00:00+02:00
4887,2021-07-23 16:00:00+02:00,62.63,2021-07-23 15:00:00+02:00
4888,2021-07-23 17:00:00+02:00,62.45,2021-07-23 16:00:00+02:00
4889,2021-07-23 18:00:00+02:00,62.74,2021-07-23 17:00:00+02:00
4890,2021-07-23 19:00:00+02:00,63.21,2021-07-23 18:00:00+02:00
4891,2021-07-23 20:00:00+02:00,62.87,2021-07-23 19:00:00+02:00
4892,2021-07-23 21:00:00+02:00,62.8,2021-07-23 20:00:00+02:00
4893,2021-07-23 22:00:00+02:00,62.46,2021-07-23 21:00:00+02:00
4894,2021-07-23 23:00:00+02:00,61.34,2021-07-23 22:00:00+02:00
4895,2021-07-24 00:00:00+02:00,60.92,2021-07-23 23:00:00+02:00
4896,2021-07-24 01:00:00+02:00,59.58,2021-07-24 00:00:00+02:00
4897,2021-07-24 02:00:00+02:00,58.56,2021-07-24 01:00:00+02:00
4898,2021-07-24 03:00:00+02:00,58.3,2021-07-24 02:00:00+02:00
4899,2021-07-24 04:00:00+02:00,58.17,2021-07-24 03:00:00+02:00
4900,2021-07-24 05:00:00+02:00,57.91,2021-07-24 04:00:00+02:00
4901,2021-07-24 06:00:00+02:00,57.47,2021-07-24 05:00:00+02:00
4902,2021-07-24 07:00:00+02:00,58.13,2021-07-24 06:00:00+02:00
4903,2021-07-24 08:00:00+02:00,58.86,2021-07-24 07:00:00+02:00
4904,2021-07-24 09:00:00+02:00,60.43,2021-07-24 08:00:00+02:00
4905,2021-07-24 10:00:00+02:00,61.14,2021-07-24 09:00:00+02:00
4906,2021-07-24 11:00:00+02:00,61.42,2021-07-24 10:00:00+02:00
4907,2021-07-24 12:00:00+02:00,61.84,2021-07-24 11:00:00+02:00
4908,2021-07-24 13:00:00+02:00,61.41,2021-07-24 12:00:00+02:00
4909,2021-07-24 14:00:00+02:00,61.18,2021-07-24 13:00:00+02:00
4910,2021-07-24 15:00:00+02:00,60.96,2021-07-24 14:00:00+02:00
4911,2021-07-24 16:00:00+02:00,60.97,2021-07-24 15:00:00+02:00
4912,2021-07-24 17:00:00+02:00,61.14,2021-07-24 16:00:00+02:00
4913,2021-07-24 18:00:00+02:00,61.39,2021-07-24 17:00:00+02:00
4914,2021-07-24 19:00:00+02:00,62.05,2021-07-24 18:00:00+02:00
4915,2021-07-24 20:00:00+02:00,61.95,2021-07-24 19:00:00+02:00
4916,2021-07-24 21:00:00+02:00,61.62,2021-07-24 20:00:00+02:00
4917,2021-07-24 22:00:00+02:00,61.33,2021-07-24 21:00:00+02:00
4918,2021-07-24 23:00:00+02:00,61.24,2021-07-24 22:00:00+02:00
4919,2021-07-25 00:00:00+02:00,60.76,2021-07-24 23:00:00+02:00
4920,2021-07-25 01:00:00+02:00,59.72,2021-07-25 00:00:00+02:00
4921,2021-07-25 02:00:00+02:00,58.61,2021-07-25 01:00:00+02:00
4922,2021-07-25 03:00:00+02:00,57.53,2021-07-25 02:00:00+02:00
4923,2021-07-25 04:00:00+02:00,53.02,2021-07-25 03:00:00+02:00
4924,2021-07-25 05:00:00+02:00,53.05,2021-07-25 04:00:00+02:00
4925,2021-07-25 06:00:00+02:00,53.06,2021-07-25 05:00:00+02:00
4926,2021-07-25 07:00:00+02:00,53.04,2021-07-25 06:00:00+02:00
4927,2021-07-25 08:00:00+02:00,53.12,2021-07-25 07:00:00+02:00
4928,2021-07-25 09:00:00+02:00,57.34,2021-07-25 08:00:00+02:00
4929,2021-07-25 10:00:00+02:00,56.54,2021-07-25 09:00:00+02:00
4930,2021-07-25 11:00:00+02:00,53.3,2021-07-25 10:00:00+02:00
4931,2021-07-25 12:00:00+02:00,54.36,2021-07-25 11:00:00+02:00
4932,2021-07-25 13:00:00+02:00,53.92,2021-07-25 12:00:00+02:00
4933,2021-07-25 14:00:00+02:00,52.58,2021-07-25 13:00:00+02:00
4934,2021-07-25 15:00:00+02:00,50.67,2021-07-25 14:00:00+02:00
4935,2021-07-25 16:00:00+02:00,56.05,2021-07-25 15:00:00+02:00
4936,2021-07-25 17:00:00+02:00,60.65,2021-07-25 16:00:00+02:00
4937,2021-07-25 18:00:00+02:00,61.47,2021-07-25 17:00:00+02:00
4938,2021-07-25 19:00:00+02:00,61.49,2021-07-25 18:00:00+02:00
4939,2021-07-25 20:00:00+02:00,61.46,2021-07-25 19:00:00+02:00
4940,2021-07-25 21:00:00+02:00,61.29,2021-07-25 20:00:00+02:00
4941,2021-07-25 22:00:00+02:00,61.29,2021-07-25 21:00:00+02:00
4942,2021-07-25 23:00:00+02:00,61.22,2021-07-25 22:00:00+02:00
4943,2021-07-26 00:00:00+02:00,61.06,2021-07-25 23:00:00+02:00
4944,2021-07-26 01:00:00+02:00,61.4,2021-07-26 00:00:00+02:00
4945,2021-07-26 02:00:00+02:00,61.62,2021-07-26 01:00:00+02:00
4946,2021-07-26 03:00:00+02:00,61.46,2021-07-26 02:00:00+02:00
4947,2021-07-26 04:00:00+02:00,60.8,2021-07-26 03:00:00+02:00
4948,2021-07-26 05:00:00+02:00,60.01,2021-07-26 04:00:00+02:00
4949,2021-07-26 06:00:00+02:00,60.8,2021-07-26 05:00:00+02:00
4950,2021-07-26 07:00:00+02:00,61.94,2021-07-26 06:00:00+02:00
4951,2021-07-26 08:00:00+02:00,61.74,2021-07-26 07:00:00+02:00
4952,2021-07-26 09:00:00+02:00,62.28,2021-07-26 08:00:00+02:00
4953,2021-07-26 10:00:00+02:00,62.38,2021-07-26 09:00:00+02:00
4954,2021-07-26 11:00:00+02:00,62.44,2021-07-26 10:00:00+02:00
4955,2021-07-26 12:00:00+02:00,62.44,2021-07-26 11:00:00+02:00
4956,2021-07-26 13:00:00+02:00,62.41,2021-07-26 12:00:00+02:00
4957,2021-07-26 14:00:00+02:00,62.39,2021-07-26 13:00:00+02:00
4958,2021-07-26 15:00:00+02:00,62.45,2021-07-26 14:00:00+02:00
4959,2021-07-26 16:00:00+02:00,62.43,2021-07-26 15:00:00+02:00
4960,2021-07-26 17:00:00+02:00,62.43,2021-07-26 16:00:00+02:00
4961,2021-07-26 18:00:00+02:00,62.65,2021-07-26 17:00:00+02:00
4962,2021-07-26 19:00:00+02:00,62.6,2021-07-26 18:00:00+02:00
4963,2021-07-26 20:00:00+02:00,62.59,2021-07-26 19:00:00+02:00
4964,2021-07-26 21:00:00+02:00,62.57,2021-07-26 20:00:00+02:00
4965,2021-07-26 22:00:00+02:00,62.34,2021-07-26 21:00:00+02:00
4966,2021-07-26 23:00:00+02:00,62.16,2021-07-26 22:00:00+02:00
4967,2021-07-27 00:00:00+02:00,61.94,2021-07-26 23:00:00+02:00
4968,2021-07-27 01:00:00+02:00,60.71,2021-07-27 00:00:00+02:00
4969,2021-07-27 02:00:00+02:00,58.36,2021-07-27 01:00:00+02:00
4970,2021-07-27 03:00:00+02:00,57.8,2021-07-27 02:00:00+02:00
4971,2021-07-27 04:00:00+02:00,57.59,2021-07-27 03:00:00+02:00
4972,2021-07-27 05:00:00+02:00,57.36,2021-07-27 04:00:00+02:00
4973,2021-07-27 06:00:00+02:00,57.68,2021-07-27 05:00:00+02:00
4974,2021-07-27 07:00:00+02:00,60.73,2021-07-27 06:00:00+02:00
4975,2021-07-27 08:00:00+02:00,61.11,2021-07-27 07:00:00+02:00
4976,2021-07-27 09:00:00+02:00,62.03,2021-07-27 08:00:00+02:00
4977,2021-07-27 10:00:00+02:00,62.46,2021-07-27 09:00:00+02:00
4978,2021-07-27 11:00:00+02:00,62.58,2021-07-27 10:00:00+02:00
4979,2021-07-27 12:00:00+02:00,62.58,2021-07-27 11:00:00+02:00
4980,2021-07-27 13:00:00+02:00,62.54,2021-07-27 12:00:00+02:00
4981,2021-07-27 14:00:00+02:00,62.49,2021-07-27 13:00:00+02:00
4982,2021-07-27 15:00:00+02:00,62.52,2021-07-27 14:00:00+02:00
4983,2021-07-27 16:00:00+02:00,62.56,2021-07-27 15:00:00+02:00
4984,2021-07-27 17:00:00+02:00,62.59,2021-07-27 16:00:00+02:00
4985,2021-07-27 18:00:00+02:00,62.73,2021-07-27 17:00:00+02:00
4986,2021-07-27 19:00:00+02:00,62.77,2021-07-27 18:00:00+02:00
4987,2021-07-27 20:00:00+02:00,62.72,2021-07-27 19:00:00+02:00
4988,2021-07-27 21:00:00+02:00,62.7,2021-07-27 20:00:00+02:00
4989,2021-07-27 22:00:00+02:00,62.55,2021-07-27 21:00:00+02:00
4990,2021-07-27 23:00:00+02:00,62.35,2021-07-27 22:00:00+02:00
4991,2021-07-28 00:00:00+02:00,60.29,2021-07-27 23:00:00+02:00
4992,2021-07-28 01:00:00+02:00,58.59,2021-07-28 00:00:00+02:00
4993,2021-07-28 02:00:00+02:00,57.97,2021-07-28 01:00:00+02:00
4994,2021-07-28 03:00:00+02:00,57.34,2021-07-28 02:00:00+02:00
4995,2021-07-28 04:00:00+02:00,57.04,2021-07-28 03:00:00+02:00
4996,2021-07-28 05:00:00+02:00,56.81,2021-07-28 04:00:00+02:00
4997,2021-07-28 06:00:00+02:00,56.9,2021-07-28 05:00:00+02:00
4998,2021-07-28 07:00:00+02:00,59.47,2021-07-28 06:00:00+02:00
4999,2021-07-28 08:00:00+02:00,60.45,2021-07-28 07:00:00+02:00
5000,2021-07-28 09:00:00+02:00,61.56,2021-07-28 08:00:00+02:00
5001,2021-07-28 10:00:00+02:00,61.63,2021-07-28 09:00:00+02:00
5002,2021-07-28 11:00:00+02:00,61.66,2021-07-28 10:00:00+02:00
5003,2021-07-28 12:00:00+02:00,61.66,2021-07-28 11:00:00+02:00
5004,2021-07-28 13:00:00+02:00,61.62,2021-07-28 12:00:00+02:00
5005,2021-07-28 14:00:00+02:00,61.52,2021-07-28 13:00:00+02:00
5006,2021-07-28 15:00:00+02:00,59.81,2021-07-28 14:00:00+02:00
5007,2021-07-28 16:00:00+02:00,58.92,2021-07-28 15:00:00+02:00
5008,2021-07-28 17:00:00+02:00,59.04,2021-07-28 16:00:00+02:00
5009,2021-07-28 18:00:00+02:00,61.5,2021-07-28 17:00:00+02:00
5010,2021-07-28 19:00:00+02:00,61.54,2021-07-28 18:00:00+02:00
5011,2021-07-28 20:00:00+02:00,61.5,2021-07-28 19:00:00+02:00
5012,2021-07-28 21:00:00+02:00,61.5,2021-07-28 20:00:00+02:00
5013,2021-07-28 22:00:00+02:00,61.24,2021-07-28 21:00:00+02:00
5014,2021-07-28 23:00:00+02:00,60.26,2021-07-28 22:00:00+02:00
5015,2021-07-29 00:00:00+02:00,59.32,2021-07-28 23:00:00+02:00
5016,2021-07-29 01:00:00+02:00,57.84,2021-07-29 00:00:00+02:00
5017,2021-07-29 02:00:00+02:00,54.18,2021-07-29 01:00:00+02:00
5018,2021-07-29 03:00:00+02:00,49.72,2021-07-29 02:00:00+02:00
5019,2021-07-29 04:00:00+02:00,46.97,2021-07-29 03:00:00+02:00
5020,2021-07-29 05:00:00+02:00,48.35,2021-07-29 04:00:00+02:00
5021,2021-07-29 06:00:00+02:00,53.43,2021-07-29 05:00:00+02:00
5022,2021-07-29 07:00:00+02:00,58.78,2021-07-29 06:00:00+02:00
5023,2021-07-29 08:00:00+02:00,59.82,2021-07-29 07:00:00+02:00
5024,2021-07-29 09:00:00+02:00,59.06,2021-07-29 08:00:00+02:00
5025,2021-07-29 10:00:00+02:00,52.55,2021-07-29 09:00:00+02:00
5026,2021-07-29 11:00:00+02:00,44.24,2021-07-29 10:00:00+02:00
5027,2021-07-29 12:00:00+02:00,44.39,2021-07-29 11:00:00+02:00
5028,2021-07-29 13:00:00+02:00,45.23,2021-07-29 12:00:00+02:00
5029,2021-07-29 14:00:00+02:00,44.22,2021-07-29 13:00:00+02:00
5030,2021-07-29 15:00:00+02:00,43.7,2021-07-29 14:00:00+02:00
5031,2021-07-29 16:00:00+02:00,44.07,2021-07-29 15:00:00+02:00
5032,2021-07-29 17:00:00+02:00,43.25,2021-07-29 16:00:00+02:00
5033,2021-07-29 18:00:00+02:00,52.73,2021-07-29 17:00:00+02:00
5034,2021-07-29 19:00:00+02:00,56.97,2021-07-29 18:00:00+02:00
5035,2021-07-29 20:00:00+02:00,60.17,2021-07-29 19:00:00+02:00
5036,2021-07-29 21:00:00+02:00,60.58,2021-07-29 20:00:00+02:00
5037,2021-07-29 22:00:00+02:00,60.62,2021-07-29 21:00:00+02:00
5038,2021-07-29 23:00:00+02:00,60.83,2021-07-29 22:00:00+02:00
5039,2021-07-30 00:00:00+02:00,59.92,2021-07-29 23:00:00+02:00
5040,2021-07-30 01:00:00+02:00,57.39,2021-07-30 00:00:00+02:00
5041,2021-07-30 02:00:00+02:00,53.36,2021-07-30 01:00:00+02:00
5042,2021-07-30 03:00:00+02:00,51.68,2021-07-30 02:00:00+02:00
5043,2021-07-30 04:00:00+02:00,50.2,2021-07-30 03:00:00+02:00
5044,2021-07-30 05:00:00+02:00,49.98,2021-07-30 04:00:00+02:00
5045,2021-07-30 06:00:00+02:00,49.97,2021-07-30 05:00:00+02:00
5046,2021-07-30 07:00:00+02:00,53.69,2021-07-30 06:00:00+02:00
5047,2021-07-30 08:00:00+02:00,56.36,2021-07-30 07:00:00+02:00
5048,2021-07-30 09:00:00+02:00,57.45,2021-07-30 08:00:00+02:00
5049,2021-07-30 10:00:00+02:00,56.92,2021-07-30 09:00:00+02:00
5050,2021-07-30 11:00:00+02:00,56.36,2021-07-30 10:00:00+02:00
5051,2021-07-30 12:00:00+02:00,53.89,2021-07-30 11:00:00+02:00
5052,2021-07-30 13:00:00+02:00,52.44,2021-07-30 12:00:00+02:00
5053,2021-07-30 14:00:00+02:00,46.87,2021-07-30 13:00:00+02:00
5054,2021-07-30 15:00:00+02:00,50.23,2021-07-30 14:00:00+02:00
5055,2021-07-30 16:00:00+02:00,51.99,2021-07-30 15:00:00+02:00
5056,2021-07-30 17:00:00+02:00,56.44,2021-07-30 16:00:00+02:00
5057,2021-07-30 18:00:00+02:00,60.14,2021-07-30 17:00:00+02:00
5058,2021-07-30 19:00:00+02:00,61.04,2021-07-30 18:00:00+02:00
5059,2021-07-30 20:00:00+02:00,61.55,2021-07-30 19:00:00+02:00
5060,2021-07-30 21:00:00+02:00,61.39,2021-07-30 20:00:00+02:00
5061,2021-07-30 22:00:00+02:00,61.32,2021-07-30 21:00:00+02:00
5062,2021-07-30 23:00:00+02:00,60.39,2021-07-30 22:00:00+02:00
5063,2021-07-31 00:00:00+02:00,59.68,2021-07-30 23:00:00+02:00
5064,2021-07-31 01:00:00+02:00,56.92,2021-07-31 00:00:00+02:00
5065,2021-07-31 02:00:00+02:00,55.09,2021-07-31 01:00:00+02:00
5066,2021-07-31 03:00:00+02:00,44.88,2021-07-31 02:00:00+02:00
5067,2021-07-31 04:00:00+02:00,41.85,2021-07-31 03:00:00+02:00
5068,2021-07-31 05:00:00+02:00,38.61,2021-07-31 04:00:00+02:00
5069,2021-07-31 06:00:00+02:00,34.82,2021-07-31 05:00:00+02:00
5070,2021-07-31 07:00:00+02:00,42.19,2021-07-31 06:00:00+02:00
5071,2021-07-31 08:00:00+02:00,42.33,2021-07-31 07:00:00+02:00
5072,2021-07-31 09:00:00+02:00,39.04,2021-07-31 08:00:00+02:00
5073,2021-07-31 10:00:00+02:00,39.74,2021-07-31 09:00:00+02:00
5074,2021-07-31 11:00:00+02:00,43.25,2021-07-31 10:00:00+02:00
5075,2021-07-31 12:00:00+02:00,43.01,2021-07-31 11:00:00+02:00
5076,2021-07-31 13:00:00+02:00,43.11,2021-07-31 12:00:00+02:00
5077,2021-07-31 14:00:00+02:00,39.85,2021-07-31 13:00:00+02:00
5078,2021-07-31 15:00:00+02:00,38.86,2021-07-31 14:00:00+02:00
5079,2021-07-31 16:00:00+02:00,38.95,2021-07-31 15:00:00+02:00
5080,2021-07-31 17:00:00+02:00,40.04,2021-07-31 16:00:00+02:00
5081,2021-07-31 18:00:00+02:00,44.96,2021-07-31 17:00:00+02:00
5082,2021-07-31 19:00:00+02:00,52.41,2021-07-31 18:00:00+02:00
5083,2021-07-31 20:00:00+02:00,56.65,2021-07-31 19:00:00+02:00
5084,2021-07-31 21:00:00+02:00,57.78,2021-07-31 20:00:00+02:00
5085,2021-07-31 22:00:00+02:00,59.67,2021-07-31 21:00:00+02:00
5086,2021-07-31 23:00:00+02:00,59.57,2021-07-31 22:00:00+02:00
5087,2021-08-01 00:00:00+02:00,58.78,2021-07-31 23:00:00+02:00
5088,2021-08-01 01:00:00+02:00,57.48,2021-08-01 00:00:00+02:00
5089,2021-08-01 02:00:00+02:00,53.14,2021-08-01 01:00:00+02:00
5090,2021-08-01 03:00:00+02:00,53.24,2021-08-01 02:00:00+02:00
5091,2021-08-01 04:00:00+02:00,53.64,2021-08-01 03:00:00+02:00
5092,2021-08-01 05:00:00+02:00,53.86,2021-08-01 04:00:00+02:00
5093,2021-08-01 06:00:00+02:00,53.05,2021-08-01 05:00:00+02:00
5094,2021-08-01 07:00:00+02:00,54.0,2021-08-01 06:00:00+02:00
5095,2021-08-01 08:00:00+02:00,57.68,2021-08-01 07:00:00+02:00
5096,2021-08-01 09:00:00+02:00,58.69,2021-08-01 08:00:00+02:00
5097,2021-08-01 10:00:00+02:00,58.67,2021-08-01 09:00:00+02:00
5098,2021-08-01 11:00:00+02:00,60.08,2021-08-01 10:00:00+02:00
5099,2021-08-01 12:00:00+02:00,60.18,2021-08-01 11:00:00+02:00
5100,2021-08-01 13:00:00+02:00,60.64,2021-08-01 12:00:00+02:00
5101,2021-08-01 14:00:00+02:00,58.48,2021-08-01 13:00:00+02:00
5102,2021-08-01 15:00:00+02:00,56.22,2021-08-01 14:00:00+02:00
5103,2021-08-01 16:00:00+02:00,55.88,2021-08-01 15:00:00+02:00
5104,2021-08-01 17:00:00+02:00,57.94,2021-08-01 16:00:00+02:00
5105,2021-08-01 18:00:00+02:00,60.24,2021-08-01 17:00:00+02:00
5106,2021-08-01 19:00:00+02:00,61.31,2021-08-01 18:00:00+02:00
5107,2021-08-01 20:00:00+02:00,61.63,2021-08-01 19:00:00+02:00
5108,2021-08-01 21:00:00+02:00,61.69,2021-08-01 20:00:00+02:00
5109,2021-08-01 22:00:00+02:00,61.59,2021-08-01 21:00:00+02:00
5110,2021-08-01 23:00:00+02:00,61.32,2021-08-01 22:00:00+02:00
5111,2021-08-02 00:00:00+02:00,60.64,2021-08-01 23:00:00+02:00
5112,2021-08-02 01:00:00+02:00,60.17,2021-08-02 00:00:00+02:00
5113,2021-08-02 02:00:00+02:00,58.41,2021-08-02 01:00:00+02:00
5114,2021-08-02 03:00:00+02:00,56.43,2021-08-02 02:00:00+02:00
5115,2021-08-02 04:00:00+02:00,55.2,2021-08-02 03:00:00+02:00
5116,2021-08-02 05:00:00+02:00,56.32,2021-08-02 04:00:00+02:00
5117,2021-08-02 06:00:00+02:00,59.1,2021-08-02 05:00:00+02:00
5118,2021-08-02 07:00:00+02:00,59.87,2021-08-02 06:00:00+02:00
5119,2021-08-02 08:00:00+02:00,60.32,2021-08-02 07:00:00+02:00
5120,2021-08-02 09:00:00+02:00,60.7,2021-08-02 08:00:00+02:00
5121,2021-08-02 10:00:00+02:00,61.08,2021-08-02 09:00:00+02:00
5122,2021-08-02 11:00:00+02:00,61.28,2021-08-02 10:00:00+02:00
5123,2021-08-02 12:00:00+02:00,61.3,2021-08-02 11:00:00+02:00
5124,2021-08-02 13:00:00+02:00,61.36,2021-08-02 12:00:00+02:00
5125,2021-08-02 14:00:00+02:00,61.21,2021-08-02 13:00:00+02:00
5126,2021-08-02 15:00:00+02:00,61.15,2021-08-02 14:00:00+02:00
5127,2021-08-02 16:00:00+02:00,60.99,2021-08-02 15:00:00+02:00
5128,2021-08-02 17:00:00+02:00,60.96,2021-08-02 16:00:00+02:00
5129,2021-08-02 18:00:00+02:00,61.03,2021-08-02 17:00:00+02:00
5130,2021-08-02 19:00:00+02:00,61.26,2021-08-02 18:00:00+02:00
5131,2021-08-02 20:00:00+02:00,61.36,2021-08-02 19:00:00+02:00
5132,2021-08-02 21:00:00+02:00,61.67,2021-08-02 20:00:00+02:00
5133,2021-08-02 22:00:00+02:00,61.54,2021-08-02 21:00:00+02:00
5134,2021-08-02 23:00:00+02:00,60.65,2021-08-02 22:00:00+02:00
5135,2021-08-03 00:00:00+02:00,60.21,2021-08-02 23:00:00+02:00
5136,2021-08-03 01:00:00+02:00,60.37,2021-08-03 00:00:00+02:00
5137,2021-08-03 02:00:00+02:00,60.03,2021-08-03 01:00:00+02:00
5138,2021-08-03 03:00:00+02:00,59.79,2021-08-03 02:00:00+02:00
5139,2021-08-03 04:00:00+02:00,59.67,2021-08-03 03:00:00+02:00
5140,2021-08-03 05:00:00+02:00,59.67,2021-08-03 04:00:00+02:00
5141,2021-08-03 06:00:00+02:00,59.61,2021-08-03 05:00:00+02:00
5142,2021-08-03 07:00:00+02:00,60.84,2021-08-03 06:00:00+02:00
5143,2021-08-03 08:00:00+02:00,61.75,2021-08-03 07:00:00+02:00
5144,2021-08-03 09:00:00+02:00,62.11,2021-08-03 08:00:00+02:00
5145,2021-08-03 10:00:00+02:00,62.67,2021-08-03 09:00:00+02:00
5146,2021-08-03 11:00:00+02:00,62.88,2021-08-03 10:00:00+02:00
5147,2021-08-03 12:00:00+02:00,62.77,2021-08-03 11:00:00+02:00
5148,2021-08-03 13:00:00+02:00,62.58,2021-08-03 12:00:00+02:00
5149,2021-08-03 14:00:00+02:00,62.5,2021-08-03 13:00:00+02:00
5150,2021-08-03 15:00:00+02:00,62.68,2021-08-03 14:00:00+02:00
5151,2021-08-03 16:00:00+02:00,62.51,2021-08-03 15:00:00+02:00
5152,2021-08-03 17:00:00+02:00,62.47,2021-08-03 16:00:00+02:00
5153,2021-08-03 18:00:00+02:00,62.78,2021-08-03 17:00:00+02:00
5154,2021-08-03 19:00:00+02:00,62.82,2021-08-03 18:00:00+02:00
5155,2021-08-03 20:00:00+02:00,62.72,2021-08-03 19:00:00+02:00
5156,2021-08-03 21:00:00+02:00,62.42,2021-08-03 20:00:00+02:00
5157,2021-08-03 22:00:00+02:00,61.73,2021-08-03 21:00:00+02:00
5158,2021-08-03 23:00:00+02:00,61.86,2021-08-03 22:00:00+02:00
5159,2021-08-04 00:00:00+02:00,61.5,2021-08-03 23:00:00+02:00
5160,2021-08-04 01:00:00+02:00,61.85,2021-08-04 00:00:00+02:00
5161,2021-08-04 02:00:00+02:00,61.5,2021-08-04 01:00:00+02:00
5162,2021-08-04 03:00:00+02:00,61.4,2021-08-04 02:00:00+02:00
5163,2021-08-04 04:00:00+02:00,61.27,2021-08-04 03:00:00+02:00
5164,2021-08-04 05:00:00+02:00,61.07,2021-08-04 04:00:00+02:00
5165,2021-08-04 06:00:00+02:00,61.37,2021-08-04 05:00:00+02:00
5166,2021-08-04 07:00:00+02:00,62.44,2021-08-04 06:00:00+02:00
5167,2021-08-04 08:00:00+02:00,63.44,2021-08-04 07:00:00+02:00
5168,2021-08-04 09:00:00+02:00,63.73,2021-08-04 08:00:00+02:00
5169,2021-08-04 10:00:00+02:00,64.21,2021-08-04 09:00:00+02:00
5170,2021-08-04 11:00:00+02:00,64.6,2021-08-04 10:00:00+02:00
5171,2021-08-04 12:00:00+02:00,65.29,2021-08-04 11:00:00+02:00
5172,2021-08-04 13:00:00+02:00,64.66,2021-08-04 12:00:00+02:00
5173,2021-08-04 14:00:00+02:00,65.38,2021-08-04 13:00:00+02:00
5174,2021-08-04 15:00:00+02:00,64.12,2021-08-04 14:00:00+02:00
5175,2021-08-04 16:00:00+02:00,63.89,2021-08-04 15:00:00+02:00
5176,2021-08-04 17:00:00+02:00,63.75,2021-08-04 16:00:00+02:00
5177,2021-08-04 18:00:00+02:00,64.58,2021-08-04 17:00:00+02:00
5178,2021-08-04 19:00:00+02:00,65.35,2021-08-04 18:00:00+02:00
5179,2021-08-04 20:00:00+02:00,65.96,2021-08-04 19:00:00+02:00
5180,2021-08-04 21:00:00+02:00,65.93,2021-08-04 20:00:00+02:00
5181,2021-08-04 22:00:00+02:00,64.39,2021-08-04 21:00:00+02:00
5182,2021-08-04 23:00:00+02:00,64.01,2021-08-04 22:00:00+02:00
5183,2021-08-05 00:00:00+02:00,62.04,2021-08-04 23:00:00+02:00
5184,2021-08-05 01:00:00+02:00,63.69,2021-08-05 00:00:00+02:00
5185,2021-08-05 02:00:00+02:00,63.26,2021-08-05 01:00:00+02:00
5186,2021-08-05 03:00:00+02:00,63.12,2021-08-05 02:00:00+02:00
5187,2021-08-05 04:00:00+02:00,63.03,2021-08-05 03:00:00+02:00
5188,2021-08-05 05:00:00+02:00,63.03,2021-08-05 04:00:00+02:00
5189,2021-08-05 06:00:00+02:00,63.14,2021-08-05 05:00:00+02:00
5190,2021-08-05 07:00:00+02:00,63.94,2021-08-05 06:00:00+02:00
5191,2021-08-05 08:00:00+02:00,64.51,2021-08-05 07:00:00+02:00
5192,2021-08-05 09:00:00+02:00,65.72,2021-08-05 08:00:00+02:00
5193,2021-08-05 10:00:00+02:00,65.99,2021-08-05 09:00:00+02:00
5194,2021-08-05 11:00:00+02:00,65.82,2021-08-05 10:00:00+02:00
5195,2021-08-05 12:00:00+02:00,65.54,2021-08-05 11:00:00+02:00
5196,2021-08-05 13:00:00+02:00,64.72,2021-08-05 12:00:00+02:00
5197,2021-08-05 14:00:00+02:00,65.74,2021-08-05 13:00:00+02:00
5198,2021-08-05 15:00:00+02:00,64.63,2021-08-05 14:00:00+02:00
5199,2021-08-05 16:00:00+02:00,64.51,2021-08-05 15:00:00+02:00
5200,2021-08-05 17:00:00+02:00,64.39,2021-08-05 16:00:00+02:00
5201,2021-08-05 18:00:00+02:00,64.87,2021-08-05 17:00:00+02:00
5202,2021-08-05 19:00:00+02:00,66.01,2021-08-05 18:00:00+02:00
5203,2021-08-05 20:00:00+02:00,65.73,2021-08-05 19:00:00+02:00
5204,2021-08-05 21:00:00+02:00,64.82,2021-08-05 20:00:00+02:00
5205,2021-08-05 22:00:00+02:00,64.75,2021-08-05 21:00:00+02:00
5206,2021-08-05 23:00:00+02:00,63.98,2021-08-05 22:00:00+02:00
5207,2021-08-06 00:00:00+02:00,63.52,2021-08-05 23:00:00+02:00
5208,2021-08-06 01:00:00+02:00,63.67,2021-08-06 00:00:00+02:00
5209,2021-08-06 02:00:00+02:00,62.97,2021-08-06 01:00:00+02:00
5210,2021-08-06 03:00:00+02:00,62.52,2021-08-06 02:00:00+02:00
5211,2021-08-06 04:00:00+02:00,62.22,2021-08-06 03:00:00+02:00
5212,2021-08-06 05:00:00+02:00,62.4,2021-08-06 04:00:00+02:00
5213,2021-08-06 06:00:00+02:00,62.97,2021-08-06 05:00:00+02:00
5214,2021-08-06 07:00:00+02:00,64.04,2021-08-06 06:00:00+02:00
5215,2021-08-06 08:00:00+02:00,64.97,2021-08-06 07:00:00+02:00
5216,2021-08-06 09:00:00+02:00,64.71,2021-08-06 08:00:00+02:00
5217,2021-08-06 10:00:00+02:00,65.15,2021-08-06 09:00:00+02:00
5218,2021-08-06 11:00:00+02:00,65.22,2021-08-06 10:00:00+02:00
5219,2021-08-06 12:00:00+02:00,64.74,2021-08-06 11:00:00+02:00
5220,2021-08-06 13:00:00+02:00,63.8,2021-08-06 12:00:00+02:00
5221,2021-08-06 14:00:00+02:00,61.82,2021-08-06 13:00:00+02:00
5222,2021-08-06 15:00:00+02:00,58.94,2021-08-06 14:00:00+02:00
5223,2021-08-06 16:00:00+02:00,59.06,2021-08-06 15:00:00+02:00
5224,2021-08-06 17:00:00+02:00,61.71,2021-08-06 16:00:00+02:00
5225,2021-08-06 18:00:00+02:00,64.29,2021-08-06 17:00:00+02:00
5226,2021-08-06 19:00:00+02:00,65.57,2021-08-06 18:00:00+02:00
5227,2021-08-06 20:00:00+02:00,65.47,2021-08-06 19:00:00+02:00
5228,2021-08-06 21:00:00+02:00,65.24,2021-08-06 20:00:00+02:00
5229,2021-08-06 22:00:00+02:00,65.54,2021-08-06 21:00:00+02:00
5230,2021-08-06 23:00:00+02:00,64.67,2021-08-06 22:00:00+02:00
5231,2021-08-07 00:00:00+02:00,63.78,2021-08-06 23:00:00+02:00
5232,2021-08-07 01:00:00+02:00,63.77,2021-08-07 00:00:00+02:00
5233,2021-08-07 02:00:00+02:00,61.1,2021-08-07 01:00:00+02:00
5234,2021-08-07 03:00:00+02:00,58.51,2021-08-07 02:00:00+02:00
5235,2021-08-07 04:00:00+02:00,58.3,2021-08-07 03:00:00+02:00
5236,2021-08-07 05:00:00+02:00,58.93,2021-08-07 04:00:00+02:00
5237,2021-08-07 06:00:00+02:00,61.39,2021-08-07 05:00:00+02:00
5238,2021-08-07 07:00:00+02:00,61.65,2021-08-07 06:00:00+02:00
5239,2021-08-07 08:00:00+02:00,63.48,2021-08-07 07:00:00+02:00
5240,2021-08-07 09:00:00+02:00,63.1,2021-08-07 08:00:00+02:00
5241,2021-08-07 10:00:00+02:00,62.35,2021-08-07 09:00:00+02:00
5242,2021-08-07 11:00:00+02:00,60.35,2021-08-07 10:00:00+02:00
5243,2021-08-07 12:00:00+02:00,57.84,2021-08-07 11:00:00+02:00
5244,2021-08-07 13:00:00+02:00,57.61,2021-08-07 12:00:00+02:00
5245,2021-08-07 14:00:00+02:00,55.85,2021-08-07 13:00:00+02:00
5246,2021-08-07 15:00:00+02:00,57.5,2021-08-07 14:00:00+02:00
5247,2021-08-07 16:00:00+02:00,62.43,2021-08-07 15:00:00+02:00
5248,2021-08-07 17:00:00+02:00,63.95,2021-08-07 16:00:00+02:00
5249,2021-08-07 18:00:00+02:00,65.05,2021-08-07 17:00:00+02:00
5250,2021-08-07 19:00:00+02:00,67.61,2021-08-07 18:00:00+02:00
5251,2021-08-07 20:00:00+02:00,67.68,2021-08-07 19:00:00+02:00
5252,2021-08-07 21:00:00+02:00,67.51,2021-08-07 20:00:00+02:00
5253,2021-08-07 22:00:00+02:00,66.31,2021-08-07 21:00:00+02:00
5254,2021-08-07 23:00:00+02:00,64.61,2021-08-07 22:00:00+02:00
5255,2021-08-08 00:00:00+02:00,62.69,2021-08-07 23:00:00+02:00
5256,2021-08-08 01:00:00+02:00,59.42,2021-08-08 00:00:00+02:00
5257,2021-08-08 02:00:00+02:00,56.98,2021-08-08 01:00:00+02:00
5258,2021-08-08 03:00:00+02:00,30.79,2021-08-08 02:00:00+02:00
5259,2021-08-08 04:00:00+02:00,22.22,2021-08-08 03:00:00+02:00
5260,2021-08-08 05:00:00+02:00,0.71,2021-08-08 04:00:00+02:00
5261,2021-08-08 06:00:00+02:00,0.08,2021-08-08 05:00:00+02:00
5262,2021-08-08 07:00:00+02:00,0.04,2021-08-08 06:00:00+02:00
5263,2021-08-08 08:00:00+02:00,0.09,2021-08-08 07:00:00+02:00
5264,2021-08-08 09:00:00+02:00,1.49,2021-08-08 08:00:00+02:00
5265,2021-08-08 10:00:00+02:00,30.58,2021-08-08 09:00:00+02:00
5266,2021-08-08 11:00:00+02:00,53.95,2021-08-08 10:00:00+02:00
5267,2021-08-08 12:00:00+02:00,55.75,2021-08-08 11:00:00+02:00
5268,2021-08-08 13:00:00+02:00,56.41,2021-08-08 12:00:00+02:00
5269,2021-08-08 14:00:00+02:00,56.06,2021-08-08 13:00:00+02:00
5270,2021-08-08 15:00:00+02:00,56.0,2021-08-08 14:00:00+02:00
5271,2021-08-08 16:00:00+02:00,56.21,2021-08-08 15:00:00+02:00
5272,2021-08-08 17:00:00+02:00,54.06,2021-08-08 16:00:00+02:00
5273,2021-08-08 18:00:00+02:00,54.44,2021-08-08 17:00:00+02:00
5274,2021-08-08 19:00:00+02:00,57.5,2021-08-08 18:00:00+02:00
5275,2021-08-08 20:00:00+02:00,63.15,2021-08-08 19:00:00+02:00
5276,2021-08-08 21:00:00+02:00,64.84,2021-08-08 20:00:00+02:00
5277,2021-08-08 22:00:00+02:00,66.34,2021-08-08 21:00:00+02:00
5278,2021-08-08 23:00:00+02:00,65.05,2021-08-08 22:00:00+02:00
5279,2021-08-09 00:00:00+02:00,61.18,2021-08-08 23:00:00+02:00
5280,2021-08-09 01:00:00+02:00,55.64,2021-08-09 00:00:00+02:00
5281,2021-08-09 02:00:00+02:00,54.53,2021-08-09 01:00:00+02:00
5282,2021-08-09 03:00:00+02:00,41.38,2021-08-09 02:00:00+02:00
5283,2021-08-09 04:00:00+02:00,38.96,2021-08-09 03:00:00+02:00
5284,2021-08-09 05:00:00+02:00,55.99,2021-08-09 04:00:00+02:00
5285,2021-08-09 06:00:00+02:00,60.46,2021-08-09 05:00:00+02:00
5286,2021-08-09 07:00:00+02:00,67.5,2021-08-09 06:00:00+02:00
5287,2021-08-09 08:00:00+02:00,69.09,2021-08-09 07:00:00+02:00
5288,2021-08-09 09:00:00+02:00,70.55,2021-08-09 08:00:00+02:00
5289,2021-08-09 10:00:00+02:00,68.98,2021-08-09 09:00:00+02:00
5290,2021-08-09 11:00:00+02:00,66.56,2021-08-09 10:00:00+02:00
5291,2021-08-09 12:00:00+02:00,65.19,2021-08-09 11:00:00+02:00
5292,2021-08-09 13:00:00+02:00,64.66,2021-08-09 12:00:00+02:00
5293,2021-08-09 14:00:00+02:00,64.08,2021-08-09 13:00:00+02:00
5294,2021-08-09 15:00:00+02:00,64.29,2021-08-09 14:00:00+02:00
5295,2021-08-09 16:00:00+02:00,63.89,2021-08-09 15:00:00+02:00
5296,2021-08-09 17:00:00+02:00,65.23,2021-08-09 16:00:00+02:00
5297,2021-08-09 18:00:00+02:00,71.24,2021-08-09 17:00:00+02:00
5298,2021-08-09 19:00:00+02:00,76.34,2021-08-09 18:00:00+02:00
5299,2021-08-09 20:00:00+02:00,76.85,2021-08-09 19:00:00+02:00
5300,2021-08-09 21:00:00+02:00,73.2,2021-08-09 20:00:00+02:00
5301,2021-08-09 22:00:00+02:00,72.25,2021-08-09 21:00:00+02:00
5302,2021-08-09 23:00:00+02:00,70.17,2021-08-09 22:00:00+02:00
5303,2021-08-10 00:00:00+02:00,67.46,2021-08-09 23:00:00+02:00
5304,2021-08-10 01:00:00+02:00,70.87,2021-08-10 00:00:00+02:00
5305,2021-08-10 02:00:00+02:00,70.66,2021-08-10 01:00:00+02:00
5306,2021-08-10 03:00:00+02:00,68.3,2021-08-10 02:00:00+02:00
5307,2021-08-10 04:00:00+02:00,66.31,2021-08-10 03:00:00+02:00
5308,2021-08-10 05:00:00+02:00,68.25,2021-08-10 04:00:00+02:00
5309,2021-08-10 06:00:00+02:00,70.61,2021-08-10 05:00:00+02:00
5310,2021-08-10 07:00:00+02:00,72.36,2021-08-10 06:00:00+02:00
5311,2021-08-10 08:00:00+02:00,72.24,2021-08-10 07:00:00+02:00
5312,2021-08-10 09:00:00+02:00,72.71,2021-08-10 08:00:00+02:00
5313,2021-08-10 10:00:00+02:00,73.3,2021-08-10 09:00:00+02:00
5314,2021-08-10 11:00:00+02:00,74.14,2021-08-10 10:00:00+02:00
5315,2021-08-10 12:00:00+02:00,74.03,2021-08-10 11:00:00+02:00
5316,2021-08-10 13:00:00+02:00,74.78,2021-08-10 12:00:00+02:00
5317,2021-08-10 14:00:00+02:00,74.3,2021-08-10 13:00:00+02:00
5318,2021-08-10 15:00:00+02:00,75.18,2021-08-10 14:00:00+02:00
5319,2021-08-10 16:00:00+02:00,73.94,2021-08-10 15:00:00+02:00
5320,2021-08-10 17:00:00+02:00,73.72,2021-08-10 16:00:00+02:00
5321,2021-08-10 18:00:00+02:00,74.49,2021-08-10 17:00:00+02:00
5322,2021-08-10 19:00:00+02:00,75.05,2021-08-10 18:00:00+02:00
5323,2021-08-10 20:00:00+02:00,73.76,2021-08-10 19:00:00+02:00
5324,2021-08-10 21:00:00+02:00,73.82,2021-08-10 20:00:00+02:00
5325,2021-08-10 22:00:00+02:00,75.25,2021-08-10 21:00:00+02:00
5326,2021-08-10 23:00:00+02:00,73.59,2021-08-10 22:00:00+02:00
5327,2021-08-11 00:00:00+02:00,71.39,2021-08-10 23:00:00+02:00
5328,2021-08-11 01:00:00+02:00,74.62,2021-08-11 00:00:00+02:00
5329,2021-08-11 02:00:00+02:00,73.88,2021-08-11 01:00:00+02:00
5330,2021-08-11 03:00:00+02:00,73.55,2021-08-11 02:00:00+02:00
5331,2021-08-11 04:00:00+02:00,73.47,2021-08-11 03:00:00+02:00
5332,2021-08-11 05:00:00+02:00,73.64,2021-08-11 04:00:00+02:00
5333,2021-08-11 06:00:00+02:00,75.2,2021-08-11 05:00:00+02:00
5334,2021-08-11 07:00:00+02:00,76.55,2021-08-11 06:00:00+02:00
5335,2021-08-11 08:00:00+02:00,75.36,2021-08-11 07:00:00+02:00
5336,2021-08-11 09:00:00+02:00,75.35,2021-08-11 08:00:00+02:00
5337,2021-08-11 10:00:00+02:00,75.58,2021-08-11 09:00:00+02:00
5338,2021-08-11 11:00:00+02:00,76.49,2021-08-11 10:00:00+02:00
5339,2021-08-11 12:00:00+02:00,76.32,2021-08-11 11:00:00+02:00
5340,2021-08-11 13:00:00+02:00,76.49,2021-08-11 12:00:00+02:00
5341,2021-08-11 14:00:00+02:00,76.34,2021-08-11 13:00:00+02:00
5342,2021-08-11 15:00:00+02:00,75.47,2021-08-11 14:00:00+02:00
5343,2021-08-11 16:00:00+02:00,75.41,2021-08-11 15:00:00+02:00
5344,2021-08-11 17:00:00+02:00,75.4,2021-08-11 16:00:00+02:00
5345,2021-08-11 18:00:00+02:00,76.05,2021-08-11 17:00:00+02:00
5346,2021-08-11 19:00:00+02:00,76.25,2021-08-11 18:00:00+02:00
5347,2021-08-11 20:00:00+02:00,76.25,2021-08-11 19:00:00+02:00
5348,2021-08-11 21:00:00+02:00,76.27,2021-08-11 20:00:00+02:00
5349,2021-08-11 22:00:00+02:00,76.88,2021-08-11 21:00:00+02:00
5350,2021-08-11 23:00:00+02:00,76.73,2021-08-11 22:00:00+02:00
5351,2021-08-12 00:00:00+02:00,74.66,2021-08-11 23:00:00+02:00
5352,2021-08-12 01:00:00+02:00,75.99,2021-08-12 00:00:00+02:00
5353,2021-08-12 02:00:00+02:00,75.14,2021-08-12 01:00:00+02:00
5354,2021-08-12 03:00:00+02:00,74.67,2021-08-12 02:00:00+02:00
5355,2021-08-12 04:00:00+02:00,74.39,2021-08-12 03:00:00+02:00
5356,2021-08-12 05:00:00+02:00,74.61,2021-08-12 04:00:00+02:00
5357,2021-08-12 06:00:00+02:00,76.29,2021-08-12 05:00:00+02:00
5358,2021-08-12 07:00:00+02:00,76.44,2021-08-12 06:00:00+02:00
5359,2021-08-12 08:00:00+02:00,76.32,2021-08-12 07:00:00+02:00
5360,2021-08-12 09:00:00+02:00,76.98,2021-08-12 08:00:00+02:00
5361,2021-08-12 10:00:00+02:00,77.17,2021-08-12 09:00:00+02:00
5362,2021-08-12 11:00:00+02:00,76.74,2021-08-12 10:00:00+02:00
5363,2021-08-12 12:00:00+02:00,76.47,2021-08-12 11:00:00+02:00
5364,2021-08-12 13:00:00+02:00,76.11,2021-08-12 12:00:00+02:00
5365,2021-08-12 14:00:00+02:00,75.77,2021-08-12 13:00:00+02:00
5366,2021-08-12 15:00:00+02:00,75.62,2021-08-12 14:00:00+02:00
5367,2021-08-12 16:00:00+02:00,75.6,2021-08-12 15:00:00+02:00
5368,2021-08-12 17:00:00+02:00,75.63,2021-08-12 16:00:00+02:00
5369,2021-08-12 18:00:00+02:00,76.41,2021-08-12 17:00:00+02:00
5370,2021-08-12 19:00:00+02:00,76.56,2021-08-12 18:00:00+02:00
5371,2021-08-12 20:00:00+02:00,76.47,2021-08-12 19:00:00+02:00
5372,2021-08-12 21:00:00+02:00,76.45,2021-08-12 20:00:00+02:00
5373,2021-08-12 22:00:00+02:00,76.67,2021-08-12 21:00:00+02:00
5374,2021-08-12 23:00:00+02:00,76.61,2021-08-12 22:00:00+02:00
5375,2021-08-13 00:00:00+02:00,75.24,2021-08-12 23:00:00+02:00
5376,2021-08-13 01:00:00+02:00,75.72,2021-08-13 00:00:00+02:00
5377,2021-08-13 02:00:00+02:00,74.34,2021-08-13 01:00:00+02:00
5378,2021-08-13 03:00:00+02:00,73.79,2021-08-13 02:00:00+02:00
5379,2021-08-13 04:00:00+02:00,73.58,2021-08-13 03:00:00+02:00
5380,2021-08-13 05:00:00+02:00,73.91,2021-08-13 04:00:00+02:00
5381,2021-08-13 06:00:00+02:00,74.75,2021-08-13 05:00:00+02:00
5382,2021-08-13 07:00:00+02:00,73.66,2021-08-13 06:00:00+02:00
5383,2021-08-13 08:00:00+02:00,74.09,2021-08-13 07:00:00+02:00
5384,2021-08-13 09:00:00+02:00,74.73,2021-08-13 08:00:00+02:00
5385,2021-08-13 10:00:00+02:00,74.98,2021-08-13 09:00:00+02:00
5386,2021-08-13 11:00:00+02:00,75.25,2021-08-13 10:00:00+02:00
5387,2021-08-13 12:00:00+02:00,74.8,2021-08-13 11:00:00+02:00
5388,2021-08-13 13:00:00+02:00,75.2,2021-08-13 12:00:00+02:00
5389,2021-08-13 14:00:00+02:00,74.34,2021-08-13 13:00:00+02:00
5390,2021-08-13 15:00:00+02:00,72.54,2021-08-13 14:00:00+02:00
5391,2021-08-13 16:00:00+02:00,72.36,2021-08-13 15:00:00+02:00
5392,2021-08-13 17:00:00+02:00,73.08,2021-08-13 16:00:00+02:00
5393,2021-08-13 18:00:00+02:00,74.67,2021-08-13 17:00:00+02:00
5394,2021-08-13 19:00:00+02:00,74.6,2021-08-13 18:00:00+02:00
5395,2021-08-13 20:00:00+02:00,74.45,2021-08-13 19:00:00+02:00
5396,2021-08-13 21:00:00+02:00,73.55,2021-08-13 20:00:00+02:00
5397,2021-08-13 22:00:00+02:00,74.09,2021-08-13 21:00:00+02:00
5398,2021-08-13 23:00:00+02:00,73.47,2021-08-13 22:00:00+02:00
5399,2021-08-14 00:00:00+02:00,73.41,2021-08-13 23:00:00+02:00
5400,2021-08-14 01:00:00+02:00,77.6,2021-08-14 00:00:00+02:00
5401,2021-08-14 02:00:00+02:00,75.98,2021-08-14 01:00:00+02:00
5402,2021-08-14 03:00:00+02:00,72.01,2021-08-14 02:00:00+02:00
5403,2021-08-14 04:00:00+02:00,70.03,2021-08-14 03:00:00+02:00
5404,2021-08-14 05:00:00+02:00,69.57,2021-08-14 04:00:00+02:00
5405,2021-08-14 06:00:00+02:00,69.7,2021-08-14 05:00:00+02:00
5406,2021-08-14 07:00:00+02:00,70.21,2021-08-14 06:00:00+02:00
5407,2021-08-14 08:00:00+02:00,73.82,2021-08-14 07:00:00+02:00
5408,2021-08-14 09:00:00+02:00,73.28,2021-08-14 08:00:00+02:00
5409,2021-08-14 10:00:00+02:00,71.14,2021-08-14 09:00:00+02:00
5410,2021-08-14 11:00:00+02:00,69.25,2021-08-14 10:00:00+02:00
5411,2021-08-14 12:00:00+02:00,65.03,2021-08-14 11:00:00+02:00
5412,2021-08-14 13:00:00+02:00,64.7,2021-08-14 12:00:00+02:00
5413,2021-08-14 14:00:00+02:00,59.71,2021-08-14 13:00:00+02:00
5414,2021-08-14 15:00:00+02:00,57.24,2021-08-14 14:00:00+02:00
5415,2021-08-14 16:00:00+02:00,55.99,2021-08-14 15:00:00+02:00
5416,2021-08-14 17:00:00+02:00,64.56,2021-08-14 16:00:00+02:00
5417,2021-08-14 18:00:00+02:00,69.32,2021-08-14 17:00:00+02:00
5418,2021-08-14 19:00:00+02:00,71.27,2021-08-14 18:00:00+02:00
5419,2021-08-14 20:00:00+02:00,73.69,2021-08-14 19:00:00+02:00
5420,2021-08-14 21:00:00+02:00,76.77,2021-08-14 20:00:00+02:00
5421,2021-08-14 22:00:00+02:00,76.99,2021-08-14 21:00:00+02:00
5422,2021-08-14 23:00:00+02:00,76.32,2021-08-14 22:00:00+02:00
5423,2021-08-15 00:00:00+02:00,75.01,2021-08-14 23:00:00+02:00
5424,2021-08-15 01:00:00+02:00,74.29,2021-08-15 00:00:00+02:00
5425,2021-08-15 02:00:00+02:00,70.89,2021-08-15 01:00:00+02:00
5426,2021-08-15 03:00:00+02:00,69.49,2021-08-15 02:00:00+02:00
5427,2021-08-15 04:00:00+02:00,67.09,2021-08-15 03:00:00+02:00
5428,2021-08-15 05:00:00+02:00,64.18,2021-08-15 04:00:00+02:00
5429,2021-08-15 06:00:00+02:00,64.46,2021-08-15 05:00:00+02:00
5430,2021-08-15 07:00:00+02:00,63.42,2021-08-15 06:00:00+02:00
5431,2021-08-15 08:00:00+02:00,62.57,2021-08-15 07:00:00+02:00
5432,2021-08-15 09:00:00+02:00,61.84,2021-08-15 08:00:00+02:00
5433,2021-08-15 10:00:00+02:00,57.6,2021-08-15 09:00:00+02:00
5434,2021-08-15 11:00:00+02:00,57.74,2021-08-15 10:00:00+02:00
5435,2021-08-15 12:00:00+02:00,57.08,2021-08-15 11:00:00+02:00
5436,2021-08-15 13:00:00+02:00,58.97,2021-08-15 12:00:00+02:00
5437,2021-08-15 14:00:00+02:00,58.7,2021-08-15 13:00:00+02:00
5438,2021-08-15 15:00:00+02:00,58.39,2021-08-15 14:00:00+02:00
5439,2021-08-15 16:00:00+02:00,63.06,2021-08-15 15:00:00+02:00
5440,2021-08-15 17:00:00+02:00,66.11,2021-08-15 16:00:00+02:00
5441,2021-08-15 18:00:00+02:00,70.98,2021-08-15 17:00:00+02:00
5442,2021-08-15 19:00:00+02:00,73.67,2021-08-15 18:00:00+02:00
5443,2021-08-15 20:00:00+02:00,77.59,2021-08-15 19:00:00+02:00
5444,2021-08-15 21:00:00+02:00,80.55,2021-08-15 20:00:00+02:00
5445,2021-08-15 22:00:00+02:00,82.25,2021-08-15 21:00:00+02:00
5446,2021-08-15 23:00:00+02:00,83.23,2021-08-15 22:00:00+02:00
5447,2021-08-16 00:00:00+02:00,77.81,2021-08-15 23:00:00+02:00
5448,2021-08-16 01:00:00+02:00,72.0,2021-08-16 00:00:00+02:00
5449,2021-08-16 02:00:00+02:00,69.84,2021-08-16 01:00:00+02:00
5450,2021-08-16 03:00:00+02:00,68.11,2021-08-16 02:00:00+02:00
5451,2021-08-16 04:00:00+02:00,67.47,2021-08-16 03:00:00+02:00
5452,2021-08-16 05:00:00+02:00,69.47,2021-08-16 04:00:00+02:00
5453,2021-08-16 06:00:00+02:00,71.38,2021-08-16 05:00:00+02:00
5454,2021-08-16 07:00:00+02:00,77.83,2021-08-16 06:00:00+02:00
5455,2021-08-16 08:00:00+02:00,79.18,2021-08-16 07:00:00+02:00
5456,2021-08-16 09:00:00+02:00,79.96,2021-08-16 08:00:00+02:00
5457,2021-08-16 10:00:00+02:00,79.91,2021-08-16 09:00:00+02:00
5458,2021-08-16 11:00:00+02:00,76.85,2021-08-16 10:00:00+02:00
5459,2021-08-16 12:00:00+02:00,73.66,2021-08-16 11:00:00+02:00
5460,2021-08-16 13:00:00+02:00,72.08,2021-08-16 12:00:00+02:00
5461,2021-08-16 14:00:00+02:00,70.5,2021-08-16 13:00:00+02:00
5462,2021-08-16 15:00:00+02:00,69.73,2021-08-16 14:00:00+02:00
5463,2021-08-16 16:00:00+02:00,68.55,2021-08-16 15:00:00+02:00
5464,2021-08-16 17:00:00+02:00,68.96,2021-08-16 16:00:00+02:00
5465,2021-08-16 18:00:00+02:00,70.72,2021-08-16 17:00:00+02:00
5466,2021-08-16 19:00:00+02:00,72.38,2021-08-16 18:00:00+02:00
5467,2021-08-16 20:00:00+02:00,77.1,2021-08-16 19:00:00+02:00
5468,2021-08-16 21:00:00+02:00,75.97,2021-08-16 20:00:00+02:00
5469,2021-08-16 22:00:00+02:00,75.74,2021-08-16 21:00:00+02:00
5470,2021-08-16 23:00:00+02:00,71.23,2021-08-16 22:00:00+02:00
5471,2021-08-17 00:00:00+02:00,68.48,2021-08-16 23:00:00+02:00
5472,2021-08-17 01:00:00+02:00,65.52,2021-08-17 00:00:00+02:00
5473,2021-08-17 02:00:00+02:00,63.74,2021-08-17 01:00:00+02:00
5474,2021-08-17 03:00:00+02:00,52.02,2021-08-17 02:00:00+02:00
5475,2021-08-17 04:00:00+02:00,40.3,2021-08-17 03:00:00+02:00
5476,2021-08-17 05:00:00+02:00,37.64,2021-08-17 04:00:00+02:00
5477,2021-08-17 06:00:00+02:00,53.68,2021-08-17 05:00:00+02:00
5478,2021-08-17 07:00:00+02:00,68.0,2021-08-17 06:00:00+02:00
5479,2021-08-17 08:00:00+02:00,72.52,2021-08-17 07:00:00+02:00
5480,2021-08-17 09:00:00+02:00,71.94,2021-08-17 08:00:00+02:00
5481,2021-08-17 10:00:00+02:00,70.05,2021-08-17 09:00:00+02:00
5482,2021-08-17 11:00:00+02:00,69.59,2021-08-17 10:00:00+02:00
5483,2021-08-17 12:00:00+02:00,68.82,2021-08-17 11:00:00+02:00
5484,2021-08-17 13:00:00+02:00,68.21,2021-08-17 12:00:00+02:00
5485,2021-08-17 14:00:00+02:00,67.56,2021-08-17 13:00:00+02:00
5486,2021-08-17 15:00:00+02:00,65.99,2021-08-17 14:00:00+02:00
5487,2021-08-17 16:00:00+02:00,67.86,2021-08-17 15:00:00+02:00
5488,2021-08-17 17:00:00+02:00,68.42,2021-08-17 16:00:00+02:00
5489,2021-08-17 18:00:00+02:00,71.61,2021-08-17 17:00:00+02:00
5490,2021-08-17 19:00:00+02:00,73.78,2021-08-17 18:00:00+02:00
5491,2021-08-17 20:00:00+02:00,77.11,2021-08-17 19:00:00+02:00
5492,2021-08-17 21:00:00+02:00,77.34,2021-08-17 20:00:00+02:00
5493,2021-08-17 22:00:00+02:00,77.7,2021-08-17 21:00:00+02:00
5494,2021-08-17 23:00:00+02:00,76.94,2021-08-17 22:00:00+02:00
5495,2021-08-18 00:00:00+02:00,70.31,2021-08-17 23:00:00+02:00
5496,2021-08-18 01:00:00+02:00,69.02,2021-08-18 00:00:00+02:00
5497,2021-08-18 02:00:00+02:00,68.37,2021-08-18 01:00:00+02:00
5498,2021-08-18 03:00:00+02:00,66.26,2021-08-18 02:00:00+02:00
5499,2021-08-18 04:00:00+02:00,67.81,2021-08-18 03:00:00+02:00
5500,2021-08-18 05:00:00+02:00,68.8,2021-08-18 04:00:00+02:00
5501,2021-08-18 06:00:00+02:00,70.4,2021-08-18 05:00:00+02:00
5502,2021-08-18 07:00:00+02:00,75.4,2021-08-18 06:00:00+02:00
5503,2021-08-18 08:00:00+02:00,77.98,2021-08-18 07:00:00+02:00
5504,2021-08-18 09:00:00+02:00,81.13,2021-08-18 08:00:00+02:00
5505,2021-08-18 10:00:00+02:00,79.34,2021-08-18 09:00:00+02:00
5506,2021-08-18 11:00:00+02:00,78.76,2021-08-18 10:00:00+02:00
5507,2021-08-18 12:00:00+02:00,78.05,2021-08-18 11:00:00+02:00
5508,2021-08-18 13:00:00+02:00,77.41,2021-08-18 12:00:00+02:00
5509,2021-08-18 14:00:00+02:00,73.29,2021-08-18 13:00:00+02:00
5510,2021-08-18 15:00:00+02:00,71.97,2021-08-18 14:00:00+02:00
5511,2021-08-18 16:00:00+02:00,71.32,2021-08-18 15:00:00+02:00
5512,2021-08-18 17:00:00+02:00,71.78,2021-08-18 16:00:00+02:00
5513,2021-08-18 18:00:00+02:00,75.58,2021-08-18 17:00:00+02:00
5514,2021-08-18 19:00:00+02:00,78.3,2021-08-18 18:00:00+02:00
5515,2021-08-18 20:00:00+02:00,78.11,2021-08-18 19:00:00+02:00
5516,2021-08-18 21:00:00+02:00,78.17,2021-08-18 20:00:00+02:00
5517,2021-08-18 22:00:00+02:00,78.17,2021-08-18 21:00:00+02:00
5518,2021-08-18 23:00:00+02:00,75.55,2021-08-18 22:00:00+02:00
5519,2021-08-19 00:00:00+02:00,70.81,2021-08-18 23:00:00+02:00
5520,2021-08-19 01:00:00+02:00,70.54,2021-08-19 00:00:00+02:00
5521,2021-08-19 02:00:00+02:00,69.57,2021-08-19 01:00:00+02:00
5522,2021-08-19 03:00:00+02:00,67.42,2021-08-19 02:00:00+02:00
5523,2021-08-19 04:00:00+02:00,66.95,2021-08-19 03:00:00+02:00
5524,2021-08-19 05:00:00+02:00,68.94,2021-08-19 04:00:00+02:00
5525,2021-08-19 06:00:00+02:00,71.76,2021-08-19 05:00:00+02:00
5526,2021-08-19 07:00:00+02:00,75.5,2021-08-19 06:00:00+02:00
5527,2021-08-19 08:00:00+02:00,78.47,2021-08-19 07:00:00+02:00
5528,2021-08-19 09:00:00+02:00,81.67,2021-08-19 08:00:00+02:00
5529,2021-08-19 10:00:00+02:00,78.25,2021-08-19 09:00:00+02:00
5530,2021-08-19 11:00:00+02:00,78.0,2021-08-19 10:00:00+02:00
5531,2021-08-19 12:00:00+02:00,77.71,2021-08-19 11:00:00+02:00
5532,2021-08-19 13:00:00+02:00,78.91,2021-08-19 12:00:00+02:00
5533,2021-08-19 14:00:00+02:00,78.94,2021-08-19 13:00:00+02:00
5534,2021-08-19 15:00:00+02:00,79.3,2021-08-19 14:00:00+02:00
5535,2021-08-19 16:00:00+02:00,78.45,2021-08-19 15:00:00+02:00
5536,2021-08-19 17:00:00+02:00,81.98,2021-08-19 16:00:00+02:00
5537,2021-08-19 18:00:00+02:00,83.45,2021-08-19 17:00:00+02:00
5538,2021-08-19 19:00:00+02:00,82.83,2021-08-19 18:00:00+02:00
5539,2021-08-19 20:00:00+02:00,82.66,2021-08-19 19:00:00+02:00
5540,2021-08-19 21:00:00+02:00,81.95,2021-08-19 20:00:00+02:00
5541,2021-08-19 22:00:00+02:00,81.67,2021-08-19 21:00:00+02:00
5542,2021-08-19 23:00:00+02:00,81.74,2021-08-19 22:00:00+02:00
5543,2021-08-20 00:00:00+02:00,79.95,2021-08-19 23:00:00+02:00
5544,2021-08-20 01:00:00+02:00,82.21,2021-08-20 00:00:00+02:00
5545,2021-08-20 02:00:00+02:00,81.17,2021-08-20 01:00:00+02:00
5546,2021-08-20 03:00:00+02:00,80.94,2021-08-20 02:00:00+02:00
5547,2021-08-20 04:00:00+02:00,80.74,2021-08-20 03:00:00+02:00
5548,2021-08-20 05:00:00+02:00,80.88,2021-08-20 04:00:00+02:00
5549,2021-08-20 06:00:00+02:00,81.15,2021-08-20 05:00:00+02:00
5550,2021-08-20 07:00:00+02:00,80.48,2021-08-20 06:00:00+02:00
5551,2021-08-20 08:00:00+02:00,83.59,2021-08-20 07:00:00+02:00
5552,2021-08-20 09:00:00+02:00,86.3,2021-08-20 08:00:00+02:00
5553,2021-08-20 10:00:00+02:00,89.01,2021-08-20 09:00:00+02:00
5554,2021-08-20 11:00:00+02:00,89.69,2021-08-20 10:00:00+02:00
5555,2021-08-20 12:00:00+02:00,88.49,2021-08-20 11:00:00+02:00
5556,2021-08-20 13:00:00+02:00,86.94,2021-08-20 12:00:00+02:00
5557,2021-08-20 14:00:00+02:00,85.45,2021-08-20 13:00:00+02:00
5558,2021-08-20 15:00:00+02:00,84.99,2021-08-20 14:00:00+02:00
5559,2021-08-20 16:00:00+02:00,82.44,2021-08-20 15:00:00+02:00
5560,2021-08-20 17:00:00+02:00,81.6,2021-08-20 16:00:00+02:00
5561,2021-08-20 18:00:00+02:00,82.04,2021-08-20 17:00:00+02:00
5562,2021-08-20 19:00:00+02:00,81.29,2021-08-20 18:00:00+02:00
5563,2021-08-20 20:00:00+02:00,81.93,2021-08-20 19:00:00+02:00
5564,2021-08-20 21:00:00+02:00,81.64,2021-08-20 20:00:00+02:00
5565,2021-08-20 22:00:00+02:00,81.01,2021-08-20 21:00:00+02:00
5566,2021-08-20 23:00:00+02:00,81.18,2021-08-20 22:00:00+02:00
5567,2021-08-21 00:00:00+02:00,80.16,2021-08-20 23:00:00+02:00
5568,2021-08-21 01:00:00+02:00,83.38,2021-08-21 00:00:00+02:00
5569,2021-08-21 02:00:00+02:00,82.76,2021-08-21 01:00:00+02:00
5570,2021-08-21 03:00:00+02:00,82.01,2021-08-21 02:00:00+02:00
5571,2021-08-21 04:00:00+02:00,81.35,2021-08-21 03:00:00+02:00
5572,2021-08-21 05:00:00+02:00,81.78,2021-08-21 04:00:00+02:00
5573,2021-08-21 06:00:00+02:00,82.04,2021-08-21 05:00:00+02:00
5574,2021-08-21 07:00:00+02:00,82.75,2021-08-21 06:00:00+02:00
5575,2021-08-21 08:00:00+02:00,82.93,2021-08-21 07:00:00+02:00
5576,2021-08-21 09:00:00+02:00,83.94,2021-08-21 08:00:00+02:00
5577,2021-08-21 10:00:00+02:00,84.92,2021-08-21 09:00:00+02:00
5578,2021-08-21 11:00:00+02:00,84.13,2021-08-21 10:00:00+02:00
5579,2021-08-21 12:00:00+02:00,81.38,2021-08-21 11:00:00+02:00
5580,2021-08-21 13:00:00+02:00,80.88,2021-08-21 12:00:00+02:00
5581,2021-08-21 14:00:00+02:00,79.27,2021-08-21 13:00:00+02:00
5582,2021-08-21 15:00:00+02:00,78.87,2021-08-21 14:00:00+02:00
5583,2021-08-21 16:00:00+02:00,80.13,2021-08-21 15:00:00+02:00
5584,2021-08-21 17:00:00+02:00,82.12,2021-08-21 16:00:00+02:00
5585,2021-08-21 18:00:00+02:00,85.25,2021-08-21 17:00:00+02:00
5586,2021-08-21 19:00:00+02:00,85.23,2021-08-21 18:00:00+02:00
5587,2021-08-21 20:00:00+02:00,84.99,2021-08-21 19:00:00+02:00
5588,2021-08-21 21:00:00+02:00,85.48,2021-08-21 20:00:00+02:00
5589,2021-08-21 22:00:00+02:00,85.05,2021-08-21 21:00:00+02:00
5590,2021-08-21 23:00:00+02:00,84.86,2021-08-21 22:00:00+02:00
5591,2021-08-22 00:00:00+02:00,84.49,2021-08-21 23:00:00+02:00
5592,2021-08-22 01:00:00+02:00,86.43,2021-08-22 00:00:00+02:00
5593,2021-08-22 02:00:00+02:00,80.78,2021-08-22 01:00:00+02:00
5594,2021-08-22 03:00:00+02:00,76.77,2021-08-22 02:00:00+02:00
5595,2021-08-22 04:00:00+02:00,73.91,2021-08-22 03:00:00+02:00
5596,2021-08-22 05:00:00+02:00,71.72,2021-08-22 04:00:00+02:00
5597,2021-08-22 06:00:00+02:00,71.05,2021-08-22 05:00:00+02:00
5598,2021-08-22 07:00:00+02:00,71.06,2021-08-22 06:00:00+02:00
5599,2021-08-22 08:00:00+02:00,72.05,2021-08-22 07:00:00+02:00
5600,2021-08-22 09:00:00+02:00,76.25,2021-08-22 08:00:00+02:00
5601,2021-08-22 10:00:00+02:00,78.67,2021-08-22 09:00:00+02:00
5602,2021-08-22 11:00:00+02:00,77.98,2021-08-22 10:00:00+02:00
5603,2021-08-22 12:00:00+02:00,79.15,2021-08-22 11:00:00+02:00
5604,2021-08-22 13:00:00+02:00,78.26,2021-08-22 12:00:00+02:00
5605,2021-08-22 14:00:00+02:00,76.97,2021-08-22 13:00:00+02:00
5606,2021-08-22 15:00:00+02:00,75.07,2021-08-22 14:00:00+02:00
5607,2021-08-22 16:00:00+02:00,74.47,2021-08-22 15:00:00+02:00
5608,2021-08-22 17:00:00+02:00,78.47,2021-08-22 16:00:00+02:00
5609,2021-08-22 18:00:00+02:00,81.38,2021-08-22 17:00:00+02:00
5610,2021-08-22 19:00:00+02:00,84.63,2021-08-22 18:00:00+02:00
5611,2021-08-22 20:00:00+02:00,88.83,2021-08-22 19:00:00+02:00
5612,2021-08-22 21:00:00+02:00,87.95,2021-08-22 20:00:00+02:00
5613,2021-08-22 22:00:00+02:00,89.35,2021-08-22 21:00:00+02:00
5614,2021-08-22 23:00:00+02:00,89.34,2021-08-22 22:00:00+02:00
5615,2021-08-23 00:00:00+02:00,83.83,2021-08-22 23:00:00+02:00
5616,2021-08-23 01:00:00+02:00,77.96,2021-08-23 00:00:00+02:00
5617,2021-08-23 02:00:00+02:00,77.73,2021-08-23 01:00:00+02:00
5618,2021-08-23 03:00:00+02:00,77.51,2021-08-23 02:00:00+02:00
5619,2021-08-23 04:00:00+02:00,75.28,2021-08-23 03:00:00+02:00
5620,2021-08-23 05:00:00+02:00,77.66,2021-08-23 04:00:00+02:00
5621,2021-08-23 06:00:00+02:00,80.31,2021-08-23 05:00:00+02:00
5622,2021-08-23 07:00:00+02:00,83.05,2021-08-23 06:00:00+02:00
5623,2021-08-23 08:00:00+02:00,83.17,2021-08-23 07:00:00+02:00
5624,2021-08-23 09:00:00+02:00,84.3,2021-08-23 08:00:00+02:00
5625,2021-08-23 10:00:00+02:00,84.42,2021-08-23 09:00:00+02:00
5626,2021-08-23 11:00:00+02:00,84.91,2021-08-23 10:00:00+02:00
5627,2021-08-23 12:00:00+02:00,84.32,2021-08-23 11:00:00+02:00
5628,2021-08-23 13:00:00+02:00,84.25,2021-08-23 12:00:00+02:00
5629,2021-08-23 14:00:00+02:00,84.5,2021-08-23 13:00:00+02:00
5630,2021-08-23 15:00:00+02:00,84.37,2021-08-23 14:00:00+02:00
5631,2021-08-23 16:00:00+02:00,83.6,2021-08-23 15:00:00+02:00
5632,2021-08-23 17:00:00+02:00,83.29,2021-08-23 16:00:00+02:00
5633,2021-08-23 18:00:00+02:00,84.41,2021-08-23 17:00:00+02:00
5634,2021-08-23 19:00:00+02:00,85.39,2021-08-23 18:00:00+02:00
5635,2021-08-23 20:00:00+02:00,84.45,2021-08-23 19:00:00+02:00
5636,2021-08-23 21:00:00+02:00,83.73,2021-08-23 20:00:00+02:00
5637,2021-08-23 22:00:00+02:00,83.58,2021-08-23 21:00:00+02:00
5638,2021-08-23 23:00:00+02:00,82.8,2021-08-23 22:00:00+02:00
5639,2021-08-24 00:00:00+02:00,81.62,2021-08-23 23:00:00+02:00
5640,2021-08-24 01:00:00+02:00,82.31,2021-08-24 00:00:00+02:00
5641,2021-08-24 02:00:00+02:00,80.23,2021-08-24 01:00:00+02:00
5642,2021-08-24 03:00:00+02:00,79.75,2021-08-24 02:00:00+02:00
5643,2021-08-24 04:00:00+02:00,80.73,2021-08-24 03:00:00+02:00
5644,2021-08-24 05:00:00+02:00,82.33,2021-08-24 04:00:00+02:00
5645,2021-08-24 06:00:00+02:00,84.52,2021-08-24 05:00:00+02:00
5646,2021-08-24 07:00:00+02:00,86.04,2021-08-24 06:00:00+02:00
5647,2021-08-24 08:00:00+02:00,86.05,2021-08-24 07:00:00+02:00
5648,2021-08-24 09:00:00+02:00,88.16,2021-08-24 08:00:00+02:00
5649,2021-08-24 10:00:00+02:00,89.09,2021-08-24 09:00:00+02:00
5650,2021-08-24 11:00:00+02:00,87.63,2021-08-24 10:00:00+02:00
5651,2021-08-24 12:00:00+02:00,85.71,2021-08-24 11:00:00+02:00
5652,2021-08-24 13:00:00+02:00,86.91,2021-08-24 12:00:00+02:00
5653,2021-08-24 14:00:00+02:00,84.18,2021-08-24 13:00:00+02:00
5654,2021-08-24 15:00:00+02:00,81.98,2021-08-24 14:00:00+02:00
5655,2021-08-24 16:00:00+02:00,83.25,2021-08-24 15:00:00+02:00
5656,2021-08-24 17:00:00+02:00,85.24,2021-08-24 16:00:00+02:00
5657,2021-08-24 18:00:00+02:00,86.0,2021-08-24 17:00:00+02:00
5658,2021-08-24 19:00:00+02:00,85.65,2021-08-24 18:00:00+02:00
5659,2021-08-24 20:00:00+02:00,84.96,2021-08-24 19:00:00+02:00
5660,2021-08-24 21:00:00+02:00,84.68,2021-08-24 20:00:00+02:00
5661,2021-08-24 22:00:00+02:00,84.48,2021-08-24 21:00:00+02:00
5662,2021-08-24 23:00:00+02:00,83.96,2021-08-24 22:00:00+02:00
5663,2021-08-25 00:00:00+02:00,81.8,2021-08-24 23:00:00+02:00
5664,2021-08-25 01:00:00+02:00,83.72,2021-08-25 00:00:00+02:00
5665,2021-08-25 02:00:00+02:00,82.52,2021-08-25 01:00:00+02:00
5666,2021-08-25 03:00:00+02:00,81.85,2021-08-25 02:00:00+02:00
5667,2021-08-25 04:00:00+02:00,77.94,2021-08-25 03:00:00+02:00
5668,2021-08-25 05:00:00+02:00,75.82,2021-08-25 04:00:00+02:00
5669,2021-08-25 06:00:00+02:00,76.94,2021-08-25 05:00:00+02:00
5670,2021-08-25 07:00:00+02:00,83.49,2021-08-25 06:00:00+02:00
5671,2021-08-25 08:00:00+02:00,85.69,2021-08-25 07:00:00+02:00
5672,2021-08-25 09:00:00+02:00,87.64,2021-08-25 08:00:00+02:00
5673,2021-08-25 10:00:00+02:00,87.75,2021-08-25 09:00:00+02:00
5674,2021-08-25 11:00:00+02:00,85.31,2021-08-25 10:00:00+02:00
5675,2021-08-25 12:00:00+02:00,80.72,2021-08-25 11:00:00+02:00
5676,2021-08-25 13:00:00+02:00,76.62,2021-08-25 12:00:00+02:00
5677,2021-08-25 14:00:00+02:00,74.23,2021-08-25 13:00:00+02:00
5678,2021-08-25 15:00:00+02:00,72.86,2021-08-25 14:00:00+02:00
5679,2021-08-25 16:00:00+02:00,73.22,2021-08-25 15:00:00+02:00
5680,2021-08-25 17:00:00+02:00,74.73,2021-08-25 16:00:00+02:00
5681,2021-08-25 18:00:00+02:00,80.19,2021-08-25 17:00:00+02:00
5682,2021-08-25 19:00:00+02:00,83.29,2021-08-25 18:00:00+02:00
5683,2021-08-25 20:00:00+02:00,85.17,2021-08-25 19:00:00+02:00
5684,2021-08-25 21:00:00+02:00,83.24,2021-08-25 20:00:00+02:00
5685,2021-08-25 22:00:00+02:00,84.49,2021-08-25 21:00:00+02:00
5686,2021-08-25 23:00:00+02:00,81.35,2021-08-25 22:00:00+02:00
5687,2021-08-26 00:00:00+02:00,75.84,2021-08-25 23:00:00+02:00
5688,2021-08-26 01:00:00+02:00,78.46,2021-08-26 00:00:00+02:00
5689,2021-08-26 02:00:00+02:00,77.27,2021-08-26 01:00:00+02:00
5690,2021-08-26 03:00:00+02:00,75.92,2021-08-26 02:00:00+02:00
5691,2021-08-26 04:00:00+02:00,77.04,2021-08-26 03:00:00+02:00
5692,2021-08-26 05:00:00+02:00,78.75,2021-08-26 04:00:00+02:00
5693,2021-08-26 06:00:00+02:00,82.16,2021-08-26 05:00:00+02:00
5694,2021-08-26 07:00:00+02:00,85.17,2021-08-26 06:00:00+02:00
5695,2021-08-26 08:00:00+02:00,87.78,2021-08-26 07:00:00+02:00
5696,2021-08-26 09:00:00+02:00,92.15,2021-08-26 08:00:00+02:00
5697,2021-08-26 10:00:00+02:00,93.47,2021-08-26 09:00:00+02:00
5698,2021-08-26 11:00:00+02:00,95.23,2021-08-26 10:00:00+02:00
5699,2021-08-26 12:00:00+02:00,94.44,2021-08-26 11:00:00+02:00
5700,2021-08-26 13:00:00+02:00,91.51,2021-08-26 12:00:00+02:00
5701,2021-08-26 14:00:00+02:00,90.68,2021-08-26 13:00:00+02:00
5702,2021-08-26 15:00:00+02:00,86.29,2021-08-26 14:00:00+02:00
5703,2021-08-26 16:00:00+02:00,82.91,2021-08-26 15:00:00+02:00
5704,2021-08-26 17:00:00+02:00,82.94,2021-08-26 16:00:00+02:00
5705,2021-08-26 18:00:00+02:00,88.95,2021-08-26 17:00:00+02:00
5706,2021-08-26 19:00:00+02:00,88.66,2021-08-26 18:00:00+02:00
5707,2021-08-26 20:00:00+02:00,88.98,2021-08-26 19:00:00+02:00
5708,2021-08-26 21:00:00+02:00,89.04,2021-08-26 20:00:00+02:00
5709,2021-08-26 22:00:00+02:00,89.24,2021-08-26 21:00:00+02:00
5710,2021-08-26 23:00:00+02:00,85.5,2021-08-26 22:00:00+02:00
5711,2021-08-27 00:00:00+02:00,81.43,2021-08-26 23:00:00+02:00
5712,2021-08-27 01:00:00+02:00,83.22,2021-08-27 00:00:00+02:00
5713,2021-08-27 02:00:00+02:00,80.21,2021-08-27 01:00:00+02:00
5714,2021-08-27 03:00:00+02:00,80.04,2021-08-27 02:00:00+02:00
5715,2021-08-27 04:00:00+02:00,79.11,2021-08-27 03:00:00+02:00
5716,2021-08-27 05:00:00+02:00,79.39,2021-08-27 04:00:00+02:00
5717,2021-08-27 06:00:00+02:00,84.3,2021-08-27 05:00:00+02:00
5718,2021-08-27 07:00:00+02:00,89.12,2021-08-27 06:00:00+02:00
5719,2021-08-27 08:00:00+02:00,89.8,2021-08-27 07:00:00+02:00
5720,2021-08-27 09:00:00+02:00,102.24,2021-08-27 08:00:00+02:00
5721,2021-08-27 10:00:00+02:00,100.83,2021-08-27 09:00:00+02:00
5722,2021-08-27 11:00:00+02:00,100.32,2021-08-27 10:00:00+02:00
5723,2021-08-27 12:00:00+02:00,93.16,2021-08-27 11:00:00+02:00
5724,2021-08-27 13:00:00+02:00,90.32,2021-08-27 12:00:00+02:00
5725,2021-08-27 14:00:00+02:00,90.02,2021-08-27 13:00:00+02:00
5726,2021-08-27 15:00:00+02:00,87.24,2021-08-27 14:00:00+02:00
5727,2021-08-27 16:00:00+02:00,85.44,2021-08-27 15:00:00+02:00
5728,2021-08-27 17:00:00+02:00,88.89,2021-08-27 16:00:00+02:00
5729,2021-08-27 18:00:00+02:00,90.96,2021-08-27 17:00:00+02:00
5730,2021-08-27 19:00:00+02:00,92.46,2021-08-27 18:00:00+02:00
5731,2021-08-27 20:00:00+02:00,90.75,2021-08-27 19:00:00+02:00
5732,2021-08-27 21:00:00+02:00,90.56,2021-08-27 20:00:00+02:00
5733,2021-08-27 22:00:00+02:00,90.64,2021-08-27 21:00:00+02:00
5734,2021-08-27 23:00:00+02:00,90.32,2021-08-27 22:00:00+02:00
5735,2021-08-28 00:00:00+02:00,89.41,2021-08-27 23:00:00+02:00
5736,2021-08-28 01:00:00+02:00,89.19,2021-08-28 00:00:00+02:00
5737,2021-08-28 02:00:00+02:00,84.47,2021-08-28 01:00:00+02:00
5738,2021-08-28 03:00:00+02:00,81.88,2021-08-28 02:00:00+02:00
5739,2021-08-28 04:00:00+02:00,81.03,2021-08-28 03:00:00+02:00
5740,2021-08-28 05:00:00+02:00,80.93,2021-08-28 04:00:00+02:00
5741,2021-08-28 06:00:00+02:00,81.04,2021-08-28 05:00:00+02:00
5742,2021-08-28 07:00:00+02:00,81.18,2021-08-28 06:00:00+02:00
5743,2021-08-28 08:00:00+02:00,85.78,2021-08-28 07:00:00+02:00
5744,2021-08-28 09:00:00+02:00,90.45,2021-08-28 08:00:00+02:00
5745,2021-08-28 10:00:00+02:00,91.68,2021-08-28 09:00:00+02:00
5746,2021-08-28 11:00:00+02:00,89.11,2021-08-28 10:00:00+02:00
5747,2021-08-28 12:00:00+02:00,87.49,2021-08-28 11:00:00+02:00
5748,2021-08-28 13:00:00+02:00,86.52,2021-08-28 12:00:00+02:00
5749,2021-08-28 14:00:00+02:00,80.39,2021-08-28 13:00:00+02:00
5750,2021-08-28 15:00:00+02:00,77.19,2021-08-28 14:00:00+02:00
5751,2021-08-28 16:00:00+02:00,79.61,2021-08-28 15:00:00+02:00
5752,2021-08-28 17:00:00+02:00,84.42,2021-08-28 16:00:00+02:00
5753,2021-08-28 18:00:00+02:00,88.65,2021-08-28 17:00:00+02:00
5754,2021-08-28 19:00:00+02:00,90.89,2021-08-28 18:00:00+02:00
5755,2021-08-28 20:00:00+02:00,93.45,2021-08-28 19:00:00+02:00
5756,2021-08-28 21:00:00+02:00,92.86,2021-08-28 20:00:00+02:00
5757,2021-08-28 22:00:00+02:00,92.59,2021-08-28 21:00:00+02:00
5758,2021-08-28 23:00:00+02:00,91.27,2021-08-28 22:00:00+02:00
5759,2021-08-29 00:00:00+02:00,88.12,2021-08-28 23:00:00+02:00
5760,2021-08-29 01:00:00+02:00,88.96,2021-08-29 00:00:00+02:00
5761,2021-08-29 02:00:00+02:00,83.88,2021-08-29 01:00:00+02:00
5762,2021-08-29 03:00:00+02:00,79.93,2021-08-29 02:00:00+02:00
5763,2021-08-29 04:00:00+02:00,75.51,2021-08-29 03:00:00+02:00
5764,2021-08-29 05:00:00+02:00,74.51,2021-08-29 04:00:00+02:00
5765,2021-08-29 06:00:00+02:00,74.49,2021-08-29 05:00:00+02:00
5766,2021-08-29 07:00:00+02:00,75.57,2021-08-29 06:00:00+02:00
5767,2021-08-29 08:00:00+02:00,77.71,2021-08-29 07:00:00+02:00
5768,2021-08-29 09:00:00+02:00,81.6,2021-08-29 08:00:00+02:00
5769,2021-08-29 10:00:00+02:00,85.51,2021-08-29 09:00:00+02:00
5770,2021-08-29 11:00:00+02:00,85.43,2021-08-29 10:00:00+02:00
5771,2021-08-29 12:00:00+02:00,88.57,2021-08-29 11:00:00+02:00
5772,2021-08-29 13:00:00+02:00,87.12,2021-08-29 12:00:00+02:00
5773,2021-08-29 14:00:00+02:00,83.51,2021-08-29 13:00:00+02:00
5774,2021-08-29 15:00:00+02:00,80.16,2021-08-29 14:00:00+02:00
5775,2021-08-29 16:00:00+02:00,83.23,2021-08-29 15:00:00+02:00
5776,2021-08-29 17:00:00+02:00,84.29,2021-08-29 16:00:00+02:00
5777,2021-08-29 18:00:00+02:00,89.31,2021-08-29 17:00:00+02:00
5778,2021-08-29 19:00:00+02:00,90.88,2021-08-29 18:00:00+02:00
5779,2021-08-29 20:00:00+02:00,95.43,2021-08-29 19:00:00+02:00
5780,2021-08-29 21:00:00+02:00,101.13,2021-08-29 20:00:00+02:00
5781,2021-08-29 22:00:00+02:00,93.74,2021-08-29 21:00:00+02:00
5782,2021-08-29 23:00:00+02:00,90.7,2021-08-29 22:00:00+02:00
5783,2021-08-30 00:00:00+02:00,87.29,2021-08-29 23:00:00+02:00
5784,2021-08-30 01:00:00+02:00,85.72,2021-08-30 00:00:00+02:00
5785,2021-08-30 02:00:00+02:00,83.08,2021-08-30 01:00:00+02:00
5786,2021-08-30 03:00:00+02:00,81.11,2021-08-30 02:00:00+02:00
5787,2021-08-30 04:00:00+02:00,80.7,2021-08-30 03:00:00+02:00
5788,2021-08-30 05:00:00+02:00,85.87,2021-08-30 04:00:00+02:00
5789,2021-08-30 06:00:00+02:00,87.34,2021-08-30 05:00:00+02:00
5790,2021-08-30 07:00:00+02:00,92.74,2021-08-30 06:00:00+02:00
5791,2021-08-30 08:00:00+02:00,101.84,2021-08-30 07:00:00+02:00
5792,2021-08-30 09:00:00+02:00,117.68,2021-08-30 08:00:00+02:00
5793,2021-08-30 10:00:00+02:00,114.53,2021-08-30 09:00:00+02:00
5794,2021-08-30 11:00:00+02:00,112.02,2021-08-30 10:00:00+02:00
5795,2021-08-30 12:00:00+02:00,116.31,2021-08-30 11:00:00+02:00
5796,2021-08-30 13:00:00+02:00,121.6,2021-08-30 12:00:00+02:00
5797,2021-08-30 14:00:00+02:00,112.01,2021-08-30 13:00:00+02:00
5798,2021-08-30 15:00:00+02:00,104.8,2021-08-30 14:00:00+02:00
5799,2021-08-30 16:00:00+02:00,100.87,2021-08-30 15:00:00+02:00
5800,2021-08-30 17:00:00+02:00,100.86,2021-08-30 16:00:00+02:00
5801,2021-08-30 18:00:00+02:00,108.8,2021-08-30 17:00:00+02:00
5802,2021-08-30 19:00:00+02:00,111.89,2021-08-30 18:00:00+02:00
5803,2021-08-30 20:00:00+02:00,128.31,2021-08-30 19:00:00+02:00
5804,2021-08-30 21:00:00+02:00,129.37,2021-08-30 20:00:00+02:00
5805,2021-08-30 22:00:00+02:00,114.32,2021-08-30 21:00:00+02:00
5806,2021-08-30 23:00:00+02:00,106.1,2021-08-30 22:00:00+02:00
5807,2021-08-31 00:00:00+02:00,93.48,2021-08-30 23:00:00+02:00
5808,2021-08-31 01:00:00+02:00,94.54,2021-08-31 00:00:00+02:00
5809,2021-08-31 02:00:00+02:00,89.67,2021-08-31 01:00:00+02:00
5810,2021-08-31 03:00:00+02:00,88.83,2021-08-31 02:00:00+02:00
5811,2021-08-31 04:00:00+02:00,88.78,2021-08-31 03:00:00+02:00
5812,2021-08-31 05:00:00+02:00,88.94,2021-08-31 04:00:00+02:00
5813,2021-08-31 06:00:00+02:00,92.55,2021-08-31 05:00:00+02:00
5814,2021-08-31 07:00:00+02:00,114.31,2021-08-31 06:00:00+02:00
5815,2021-08-31 08:00:00+02:00,133.66,2021-08-31 07:00:00+02:00
5816,2021-08-31 09:00:00+02:00,136.2,2021-08-31 08:00:00+02:00
5817,2021-08-31 10:00:00+02:00,135.03,2021-08-31 09:00:00+02:00
5818,2021-08-31 11:00:00+02:00,124.38,2021-08-31 10:00:00+02:00
5819,2021-08-31 12:00:00+02:00,115.5,2021-08-31 11:00:00+02:00
5820,2021-08-31 13:00:00+02:00,112.97,2021-08-31 12:00:00+02:00
5821,2021-08-31 14:00:00+02:00,104.03,2021-08-31 13:00:00+02:00
5822,2021-08-31 15:00:00+02:00,97.24,2021-08-31 14:00:00+02:00
5823,2021-08-31 16:00:00+02:00,94.87,2021-08-31 15:00:00+02:00
5824,2021-08-31 17:00:00+02:00,97.98,2021-08-31 16:00:00+02:00
5825,2021-08-31 18:00:00+02:00,107.17,2021-08-31 17:00:00+02:00
5826,2021-08-31 19:00:00+02:00,123.08,2021-08-31 18:00:00+02:00
5827,2021-08-31 20:00:00+02:00,133.27,2021-08-31 19:00:00+02:00
5828,2021-08-31 21:00:00+02:00,134.1,2021-08-31 20:00:00+02:00
5829,2021-08-31 22:00:00+02:00,120.43,2021-08-31 21:00:00+02:00
5830,2021-08-31 23:00:00+02:00,105.7,2021-08-31 22:00:00+02:00
5831,2021-09-01 00:00:00+02:00,98.72,2021-08-31 23:00:00+02:00
5832,2021-09-01 01:00:00+02:00,94.13,2021-09-01 00:00:00+02:00
5833,2021-09-01 02:00:00+02:00,92.28,2021-09-01 01:00:00+02:00
5834,2021-09-01 03:00:00+02:00,90.58,2021-09-01 02:00:00+02:00
5835,2021-09-01 04:00:00+02:00,89.47,2021-09-01 03:00:00+02:00
5836,2021-09-01 05:00:00+02:00,93.68,2021-09-01 04:00:00+02:00
5837,2021-09-01 06:00:00+02:00,100.71,2021-09-01 05:00:00+02:00
5838,2021-09-01 07:00:00+02:00,115.2,2021-09-01 06:00:00+02:00
5839,2021-09-01 08:00:00+02:00,122.56,2021-09-01 07:00:00+02:00
5840,2021-09-01 09:00:00+02:00,135.76,2021-09-01 08:00:00+02:00
5841,2021-09-01 10:00:00+02:00,128.39,2021-09-01 09:00:00+02:00
5842,2021-09-01 11:00:00+02:00,116.2,2021-09-01 10:00:00+02:00
5843,2021-09-01 12:00:00+02:00,109.0,2021-09-01 11:00:00+02:00
5844,2021-09-01 13:00:00+02:00,103.17,2021-09-01 12:00:00+02:00
5845,2021-09-01 14:00:00+02:00,97.33,2021-09-01 13:00:00+02:00
5846,2021-09-01 15:00:00+02:00,94.34,2021-09-01 14:00:00+02:00
5847,2021-09-01 16:00:00+02:00,94.9,2021-09-01 15:00:00+02:00
5848,2021-09-01 17:00:00+02:00,99.84,2021-09-01 16:00:00+02:00
5849,2021-09-01 18:00:00+02:00,111.94,2021-09-01 17:00:00+02:00
5850,2021-09-01 19:00:00+02:00,129.01,2021-09-01 18:00:00+02:00
5851,2021-09-01 20:00:00+02:00,117.56,2021-09-01 19:00:00+02:00
5852,2021-09-01 21:00:00+02:00,116.66,2021-09-01 20:00:00+02:00
5853,2021-09-01 22:00:00+02:00,116.62,2021-09-01 21:00:00+02:00
5854,2021-09-01 23:00:00+02:00,113.17,2021-09-01 22:00:00+02:00
5855,2021-09-02 00:00:00+02:00,102.03,2021-09-01 23:00:00+02:00
5856,2021-09-02 01:00:00+02:00,99.71,2021-09-02 00:00:00+02:00
5857,2021-09-02 02:00:00+02:00,96.62,2021-09-02 01:00:00+02:00
5858,2021-09-02 03:00:00+02:00,95.03,2021-09-02 02:00:00+02:00
5859,2021-09-02 04:00:00+02:00,95.5,2021-09-02 03:00:00+02:00
5860,2021-09-02 05:00:00+02:00,96.42,2021-09-02 04:00:00+02:00
5861,2021-09-02 06:00:00+02:00,104.76,2021-09-02 05:00:00+02:00
5862,2021-09-02 07:00:00+02:00,106.28,2021-09-02 06:00:00+02:00
5863,2021-09-02 08:00:00+02:00,110.82,2021-09-02 07:00:00+02:00
5864,2021-09-02 09:00:00+02:00,119.72,2021-09-02 08:00:00+02:00
5865,2021-09-02 10:00:00+02:00,121.53,2021-09-02 09:00:00+02:00
5866,2021-09-02 11:00:00+02:00,113.38,2021-09-02 10:00:00+02:00
5867,2021-09-02 12:00:00+02:00,104.15,2021-09-02 11:00:00+02:00
5868,2021-09-02 13:00:00+02:00,99.45,2021-09-02 12:00:00+02:00
5869,2021-09-02 14:00:00+02:00,99.57,2021-09-02 13:00:00+02:00
5870,2021-09-02 15:00:00+02:00,97.54,2021-09-02 14:00:00+02:00
5871,2021-09-02 16:00:00+02:00,96.36,2021-09-02 15:00:00+02:00
5872,2021-09-02 17:00:00+02:00,95.81,2021-09-02 16:00:00+02:00
5873,2021-09-02 18:00:00+02:00,100.61,2021-09-02 17:00:00+02:00
5874,2021-09-02 19:00:00+02:00,102.96,2021-09-02 18:00:00+02:00
5875,2021-09-02 20:00:00+02:00,104.31,2021-09-02 19:00:00+02:00
5876,2021-09-02 21:00:00+02:00,103.67,2021-09-02 20:00:00+02:00
5877,2021-09-02 22:00:00+02:00,109.04,2021-09-02 21:00:00+02:00
5878,2021-09-02 23:00:00+02:00,105.73,2021-09-02 22:00:00+02:00
5879,2021-09-03 00:00:00+02:00,98.5,2021-09-02 23:00:00+02:00
5880,2021-09-03 01:00:00+02:00,100.96,2021-09-03 00:00:00+02:00
5881,2021-09-03 02:00:00+02:00,96.59,2021-09-03 01:00:00+02:00
5882,2021-09-03 03:00:00+02:00,95.57,2021-09-03 02:00:00+02:00
5883,2021-09-03 04:00:00+02:00,91.49,2021-09-03 03:00:00+02:00
5884,2021-09-03 05:00:00+02:00,93.85,2021-09-03 04:00:00+02:00
5885,2021-09-03 06:00:00+02:00,97.54,2021-09-03 05:00:00+02:00
5886,2021-09-03 07:00:00+02:00,100.1,2021-09-03 06:00:00+02:00
5887,2021-09-03 08:00:00+02:00,97.98,2021-09-03 07:00:00+02:00
5888,2021-09-03 09:00:00+02:00,99.34,2021-09-03 08:00:00+02:00
5889,2021-09-03 10:00:00+02:00,100.29,2021-09-03 09:00:00+02:00
5890,2021-09-03 11:00:00+02:00,99.95,2021-09-03 10:00:00+02:00
5891,2021-09-03 12:00:00+02:00,97.2,2021-09-03 11:00:00+02:00
5892,2021-09-03 13:00:00+02:00,95.51,2021-09-03 12:00:00+02:00
5893,2021-09-03 14:00:00+02:00,94.01,2021-09-03 13:00:00+02:00
5894,2021-09-03 15:00:00+02:00,94.7,2021-09-03 14:00:00+02:00
5895,2021-09-03 16:00:00+02:00,95.19,2021-09-03 15:00:00+02:00
5896,2021-09-03 17:00:00+02:00,97.14,2021-09-03 16:00:00+02:00
5897,2021-09-03 18:00:00+02:00,98.51,2021-09-03 17:00:00+02:00
5898,2021-09-03 19:00:00+02:00,98.61,2021-09-03 18:00:00+02:00
5899,2021-09-03 20:00:00+02:00,98.24,2021-09-03 19:00:00+02:00
5900,2021-09-03 21:00:00+02:00,97.9,2021-09-03 20:00:00+02:00
5901,2021-09-03 22:00:00+02:00,97.96,2021-09-03 21:00:00+02:00
5902,2021-09-03 23:00:00+02:00,97.86,2021-09-03 22:00:00+02:00
5903,2021-09-04 00:00:00+02:00,98.29,2021-09-03 23:00:00+02:00
5904,2021-09-04 01:00:00+02:00,99.68,2021-09-04 00:00:00+02:00
5905,2021-09-04 02:00:00+02:00,98.95,2021-09-04 01:00:00+02:00
5906,2021-09-04 03:00:00+02:00,97.81,2021-09-04 02:00:00+02:00
5907,2021-09-04 04:00:00+02:00,95.47,2021-09-04 03:00:00+02:00
5908,2021-09-04 05:00:00+02:00,95.41,2021-09-04 04:00:00+02:00
5909,2021-09-04 06:00:00+02:00,96.9,2021-09-04 05:00:00+02:00
5910,2021-09-04 07:00:00+02:00,98.43,2021-09-04 06:00:00+02:00
5911,2021-09-04 08:00:00+02:00,99.83,2021-09-04 07:00:00+02:00
5912,2021-09-04 09:00:00+02:00,105.76,2021-09-04 08:00:00+02:00
5913,2021-09-04 10:00:00+02:00,105.28,2021-09-04 09:00:00+02:00
5914,2021-09-04 11:00:00+02:00,98.1,2021-09-04 10:00:00+02:00
5915,2021-09-04 12:00:00+02:00,96.97,2021-09-04 11:00:00+02:00
5916,2021-09-04 13:00:00+02:00,94.69,2021-09-04 12:00:00+02:00
5917,2021-09-04 14:00:00+02:00,92.1,2021-09-04 13:00:00+02:00
5918,2021-09-04 15:00:00+02:00,91.86,2021-09-04 14:00:00+02:00
5919,2021-09-04 16:00:00+02:00,94.59,2021-09-04 15:00:00+02:00
5920,2021-09-04 17:00:00+02:00,96.97,2021-09-04 16:00:00+02:00
5921,2021-09-04 18:00:00+02:00,98.2,2021-09-04 17:00:00+02:00
5922,2021-09-04 19:00:00+02:00,110.87,2021-09-04 18:00:00+02:00
5923,2021-09-04 20:00:00+02:00,112.87,2021-09-04 19:00:00+02:00
5924,2021-09-04 21:00:00+02:00,111.57,2021-09-04 20:00:00+02:00
5925,2021-09-04 22:00:00+02:00,108.0,2021-09-04 21:00:00+02:00
5926,2021-09-04 23:00:00+02:00,101.86,2021-09-04 22:00:00+02:00
5927,2021-09-05 00:00:00+02:00,99.74,2021-09-04 23:00:00+02:00
5928,2021-09-05 01:00:00+02:00,109.03,2021-09-05 00:00:00+02:00
5929,2021-09-05 02:00:00+02:00,97.76,2021-09-05 01:00:00+02:00
5930,2021-09-05 03:00:00+02:00,95.86,2021-09-05 02:00:00+02:00
5931,2021-09-05 04:00:00+02:00,93.99,2021-09-05 03:00:00+02:00
5932,2021-09-05 05:00:00+02:00,93.56,2021-09-05 04:00:00+02:00
5933,2021-09-05 06:00:00+02:00,93.83,2021-09-05 05:00:00+02:00
5934,2021-09-05 07:00:00+02:00,93.76,2021-09-05 06:00:00+02:00
5935,2021-09-05 08:00:00+02:00,94.72,2021-09-05 07:00:00+02:00
5936,2021-09-05 09:00:00+02:00,94.99,2021-09-05 08:00:00+02:00
5937,2021-09-05 10:00:00+02:00,95.21,2021-09-05 09:00:00+02:00
5938,2021-09-05 11:00:00+02:00,93.73,2021-09-05 10:00:00+02:00
5939,2021-09-05 12:00:00+02:00,90.44,2021-09-05 11:00:00+02:00
5940,2021-09-05 13:00:00+02:00,88.37,2021-09-05 12:00:00+02:00
5941,2021-09-05 14:00:00+02:00,88.88,2021-09-05 13:00:00+02:00
5942,2021-09-05 15:00:00+02:00,90.58,2021-09-05 14:00:00+02:00
5943,2021-09-05 16:00:00+02:00,93.6,2021-09-05 15:00:00+02:00
5944,2021-09-05 17:00:00+02:00,95.07,2021-09-05 16:00:00+02:00
5945,2021-09-05 18:00:00+02:00,95.78,2021-09-05 17:00:00+02:00
5946,2021-09-05 19:00:00+02:00,97.4,2021-09-05 18:00:00+02:00
5947,2021-09-05 20:00:00+02:00,109.03,2021-09-05 19:00:00+02:00
5948,2021-09-05 21:00:00+02:00,119.26,2021-09-05 20:00:00+02:00
5949,2021-09-05 22:00:00+02:00,121.76,2021-09-05 21:00:00+02:00
5950,2021-09-05 23:00:00+02:00,112.64,2021-09-05 22:00:00+02:00
5951,2021-09-06 00:00:00+02:00,103.83,2021-09-05 23:00:00+02:00
5952,2021-09-06 01:00:00+02:00,106.03,2021-09-06 00:00:00+02:00
5953,2021-09-06 02:00:00+02:00,104.73,2021-09-06 01:00:00+02:00
5954,2021-09-06 03:00:00+02:00,101.59,2021-09-06 02:00:00+02:00
5955,2021-09-06 04:00:00+02:00,98.12,2021-09-06 03:00:00+02:00
5956,2021-09-06 05:00:00+02:00,100.94,2021-09-06 04:00:00+02:00
5957,2021-09-06 06:00:00+02:00,108.95,2021-09-06 05:00:00+02:00
5958,2021-09-06 07:00:00+02:00,120.94,2021-09-06 06:00:00+02:00
5959,2021-09-06 08:00:00+02:00,151.82,2021-09-06 07:00:00+02:00
5960,2021-09-06 09:00:00+02:00,159.92,2021-09-06 08:00:00+02:00
5961,2021-09-06 10:00:00+02:00,138.9,2021-09-06 09:00:00+02:00
5962,2021-09-06 11:00:00+02:00,127.71,2021-09-06 10:00:00+02:00
5963,2021-09-06 12:00:00+02:00,110.2,2021-09-06 11:00:00+02:00
5964,2021-09-06 13:00:00+02:00,105.52,2021-09-06 12:00:00+02:00
5965,2021-09-06 14:00:00+02:00,103.2,2021-09-06 13:00:00+02:00
5966,2021-09-06 15:00:00+02:00,105.93,2021-09-06 14:00:00+02:00
5967,2021-09-06 16:00:00+02:00,113.86,2021-09-06 15:00:00+02:00
5968,2021-09-06 17:00:00+02:00,128.34,2021-09-06 16:00:00+02:00
5969,2021-09-06 18:00:00+02:00,133.73,2021-09-06 17:00:00+02:00
5970,2021-09-06 19:00:00+02:00,133.73,2021-09-06 18:00:00+02:00
5971,2021-09-06 20:00:00+02:00,132.13,2021-09-06 19:00:00+02:00
5972,2021-09-06 21:00:00+02:00,118.78,2021-09-06 20:00:00+02:00
5973,2021-09-06 22:00:00+02:00,117.78,2021-09-06 21:00:00+02:00
5974,2021-09-06 23:00:00+02:00,113.11,2021-09-06 22:00:00+02:00
5975,2021-09-07 00:00:00+02:00,110.72,2021-09-06 23:00:00+02:00
5976,2021-09-07 01:00:00+02:00,110.58,2021-09-07 00:00:00+02:00
5977,2021-09-07 02:00:00+02:00,111.63,2021-09-07 01:00:00+02:00
5978,2021-09-07 03:00:00+02:00,108.16,2021-09-07 02:00:00+02:00
5979,2021-09-07 04:00:00+02:00,107.73,2021-09-07 03:00:00+02:00
5980,2021-09-07 05:00:00+02:00,107.84,2021-09-07 04:00:00+02:00
5981,2021-09-07 06:00:00+02:00,110.68,2021-09-07 05:00:00+02:00
5982,2021-09-07 07:00:00+02:00,115.84,2021-09-07 06:00:00+02:00
5983,2021-09-07 08:00:00+02:00,118.01,2021-09-07 07:00:00+02:00
5984,2021-09-07 09:00:00+02:00,138.12,2021-09-07 08:00:00+02:00
5985,2021-09-07 10:00:00+02:00,126.91,2021-09-07 09:00:00+02:00
5986,2021-09-07 11:00:00+02:00,114.49,2021-09-07 10:00:00+02:00
5987,2021-09-07 12:00:00+02:00,114.45,2021-09-07 11:00:00+02:00
5988,2021-09-07 13:00:00+02:00,108.27,2021-09-07 12:00:00+02:00
5989,2021-09-07 14:00:00+02:00,105.94,2021-09-07 13:00:00+02:00
5990,2021-09-07 15:00:00+02:00,105.91,2021-09-07 14:00:00+02:00
5991,2021-09-07 16:00:00+02:00,106.17,2021-09-07 15:00:00+02:00
5992,2021-09-07 17:00:00+02:00,105.64,2021-09-07 16:00:00+02:00
5993,2021-09-07 18:00:00+02:00,104.06,2021-09-07 17:00:00+02:00
5994,2021-09-07 19:00:00+02:00,104.43,2021-09-07 18:00:00+02:00
5995,2021-09-07 20:00:00+02:00,103.58,2021-09-07 19:00:00+02:00
5996,2021-09-07 21:00:00+02:00,108.68,2021-09-07 20:00:00+02:00
5997,2021-09-07 22:00:00+02:00,117.72,2021-09-07 21:00:00+02:00
5998,2021-09-07 23:00:00+02:00,117.65,2021-09-07 22:00:00+02:00
5999,2021-09-08 00:00:00+02:00,108.95,2021-09-07 23:00:00+02:00
6000,2021-09-08 01:00:00+02:00,112.94,2021-09-08 00:00:00+02:00
6001,2021-09-08 02:00:00+02:00,109.78,2021-09-08 01:00:00+02:00
6002,2021-09-08 03:00:00+02:00,106.41,2021-09-08 02:00:00+02:00
6003,2021-09-08 04:00:00+02:00,104.59,2021-09-08 03:00:00+02:00
6004,2021-09-08 05:00:00+02:00,108.79,2021-09-08 04:00:00+02:00
6005,2021-09-08 06:00:00+02:00,109.99,2021-09-08 05:00:00+02:00
6006,2021-09-08 07:00:00+02:00,106.59,2021-09-08 06:00:00+02:00
6007,2021-09-08 08:00:00+02:00,106.84,2021-09-08 07:00:00+02:00
6008,2021-09-08 09:00:00+02:00,108.85,2021-09-08 08:00:00+02:00
6009,2021-09-08 10:00:00+02:00,108.6,2021-09-08 09:00:00+02:00
6010,2021-09-08 11:00:00+02:00,108.56,2021-09-08 10:00:00+02:00
6011,2021-09-08 12:00:00+02:00,106.88,2021-09-08 11:00:00+02:00
6012,2021-09-08 13:00:00+02:00,105.83,2021-09-08 12:00:00+02:00
6013,2021-09-08 14:00:00+02:00,102.81,2021-09-08 13:00:00+02:00
6014,2021-09-08 15:00:00+02:00,103.72,2021-09-08 14:00:00+02:00
6015,2021-09-08 16:00:00+02:00,108.43,2021-09-08 15:00:00+02:00
6016,2021-09-08 17:00:00+02:00,108.97,2021-09-08 16:00:00+02:00
6017,2021-09-08 18:00:00+02:00,108.6,2021-09-08 17:00:00+02:00
6018,2021-09-08 19:00:00+02:00,109.82,2021-09-08 18:00:00+02:00
6019,2021-09-08 20:00:00+02:00,110.66,2021-09-08 19:00:00+02:00
6020,2021-09-08 21:00:00+02:00,111.07,2021-09-08 20:00:00+02:00
6021,2021-09-08 22:00:00+02:00,110.83,2021-09-08 21:00:00+02:00
6022,2021-09-08 23:00:00+02:00,111.5,2021-09-08 22:00:00+02:00
6023,2021-09-09 00:00:00+02:00,110.31,2021-09-08 23:00:00+02:00
6024,2021-09-09 01:00:00+02:00,107.49,2021-09-09 00:00:00+02:00
6025,2021-09-09 02:00:00+02:00,107.48,2021-09-09 01:00:00+02:00
6026,2021-09-09 03:00:00+02:00,104.52,2021-09-09 02:00:00+02:00
6027,2021-09-09 04:00:00+02:00,101.94,2021-09-09 03:00:00+02:00
6028,2021-09-09 05:00:00+02:00,103.62,2021-09-09 04:00:00+02:00
6029,2021-09-09 06:00:00+02:00,107.66,2021-09-09 05:00:00+02:00
6030,2021-09-09 07:00:00+02:00,105.79,2021-09-09 06:00:00+02:00
6031,2021-09-09 08:00:00+02:00,106.41,2021-09-09 07:00:00+02:00
6032,2021-09-09 09:00:00+02:00,109.49,2021-09-09 08:00:00+02:00
6033,2021-09-09 10:00:00+02:00,109.56,2021-09-09 09:00:00+02:00
6034,2021-09-09 11:00:00+02:00,110.18,2021-09-09 10:00:00+02:00
6035,2021-09-09 12:00:00+02:00,109.94,2021-09-09 11:00:00+02:00
6036,2021-09-09 13:00:00+02:00,109.59,2021-09-09 12:00:00+02:00
6037,2021-09-09 14:00:00+02:00,110.86,2021-09-09 13:00:00+02:00
6038,2021-09-09 15:00:00+02:00,111.03,2021-09-09 14:00:00+02:00
6039,2021-09-09 16:00:00+02:00,110.98,2021-09-09 15:00:00+02:00
6040,2021-09-09 17:00:00+02:00,109.12,2021-09-09 16:00:00+02:00
6041,2021-09-09 18:00:00+02:00,108.98,2021-09-09 17:00:00+02:00
6042,2021-09-09 19:00:00+02:00,112.76,2021-09-09 18:00:00+02:00
6043,2021-09-09 20:00:00+02:00,113.06,2021-09-09 19:00:00+02:00
6044,2021-09-09 21:00:00+02:00,111.34,2021-09-09 20:00:00+02:00
6045,2021-09-09 22:00:00+02:00,112.12,2021-09-09 21:00:00+02:00
6046,2021-09-09 23:00:00+02:00,109.95,2021-09-09 22:00:00+02:00
6047,2021-09-10 00:00:00+02:00,110.82,2021-09-09 23:00:00+02:00
6048,2021-09-10 01:00:00+02:00,115.57,2021-09-10 00:00:00+02:00
6049,2021-09-10 02:00:00+02:00,114.05,2021-09-10 01:00:00+02:00
6050,2021-09-10 03:00:00+02:00,113.51,2021-09-10 02:00:00+02:00
6051,2021-09-10 04:00:00+02:00,111.31,2021-09-10 03:00:00+02:00
6052,2021-09-10 05:00:00+02:00,113.45,2021-09-10 04:00:00+02:00
6053,2021-09-10 06:00:00+02:00,114.11,2021-09-10 05:00:00+02:00
6054,2021-09-10 07:00:00+02:00,108.0,2021-09-10 06:00:00+02:00
6055,2021-09-10 08:00:00+02:00,109.5,2021-09-10 07:00:00+02:00
6056,2021-09-10 09:00:00+02:00,110.89,2021-09-10 08:00:00+02:00
6057,2021-09-10 10:00:00+02:00,111.12,2021-09-10 09:00:00+02:00
6058,2021-09-10 11:00:00+02:00,110.95,2021-09-10 10:00:00+02:00
6059,2021-09-10 12:00:00+02:00,110.62,2021-09-10 11:00:00+02:00
6060,2021-09-10 13:00:00+02:00,110.27,2021-09-10 12:00:00+02:00
6061,2021-09-10 14:00:00+02:00,111.69,2021-09-10 13:00:00+02:00
6062,2021-09-10 15:00:00+02:00,110.27,2021-09-10 14:00:00+02:00
6063,2021-09-10 16:00:00+02:00,108.05,2021-09-10 15:00:00+02:00
6064,2021-09-10 17:00:00+02:00,108.71,2021-09-10 16:00:00+02:00
6065,2021-09-10 18:00:00+02:00,109.81,2021-09-10 17:00:00+02:00
6066,2021-09-10 19:00:00+02:00,111.63,2021-09-10 18:00:00+02:00
6067,2021-09-10 20:00:00+02:00,113.08,2021-09-10 19:00:00+02:00
6068,2021-09-10 21:00:00+02:00,110.09,2021-09-10 20:00:00+02:00
6069,2021-09-10 22:00:00+02:00,108.5,2021-09-10 21:00:00+02:00
6070,2021-09-10 23:00:00+02:00,109.24,2021-09-10 22:00:00+02:00
6071,2021-09-11 00:00:00+02:00,109.56,2021-09-10 23:00:00+02:00
6072,2021-09-11 01:00:00+02:00,109.47,2021-09-11 00:00:00+02:00
6073,2021-09-11 02:00:00+02:00,108.61,2021-09-11 01:00:00+02:00
6074,2021-09-11 03:00:00+02:00,108.12,2021-09-11 02:00:00+02:00
6075,2021-09-11 04:00:00+02:00,107.62,2021-09-11 03:00:00+02:00
6076,2021-09-11 05:00:00+02:00,107.5,2021-09-11 04:00:00+02:00
6077,2021-09-11 06:00:00+02:00,107.74,2021-09-11 05:00:00+02:00
6078,2021-09-11 07:00:00+02:00,107.42,2021-09-11 06:00:00+02:00
6079,2021-09-11 08:00:00+02:00,107.12,2021-09-11 07:00:00+02:00
6080,2021-09-11 09:00:00+02:00,108.19,2021-09-11 08:00:00+02:00
6081,2021-09-11 10:00:00+02:00,110.8,2021-09-11 09:00:00+02:00
6082,2021-09-11 11:00:00+02:00,111.38,2021-09-11 10:00:00+02:00
6083,2021-09-11 12:00:00+02:00,110.51,2021-09-11 11:00:00+02:00
6084,2021-09-11 13:00:00+02:00,111.46,2021-09-11 12:00:00+02:00
6085,2021-09-11 14:00:00+02:00,109.55,2021-09-11 13:00:00+02:00
6086,2021-09-11 15:00:00+02:00,106.64,2021-09-11 14:00:00+02:00
6087,2021-09-11 16:00:00+02:00,107.34,2021-09-11 15:00:00+02:00
6088,2021-09-11 17:00:00+02:00,110.88,2021-09-11 16:00:00+02:00
6089,2021-09-11 18:00:00+02:00,112.33,2021-09-11 17:00:00+02:00
6090,2021-09-11 19:00:00+02:00,110.56,2021-09-11 18:00:00+02:00
6091,2021-09-11 20:00:00+02:00,110.49,2021-09-11 19:00:00+02:00
6092,2021-09-11 21:00:00+02:00,110.39,2021-09-11 20:00:00+02:00
6093,2021-09-11 22:00:00+02:00,108.88,2021-09-11 21:00:00+02:00
6094,2021-09-11 23:00:00+02:00,106.7,2021-09-11 22:00:00+02:00
6095,2021-09-12 00:00:00+02:00,105.98,2021-09-11 23:00:00+02:00
6096,2021-09-12 01:00:00+02:00,104.43,2021-09-12 00:00:00+02:00
6097,2021-09-12 02:00:00+02:00,98.58,2021-09-12 01:00:00+02:00
6098,2021-09-12 03:00:00+02:00,98.44,2021-09-12 02:00:00+02:00
6099,2021-09-12 04:00:00+02:00,94.81,2021-09-12 03:00:00+02:00
6100,2021-09-12 05:00:00+02:00,96.99,2021-09-12 04:00:00+02:00
6101,2021-09-12 06:00:00+02:00,97.06,2021-09-12 05:00:00+02:00
6102,2021-09-12 07:00:00+02:00,95.03,2021-09-12 06:00:00+02:00
6103,2021-09-12 08:00:00+02:00,100.89,2021-09-12 07:00:00+02:00
6104,2021-09-12 09:00:00+02:00,105.16,2021-09-12 08:00:00+02:00
6105,2021-09-12 10:00:00+02:00,104.82,2021-09-12 09:00:00+02:00
6106,2021-09-12 11:00:00+02:00,103.5,2021-09-12 10:00:00+02:00
6107,2021-09-12 12:00:00+02:00,102.09,2021-09-12 11:00:00+02:00
6108,2021-09-12 13:00:00+02:00,96.17,2021-09-12 12:00:00+02:00
6109,2021-09-12 14:00:00+02:00,88.35,2021-09-12 13:00:00+02:00
6110,2021-09-12 15:00:00+02:00,73.62,2021-09-12 14:00:00+02:00
6111,2021-09-12 16:00:00+02:00,92.14,2021-09-12 15:00:00+02:00
6112,2021-09-12 17:00:00+02:00,97.37,2021-09-12 16:00:00+02:00
6113,2021-09-12 18:00:00+02:00,102.32,2021-09-12 17:00:00+02:00
6114,2021-09-12 19:00:00+02:00,106.04,2021-09-12 18:00:00+02:00
6115,2021-09-12 20:00:00+02:00,106.31,2021-09-12 19:00:00+02:00
6116,2021-09-12 21:00:00+02:00,106.32,2021-09-12 20:00:00+02:00
6117,2021-09-12 22:00:00+02:00,106.03,2021-09-12 21:00:00+02:00
6118,2021-09-12 23:00:00+02:00,105.4,2021-09-12 22:00:00+02:00
6119,2021-09-13 00:00:00+02:00,104.34,2021-09-12 23:00:00+02:00
6120,2021-09-13 01:00:00+02:00,104.38,2021-09-13 00:00:00+02:00
6121,2021-09-13 02:00:00+02:00,104.26,2021-09-13 01:00:00+02:00
6122,2021-09-13 03:00:00+02:00,103.31,2021-09-13 02:00:00+02:00
6123,2021-09-13 04:00:00+02:00,102.96,2021-09-13 03:00:00+02:00
6124,2021-09-13 05:00:00+02:00,104.23,2021-09-13 04:00:00+02:00
6125,2021-09-13 06:00:00+02:00,104.93,2021-09-13 05:00:00+02:00
6126,2021-09-13 07:00:00+02:00,105.26,2021-09-13 06:00:00+02:00
6127,2021-09-13 08:00:00+02:00,106.03,2021-09-13 07:00:00+02:00
6128,2021-09-13 09:00:00+02:00,107.0,2021-09-13 08:00:00+02:00
6129,2021-09-13 10:00:00+02:00,107.05,2021-09-13 09:00:00+02:00
6130,2021-09-13 11:00:00+02:00,106.81,2021-09-13 10:00:00+02:00
6131,2021-09-13 12:00:00+02:00,106.47,2021-09-13 11:00:00+02:00
6132,2021-09-13 13:00:00+02:00,106.47,2021-09-13 12:00:00+02:00
6133,2021-09-13 14:00:00+02:00,106.49,2021-09-13 13:00:00+02:00
6134,2021-09-13 15:00:00+02:00,106.43,2021-09-13 14:00:00+02:00
6135,2021-09-13 16:00:00+02:00,106.39,2021-09-13 15:00:00+02:00
6136,2021-09-13 17:00:00+02:00,106.43,2021-09-13 16:00:00+02:00
6137,2021-09-13 18:00:00+02:00,107.59,2021-09-13 17:00:00+02:00
6138,2021-09-13 19:00:00+02:00,108.0,2021-09-13 18:00:00+02:00
6139,2021-09-13 20:00:00+02:00,108.24,2021-09-13 19:00:00+02:00
6140,2021-09-13 21:00:00+02:00,108.3,2021-09-13 20:00:00+02:00
6141,2021-09-13 22:00:00+02:00,107.37,2021-09-13 21:00:00+02:00
6142,2021-09-13 23:00:00+02:00,107.27,2021-09-13 22:00:00+02:00
6143,2021-09-14 00:00:00+02:00,106.62,2021-09-13 23:00:00+02:00
6144,2021-09-14 01:00:00+02:00,107.5,2021-09-14 00:00:00+02:00
6145,2021-09-14 02:00:00+02:00,106.82,2021-09-14 01:00:00+02:00
6146,2021-09-14 03:00:00+02:00,106.68,2021-09-14 02:00:00+02:00
6147,2021-09-14 04:00:00+02:00,106.37,2021-09-14 03:00:00+02:00
6148,2021-09-14 05:00:00+02:00,106.74,2021-09-14 04:00:00+02:00
6149,2021-09-14 06:00:00+02:00,106.94,2021-09-14 05:00:00+02:00
6150,2021-09-14 07:00:00+02:00,108.73,2021-09-14 06:00:00+02:00
6151,2021-09-14 08:00:00+02:00,111.9,2021-09-14 07:00:00+02:00
6152,2021-09-14 09:00:00+02:00,113.91,2021-09-14 08:00:00+02:00
6153,2021-09-14 10:00:00+02:00,118.04,2021-09-14 09:00:00+02:00
6154,2021-09-14 11:00:00+02:00,131.65,2021-09-14 10:00:00+02:00
6155,2021-09-14 12:00:00+02:00,122.32,2021-09-14 11:00:00+02:00
6156,2021-09-14 13:00:00+02:00,119.43,2021-09-14 12:00:00+02:00
6157,2021-09-14 14:00:00+02:00,116.03,2021-09-14 13:00:00+02:00
6158,2021-09-14 15:00:00+02:00,123.72,2021-09-14 14:00:00+02:00
6159,2021-09-14 16:00:00+02:00,149.1,2021-09-14 15:00:00+02:00
6160,2021-09-14 17:00:00+02:00,142.75,2021-09-14 16:00:00+02:00
6161,2021-09-14 18:00:00+02:00,133.05,2021-09-14 17:00:00+02:00
6162,2021-09-14 19:00:00+02:00,120.81,2021-09-14 18:00:00+02:00
6163,2021-09-14 20:00:00+02:00,118.66,2021-09-14 19:00:00+02:00
6164,2021-09-14 21:00:00+02:00,121.85,2021-09-14 20:00:00+02:00
6165,2021-09-14 22:00:00+02:00,112.18,2021-09-14 21:00:00+02:00
6166,2021-09-14 23:00:00+02:00,108.79,2021-09-14 22:00:00+02:00
6167,2021-09-15 00:00:00+02:00,107.77,2021-09-14 23:00:00+02:00
6168,2021-09-15 01:00:00+02:00,112.72,2021-09-15 00:00:00+02:00
6169,2021-09-15 02:00:00+02:00,111.97,2021-09-15 01:00:00+02:00
6170,2021-09-15 03:00:00+02:00,110.54,2021-09-15 02:00:00+02:00
6171,2021-09-15 04:00:00+02:00,109.7,2021-09-15 03:00:00+02:00
6172,2021-09-15 05:00:00+02:00,109.65,2021-09-15 04:00:00+02:00
6173,2021-09-15 06:00:00+02:00,109.04,2021-09-15 05:00:00+02:00
6174,2021-09-15 07:00:00+02:00,116.33,2021-09-15 06:00:00+02:00
6175,2021-09-15 08:00:00+02:00,116.31,2021-09-15 07:00:00+02:00
6176,2021-09-15 09:00:00+02:00,117.0,2021-09-15 08:00:00+02:00
6177,2021-09-15 10:00:00+02:00,116.35,2021-09-15 09:00:00+02:00
6178,2021-09-15 11:00:00+02:00,116.98,2021-09-15 10:00:00+02:00
6179,2021-09-15 12:00:00+02:00,118.56,2021-09-15 11:00:00+02:00
6180,2021-09-15 13:00:00+02:00,118.2,2021-09-15 12:00:00+02:00
6181,2021-09-15 14:00:00+02:00,118.25,2021-09-15 13:00:00+02:00
6182,2021-09-15 15:00:00+02:00,118.2,2021-09-15 14:00:00+02:00
6183,2021-09-15 16:00:00+02:00,117.89,2021-09-15 15:00:00+02:00
6184,2021-09-15 17:00:00+02:00,117.89,2021-09-15 16:00:00+02:00
6185,2021-09-15 18:00:00+02:00,120.12,2021-09-15 17:00:00+02:00
6186,2021-09-15 19:00:00+02:00,121.96,2021-09-15 18:00:00+02:00
6187,2021-09-15 20:00:00+02:00,121.26,2021-09-15 19:00:00+02:00
6188,2021-09-15 21:00:00+02:00,117.34,2021-09-15 20:00:00+02:00
6189,2021-09-15 22:00:00+02:00,116.29,2021-09-15 21:00:00+02:00
6190,2021-09-15 23:00:00+02:00,112.98,2021-09-15 22:00:00+02:00
6191,2021-09-16 00:00:00+02:00,110.75,2021-09-15 23:00:00+02:00
6192,2021-09-16 01:00:00+02:00,114.72,2021-09-16 00:00:00+02:00
6193,2021-09-16 02:00:00+02:00,113.15,2021-09-16 01:00:00+02:00
6194,2021-09-16 03:00:00+02:00,112.63,2021-09-16 02:00:00+02:00
6195,2021-09-16 04:00:00+02:00,112.33,2021-09-16 03:00:00+02:00
6196,2021-09-16 05:00:00+02:00,112.31,2021-09-16 04:00:00+02:00
6197,2021-09-16 06:00:00+02:00,112.66,2021-09-16 05:00:00+02:00
6198,2021-09-16 07:00:00+02:00,114.58,2021-09-16 06:00:00+02:00
6199,2021-09-16 08:00:00+02:00,120.5,2021-09-16 07:00:00+02:00
6200,2021-09-16 09:00:00+02:00,123.61,2021-09-16 08:00:00+02:00
6201,2021-09-16 10:00:00+02:00,122.49,2021-09-16 09:00:00+02:00
6202,2021-09-16 11:00:00+02:00,125.52,2021-09-16 10:00:00+02:00
6203,2021-09-16 12:00:00+02:00,131.71,2021-09-16 11:00:00+02:00
6204,2021-09-16 13:00:00+02:00,131.85,2021-09-16 12:00:00+02:00
6205,2021-09-16 14:00:00+02:00,133.96,2021-09-16 13:00:00+02:00
6206,2021-09-16 15:00:00+02:00,128.56,2021-09-16 14:00:00+02:00
6207,2021-09-16 16:00:00+02:00,129.02,2021-09-16 15:00:00+02:00
6208,2021-09-16 17:00:00+02:00,131.65,2021-09-16 16:00:00+02:00
6209,2021-09-16 18:00:00+02:00,136.4,2021-09-16 17:00:00+02:00
6210,2021-09-16 19:00:00+02:00,134.05,2021-09-16 18:00:00+02:00
6211,2021-09-16 20:00:00+02:00,133.43,2021-09-16 19:00:00+02:00
6212,2021-09-16 21:00:00+02:00,121.54,2021-09-16 20:00:00+02:00
6213,2021-09-16 22:00:00+02:00,120.06,2021-09-16 21:00:00+02:00
6214,2021-09-16 23:00:00+02:00,120.97,2021-09-16 22:00:00+02:00
6215,2021-09-17 00:00:00+02:00,119.52,2021-09-16 23:00:00+02:00
6216,2021-09-17 01:00:00+02:00,118.23,2021-09-17 00:00:00+02:00
6217,2021-09-17 02:00:00+02:00,116.29,2021-09-17 01:00:00+02:00
6218,2021-09-17 03:00:00+02:00,114.53,2021-09-17 02:00:00+02:00
6219,2021-09-17 04:00:00+02:00,113.41,2021-09-17 03:00:00+02:00
6220,2021-09-17 05:00:00+02:00,114.19,2021-09-17 04:00:00+02:00
6221,2021-09-17 06:00:00+02:00,117.83,2021-09-17 05:00:00+02:00
6222,2021-09-17 07:00:00+02:00,120.5,2021-09-17 06:00:00+02:00
6223,2021-09-17 08:00:00+02:00,120.29,2021-09-17 07:00:00+02:00
6224,2021-09-17 09:00:00+02:00,122.18,2021-09-17 08:00:00+02:00
6225,2021-09-17 10:00:00+02:00,122.22,2021-09-17 09:00:00+02:00
6226,2021-09-17 11:00:00+02:00,130.37,2021-09-17 10:00:00+02:00
6227,2021-09-17 12:00:00+02:00,125.66,2021-09-17 11:00:00+02:00
6228,2021-09-17 13:00:00+02:00,126.3,2021-09-17 12:00:00+02:00
6229,2021-09-17 14:00:00+02:00,131.56,2021-09-17 13:00:00+02:00
6230,2021-09-17 15:00:00+02:00,130.53,2021-09-17 14:00:00+02:00
6231,2021-09-17 16:00:00+02:00,125.23,2021-09-17 15:00:00+02:00
6232,2021-09-17 17:00:00+02:00,132.27,2021-09-17 16:00:00+02:00
6233,2021-09-17 18:00:00+02:00,133.28,2021-09-17 17:00:00+02:00
6234,2021-09-17 19:00:00+02:00,131.71,2021-09-17 18:00:00+02:00
6235,2021-09-17 20:00:00+02:00,123.2,2021-09-17 19:00:00+02:00
6236,2021-09-17 21:00:00+02:00,119.44,2021-09-17 20:00:00+02:00
6237,2021-09-17 22:00:00+02:00,119.61,2021-09-17 21:00:00+02:00
6238,2021-09-17 23:00:00+02:00,117.96,2021-09-17 22:00:00+02:00
6239,2021-09-18 00:00:00+02:00,117.5,2021-09-17 23:00:00+02:00
6240,2021-09-18 01:00:00+02:00,113.45,2021-09-18 00:00:00+02:00
6241,2021-09-18 02:00:00+02:00,113.08,2021-09-18 01:00:00+02:00
6242,2021-09-18 03:00:00+02:00,113.04,2021-09-18 02:00:00+02:00
6243,2021-09-18 04:00:00+02:00,113.01,2021-09-18 03:00:00+02:00
6244,2021-09-18 05:00:00+02:00,112.8,2021-09-18 04:00:00+02:00
6245,2021-09-18 06:00:00+02:00,113.05,2021-09-18 05:00:00+02:00
6246,2021-09-18 07:00:00+02:00,113.33,2021-09-18 06:00:00+02:00
6247,2021-09-18 08:00:00+02:00,113.01,2021-09-18 07:00:00+02:00
6248,2021-09-18 09:00:00+02:00,113.99,2021-09-18 08:00:00+02:00
6249,2021-09-18 10:00:00+02:00,116.85,2021-09-18 09:00:00+02:00
6250,2021-09-18 11:00:00+02:00,117.78,2021-09-18 10:00:00+02:00
6251,2021-09-18 12:00:00+02:00,116.35,2021-09-18 11:00:00+02:00
6252,2021-09-18 13:00:00+02:00,112.66,2021-09-18 12:00:00+02:00
6253,2021-09-18 14:00:00+02:00,110.58,2021-09-18 13:00:00+02:00
6254,2021-09-18 15:00:00+02:00,109.3,2021-09-18 14:00:00+02:00
6255,2021-09-18 16:00:00+02:00,111.86,2021-09-18 15:00:00+02:00
6256,2021-09-18 17:00:00+02:00,113.75,2021-09-18 16:00:00+02:00
6257,2021-09-18 18:00:00+02:00,116.17,2021-09-18 17:00:00+02:00
6258,2021-09-18 19:00:00+02:00,115.7,2021-09-18 18:00:00+02:00
6259,2021-09-18 20:00:00+02:00,114.84,2021-09-18 19:00:00+02:00
6260,2021-09-18 21:00:00+02:00,114.03,2021-09-18 20:00:00+02:00
6261,2021-09-18 22:00:00+02:00,113.49,2021-09-18 21:00:00+02:00
6262,2021-09-18 23:00:00+02:00,111.42,2021-09-18 22:00:00+02:00
6263,2021-09-19 00:00:00+02:00,106.35,2021-09-18 23:00:00+02:00
6264,2021-09-19 01:00:00+02:00,94.95,2021-09-19 00:00:00+02:00
6265,2021-09-19 02:00:00+02:00,90.85,2021-09-19 01:00:00+02:00
6266,2021-09-19 03:00:00+02:00,84.94,2021-09-19 02:00:00+02:00
6267,2021-09-19 04:00:00+02:00,81.35,2021-09-19 03:00:00+02:00
6268,2021-09-19 05:00:00+02:00,76.98,2021-09-19 04:00:00+02:00
6269,2021-09-19 06:00:00+02:00,80.1,2021-09-19 05:00:00+02:00
6270,2021-09-19 07:00:00+02:00,81.0,2021-09-19 06:00:00+02:00
6271,2021-09-19 08:00:00+02:00,81.78,2021-09-19 07:00:00+02:00
6272,2021-09-19 09:00:00+02:00,86.24,2021-09-19 08:00:00+02:00
6273,2021-09-19 10:00:00+02:00,87.41,2021-09-19 09:00:00+02:00
6274,2021-09-19 11:00:00+02:00,84.93,2021-09-19 10:00:00+02:00
6275,2021-09-19 12:00:00+02:00,85.34,2021-09-19 11:00:00+02:00
6276,2021-09-19 13:00:00+02:00,87.48,2021-09-19 12:00:00+02:00
6277,2021-09-19 14:00:00+02:00,83.73,2021-09-19 13:00:00+02:00
6278,2021-09-19 15:00:00+02:00,85.06,2021-09-19 14:00:00+02:00
6279,2021-09-19 16:00:00+02:00,91.42,2021-09-19 15:00:00+02:00
6280,2021-09-19 17:00:00+02:00,99.24,2021-09-19 16:00:00+02:00
6281,2021-09-19 18:00:00+02:00,110.45,2021-09-19 17:00:00+02:00
6282,2021-09-19 19:00:00+02:00,114.42,2021-09-19 18:00:00+02:00
6283,2021-09-19 20:00:00+02:00,121.38,2021-09-19 19:00:00+02:00
6284,2021-09-19 21:00:00+02:00,121.7,2021-09-19 20:00:00+02:00
6285,2021-09-19 22:00:00+02:00,113.44,2021-09-19 21:00:00+02:00
6286,2021-09-19 23:00:00+02:00,110.3,2021-09-19 22:00:00+02:00
6287,2021-09-20 00:00:00+02:00,98.61,2021-09-19 23:00:00+02:00
6288,2021-09-20 01:00:00+02:00,101.25,2021-09-20 00:00:00+02:00
6289,2021-09-20 02:00:00+02:00,95.52,2021-09-20 01:00:00+02:00
6290,2021-09-20 03:00:00+02:00,98.21,2021-09-20 02:00:00+02:00
6291,2021-09-20 04:00:00+02:00,98.04,2021-09-20 03:00:00+02:00
6292,2021-09-20 05:00:00+02:00,102.1,2021-09-20 04:00:00+02:00
6293,2021-09-20 06:00:00+02:00,108.84,2021-09-20 05:00:00+02:00
6294,2021-09-20 07:00:00+02:00,110.86,2021-09-20 06:00:00+02:00
6295,2021-09-20 08:00:00+02:00,122.46,2021-09-20 07:00:00+02:00
6296,2021-09-20 09:00:00+02:00,130.15,2021-09-20 08:00:00+02:00
6297,2021-09-20 10:00:00+02:00,130.81,2021-09-20 09:00:00+02:00
6298,2021-09-20 11:00:00+02:00,130.04,2021-09-20 10:00:00+02:00
6299,2021-09-20 12:00:00+02:00,122.89,2021-09-20 11:00:00+02:00
6300,2021-09-20 13:00:00+02:00,122.57,2021-09-20 12:00:00+02:00
6301,2021-09-20 14:00:00+02:00,123.33,2021-09-20 13:00:00+02:00
6302,2021-09-20 15:00:00+02:00,124.79,2021-09-20 14:00:00+02:00
6303,2021-09-20 16:00:00+02:00,122.77,2021-09-20 15:00:00+02:00
6304,2021-09-20 17:00:00+02:00,123.85,2021-09-20 16:00:00+02:00
6305,2021-09-20 18:00:00+02:00,123.06,2021-09-20 17:00:00+02:00
6306,2021-09-20 19:00:00+02:00,122.58,2021-09-20 18:00:00+02:00
6307,2021-09-20 20:00:00+02:00,122.83,2021-09-20 19:00:00+02:00
6308,2021-09-20 21:00:00+02:00,122.43,2021-09-20 20:00:00+02:00
6309,2021-09-20 22:00:00+02:00,117.86,2021-09-20 21:00:00+02:00
6310,2021-09-20 23:00:00+02:00,111.08,2021-09-20 22:00:00+02:00
6311,2021-09-21 00:00:00+02:00,109.11,2021-09-20 23:00:00+02:00
6312,2021-09-21 01:00:00+02:00,112.28,2021-09-21 00:00:00+02:00
6313,2021-09-21 02:00:00+02:00,111.02,2021-09-21 01:00:00+02:00
6314,2021-09-21 03:00:00+02:00,110.3,2021-09-21 02:00:00+02:00
6315,2021-09-21 04:00:00+02:00,110.36,2021-09-21 03:00:00+02:00
6316,2021-09-21 05:00:00+02:00,111.02,2021-09-21 04:00:00+02:00
6317,2021-09-21 06:00:00+02:00,112.13,2021-09-21 05:00:00+02:00
6318,2021-09-21 07:00:00+02:00,117.6,2021-09-21 06:00:00+02:00
6319,2021-09-21 08:00:00+02:00,122.99,2021-09-21 07:00:00+02:00
6320,2021-09-21 09:00:00+02:00,129.4,2021-09-21 08:00:00+02:00
6321,2021-09-21 10:00:00+02:00,127.14,2021-09-21 09:00:00+02:00
6322,2021-09-21 11:00:00+02:00,127.2,2021-09-21 10:00:00+02:00
6323,2021-09-21 12:00:00+02:00,125.52,2021-09-21 11:00:00+02:00
6324,2021-09-21 13:00:00+02:00,124.91,2021-09-21 12:00:00+02:00
6325,2021-09-21 14:00:00+02:00,124.49,2021-09-21 13:00:00+02:00
6326,2021-09-21 15:00:00+02:00,124.86,2021-09-21 14:00:00+02:00
6327,2021-09-21 16:00:00+02:00,124.7,2021-09-21 15:00:00+02:00
6328,2021-09-21 17:00:00+02:00,124.78,2021-09-21 16:00:00+02:00
6329,2021-09-21 18:00:00+02:00,124.88,2021-09-21 17:00:00+02:00
6330,2021-09-21 19:00:00+02:00,125.69,2021-09-21 18:00:00+02:00
6331,2021-09-21 20:00:00+02:00,127.22,2021-09-21 19:00:00+02:00
6332,2021-09-21 21:00:00+02:00,125.85,2021-09-21 20:00:00+02:00
6333,2021-09-21 22:00:00+02:00,120.56,2021-09-21 21:00:00+02:00
6334,2021-09-21 23:00:00+02:00,113.81,2021-09-21 22:00:00+02:00
6335,2021-09-22 00:00:00+02:00,111.73,2021-09-21 23:00:00+02:00
6336,2021-09-22 01:00:00+02:00,114.21,2021-09-22 00:00:00+02:00
6337,2021-09-22 02:00:00+02:00,103.12,2021-09-22 01:00:00+02:00
6338,2021-09-22 03:00:00+02:00,98.06,2021-09-22 02:00:00+02:00
6339,2021-09-22 04:00:00+02:00,96.28,2021-09-22 03:00:00+02:00
6340,2021-09-22 05:00:00+02:00,100.78,2021-09-22 04:00:00+02:00
6341,2021-09-22 06:00:00+02:00,112.68,2021-09-22 05:00:00+02:00
6342,2021-09-22 07:00:00+02:00,118.37,2021-09-22 06:00:00+02:00
6343,2021-09-22 08:00:00+02:00,128.55,2021-09-22 07:00:00+02:00
6344,2021-09-22 09:00:00+02:00,131.28,2021-09-22 08:00:00+02:00
6345,2021-09-22 10:00:00+02:00,127.41,2021-09-22 09:00:00+02:00
6346,2021-09-22 11:00:00+02:00,125.92,2021-09-22 10:00:00+02:00
6347,2021-09-22 12:00:00+02:00,122.4,2021-09-22 11:00:00+02:00
6348,2021-09-22 13:00:00+02:00,119.78,2021-09-22 12:00:00+02:00
6349,2021-09-22 14:00:00+02:00,116.92,2021-09-22 13:00:00+02:00
6350,2021-09-22 15:00:00+02:00,116.37,2021-09-22 14:00:00+02:00
6351,2021-09-22 16:00:00+02:00,114.71,2021-09-22 15:00:00+02:00
6352,2021-09-22 17:00:00+02:00,114.61,2021-09-22 16:00:00+02:00
6353,2021-09-22 18:00:00+02:00,116.39,2021-09-22 17:00:00+02:00
6354,2021-09-22 19:00:00+02:00,116.45,2021-09-22 18:00:00+02:00
6355,2021-09-22 20:00:00+02:00,117.98,2021-09-22 19:00:00+02:00
6356,2021-09-22 21:00:00+02:00,118.18,2021-09-22 20:00:00+02:00
6357,2021-09-22 22:00:00+02:00,117.69,2021-09-22 21:00:00+02:00
6358,2021-09-22 23:00:00+02:00,115.04,2021-09-22 22:00:00+02:00
6359,2021-09-23 00:00:00+02:00,103.01,2021-09-22 23:00:00+02:00
6360,2021-09-23 01:00:00+02:00,99.66,2021-09-23 00:00:00+02:00
6361,2021-09-23 02:00:00+02:00,99.52,2021-09-23 01:00:00+02:00
6362,2021-09-23 03:00:00+02:00,89.6,2021-09-23 02:00:00+02:00
6363,2021-09-23 04:00:00+02:00,86.19,2021-09-23 03:00:00+02:00
6364,2021-09-23 05:00:00+02:00,86.2,2021-09-23 04:00:00+02:00
6365,2021-09-23 06:00:00+02:00,88.88,2021-09-23 05:00:00+02:00
6366,2021-09-23 07:00:00+02:00,100.81,2021-09-23 06:00:00+02:00
6367,2021-09-23 08:00:00+02:00,111.2,2021-09-23 07:00:00+02:00
6368,2021-09-23 09:00:00+02:00,107.5,2021-09-23 08:00:00+02:00
6369,2021-09-23 10:00:00+02:00,107.94,2021-09-23 09:00:00+02:00
6370,2021-09-23 11:00:00+02:00,106.82,2021-09-23 10:00:00+02:00
6371,2021-09-23 12:00:00+02:00,100.24,2021-09-23 11:00:00+02:00
6372,2021-09-23 13:00:00+02:00,103.34,2021-09-23 12:00:00+02:00
6373,2021-09-23 14:00:00+02:00,99.52,2021-09-23 13:00:00+02:00
6374,2021-09-23 15:00:00+02:00,98.14,2021-09-23 14:00:00+02:00
6375,2021-09-23 16:00:00+02:00,104.66,2021-09-23 15:00:00+02:00
6376,2021-09-23 17:00:00+02:00,107.87,2021-09-23 16:00:00+02:00
6377,2021-09-23 18:00:00+02:00,103.73,2021-09-23 17:00:00+02:00
6378,2021-09-23 19:00:00+02:00,97.37,2021-09-23 18:00:00+02:00
6379,2021-09-23 20:00:00+02:00,100.85,2021-09-23 19:00:00+02:00
6380,2021-09-23 21:00:00+02:00,97.75,2021-09-23 20:00:00+02:00
6381,2021-09-23 22:00:00+02:00,97.96,2021-09-23 21:00:00+02:00
6382,2021-09-23 23:00:00+02:00,95.56,2021-09-23 22:00:00+02:00
6383,2021-09-24 00:00:00+02:00,92.36,2021-09-23 23:00:00+02:00
6384,2021-09-24 01:00:00+02:00,90.93,2021-09-24 00:00:00+02:00
6385,2021-09-24 02:00:00+02:00,91.94,2021-09-24 01:00:00+02:00
6386,2021-09-24 03:00:00+02:00,92.07,2021-09-24 02:00:00+02:00
6387,2021-09-24 04:00:00+02:00,92.34,2021-09-24 03:00:00+02:00
6388,2021-09-24 05:00:00+02:00,95.73,2021-09-24 04:00:00+02:00
6389,2021-09-24 06:00:00+02:00,97.43,2021-09-24 05:00:00+02:00
6390,2021-09-24 07:00:00+02:00,105.81,2021-09-24 06:00:00+02:00
6391,2021-09-24 08:00:00+02:00,115.31,2021-09-24 07:00:00+02:00
6392,2021-09-24 09:00:00+02:00,117.6,2021-09-24 08:00:00+02:00
6393,2021-09-24 10:00:00+02:00,119.49,2021-09-24 09:00:00+02:00
6394,2021-09-24 11:00:00+02:00,116.98,2021-09-24 10:00:00+02:00
6395,2021-09-24 12:00:00+02:00,109.94,2021-09-24 11:00:00+02:00
6396,2021-09-24 13:00:00+02:00,102.04,2021-09-24 12:00:00+02:00
6397,2021-09-24 14:00:00+02:00,93.33,2021-09-24 13:00:00+02:00
6398,2021-09-24 15:00:00+02:00,85.3,2021-09-24 14:00:00+02:00
6399,2021-09-24 16:00:00+02:00,91.83,2021-09-24 15:00:00+02:00
6400,2021-09-24 17:00:00+02:00,94.58,2021-09-24 16:00:00+02:00
6401,2021-09-24 18:00:00+02:00,99.92,2021-09-24 17:00:00+02:00
6402,2021-09-24 19:00:00+02:00,100.07,2021-09-24 18:00:00+02:00
6403,2021-09-24 20:00:00+02:00,100.78,2021-09-24 19:00:00+02:00
6404,2021-09-24 21:00:00+02:00,99.09,2021-09-24 20:00:00+02:00
6405,2021-09-24 22:00:00+02:00,96.94,2021-09-24 21:00:00+02:00
6406,2021-09-24 23:00:00+02:00,93.88,2021-09-24 22:00:00+02:00
6407,2021-09-25 00:00:00+02:00,86.2,2021-09-24 23:00:00+02:00
6408,2021-09-25 01:00:00+02:00,93.94,2021-09-25 00:00:00+02:00
6409,2021-09-25 02:00:00+02:00,95.93,2021-09-25 01:00:00+02:00
6410,2021-09-25 03:00:00+02:00,94.73,2021-09-25 02:00:00+02:00
6411,2021-09-25 04:00:00+02:00,95.15,2021-09-25 03:00:00+02:00
6412,2021-09-25 05:00:00+02:00,97.15,2021-09-25 04:00:00+02:00
6413,2021-09-25 06:00:00+02:00,97.39,2021-09-25 05:00:00+02:00
6414,2021-09-25 07:00:00+02:00,105.23,2021-09-25 06:00:00+02:00
6415,2021-09-25 08:00:00+02:00,111.34,2021-09-25 07:00:00+02:00
6416,2021-09-25 09:00:00+02:00,112.8,2021-09-25 08:00:00+02:00
6417,2021-09-25 10:00:00+02:00,113.15,2021-09-25 09:00:00+02:00
6418,2021-09-25 11:00:00+02:00,111.46,2021-09-25 10:00:00+02:00
6419,2021-09-25 12:00:00+02:00,103.6,2021-09-25 11:00:00+02:00
6420,2021-09-25 13:00:00+02:00,97.69,2021-09-25 12:00:00+02:00
6421,2021-09-25 14:00:00+02:00,100.76,2021-09-25 13:00:00+02:00
6422,2021-09-25 15:00:00+02:00,103.05,2021-09-25 14:00:00+02:00
6423,2021-09-25 16:00:00+02:00,111.62,2021-09-25 15:00:00+02:00
6424,2021-09-25 17:00:00+02:00,117.01,2021-09-25 16:00:00+02:00
6425,2021-09-25 18:00:00+02:00,121.05,2021-09-25 17:00:00+02:00
6426,2021-09-25 19:00:00+02:00,122.1,2021-09-25 18:00:00+02:00
6427,2021-09-25 20:00:00+02:00,122.2,2021-09-25 19:00:00+02:00
6428,2021-09-25 21:00:00+02:00,119.78,2021-09-25 20:00:00+02:00
6429,2021-09-25 22:00:00+02:00,118.04,2021-09-25 21:00:00+02:00
6430,2021-09-25 23:00:00+02:00,116.1,2021-09-25 22:00:00+02:00
6431,2021-09-26 00:00:00+02:00,113.78,2021-09-25 23:00:00+02:00
6432,2021-09-26 01:00:00+02:00,114.83,2021-09-26 00:00:00+02:00
6433,2021-09-26 02:00:00+02:00,112.22,2021-09-26 01:00:00+02:00
6434,2021-09-26 03:00:00+02:00,110.24,2021-09-26 02:00:00+02:00
6435,2021-09-26 04:00:00+02:00,103.41,2021-09-26 03:00:00+02:00
6436,2021-09-26 05:00:00+02:00,102.43,2021-09-26 04:00:00+02:00
6437,2021-09-26 06:00:00+02:00,102.02,2021-09-26 05:00:00+02:00
6438,2021-09-26 07:00:00+02:00,108.78,2021-09-26 06:00:00+02:00
6439,2021-09-26 08:00:00+02:00,109.88,2021-09-26 07:00:00+02:00
6440,2021-09-26 09:00:00+02:00,113.92,2021-09-26 08:00:00+02:00
6441,2021-09-26 10:00:00+02:00,112.06,2021-09-26 09:00:00+02:00
6442,2021-09-26 11:00:00+02:00,109.26,2021-09-26 10:00:00+02:00
6443,2021-09-26 12:00:00+02:00,103.6,2021-09-26 11:00:00+02:00
6444,2021-09-26 13:00:00+02:00,100.16,2021-09-26 12:00:00+02:00
6445,2021-09-26 14:00:00+02:00,93.48,2021-09-26 13:00:00+02:00
6446,2021-09-26 15:00:00+02:00,92.96,2021-09-26 14:00:00+02:00
6447,2021-09-26 16:00:00+02:00,98.29,2021-09-26 15:00:00+02:00
6448,2021-09-26 17:00:00+02:00,109.14,2021-09-26 16:00:00+02:00
6449,2021-09-26 18:00:00+02:00,111.91,2021-09-26 17:00:00+02:00
6450,2021-09-26 19:00:00+02:00,113.03,2021-09-26 18:00:00+02:00
6451,2021-09-26 20:00:00+02:00,114.45,2021-09-26 19:00:00+02:00
6452,2021-09-26 21:00:00+02:00,113.05,2021-09-26 20:00:00+02:00
6453,2021-09-26 22:00:00+02:00,112.18,2021-09-26 21:00:00+02:00
6454,2021-09-26 23:00:00+02:00,109.98,2021-09-26 22:00:00+02:00
6455,2021-09-27 00:00:00+02:00,107.42,2021-09-26 23:00:00+02:00
6456,2021-09-27 01:00:00+02:00,109.54,2021-09-27 00:00:00+02:00
6457,2021-09-27 02:00:00+02:00,108.55,2021-09-27 01:00:00+02:00
6458,2021-09-27 03:00:00+02:00,103.29,2021-09-27 02:00:00+02:00
6459,2021-09-27 04:00:00+02:00,97.46,2021-09-27 03:00:00+02:00
6460,2021-09-27 05:00:00+02:00,99.84,2021-09-27 04:00:00+02:00
6461,2021-09-27 06:00:00+02:00,109.58,2021-09-27 05:00:00+02:00
6462,2021-09-27 07:00:00+02:00,110.34,2021-09-27 06:00:00+02:00
6463,2021-09-27 08:00:00+02:00,113.27,2021-09-27 07:00:00+02:00
6464,2021-09-27 09:00:00+02:00,115.38,2021-09-27 08:00:00+02:00
6465,2021-09-27 10:00:00+02:00,115.93,2021-09-27 09:00:00+02:00
6466,2021-09-27 11:00:00+02:00,115.5,2021-09-27 10:00:00+02:00
6467,2021-09-27 12:00:00+02:00,113.4,2021-09-27 11:00:00+02:00
6468,2021-09-27 13:00:00+02:00,110.81,2021-09-27 12:00:00+02:00
6469,2021-09-27 14:00:00+02:00,109.02,2021-09-27 13:00:00+02:00
6470,2021-09-27 15:00:00+02:00,108.04,2021-09-27 14:00:00+02:00
6471,2021-09-27 16:00:00+02:00,109.15,2021-09-27 15:00:00+02:00
6472,2021-09-27 17:00:00+02:00,108.87,2021-09-27 16:00:00+02:00
6473,2021-09-27 18:00:00+02:00,109.78,2021-09-27 17:00:00+02:00
6474,2021-09-27 19:00:00+02:00,110.81,2021-09-27 18:00:00+02:00
6475,2021-09-27 20:00:00+02:00,110.63,2021-09-27 19:00:00+02:00
6476,2021-09-27 21:00:00+02:00,108.16,2021-09-27 20:00:00+02:00
6477,2021-09-27 22:00:00+02:00,105.1,2021-09-27 21:00:00+02:00
6478,2021-09-27 23:00:00+02:00,97.13,2021-09-27 22:00:00+02:00
6479,2021-09-28 00:00:00+02:00,94.32,2021-09-27 23:00:00+02:00
6480,2021-09-28 01:00:00+02:00,98.68,2021-09-28 00:00:00+02:00
6481,2021-09-28 02:00:00+02:00,97.38,2021-09-28 01:00:00+02:00
6482,2021-09-28 03:00:00+02:00,95.89,2021-09-28 02:00:00+02:00
6483,2021-09-28 04:00:00+02:00,95.83,2021-09-28 03:00:00+02:00
6484,2021-09-28 05:00:00+02:00,103.09,2021-09-28 04:00:00+02:00
6485,2021-09-28 06:00:00+02:00,108.47,2021-09-28 05:00:00+02:00
6486,2021-09-28 07:00:00+02:00,108.35,2021-09-28 06:00:00+02:00
6487,2021-09-28 08:00:00+02:00,111.52,2021-09-28 07:00:00+02:00
6488,2021-09-28 09:00:00+02:00,115.52,2021-09-28 08:00:00+02:00
6489,2021-09-28 10:00:00+02:00,116.52,2021-09-28 09:00:00+02:00
6490,2021-09-28 11:00:00+02:00,115.99,2021-09-28 10:00:00+02:00
6491,2021-09-28 12:00:00+02:00,114.68,2021-09-28 11:00:00+02:00
6492,2021-09-28 13:00:00+02:00,112.73,2021-09-28 12:00:00+02:00
6493,2021-09-28 14:00:00+02:00,112.65,2021-09-28 13:00:00+02:00
6494,2021-09-28 15:00:00+02:00,113.83,2021-09-28 14:00:00+02:00
6495,2021-09-28 16:00:00+02:00,113.35,2021-09-28 15:00:00+02:00
6496,2021-09-28 17:00:00+02:00,114.02,2021-09-28 16:00:00+02:00
6497,2021-09-28 18:00:00+02:00,115.87,2021-09-28 17:00:00+02:00
6498,2021-09-28 19:00:00+02:00,117.05,2021-09-28 18:00:00+02:00
6499,2021-09-28 20:00:00+02:00,117.16,2021-09-28 19:00:00+02:00
6500,2021-09-28 21:00:00+02:00,113.81,2021-09-28 20:00:00+02:00
6501,2021-09-28 22:00:00+02:00,110.34,2021-09-28 21:00:00+02:00
6502,2021-09-28 23:00:00+02:00,108.16,2021-09-28 22:00:00+02:00
6503,2021-09-29 00:00:00+02:00,107.45,2021-09-28 23:00:00+02:00
6504,2021-09-29 01:00:00+02:00,107.67,2021-09-29 00:00:00+02:00
6505,2021-09-29 02:00:00+02:00,105.74,2021-09-29 01:00:00+02:00
6506,2021-09-29 03:00:00+02:00,93.53,2021-09-29 02:00:00+02:00
6507,2021-09-29 04:00:00+02:00,86.84,2021-09-29 03:00:00+02:00
6508,2021-09-29 05:00:00+02:00,87.54,2021-09-29 04:00:00+02:00
6509,2021-09-29 06:00:00+02:00,100.57,2021-09-29 05:00:00+02:00
6510,2021-09-29 07:00:00+02:00,109.17,2021-09-29 06:00:00+02:00
6511,2021-09-29 08:00:00+02:00,111.8,2021-09-29 07:00:00+02:00
6512,2021-09-29 09:00:00+02:00,115.08,2021-09-29 08:00:00+02:00
6513,2021-09-29 10:00:00+02:00,113.71,2021-09-29 09:00:00+02:00
6514,2021-09-29 11:00:00+02:00,112.95,2021-09-29 10:00:00+02:00
6515,2021-09-29 12:00:00+02:00,112.61,2021-09-29 11:00:00+02:00
6516,2021-09-29 13:00:00+02:00,112.26,2021-09-29 12:00:00+02:00
6517,2021-09-29 14:00:00+02:00,109.17,2021-09-29 13:00:00+02:00
6518,2021-09-29 15:00:00+02:00,106.05,2021-09-29 14:00:00+02:00
6519,2021-09-29 16:00:00+02:00,100.57,2021-09-29 15:00:00+02:00
6520,2021-09-29 17:00:00+02:00,105.11,2021-09-29 16:00:00+02:00
6521,2021-09-29 18:00:00+02:00,112.11,2021-09-29 17:00:00+02:00
6522,2021-09-29 19:00:00+02:00,112.05,2021-09-29 18:00:00+02:00
6523,2021-09-29 20:00:00+02:00,111.55,2021-09-29 19:00:00+02:00
6524,2021-09-29 21:00:00+02:00,109.34,2021-09-29 20:00:00+02:00
6525,2021-09-29 22:00:00+02:00,101.58,2021-09-29 21:00:00+02:00
6526,2021-09-29 23:00:00+02:00,95.35,2021-09-29 22:00:00+02:00
6527,2021-09-30 00:00:00+02:00,86.36,2021-09-29 23:00:00+02:00
6528,2021-09-30 01:00:00+02:00,83.3,2021-09-30 00:00:00+02:00
6529,2021-09-30 02:00:00+02:00,68.26,2021-09-30 01:00:00+02:00
6530,2021-09-30 03:00:00+02:00,63.94,2021-09-30 02:00:00+02:00
6531,2021-09-30 04:00:00+02:00,65.01,2021-09-30 03:00:00+02:00
6532,2021-09-30 05:00:00+02:00,85.62,2021-09-30 04:00:00+02:00
6533,2021-09-30 06:00:00+02:00,92.44,2021-09-30 05:00:00+02:00
6534,2021-09-30 07:00:00+02:00,104.22,2021-09-30 06:00:00+02:00
6535,2021-09-30 08:00:00+02:00,112.85,2021-09-30 07:00:00+02:00
6536,2021-09-30 09:00:00+02:00,113.4,2021-09-30 08:00:00+02:00
6537,2021-09-30 10:00:00+02:00,110.99,2021-09-30 09:00:00+02:00
6538,2021-09-30 11:00:00+02:00,103.51,2021-09-30 10:00:00+02:00
6539,2021-09-30 12:00:00+02:00,99.75,2021-09-30 11:00:00+02:00
6540,2021-09-30 13:00:00+02:00,90.0,2021-09-30 12:00:00+02:00
6541,2021-09-30 14:00:00+02:00,86.62,2021-09-30 13:00:00+02:00
6542,2021-09-30 15:00:00+02:00,86.99,2021-09-30 14:00:00+02:00
6543,2021-09-30 16:00:00+02:00,96.48,2021-09-30 15:00:00+02:00
6544,2021-09-30 17:00:00+02:00,106.36,2021-09-30 16:00:00+02:00
6545,2021-09-30 18:00:00+02:00,108.99,2021-09-30 17:00:00+02:00
6546,2021-09-30 19:00:00+02:00,106.48,2021-09-30 18:00:00+02:00
6547,2021-09-30 20:00:00+02:00,109.2,2021-09-30 19:00:00+02:00
6548,2021-09-30 21:00:00+02:00,104.82,2021-09-30 20:00:00+02:00
6549,2021-09-30 22:00:00+02:00,97.85,2021-09-30 21:00:00+02:00
6550,2021-09-30 23:00:00+02:00,95.85,2021-09-30 22:00:00+02:00
6551,2021-10-01 00:00:00+02:00,86.49,2021-09-30 23:00:00+02:00
6552,2021-10-01 01:00:00+02:00,88.98,2021-10-01 00:00:00+02:00
6553,2021-10-01 02:00:00+02:00,70.55,2021-10-01 01:00:00+02:00
6554,2021-10-01 03:00:00+02:00,59.36,2021-10-01 02:00:00+02:00
6555,2021-10-01 04:00:00+02:00,47.45,2021-10-01 03:00:00+02:00
6556,2021-10-01 05:00:00+02:00,57.46,2021-10-01 04:00:00+02:00
6557,2021-10-01 06:00:00+02:00,68.25,2021-10-01 05:00:00+02:00
6558,2021-10-01 07:00:00+02:00,89.7,2021-10-01 06:00:00+02:00
6559,2021-10-01 08:00:00+02:00,92.63,2021-10-01 07:00:00+02:00
6560,2021-10-01 09:00:00+02:00,95.32,2021-10-01 08:00:00+02:00
6561,2021-10-01 10:00:00+02:00,94.62,2021-10-01 09:00:00+02:00
6562,2021-10-01 11:00:00+02:00,89.44,2021-10-01 10:00:00+02:00
6563,2021-10-01 12:00:00+02:00,84.31,2021-10-01 11:00:00+02:00
6564,2021-10-01 13:00:00+02:00,68.89,2021-10-01 12:00:00+02:00
6565,2021-10-01 14:00:00+02:00,56.69,2021-10-01 13:00:00+02:00
6566,2021-10-01 15:00:00+02:00,87.14,2021-10-01 14:00:00+02:00
6567,2021-10-01 16:00:00+02:00,89.19,2021-10-01 15:00:00+02:00
6568,2021-10-01 17:00:00+02:00,89.7,2021-10-01 16:00:00+02:00
6569,2021-10-01 18:00:00+02:00,90.39,2021-10-01 17:00:00+02:00
6570,2021-10-01 19:00:00+02:00,91.95,2021-10-01 18:00:00+02:00
6571,2021-10-01 20:00:00+02:00,91.76,2021-10-01 19:00:00+02:00
6572,2021-10-01 21:00:00+02:00,90.61,2021-10-01 20:00:00+02:00
6573,2021-10-01 22:00:00+02:00,89.8,2021-10-01 21:00:00+02:00
6574,2021-10-01 23:00:00+02:00,91.13,2021-10-01 22:00:00+02:00
6575,2021-10-02 00:00:00+02:00,91.29,2021-10-01 23:00:00+02:00
6576,2021-10-02 01:00:00+02:00,89.39,2021-10-02 00:00:00+02:00
6577,2021-10-02 02:00:00+02:00,91.66,2021-10-02 01:00:00+02:00
6578,2021-10-02 03:00:00+02:00,94.8,2021-10-02 02:00:00+02:00
6579,2021-10-02 04:00:00+02:00,94.44,2021-10-02 03:00:00+02:00
6580,2021-10-02 05:00:00+02:00,94.14,2021-10-02 04:00:00+02:00
6581,2021-10-02 06:00:00+02:00,94.23,2021-10-02 05:00:00+02:00
6582,2021-10-02 07:00:00+02:00,94.52,2021-10-02 06:00:00+02:00
6583,2021-10-02 08:00:00+02:00,95.61,2021-10-02 07:00:00+02:00
6584,2021-10-02 09:00:00+02:00,98.46,2021-10-02 08:00:00+02:00
6585,2021-10-02 10:00:00+02:00,103.58,2021-10-02 09:00:00+02:00
6586,2021-10-02 11:00:00+02:00,104.76,2021-10-02 10:00:00+02:00
6587,2021-10-02 12:00:00+02:00,103.07,2021-10-02 11:00:00+02:00
6588,2021-10-02 13:00:00+02:00,97.65,2021-10-02 12:00:00+02:00
6589,2021-10-02 14:00:00+02:00,89.21,2021-10-02 13:00:00+02:00
6590,2021-10-02 15:00:00+02:00,88.26,2021-10-02 14:00:00+02:00
6591,2021-10-02 16:00:00+02:00,85.06,2021-10-02 15:00:00+02:00
6592,2021-10-02 17:00:00+02:00,88.76,2021-10-02 16:00:00+02:00
6593,2021-10-02 18:00:00+02:00,95.26,2021-10-02 17:00:00+02:00
6594,2021-10-02 19:00:00+02:00,103.0,2021-10-02 18:00:00+02:00
6595,2021-10-02 20:00:00+02:00,97.99,2021-10-02 19:00:00+02:00
6596,2021-10-02 21:00:00+02:00,90.41,2021-10-02 20:00:00+02:00
6597,2021-10-02 22:00:00+02:00,78.4,2021-10-02 21:00:00+02:00
6598,2021-10-02 23:00:00+02:00,40.57,2021-10-02 22:00:00+02:00
6599,2021-10-03 00:00:00+02:00,14.71,2021-10-02 23:00:00+02:00
6600,2021-10-03 01:00:00+02:00,0.05,2021-10-03 00:00:00+02:00
6601,2021-10-03 02:00:00+02:00,-0.03,2021-10-03 01:00:00+02:00
6602,2021-10-03 03:00:00+02:00,-1.02,2021-10-03 02:00:00+02:00
6603,2021-10-03 04:00:00+02:00,-1.91,2021-10-03 03:00:00+02:00
6604,2021-10-03 05:00:00+02:00,-1.97,2021-10-03 04:00:00+02:00
6605,2021-10-03 06:00:00+02:00,-1.01,2021-10-03 05:00:00+02:00
6606,2021-10-03 07:00:00+02:00,0.01,2021-10-03 06:00:00+02:00
6607,2021-10-03 08:00:00+02:00,0.08,2021-10-03 07:00:00+02:00
6608,2021-10-03 09:00:00+02:00,1.72,2021-10-03 08:00:00+02:00
6609,2021-10-03 10:00:00+02:00,35.05,2021-10-03 09:00:00+02:00
6610,2021-10-03 11:00:00+02:00,57.35,2021-10-03 10:00:00+02:00
6611,2021-10-03 12:00:00+02:00,66.05,2021-10-03 11:00:00+02:00
6612,2021-10-03 13:00:00+02:00,65.38,2021-10-03 12:00:00+02:00
6613,2021-10-03 14:00:00+02:00,65.84,2021-10-03 13:00:00+02:00
6614,2021-10-03 15:00:00+02:00,66.23,2021-10-03 14:00:00+02:00
6615,2021-10-03 16:00:00+02:00,69.59,2021-10-03 15:00:00+02:00
6616,2021-10-03 17:00:00+02:00,85.27,2021-10-03 16:00:00+02:00
6617,2021-10-03 18:00:00+02:00,91.38,2021-10-03 17:00:00+02:00
6618,2021-10-03 19:00:00+02:00,94.15,2021-10-03 18:00:00+02:00
6619,2021-10-03 20:00:00+02:00,96.94,2021-10-03 19:00:00+02:00
6620,2021-10-03 21:00:00+02:00,96.53,2021-10-03 20:00:00+02:00
6621,2021-10-03 22:00:00+02:00,95.06,2021-10-03 21:00:00+02:00
6622,2021-10-03 23:00:00+02:00,93.03,2021-10-03 22:00:00+02:00
6623,2021-10-04 00:00:00+02:00,89.68,2021-10-03 23:00:00+02:00
6624,2021-10-04 01:00:00+02:00,76.5,2021-10-04 00:00:00+02:00
6625,2021-10-04 02:00:00+02:00,73.33,2021-10-04 01:00:00+02:00
6626,2021-10-04 03:00:00+02:00,72.63,2021-10-04 02:00:00+02:00
6627,2021-10-04 04:00:00+02:00,69.65,2021-10-04 03:00:00+02:00
6628,2021-10-04 05:00:00+02:00,88.19,2021-10-04 04:00:00+02:00
6629,2021-10-04 06:00:00+02:00,93.55,2021-10-04 05:00:00+02:00
6630,2021-10-04 07:00:00+02:00,90.06,2021-10-04 06:00:00+02:00
6631,2021-10-04 08:00:00+02:00,91.75,2021-10-04 07:00:00+02:00
6632,2021-10-04 09:00:00+02:00,95.98,2021-10-04 08:00:00+02:00
6633,2021-10-04 10:00:00+02:00,98.33,2021-10-04 09:00:00+02:00
6634,2021-10-04 11:00:00+02:00,95.78,2021-10-04 10:00:00+02:00
6635,2021-10-04 12:00:00+02:00,95.46,2021-10-04 11:00:00+02:00
6636,2021-10-04 13:00:00+02:00,95.32,2021-10-04 12:00:00+02:00
6637,2021-10-04 14:00:00+02:00,93.23,2021-10-04 13:00:00+02:00
6638,2021-10-04 15:00:00+02:00,93.13,2021-10-04 14:00:00+02:00
6639,2021-10-04 16:00:00+02:00,93.4,2021-10-04 15:00:00+02:00
6640,2021-10-04 17:00:00+02:00,94.07,2021-10-04 16:00:00+02:00
6641,2021-10-04 18:00:00+02:00,94.49,2021-10-04 17:00:00+02:00
6642,2021-10-04 19:00:00+02:00,94.08,2021-10-04 18:00:00+02:00
6643,2021-10-04 20:00:00+02:00,95.84,2021-10-04 19:00:00+02:00
6644,2021-10-04 21:00:00+02:00,94.05,2021-10-04 20:00:00+02:00
6645,2021-10-04 22:00:00+02:00,93.63,2021-10-04 21:00:00+02:00
6646,2021-10-04 23:00:00+02:00,90.0,2021-10-04 22:00:00+02:00
6647,2021-10-05 00:00:00+02:00,75.27,2021-10-04 23:00:00+02:00
6648,2021-10-05 01:00:00+02:00,93.89,2021-10-05 00:00:00+02:00
6649,2021-10-05 02:00:00+02:00,91.93,2021-10-05 01:00:00+02:00
6650,2021-10-05 03:00:00+02:00,91.19,2021-10-05 02:00:00+02:00
6651,2021-10-05 04:00:00+02:00,90.94,2021-10-05 03:00:00+02:00
6652,2021-10-05 05:00:00+02:00,91.29,2021-10-05 04:00:00+02:00
6653,2021-10-05 06:00:00+02:00,91.96,2021-10-05 05:00:00+02:00
6654,2021-10-05 07:00:00+02:00,93.95,2021-10-05 06:00:00+02:00
6655,2021-10-05 08:00:00+02:00,96.44,2021-10-05 07:00:00+02:00
6656,2021-10-05 09:00:00+02:00,98.17,2021-10-05 08:00:00+02:00
6657,2021-10-05 10:00:00+02:00,97.86,2021-10-05 09:00:00+02:00
6658,2021-10-05 11:00:00+02:00,97.76,2021-10-05 10:00:00+02:00
6659,2021-10-05 12:00:00+02:00,97.08,2021-10-05 11:00:00+02:00
6660,2021-10-05 13:00:00+02:00,96.86,2021-10-05 12:00:00+02:00
6661,2021-10-05 14:00:00+02:00,95.6,2021-10-05 13:00:00+02:00
6662,2021-10-05 15:00:00+02:00,95.45,2021-10-05 14:00:00+02:00
6663,2021-10-05 16:00:00+02:00,95.56,2021-10-05 15:00:00+02:00
6664,2021-10-05 17:00:00+02:00,96.03,2021-10-05 16:00:00+02:00
6665,2021-10-05 18:00:00+02:00,95.44,2021-10-05 17:00:00+02:00
6666,2021-10-05 19:00:00+02:00,106.84,2021-10-05 18:00:00+02:00
6667,2021-10-05 20:00:00+02:00,107.78,2021-10-05 19:00:00+02:00
6668,2021-10-05 21:00:00+02:00,105.74,2021-10-05 20:00:00+02:00
6669,2021-10-05 22:00:00+02:00,104.88,2021-10-05 21:00:00+02:00
6670,2021-10-05 23:00:00+02:00,103.54,2021-10-05 22:00:00+02:00
6671,2021-10-06 00:00:00+02:00,97.11,2021-10-05 23:00:00+02:00
6672,2021-10-06 01:00:00+02:00,92.29,2021-10-06 00:00:00+02:00
6673,2021-10-06 02:00:00+02:00,91.12,2021-10-06 01:00:00+02:00
6674,2021-10-06 03:00:00+02:00,76.3,2021-10-06 02:00:00+02:00
6675,2021-10-06 04:00:00+02:00,61.94,2021-10-06 03:00:00+02:00
6676,2021-10-06 05:00:00+02:00,87.88,2021-10-06 04:00:00+02:00
6677,2021-10-06 06:00:00+02:00,92.98,2021-10-06 05:00:00+02:00
6678,2021-10-06 07:00:00+02:00,104.61,2021-10-06 06:00:00+02:00
6679,2021-10-06 08:00:00+02:00,105.96,2021-10-06 07:00:00+02:00
6680,2021-10-06 09:00:00+02:00,111.17,2021-10-06 08:00:00+02:00
6681,2021-10-06 10:00:00+02:00,111.85,2021-10-06 09:00:00+02:00
6682,2021-10-06 11:00:00+02:00,112.42,2021-10-06 10:00:00+02:00
6683,2021-10-06 12:00:00+02:00,112.09,2021-10-06 11:00:00+02:00
6684,2021-10-06 13:00:00+02:00,111.09,2021-10-06 12:00:00+02:00
6685,2021-10-06 14:00:00+02:00,108.64,2021-10-06 13:00:00+02:00
6686,2021-10-06 15:00:00+02:00,109.26,2021-10-06 14:00:00+02:00
6687,2021-10-06 16:00:00+02:00,109.59,2021-10-06 15:00:00+02:00
6688,2021-10-06 17:00:00+02:00,109.67,2021-10-06 16:00:00+02:00
6689,2021-10-06 18:00:00+02:00,111.04,2021-10-06 17:00:00+02:00
6690,2021-10-06 19:00:00+02:00,112.49,2021-10-06 18:00:00+02:00
6691,2021-10-06 20:00:00+02:00,112.98,2021-10-06 19:00:00+02:00
6692,2021-10-06 21:00:00+02:00,110.89,2021-10-06 20:00:00+02:00
6693,2021-10-06 22:00:00+02:00,108.42,2021-10-06 21:00:00+02:00
6694,2021-10-06 23:00:00+02:00,107.08,2021-10-06 22:00:00+02:00
6695,2021-10-07 00:00:00+02:00,104.65,2021-10-06 23:00:00+02:00
6696,2021-10-07 01:00:00+02:00,114.98,2021-10-07 00:00:00+02:00
6697,2021-10-07 02:00:00+02:00,114.3,2021-10-07 01:00:00+02:00
6698,2021-10-07 03:00:00+02:00,113.91,2021-10-07 02:00:00+02:00
6699,2021-10-07 04:00:00+02:00,113.76,2021-10-07 03:00:00+02:00
6700,2021-10-07 05:00:00+02:00,114.3,2021-10-07 04:00:00+02:00
6701,2021-10-07 06:00:00+02:00,115.39,2021-10-07 05:00:00+02:00
6702,2021-10-07 07:00:00+02:00,121.49,2021-10-07 06:00:00+02:00
6703,2021-10-07 08:00:00+02:00,121.61,2021-10-07 07:00:00+02:00
6704,2021-10-07 09:00:00+02:00,122.83,2021-10-07 08:00:00+02:00
6705,2021-10-07 10:00:00+02:00,124.42,2021-10-07 09:00:00+02:00
6706,2021-10-07 11:00:00+02:00,123.63,2021-10-07 10:00:00+02:00
6707,2021-10-07 12:00:00+02:00,120.86,2021-10-07 11:00:00+02:00
6708,2021-10-07 13:00:00+02:00,118.53,2021-10-07 12:00:00+02:00
6709,2021-10-07 14:00:00+02:00,116.22,2021-10-07 13:00:00+02:00
6710,2021-10-07 15:00:00+02:00,114.61,2021-10-07 14:00:00+02:00
6711,2021-10-07 16:00:00+02:00,117.3,2021-10-07 15:00:00+02:00
6712,2021-10-07 17:00:00+02:00,119.49,2021-10-07 16:00:00+02:00
6713,2021-10-07 18:00:00+02:00,128.59,2021-10-07 17:00:00+02:00
6714,2021-10-07 19:00:00+02:00,136.33,2021-10-07 18:00:00+02:00
6715,2021-10-07 20:00:00+02:00,132.02,2021-10-07 19:00:00+02:00
6716,2021-10-07 21:00:00+02:00,120.85,2021-10-07 20:00:00+02:00
6717,2021-10-07 22:00:00+02:00,118.02,2021-10-07 21:00:00+02:00
6718,2021-10-07 23:00:00+02:00,116.38,2021-10-07 22:00:00+02:00
6719,2021-10-08 00:00:00+02:00,114.3,2021-10-07 23:00:00+02:00
6720,2021-10-08 01:00:00+02:00,119.5,2021-10-08 00:00:00+02:00
6721,2021-10-08 02:00:00+02:00,118.61,2021-10-08 01:00:00+02:00
6722,2021-10-08 03:00:00+02:00,116.83,2021-10-08 02:00:00+02:00
6723,2021-10-08 04:00:00+02:00,116.31,2021-10-08 03:00:00+02:00
6724,2021-10-08 05:00:00+02:00,116.31,2021-10-08 04:00:00+02:00
6725,2021-10-08 06:00:00+02:00,118.96,2021-10-08 05:00:00+02:00
6726,2021-10-08 07:00:00+02:00,119.38,2021-10-08 06:00:00+02:00
6727,2021-10-08 08:00:00+02:00,122.11,2021-10-08 07:00:00+02:00
6728,2021-10-08 09:00:00+02:00,126.36,2021-10-08 08:00:00+02:00
6729,2021-10-08 10:00:00+02:00,125.16,2021-10-08 09:00:00+02:00
6730,2021-10-08 11:00:00+02:00,125.63,2021-10-08 10:00:00+02:00
6731,2021-10-08 12:00:00+02:00,123.24,2021-10-08 11:00:00+02:00
6732,2021-10-08 13:00:00+02:00,122.94,2021-10-08 12:00:00+02:00
6733,2021-10-08 14:00:00+02:00,119.3,2021-10-08 13:00:00+02:00
6734,2021-10-08 15:00:00+02:00,117.32,2021-10-08 14:00:00+02:00
6735,2021-10-08 16:00:00+02:00,115.9,2021-10-08 15:00:00+02:00
6736,2021-10-08 17:00:00+02:00,116.91,2021-10-08 16:00:00+02:00
6737,2021-10-08 18:00:00+02:00,121.6,2021-10-08 17:00:00+02:00
6738,2021-10-08 19:00:00+02:00,126.2,2021-10-08 18:00:00+02:00
6739,2021-10-08 20:00:00+02:00,123.45,2021-10-08 19:00:00+02:00
6740,2021-10-08 21:00:00+02:00,119.39,2021-10-08 20:00:00+02:00
6741,2021-10-08 22:00:00+02:00,120.59,2021-10-08 21:00:00+02:00
6742,2021-10-08 23:00:00+02:00,119.44,2021-10-08 22:00:00+02:00
6743,2021-10-09 00:00:00+02:00,117.31,2021-10-08 23:00:00+02:00
6744,2021-10-09 01:00:00+02:00,114.86,2021-10-09 00:00:00+02:00
6745,2021-10-09 02:00:00+02:00,111.76,2021-10-09 01:00:00+02:00
6746,2021-10-09 03:00:00+02:00,109.81,2021-10-09 02:00:00+02:00
6747,2021-10-09 04:00:00+02:00,109.34,2021-10-09 03:00:00+02:00
6748,2021-10-09 05:00:00+02:00,109.22,2021-10-09 04:00:00+02:00
6749,2021-10-09 06:00:00+02:00,109.49,2021-10-09 05:00:00+02:00
6750,2021-10-09 07:00:00+02:00,110.14,2021-10-09 06:00:00+02:00
6751,2021-10-09 08:00:00+02:00,111.7,2021-10-09 07:00:00+02:00
6752,2021-10-09 09:00:00+02:00,114.55,2021-10-09 08:00:00+02:00
6753,2021-10-09 10:00:00+02:00,119.35,2021-10-09 09:00:00+02:00
6754,2021-10-09 11:00:00+02:00,116.71,2021-10-09 10:00:00+02:00
6755,2021-10-09 12:00:00+02:00,109.04,2021-10-09 11:00:00+02:00
6756,2021-10-09 13:00:00+02:00,101.68,2021-10-09 12:00:00+02:00
6757,2021-10-09 14:00:00+02:00,95.7,2021-10-09 13:00:00+02:00
6758,2021-10-09 15:00:00+02:00,97.99,2021-10-09 14:00:00+02:00
6759,2021-10-09 16:00:00+02:00,105.02,2021-10-09 15:00:00+02:00
6760,2021-10-09 17:00:00+02:00,114.02,2021-10-09 16:00:00+02:00
6761,2021-10-09 18:00:00+02:00,124.11,2021-10-09 17:00:00+02:00
6762,2021-10-09 19:00:00+02:00,127.53,2021-10-09 18:00:00+02:00
6763,2021-10-09 20:00:00+02:00,123.88,2021-10-09 19:00:00+02:00
6764,2021-10-09 21:00:00+02:00,119.3,2021-10-09 20:00:00+02:00
6765,2021-10-09 22:00:00+02:00,118.72,2021-10-09 21:00:00+02:00
6766,2021-10-09 23:00:00+02:00,115.82,2021-10-09 22:00:00+02:00
6767,2021-10-10 00:00:00+02:00,110.75,2021-10-09 23:00:00+02:00
6768,2021-10-10 01:00:00+02:00,110.43,2021-10-10 00:00:00+02:00
6769,2021-10-10 02:00:00+02:00,107.4,2021-10-10 01:00:00+02:00
6770,2021-10-10 03:00:00+02:00,104.48,2021-10-10 02:00:00+02:00
6771,2021-10-10 04:00:00+02:00,104.37,2021-10-10 03:00:00+02:00
6772,2021-10-10 05:00:00+02:00,104.37,2021-10-10 04:00:00+02:00
6773,2021-10-10 06:00:00+02:00,104.71,2021-10-10 05:00:00+02:00
6774,2021-10-10 07:00:00+02:00,106.64,2021-10-10 06:00:00+02:00
6775,2021-10-10 08:00:00+02:00,108.44,2021-10-10 07:00:00+02:00
6776,2021-10-10 09:00:00+02:00,109.86,2021-10-10 08:00:00+02:00
6777,2021-10-10 10:00:00+02:00,111.11,2021-10-10 09:00:00+02:00
6778,2021-10-10 11:00:00+02:00,111.77,2021-10-10 10:00:00+02:00
6779,2021-10-10 12:00:00+02:00,109.43,2021-10-10 11:00:00+02:00
6780,2021-10-10 13:00:00+02:00,102.63,2021-10-10 12:00:00+02:00
6781,2021-10-10 14:00:00+02:00,93.34,2021-10-10 13:00:00+02:00
6782,2021-10-10 15:00:00+02:00,94.42,2021-10-10 14:00:00+02:00
6783,2021-10-10 16:00:00+02:00,101.98,2021-10-10 15:00:00+02:00
6784,2021-10-10 17:00:00+02:00,110.55,2021-10-10 16:00:00+02:00
6785,2021-10-10 18:00:00+02:00,114.3,2021-10-10 17:00:00+02:00
6786,2021-10-10 19:00:00+02:00,116.7,2021-10-10 18:00:00+02:00
6787,2021-10-10 20:00:00+02:00,118.08,2021-10-10 19:00:00+02:00
6788,2021-10-10 21:00:00+02:00,118.19,2021-10-10 20:00:00+02:00
6789,2021-10-10 22:00:00+02:00,115.9,2021-10-10 21:00:00+02:00
6790,2021-10-10 23:00:00+02:00,112.85,2021-10-10 22:00:00+02:00
6791,2021-10-11 00:00:00+02:00,111.0,2021-10-10 23:00:00+02:00
6792,2021-10-11 01:00:00+02:00,108.39,2021-10-11 00:00:00+02:00
6793,2021-10-11 02:00:00+02:00,106.21,2021-10-11 01:00:00+02:00
6794,2021-10-11 03:00:00+02:00,103.93,2021-10-11 02:00:00+02:00
6795,2021-10-11 04:00:00+02:00,102.53,2021-10-11 03:00:00+02:00
6796,2021-10-11 05:00:00+02:00,101.48,2021-10-11 04:00:00+02:00
6797,2021-10-11 06:00:00+02:00,103.83,2021-10-11 05:00:00+02:00
6798,2021-10-11 07:00:00+02:00,108.4,2021-10-11 06:00:00+02:00
6799,2021-10-11 08:00:00+02:00,113.13,2021-10-11 07:00:00+02:00
6800,2021-10-11 09:00:00+02:00,117.9,2021-10-11 08:00:00+02:00
6801,2021-10-11 10:00:00+02:00,115.42,2021-10-11 09:00:00+02:00
6802,2021-10-11 11:00:00+02:00,111.35,2021-10-11 10:00:00+02:00
6803,2021-10-11 12:00:00+02:00,108.17,2021-10-11 11:00:00+02:00
6804,2021-10-11 13:00:00+02:00,105.87,2021-10-11 12:00:00+02:00
6805,2021-10-11 14:00:00+02:00,103.45,2021-10-11 13:00:00+02:00
6806,2021-10-11 15:00:00+02:00,100.49,2021-10-11 14:00:00+02:00
6807,2021-10-11 16:00:00+02:00,102.77,2021-10-11 15:00:00+02:00
6808,2021-10-11 17:00:00+02:00,105.03,2021-10-11 16:00:00+02:00
6809,2021-10-11 18:00:00+02:00,108.89,2021-10-11 17:00:00+02:00
6810,2021-10-11 19:00:00+02:00,115.07,2021-10-11 18:00:00+02:00
6811,2021-10-11 20:00:00+02:00,115.16,2021-10-11 19:00:00+02:00
6812,2021-10-11 21:00:00+02:00,108.8,2021-10-11 20:00:00+02:00
6813,2021-10-11 22:00:00+02:00,107.66,2021-10-11 21:00:00+02:00
6814,2021-10-11 23:00:00+02:00,106.02,2021-10-11 22:00:00+02:00
6815,2021-10-12 00:00:00+02:00,98.28,2021-10-11 23:00:00+02:00
6816,2021-10-12 01:00:00+02:00,98.23,2021-10-12 00:00:00+02:00
6817,2021-10-12 02:00:00+02:00,96.07,2021-10-12 01:00:00+02:00
6818,2021-10-12 03:00:00+02:00,92.85,2021-10-12 02:00:00+02:00
6819,2021-10-12 04:00:00+02:00,94.49,2021-10-12 03:00:00+02:00
6820,2021-10-12 05:00:00+02:00,98.16,2021-10-12 04:00:00+02:00
6821,2021-10-12 06:00:00+02:00,102.89,2021-10-12 05:00:00+02:00
6822,2021-10-12 07:00:00+02:00,110.71,2021-10-12 06:00:00+02:00
6823,2021-10-12 08:00:00+02:00,123.7,2021-10-12 07:00:00+02:00
6824,2021-10-12 09:00:00+02:00,138.47,2021-10-12 08:00:00+02:00
6825,2021-10-12 10:00:00+02:00,137.43,2021-10-12 09:00:00+02:00
6826,2021-10-12 11:00:00+02:00,129.61,2021-10-12 10:00:00+02:00
6827,2021-10-12 12:00:00+02:00,122.62,2021-10-12 11:00:00+02:00
6828,2021-10-12 13:00:00+02:00,123.18,2021-10-12 12:00:00+02:00
6829,2021-10-12 14:00:00+02:00,118.22,2021-10-12 13:00:00+02:00
6830,2021-10-12 15:00:00+02:00,117.56,2021-10-12 14:00:00+02:00
6831,2021-10-12 16:00:00+02:00,115.9,2021-10-12 15:00:00+02:00
6832,2021-10-12 17:00:00+02:00,118.0,2021-10-12 16:00:00+02:00
6833,2021-10-12 18:00:00+02:00,119.84,2021-10-12 17:00:00+02:00
6834,2021-10-12 19:00:00+02:00,121.78,2021-10-12 18:00:00+02:00
6835,2021-10-12 20:00:00+02:00,123.64,2021-10-12 19:00:00+02:00
6836,2021-10-12 21:00:00+02:00,120.24,2021-10-12 20:00:00+02:00
6837,2021-10-12 22:00:00+02:00,118.84,2021-10-12 21:00:00+02:00
6838,2021-10-12 23:00:00+02:00,111.77,2021-10-12 22:00:00+02:00
6839,2021-10-13 00:00:00+02:00,107.72,2021-10-12 23:00:00+02:00
6840,2021-10-13 01:00:00+02:00,114.1,2021-10-13 00:00:00+02:00
6841,2021-10-13 02:00:00+02:00,111.4,2021-10-13 01:00:00+02:00
6842,2021-10-13 03:00:00+02:00,110.31,2021-10-13 02:00:00+02:00
6843,2021-10-13 04:00:00+02:00,108.57,2021-10-13 03:00:00+02:00
6844,2021-10-13 05:00:00+02:00,108.36,2021-10-13 04:00:00+02:00
6845,2021-10-13 06:00:00+02:00,108.55,2021-10-13 05:00:00+02:00
6846,2021-10-13 07:00:00+02:00,128.42,2021-10-13 06:00:00+02:00
6847,2021-10-13 08:00:00+02:00,135.45,2021-10-13 07:00:00+02:00
6848,2021-10-13 09:00:00+02:00,151.2,2021-10-13 08:00:00+02:00
6849,2021-10-13 10:00:00+02:00,150.83,2021-10-13 09:00:00+02:00
6850,2021-10-13 11:00:00+02:00,150.3,2021-10-13 10:00:00+02:00
6851,2021-10-13 12:00:00+02:00,139.81,2021-10-13 11:00:00+02:00
6852,2021-10-13 13:00:00+02:00,136.89,2021-10-13 12:00:00+02:00
6853,2021-10-13 14:00:00+02:00,139.74,2021-10-13 13:00:00+02:00
6854,2021-10-13 15:00:00+02:00,142.17,2021-10-13 14:00:00+02:00
6855,2021-10-13 16:00:00+02:00,127.72,2021-10-13 15:00:00+02:00
6856,2021-10-13 17:00:00+02:00,127.48,2021-10-13 16:00:00+02:00
6857,2021-10-13 18:00:00+02:00,133.25,2021-10-13 17:00:00+02:00
6858,2021-10-13 19:00:00+02:00,138.41,2021-10-13 18:00:00+02:00
6859,2021-10-13 20:00:00+02:00,141.2,2021-10-13 19:00:00+02:00
6860,2021-10-13 21:00:00+02:00,132.66,2021-10-13 20:00:00+02:00
6861,2021-10-13 22:00:00+02:00,127.75,2021-10-13 21:00:00+02:00
6862,2021-10-13 23:00:00+02:00,117.12,2021-10-13 22:00:00+02:00
6863,2021-10-14 00:00:00+02:00,104.56,2021-10-13 23:00:00+02:00
6864,2021-10-14 01:00:00+02:00,98.66,2021-10-14 00:00:00+02:00
6865,2021-10-14 02:00:00+02:00,97.02,2021-10-14 01:00:00+02:00
6866,2021-10-14 03:00:00+02:00,94.5,2021-10-14 02:00:00+02:00
6867,2021-10-14 04:00:00+02:00,94.49,2021-10-14 03:00:00+02:00
6868,2021-10-14 05:00:00+02:00,94.95,2021-10-14 04:00:00+02:00
6869,2021-10-14 06:00:00+02:00,97.6,2021-10-14 05:00:00+02:00
6870,2021-10-14 07:00:00+02:00,105.62,2021-10-14 06:00:00+02:00
6871,2021-10-14 08:00:00+02:00,112.15,2021-10-14 07:00:00+02:00
6872,2021-10-14 09:00:00+02:00,115.18,2021-10-14 08:00:00+02:00
6873,2021-10-14 10:00:00+02:00,113.19,2021-10-14 09:00:00+02:00
6874,2021-10-14 11:00:00+02:00,109.77,2021-10-14 10:00:00+02:00
6875,2021-10-14 12:00:00+02:00,106.14,2021-10-14 11:00:00+02:00
6876,2021-10-14 13:00:00+02:00,103.51,2021-10-14 12:00:00+02:00
6877,2021-10-14 14:00:00+02:00,99.38,2021-10-14 13:00:00+02:00
6878,2021-10-14 15:00:00+02:00,97.49,2021-10-14 14:00:00+02:00
6879,2021-10-14 16:00:00+02:00,96.88,2021-10-14 15:00:00+02:00
6880,2021-10-14 17:00:00+02:00,95.63,2021-10-14 16:00:00+02:00
6881,2021-10-14 18:00:00+02:00,97.17,2021-10-14 17:00:00+02:00
6882,2021-10-14 19:00:00+02:00,96.98,2021-10-14 18:00:00+02:00
6883,2021-10-14 20:00:00+02:00,93.99,2021-10-14 19:00:00+02:00
6884,2021-10-14 21:00:00+02:00,92.51,2021-10-14 20:00:00+02:00
6885,2021-10-14 22:00:00+02:00,90.63,2021-10-14 21:00:00+02:00
6886,2021-10-14 23:00:00+02:00,87.72,2021-10-14 22:00:00+02:00
6887,2021-10-15 00:00:00+02:00,85.63,2021-10-14 23:00:00+02:00
6888,2021-10-15 01:00:00+02:00,74.76,2021-10-15 00:00:00+02:00
6889,2021-10-15 02:00:00+02:00,73.42,2021-10-15 01:00:00+02:00
6890,2021-10-15 03:00:00+02:00,69.58,2021-10-15 02:00:00+02:00
6891,2021-10-15 04:00:00+02:00,68.56,2021-10-15 03:00:00+02:00
6892,2021-10-15 05:00:00+02:00,72.57,2021-10-15 04:00:00+02:00
6893,2021-10-15 06:00:00+02:00,73.17,2021-10-15 05:00:00+02:00
6894,2021-10-15 07:00:00+02:00,84.18,2021-10-15 06:00:00+02:00
6895,2021-10-15 08:00:00+02:00,88.04,2021-10-15 07:00:00+02:00
6896,2021-10-15 09:00:00+02:00,91.59,2021-10-15 08:00:00+02:00
6897,2021-10-15 10:00:00+02:00,90.68,2021-10-15 09:00:00+02:00
6898,2021-10-15 11:00:00+02:00,85.25,2021-10-15 10:00:00+02:00
6899,2021-10-15 12:00:00+02:00,84.36,2021-10-15 11:00:00+02:00
6900,2021-10-15 13:00:00+02:00,82.85,2021-10-15 12:00:00+02:00
6901,2021-10-15 14:00:00+02:00,77.55,2021-10-15 13:00:00+02:00
6902,2021-10-15 15:00:00+02:00,83.44,2021-10-15 14:00:00+02:00
6903,2021-10-15 16:00:00+02:00,84.87,2021-10-15 15:00:00+02:00
6904,2021-10-15 17:00:00+02:00,86.84,2021-10-15 16:00:00+02:00
6905,2021-10-15 18:00:00+02:00,92.41,2021-10-15 17:00:00+02:00
6906,2021-10-15 19:00:00+02:00,96.89,2021-10-15 18:00:00+02:00
6907,2021-10-15 20:00:00+02:00,96.96,2021-10-15 19:00:00+02:00
6908,2021-10-15 21:00:00+02:00,92.81,2021-10-15 20:00:00+02:00
6909,2021-10-15 22:00:00+02:00,91.66,2021-10-15 21:00:00+02:00
6910,2021-10-15 23:00:00+02:00,91.8,2021-10-15 22:00:00+02:00
6911,2021-10-16 00:00:00+02:00,91.49,2021-10-15 23:00:00+02:00
6912,2021-10-16 01:00:00+02:00,91.9,2021-10-16 00:00:00+02:00
6913,2021-10-16 02:00:00+02:00,92.56,2021-10-16 01:00:00+02:00
6914,2021-10-16 03:00:00+02:00,92.03,2021-10-16 02:00:00+02:00
6915,2021-10-16 04:00:00+02:00,92.31,2021-10-16 03:00:00+02:00
6916,2021-10-16 05:00:00+02:00,92.62,2021-10-16 04:00:00+02:00
6917,2021-10-16 06:00:00+02:00,92.63,2021-10-16 05:00:00+02:00
6918,2021-10-16 07:00:00+02:00,92.48,2021-10-16 06:00:00+02:00
6919,2021-10-16 08:00:00+02:00,94.32,2021-10-16 07:00:00+02:00
6920,2021-10-16 09:00:00+02:00,94.04,2021-10-16 08:00:00+02:00
6921,2021-10-16 10:00:00+02:00,95.04,2021-10-16 09:00:00+02:00
6922,2021-10-16 11:00:00+02:00,92.8,2021-10-16 10:00:00+02:00
6923,2021-10-16 12:00:00+02:00,92.4,2021-10-16 11:00:00+02:00
6924,2021-10-16 13:00:00+02:00,91.21,2021-10-16 12:00:00+02:00
6925,2021-10-16 14:00:00+02:00,89.78,2021-10-16 13:00:00+02:00
6926,2021-10-16 15:00:00+02:00,90.08,2021-10-16 14:00:00+02:00
6927,2021-10-16 16:00:00+02:00,92.65,2021-10-16 15:00:00+02:00
6928,2021-10-16 17:00:00+02:00,98.13,2021-10-16 16:00:00+02:00
6929,2021-10-16 18:00:00+02:00,104.55,2021-10-16 17:00:00+02:00
6930,2021-10-16 19:00:00+02:00,108.89,2021-10-16 18:00:00+02:00
6931,2021-10-16 20:00:00+02:00,107.36,2021-10-16 19:00:00+02:00
6932,2021-10-16 21:00:00+02:00,107.71,2021-10-16 20:00:00+02:00
6933,2021-10-16 22:00:00+02:00,106.57,2021-10-16 21:00:00+02:00
6934,2021-10-16 23:00:00+02:00,101.73,2021-10-16 22:00:00+02:00
6935,2021-10-17 00:00:00+02:00,99.47,2021-10-16 23:00:00+02:00
6936,2021-10-17 01:00:00+02:00,101.65,2021-10-17 00:00:00+02:00
6937,2021-10-17 02:00:00+02:00,101.29,2021-10-17 01:00:00+02:00
6938,2021-10-17 03:00:00+02:00,98.85,2021-10-17 02:00:00+02:00
6939,2021-10-17 04:00:00+02:00,102.12,2021-10-17 03:00:00+02:00
6940,2021-10-17 05:00:00+02:00,105.01,2021-10-17 04:00:00+02:00
6941,2021-10-17 06:00:00+02:00,108.03,2021-10-17 05:00:00+02:00
6942,2021-10-17 07:00:00+02:00,106.86,2021-10-17 06:00:00+02:00
6943,2021-10-17 08:00:00+02:00,108.9,2021-10-17 07:00:00+02:00
6944,2021-10-17 09:00:00+02:00,110.34,2021-10-17 08:00:00+02:00
6945,2021-10-17 10:00:00+02:00,110.67,2021-10-17 09:00:00+02:00
6946,2021-10-17 11:00:00+02:00,112.79,2021-10-17 10:00:00+02:00
6947,2021-10-17 12:00:00+02:00,113.18,2021-10-17 11:00:00+02:00
6948,2021-10-17 13:00:00+02:00,110.84,2021-10-17 12:00:00+02:00
6949,2021-10-17 14:00:00+02:00,104.55,2021-10-17 13:00:00+02:00
6950,2021-10-17 15:00:00+02:00,99.53,2021-10-17 14:00:00+02:00
6951,2021-10-17 16:00:00+02:00,104.6,2021-10-17 15:00:00+02:00
6952,2021-10-17 17:00:00+02:00,106.44,2021-10-17 16:00:00+02:00
6953,2021-10-17 18:00:00+02:00,109.94,2021-10-17 17:00:00+02:00
6954,2021-10-17 19:00:00+02:00,116.6,2021-10-17 18:00:00+02:00
6955,2021-10-17 20:00:00+02:00,118.06,2021-10-17 19:00:00+02:00
6956,2021-10-17 21:00:00+02:00,116.04,2021-10-17 20:00:00+02:00
6957,2021-10-17 22:00:00+02:00,108.76,2021-10-17 21:00:00+02:00
6958,2021-10-17 23:00:00+02:00,108.35,2021-10-17 22:00:00+02:00
6959,2021-10-18 00:00:00+02:00,108.3,2021-10-17 23:00:00+02:00
6960,2021-10-18 01:00:00+02:00,108.76,2021-10-18 00:00:00+02:00
6961,2021-10-18 02:00:00+02:00,108.63,2021-10-18 01:00:00+02:00
6962,2021-10-18 03:00:00+02:00,103.67,2021-10-18 02:00:00+02:00
6963,2021-10-18 04:00:00+02:00,104.67,2021-10-18 03:00:00+02:00
6964,2021-10-18 05:00:00+02:00,109.05,2021-10-18 04:00:00+02:00
6965,2021-10-18 06:00:00+02:00,111.65,2021-10-18 05:00:00+02:00
6966,2021-10-18 07:00:00+02:00,120.53,2021-10-18 06:00:00+02:00
6967,2021-10-18 08:00:00+02:00,161.94,2021-10-18 07:00:00+02:00
6968,2021-10-18 09:00:00+02:00,254.92,2021-10-18 08:00:00+02:00
6969,2021-10-18 10:00:00+02:00,237.99,2021-10-18 09:00:00+02:00
6970,2021-10-18 11:00:00+02:00,161.94,2021-10-18 10:00:00+02:00
6971,2021-10-18 12:00:00+02:00,130.91,2021-10-18 11:00:00+02:00
6972,2021-10-18 13:00:00+02:00,125.6,2021-10-18 12:00:00+02:00
6973,2021-10-18 14:00:00+02:00,122.55,2021-10-18 13:00:00+02:00
6974,2021-10-18 15:00:00+02:00,123.76,2021-10-18 14:00:00+02:00
6975,2021-10-18 16:00:00+02:00,123.68,2021-10-18 15:00:00+02:00
6976,2021-10-18 17:00:00+02:00,122.16,2021-10-18 16:00:00+02:00
6977,2021-10-18 18:00:00+02:00,129.11,2021-10-18 17:00:00+02:00
6978,2021-10-18 19:00:00+02:00,131.85,2021-10-18 18:00:00+02:00
6979,2021-10-18 20:00:00+02:00,131.6,2021-10-18 19:00:00+02:00
6980,2021-10-18 21:00:00+02:00,121.7,2021-10-18 20:00:00+02:00
6981,2021-10-18 22:00:00+02:00,115.84,2021-10-18 21:00:00+02:00
6982,2021-10-18 23:00:00+02:00,111.24,2021-10-18 22:00:00+02:00
6983,2021-10-19 00:00:00+02:00,100.0,2021-10-18 23:00:00+02:00
6984,2021-10-19 01:00:00+02:00,102.96,2021-10-19 00:00:00+02:00
6985,2021-10-19 02:00:00+02:00,100.45,2021-10-19 01:00:00+02:00
6986,2021-10-19 03:00:00+02:00,96.45,2021-10-19 02:00:00+02:00
6987,2021-10-19 04:00:00+02:00,91.56,2021-10-19 03:00:00+02:00
6988,2021-10-19 05:00:00+02:00,94.27,2021-10-19 04:00:00+02:00
6989,2021-10-19 06:00:00+02:00,102.83,2021-10-19 05:00:00+02:00
6990,2021-10-19 07:00:00+02:00,129.61,2021-10-19 06:00:00+02:00
6991,2021-10-19 08:00:00+02:00,189.57,2021-10-19 07:00:00+02:00
6992,2021-10-19 09:00:00+02:00,222.99,2021-10-19 08:00:00+02:00
6993,2021-10-19 10:00:00+02:00,213.04,2021-10-19 09:00:00+02:00
6994,2021-10-19 11:00:00+02:00,203.0,2021-10-19 10:00:00+02:00
6995,2021-10-19 12:00:00+02:00,188.68,2021-10-19 11:00:00+02:00
6996,2021-10-19 13:00:00+02:00,188.69,2021-10-19 12:00:00+02:00
6997,2021-10-19 14:00:00+02:00,178.53,2021-10-19 13:00:00+02:00
6998,2021-10-19 15:00:00+02:00,172.03,2021-10-19 14:00:00+02:00
6999,2021-10-19 16:00:00+02:00,158.78,2021-10-19 15:00:00+02:00
7000,2021-10-19 17:00:00+02:00,159.24,2021-10-19 16:00:00+02:00
7001,2021-10-19 18:00:00+02:00,169.81,2021-10-19 17:00:00+02:00
7002,2021-10-19 19:00:00+02:00,170.12,2021-10-19 18:00:00+02:00
7003,2021-10-19 20:00:00+02:00,129.37,2021-10-19 19:00:00+02:00
7004,2021-10-19 21:00:00+02:00,108.58,2021-10-19 20:00:00+02:00
7005,2021-10-19 22:00:00+02:00,92.74,2021-10-19 21:00:00+02:00
7006,2021-10-19 23:00:00+02:00,88.09,2021-10-19 22:00:00+02:00
7007,2021-10-20 00:00:00+02:00,76.08,2021-10-19 23:00:00+02:00
7008,2021-10-20 01:00:00+02:00,85.84,2021-10-20 00:00:00+02:00
7009,2021-10-20 02:00:00+02:00,64.06,2021-10-20 01:00:00+02:00
7010,2021-10-20 03:00:00+02:00,38.9,2021-10-20 02:00:00+02:00
7011,2021-10-20 04:00:00+02:00,10.09,2021-10-20 03:00:00+02:00
7012,2021-10-20 05:00:00+02:00,10.05,2021-10-20 04:00:00+02:00
7013,2021-10-20 06:00:00+02:00,61.68,2021-10-20 05:00:00+02:00
7014,2021-10-20 07:00:00+02:00,88.95,2021-10-20 06:00:00+02:00
7015,2021-10-20 08:00:00+02:00,99.61,2021-10-20 07:00:00+02:00
7016,2021-10-20 09:00:00+02:00,103.74,2021-10-20 08:00:00+02:00
7017,2021-10-20 10:00:00+02:00,98.62,2021-10-20 09:00:00+02:00
7018,2021-10-20 11:00:00+02:00,90.78,2021-10-20 10:00:00+02:00
7019,2021-10-20 12:00:00+02:00,88.92,2021-10-20 11:00:00+02:00
7020,2021-10-20 13:00:00+02:00,88.57,2021-10-20 12:00:00+02:00
7021,2021-10-20 14:00:00+02:00,89.15,2021-10-20 13:00:00+02:00
7022,2021-10-20 15:00:00+02:00,89.03,2021-10-20 14:00:00+02:00
7023,2021-10-20 16:00:00+02:00,88.36,2021-10-20 15:00:00+02:00
7024,2021-10-20 17:00:00+02:00,88.67,2021-10-20 16:00:00+02:00
7025,2021-10-20 18:00:00+02:00,91.3,2021-10-20 17:00:00+02:00
7026,2021-10-20 19:00:00+02:00,97.45,2021-10-20 18:00:00+02:00
7027,2021-10-20 20:00:00+02:00,101.18,2021-10-20 19:00:00+02:00
7028,2021-10-20 21:00:00+02:00,91.1,2021-10-20 20:00:00+02:00
7029,2021-10-20 22:00:00+02:00,88.57,2021-10-20 21:00:00+02:00
7030,2021-10-20 23:00:00+02:00,87.26,2021-10-20 22:00:00+02:00
7031,2021-10-21 00:00:00+02:00,78.72,2021-10-20 23:00:00+02:00
7032,2021-10-21 01:00:00+02:00,86.9,2021-10-21 00:00:00+02:00
7033,2021-10-21 02:00:00+02:00,80.69,2021-10-21 01:00:00+02:00
7034,2021-10-21 03:00:00+02:00,54.54,2021-10-21 02:00:00+02:00
7035,2021-10-21 04:00:00+02:00,18.95,2021-10-21 03:00:00+02:00
7036,2021-10-21 05:00:00+02:00,29.36,2021-10-21 04:00:00+02:00
7037,2021-10-21 06:00:00+02:00,51.92,2021-10-21 05:00:00+02:00
7038,2021-10-21 07:00:00+02:00,86.92,2021-10-21 06:00:00+02:00
7039,2021-10-21 08:00:00+02:00,96.38,2021-10-21 07:00:00+02:00
7040,2021-10-21 09:00:00+02:00,108.59,2021-10-21 08:00:00+02:00
7041,2021-10-21 10:00:00+02:00,103.91,2021-10-21 09:00:00+02:00
7042,2021-10-21 11:00:00+02:00,90.48,2021-10-21 10:00:00+02:00
7043,2021-10-21 12:00:00+02:00,87.84,2021-10-21 11:00:00+02:00
7044,2021-10-21 13:00:00+02:00,87.65,2021-10-21 12:00:00+02:00
7045,2021-10-21 14:00:00+02:00,87.49,2021-10-21 13:00:00+02:00
7046,2021-10-21 15:00:00+02:00,87.33,2021-10-21 14:00:00+02:00
7047,2021-10-21 16:00:00+02:00,87.28,2021-10-21 15:00:00+02:00
7048,2021-10-21 17:00:00+02:00,87.33,2021-10-21 16:00:00+02:00
7049,2021-10-21 18:00:00+02:00,87.42,2021-10-21 17:00:00+02:00
7050,2021-10-21 19:00:00+02:00,91.4,2021-10-21 18:00:00+02:00
7051,2021-10-21 20:00:00+02:00,90.95,2021-10-21 19:00:00+02:00
7052,2021-10-21 21:00:00+02:00,87.59,2021-10-21 20:00:00+02:00
7053,2021-10-21 22:00:00+02:00,87.28,2021-10-21 21:00:00+02:00
7054,2021-10-21 23:00:00+02:00,86.93,2021-10-21 22:00:00+02:00
7055,2021-10-22 00:00:00+02:00,86.12,2021-10-21 23:00:00+02:00
7056,2021-10-22 01:00:00+02:00,79.63,2021-10-22 00:00:00+02:00
7057,2021-10-22 02:00:00+02:00,80.25,2021-10-22 01:00:00+02:00
7058,2021-10-22 03:00:00+02:00,78.5,2021-10-22 02:00:00+02:00
7059,2021-10-22 04:00:00+02:00,75.04,2021-10-22 03:00:00+02:00
7060,2021-10-22 05:00:00+02:00,77.0,2021-10-22 04:00:00+02:00
7061,2021-10-22 06:00:00+02:00,81.47,2021-10-22 05:00:00+02:00
7062,2021-10-22 07:00:00+02:00,87.25,2021-10-22 06:00:00+02:00
7063,2021-10-22 08:00:00+02:00,100.14,2021-10-22 07:00:00+02:00
7064,2021-10-22 09:00:00+02:00,102.13,2021-10-22 08:00:00+02:00
7065,2021-10-22 10:00:00+02:00,92.8,2021-10-22 09:00:00+02:00
7066,2021-10-22 11:00:00+02:00,86.27,2021-10-22 10:00:00+02:00
7067,2021-10-22 12:00:00+02:00,85.16,2021-10-22 11:00:00+02:00
7068,2021-10-22 13:00:00+02:00,84.31,2021-10-22 12:00:00+02:00
7069,2021-10-22 14:00:00+02:00,84.43,2021-10-22 13:00:00+02:00
7070,2021-10-22 15:00:00+02:00,84.22,2021-10-22 14:00:00+02:00
7071,2021-10-22 16:00:00+02:00,82.51,2021-10-22 15:00:00+02:00
7072,2021-10-22 17:00:00+02:00,84.42,2021-10-22 16:00:00+02:00
7073,2021-10-22 18:00:00+02:00,85.04,2021-10-22 17:00:00+02:00
7074,2021-10-22 19:00:00+02:00,89.29,2021-10-22 18:00:00+02:00
7075,2021-10-22 20:00:00+02:00,89.54,2021-10-22 19:00:00+02:00
7076,2021-10-22 21:00:00+02:00,85.69,2021-10-22 20:00:00+02:00
7077,2021-10-22 22:00:00+02:00,84.81,2021-10-22 21:00:00+02:00
7078,2021-10-22 23:00:00+02:00,82.49,2021-10-22 22:00:00+02:00
7079,2021-10-23 00:00:00+02:00,77.12,2021-10-22 23:00:00+02:00
7080,2021-10-23 01:00:00+02:00,76.22,2021-10-23 00:00:00+02:00
7081,2021-10-23 02:00:00+02:00,75.53,2021-10-23 01:00:00+02:00
7082,2021-10-23 03:00:00+02:00,75.64,2021-10-23 02:00:00+02:00
7083,2021-10-23 04:00:00+02:00,78.85,2021-10-23 03:00:00+02:00
7084,2021-10-23 05:00:00+02:00,79.81,2021-10-23 04:00:00+02:00
7085,2021-10-23 06:00:00+02:00,82.18,2021-10-23 05:00:00+02:00
7086,2021-10-23 07:00:00+02:00,85.07,2021-10-23 06:00:00+02:00
7087,2021-10-23 08:00:00+02:00,87.74,2021-10-23 07:00:00+02:00
7088,2021-10-23 09:00:00+02:00,91.64,2021-10-23 08:00:00+02:00
7089,2021-10-23 10:00:00+02:00,97.8,2021-10-23 09:00:00+02:00
7090,2021-10-23 11:00:00+02:00,100.15,2021-10-23 10:00:00+02:00
7091,2021-10-23 12:00:00+02:00,100.9,2021-10-23 11:00:00+02:00
7092,2021-10-23 13:00:00+02:00,98.65,2021-10-23 12:00:00+02:00
7093,2021-10-23 14:00:00+02:00,99.21,2021-10-23 13:00:00+02:00
7094,2021-10-23 15:00:00+02:00,101.3,2021-10-23 14:00:00+02:00
7095,2021-10-23 16:00:00+02:00,103.13,2021-10-23 15:00:00+02:00
7096,2021-10-23 17:00:00+02:00,109.55,2021-10-23 16:00:00+02:00
7097,2021-10-23 18:00:00+02:00,128.71,2021-10-23 17:00:00+02:00
7098,2021-10-23 19:00:00+02:00,188.58,2021-10-23 18:00:00+02:00
7099,2021-10-23 20:00:00+02:00,167.59,2021-10-23 19:00:00+02:00
7100,2021-10-23 21:00:00+02:00,129.5,2021-10-23 20:00:00+02:00
7101,2021-10-23 22:00:00+02:00,119.51,2021-10-23 21:00:00+02:00
7102,2021-10-23 23:00:00+02:00,106.79,2021-10-23 22:00:00+02:00
7103,2021-10-24 00:00:00+02:00,102.34,2021-10-23 23:00:00+02:00
7104,2021-10-24 01:00:00+02:00,100.35,2021-10-24 00:00:00+02:00
7105,2021-10-24 02:00:00+02:00,96.83,2021-10-24 01:00:00+02:00
7106,2021-10-24 03:00:00+02:00,88.69,2021-10-24 02:00:00+02:00
7107,2021-10-24 04:00:00+02:00,88.67,2021-10-24 03:00:00+02:00
7108,2021-10-24 05:00:00+02:00,84.38,2021-10-24 04:00:00+02:00
7109,2021-10-24 06:00:00+02:00,82.97,2021-10-24 05:00:00+02:00
7110,2021-10-24 07:00:00+02:00,78.93,2021-10-24 06:00:00+02:00
7111,2021-10-24 08:00:00+02:00,80.82,2021-10-24 07:00:00+02:00
7112,2021-10-24 09:00:00+02:00,87.98,2021-10-24 08:00:00+02:00
7113,2021-10-24 10:00:00+02:00,83.48,2021-10-24 09:00:00+02:00
7114,2021-10-24 11:00:00+02:00,82.93,2021-10-24 10:00:00+02:00
7115,2021-10-24 12:00:00+02:00,82.48,2021-10-24 11:00:00+02:00
7116,2021-10-24 13:00:00+02:00,78.91,2021-10-24 12:00:00+02:00
7117,2021-10-24 14:00:00+02:00,77.65,2021-10-24 13:00:00+02:00
7118,2021-10-24 15:00:00+02:00,71.04,2021-10-24 14:00:00+02:00
7119,2021-10-24 16:00:00+02:00,79.17,2021-10-24 15:00:00+02:00
7120,2021-10-24 17:00:00+02:00,85.93,2021-10-24 16:00:00+02:00
7121,2021-10-24 18:00:00+02:00,93.57,2021-10-24 17:00:00+02:00
7122,2021-10-24 19:00:00+02:00,95.04,2021-10-24 18:00:00+02:00
7123,2021-10-24 20:00:00+02:00,93.78,2021-10-24 19:00:00+02:00
7124,2021-10-24 21:00:00+02:00,88.42,2021-10-24 20:00:00+02:00
7125,2021-10-24 22:00:00+02:00,80.44,2021-10-24 21:00:00+02:00
7126,2021-10-24 23:00:00+02:00,79.3,2021-10-24 22:00:00+02:00
7127,2021-10-25 00:00:00+02:00,79.06,2021-10-24 23:00:00+02:00
7128,2021-10-25 01:00:00+02:00,79.42,2021-10-25 00:00:00+02:00
7129,2021-10-25 02:00:00+02:00,79.47,2021-10-25 01:00:00+02:00
7130,2021-10-25 03:00:00+02:00,81.32,2021-10-25 02:00:00+02:00
7131,2021-10-25 04:00:00+02:00,79.59,2021-10-25 03:00:00+02:00
7132,2021-10-25 05:00:00+02:00,83.66,2021-10-25 04:00:00+02:00
7133,2021-10-25 06:00:00+02:00,89.57,2021-10-25 05:00:00+02:00
7134,2021-10-25 07:00:00+02:00,93.11,2021-10-25 06:00:00+02:00
7135,2021-10-25 08:00:00+02:00,99.83,2021-10-25 07:00:00+02:00
7136,2021-10-25 09:00:00+02:00,112.22,2021-10-25 08:00:00+02:00
7137,2021-10-25 10:00:00+02:00,111.62,2021-10-25 09:00:00+02:00
7138,2021-10-25 11:00:00+02:00,105.4,2021-10-25 10:00:00+02:00
7139,2021-10-25 12:00:00+02:00,102.07,2021-10-25 11:00:00+02:00
7140,2021-10-25 13:00:00+02:00,99.49,2021-10-25 12:00:00+02:00
7141,2021-10-25 14:00:00+02:00,98.84,2021-10-25 13:00:00+02:00
7142,2021-10-25 15:00:00+02:00,99.05,2021-10-25 14:00:00+02:00
7143,2021-10-25 16:00:00+02:00,103.11,2021-10-25 15:00:00+02:00
7144,2021-10-25 17:00:00+02:00,111.64,2021-10-25 16:00:00+02:00
7145,2021-10-25 18:00:00+02:00,118.43,2021-10-25 17:00:00+02:00
7146,2021-10-25 19:00:00+02:00,121.22,2021-10-25 18:00:00+02:00
7147,2021-10-25 20:00:00+02:00,115.02,2021-10-25 19:00:00+02:00
7148,2021-10-25 21:00:00+02:00,98.22,2021-10-25 20:00:00+02:00
7149,2021-10-25 22:00:00+02:00,96.03,2021-10-25 21:00:00+02:00
7150,2021-10-25 23:00:00+02:00,93.6,2021-10-25 22:00:00+02:00
7151,2021-10-26 00:00:00+02:00,90.11,2021-10-25 23:00:00+02:00
7152,2021-10-26 01:00:00+02:00,82.18,2021-10-26 00:00:00+02:00
7153,2021-10-26 02:00:00+02:00,82.3,2021-10-26 01:00:00+02:00
7154,2021-10-26 03:00:00+02:00,83.09,2021-10-26 02:00:00+02:00
7155,2021-10-26 04:00:00+02:00,85.21,2021-10-26 03:00:00+02:00
7156,2021-10-26 05:00:00+02:00,87.18,2021-10-26 04:00:00+02:00
7157,2021-10-26 06:00:00+02:00,89.96,2021-10-26 05:00:00+02:00
7158,2021-10-26 07:00:00+02:00,99.6,2021-10-26 06:00:00+02:00
7159,2021-10-26 08:00:00+02:00,108.02,2021-10-26 07:00:00+02:00
7160,2021-10-26 09:00:00+02:00,113.62,2021-10-26 08:00:00+02:00
7161,2021-10-26 10:00:00+02:00,111.73,2021-10-26 09:00:00+02:00
7162,2021-10-26 11:00:00+02:00,109.86,2021-10-26 10:00:00+02:00
7163,2021-10-26 12:00:00+02:00,106.71,2021-10-26 11:00:00+02:00
7164,2021-10-26 13:00:00+02:00,106.89,2021-10-26 12:00:00+02:00
7165,2021-10-26 14:00:00+02:00,101.82,2021-10-26 13:00:00+02:00
7166,2021-10-26 15:00:00+02:00,99.6,2021-10-26 14:00:00+02:00
7167,2021-10-26 16:00:00+02:00,97.85,2021-10-26 15:00:00+02:00
7168,2021-10-26 17:00:00+02:00,99.4,2021-10-26 16:00:00+02:00
7169,2021-10-26 18:00:00+02:00,105.7,2021-10-26 17:00:00+02:00
7170,2021-10-26 19:00:00+02:00,109.9,2021-10-26 18:00:00+02:00
7171,2021-10-26 20:00:00+02:00,102.78,2021-10-26 19:00:00+02:00
7172,2021-10-26 21:00:00+02:00,95.44,2021-10-26 20:00:00+02:00
7173,2021-10-26 22:00:00+02:00,92.34,2021-10-26 21:00:00+02:00
7174,2021-10-26 23:00:00+02:00,85.88,2021-10-26 22:00:00+02:00
7175,2021-10-27 00:00:00+02:00,79.34,2021-10-26 23:00:00+02:00
7176,2021-10-27 01:00:00+02:00,76.21,2021-10-27 00:00:00+02:00
7177,2021-10-27 02:00:00+02:00,73.08,2021-10-27 01:00:00+02:00
7178,2021-10-27 03:00:00+02:00,67.53,2021-10-27 02:00:00+02:00
7179,2021-10-27 04:00:00+02:00,65.54,2021-10-27 03:00:00+02:00
7180,2021-10-27 05:00:00+02:00,63.02,2021-10-27 04:00:00+02:00
7181,2021-10-27 06:00:00+02:00,66.01,2021-10-27 05:00:00+02:00
7182,2021-10-27 07:00:00+02:00,78.08,2021-10-27 06:00:00+02:00
7183,2021-10-27 08:00:00+02:00,81.84,2021-10-27 07:00:00+02:00
7184,2021-10-27 09:00:00+02:00,83.4,2021-10-27 08:00:00+02:00
7185,2021-10-27 10:00:00+02:00,82.64,2021-10-27 09:00:00+02:00
7186,2021-10-27 11:00:00+02:00,83.35,2021-10-27 10:00:00+02:00
7187,2021-10-27 12:00:00+02:00,84.92,2021-10-27 11:00:00+02:00
7188,2021-10-27 13:00:00+02:00,83.42,2021-10-27 12:00:00+02:00
7189,2021-10-27 14:00:00+02:00,82.39,2021-10-27 13:00:00+02:00
7190,2021-10-27 15:00:00+02:00,82.08,2021-10-27 14:00:00+02:00
7191,2021-10-27 16:00:00+02:00,81.85,2021-10-27 15:00:00+02:00
7192,2021-10-27 17:00:00+02:00,81.84,2021-10-27 16:00:00+02:00
7193,2021-10-27 18:00:00+02:00,82.09,2021-10-27 17:00:00+02:00
7194,2021-10-27 19:00:00+02:00,82.16,2021-10-27 18:00:00+02:00
7195,2021-10-27 20:00:00+02:00,82.11,2021-10-27 19:00:00+02:00
7196,2021-10-27 21:00:00+02:00,81.51,2021-10-27 20:00:00+02:00
7197,2021-10-27 22:00:00+02:00,81.1,2021-10-27 21:00:00+02:00
7198,2021-10-27 23:00:00+02:00,80.7,2021-10-27 22:00:00+02:00
7199,2021-10-28 00:00:00+02:00,76.88,2021-10-27 23:00:00+02:00
7200,2021-10-28 01:00:00+02:00,75.98,2021-10-28 00:00:00+02:00
7201,2021-10-28 02:00:00+02:00,74.03,2021-10-28 01:00:00+02:00
7202,2021-10-28 03:00:00+02:00,68.29,2021-10-28 02:00:00+02:00
7203,2021-10-28 04:00:00+02:00,66.82,2021-10-28 03:00:00+02:00
7204,2021-10-28 05:00:00+02:00,67.05,2021-10-28 04:00:00+02:00
7205,2021-10-28 06:00:00+02:00,66.14,2021-10-28 05:00:00+02:00
7206,2021-10-28 07:00:00+02:00,76.18,2021-10-28 06:00:00+02:00
7207,2021-10-28 08:00:00+02:00,78.54,2021-10-28 07:00:00+02:00
7208,2021-10-28 09:00:00+02:00,80.7,2021-10-28 08:00:00+02:00
7209,2021-10-28 10:00:00+02:00,78.68,2021-10-28 09:00:00+02:00
7210,2021-10-28 11:00:00+02:00,78.36,2021-10-28 10:00:00+02:00
7211,2021-10-28 12:00:00+02:00,78.09,2021-10-28 11:00:00+02:00
7212,2021-10-28 13:00:00+02:00,77.69,2021-10-28 12:00:00+02:00
7213,2021-10-28 14:00:00+02:00,77.55,2021-10-28 13:00:00+02:00
7214,2021-10-28 15:00:00+02:00,77.69,2021-10-28 14:00:00+02:00
7215,2021-10-28 16:00:00+02:00,77.97,2021-10-28 15:00:00+02:00
7216,2021-10-28 17:00:00+02:00,78.66,2021-10-28 16:00:00+02:00
7217,2021-10-28 18:00:00+02:00,83.82,2021-10-28 17:00:00+02:00
7218,2021-10-28 19:00:00+02:00,84.65,2021-10-28 18:00:00+02:00
7219,2021-10-28 20:00:00+02:00,80.12,2021-10-28 19:00:00+02:00
7220,2021-10-28 21:00:00+02:00,78.08,2021-10-28 20:00:00+02:00
7221,2021-10-28 22:00:00+02:00,77.08,2021-10-28 21:00:00+02:00
7222,2021-10-28 23:00:00+02:00,71.44,2021-10-28 22:00:00+02:00
7223,2021-10-29 00:00:00+02:00,66.57,2021-10-28 23:00:00+02:00
7224,2021-10-29 01:00:00+02:00,68.37,2021-10-29 00:00:00+02:00
7225,2021-10-29 02:00:00+02:00,68.37,2021-10-29 01:00:00+02:00
7226,2021-10-29 03:00:00+02:00,69.8,2021-10-29 02:00:00+02:00
7227,2021-10-29 04:00:00+02:00,65.61,2021-10-29 03:00:00+02:00
7228,2021-10-29 05:00:00+02:00,70.05,2021-10-29 04:00:00+02:00
7229,2021-10-29 06:00:00+02:00,75.13,2021-10-29 05:00:00+02:00
7230,2021-10-29 07:00:00+02:00,75.96,2021-10-29 06:00:00+02:00
7231,2021-10-29 08:00:00+02:00,84.43,2021-10-29 07:00:00+02:00
7232,2021-10-29 09:00:00+02:00,90.87,2021-10-29 08:00:00+02:00
7233,2021-10-29 10:00:00+02:00,87.84,2021-10-29 09:00:00+02:00
7234,2021-10-29 11:00:00+02:00,85.53,2021-10-29 10:00:00+02:00
7235,2021-10-29 12:00:00+02:00,84.0,2021-10-29 11:00:00+02:00
7236,2021-10-29 13:00:00+02:00,80.24,2021-10-29 12:00:00+02:00
7237,2021-10-29 14:00:00+02:00,76.63,2021-10-29 13:00:00+02:00
7238,2021-10-29 15:00:00+02:00,75.76,2021-10-29 14:00:00+02:00
7239,2021-10-29 16:00:00+02:00,76.25,2021-10-29 15:00:00+02:00
7240,2021-10-29 17:00:00+02:00,77.15,2021-10-29 16:00:00+02:00
7241,2021-10-29 18:00:00+02:00,84.74,2021-10-29 17:00:00+02:00
7242,2021-10-29 19:00:00+02:00,90.82,2021-10-29 18:00:00+02:00
7243,2021-10-29 20:00:00+02:00,84.12,2021-10-29 19:00:00+02:00
7244,2021-10-29 21:00:00+02:00,77.21,2021-10-29 20:00:00+02:00
7245,2021-10-29 22:00:00+02:00,75.26,2021-10-29 21:00:00+02:00
7246,2021-10-29 23:00:00+02:00,74.9,2021-10-29 22:00:00+02:00
7247,2021-10-30 00:00:00+02:00,65.89,2021-10-29 23:00:00+02:00
7248,2021-10-30 01:00:00+02:00,68.12,2021-10-30 00:00:00+02:00
7249,2021-10-30 02:00:00+02:00,68.18,2021-10-30 01:00:00+02:00
7250,2021-10-30 03:00:00+02:00,68.88,2021-10-30 02:00:00+02:00
7251,2021-10-30 04:00:00+02:00,66.09,2021-10-30 03:00:00+02:00
7252,2021-10-30 05:00:00+02:00,66.41,2021-10-30 04:00:00+02:00
7253,2021-10-30 06:00:00+02:00,73.09,2021-10-30 05:00:00+02:00
7254,2021-10-30 07:00:00+02:00,74.9,2021-10-30 06:00:00+02:00
7255,2021-10-30 08:00:00+02:00,77.57,2021-10-30 07:00:00+02:00
7256,2021-10-30 09:00:00+02:00,81.73,2021-10-30 08:00:00+02:00
7257,2021-10-30 10:00:00+02:00,83.0,2021-10-30 09:00:00+02:00
7258,2021-10-30 11:00:00+02:00,85.42,2021-10-30 10:00:00+02:00
7259,2021-10-30 12:00:00+02:00,84.77,2021-10-30 11:00:00+02:00
7260,2021-10-30 13:00:00+02:00,76.69,2021-10-30 12:00:00+02:00
7261,2021-10-30 14:00:00+02:00,74.32,2021-10-30 13:00:00+02:00
7262,2021-10-30 15:00:00+02:00,67.72,2021-10-30 14:00:00+02:00
7263,2021-10-30 16:00:00+02:00,67.73,2021-10-30 15:00:00+02:00
7264,2021-10-30 17:00:00+02:00,73.11,2021-10-30 16:00:00+02:00
7265,2021-10-30 18:00:00+02:00,71.24,2021-10-30 17:00:00+02:00
7266,2021-10-30 19:00:00+02:00,75.84,2021-10-30 18:00:00+02:00
7267,2021-10-30 20:00:00+02:00,72.39,2021-10-30 19:00:00+02:00
7268,2021-10-30 21:00:00+02:00,68.34,2021-10-30 20:00:00+02:00
7269,2021-10-30 22:00:00+02:00,67.59,2021-10-30 21:00:00+02:00
7270,2021-10-30 23:00:00+02:00,67.15,2021-10-30 22:00:00+02:00
7271,2021-10-31 00:00:00+02:00,57.38,2021-10-30 23:00:00+02:00
7272,2021-10-31 01:00:00+02:00,60.16,2021-10-31 00:00:00+02:00
7273,2021-10-31 02:00:00+01:00,61.51,2021-10-31 01:00:00+02:00
7274,2021-10-31 03:00:00+01:00,69.46,2021-10-31 02:00:00+01:00
7275,2021-10-31 03:00:00+01:00,64.89,2021-10-31 02:00:00+01:00
7276,2021-10-31 04:00:00+01:00,57.46,2021-10-31 03:00:00+01:00
7277,2021-10-31 05:00:00+01:00,59.01,2021-10-31 04:00:00+01:00
7278,2021-10-31 06:00:00+01:00,54.11,2021-10-31 05:00:00+01:00
7279,2021-10-31 07:00:00+01:00,55.06,2021-10-31 06:00:00+01:00
7280,2021-10-31 08:00:00+01:00,57.14,2021-10-31 07:00:00+01:00
7281,2021-10-31 09:00:00+01:00,61.46,2021-10-31 08:00:00+01:00
7282,2021-10-31 10:00:00+01:00,71.25,2021-10-31 09:00:00+01:00
7283,2021-10-31 11:00:00+01:00,65.4,2021-10-31 10:00:00+01:00
7284,2021-10-31 12:00:00+01:00,65.31,2021-10-31 11:00:00+01:00
7285,2021-10-31 13:00:00+01:00,62.04,2021-10-31 12:00:00+01:00
7286,2021-10-31 14:00:00+01:00,56.47,2021-10-31 13:00:00+01:00
7287,2021-10-31 15:00:00+01:00,56.49,2021-10-31 14:00:00+01:00
7288,2021-10-31 16:00:00+01:00,63.48,2021-10-31 15:00:00+01:00
7289,2021-10-31 17:00:00+01:00,70.34,2021-10-31 16:00:00+01:00
7290,2021-10-31 18:00:00+01:00,77.31,2021-10-31 17:00:00+01:00
7291,2021-10-31 19:00:00+01:00,72.83,2021-10-31 18:00:00+01:00
7292,2021-10-31 20:00:00+01:00,62.61,2021-10-31 19:00:00+01:00
7293,2021-10-31 21:00:00+01:00,54.8,2021-10-31 20:00:00+01:00
7294,2021-10-31 22:00:00+01:00,54.8,2021-10-31 21:00:00+01:00
7295,2021-10-31 23:00:00+01:00,57.33,2021-10-31 22:00:00+01:00
7296,2021-11-01 00:00:00+01:00,52.53,2021-10-31 23:00:00+01:00
7297,2021-11-01 01:00:00+01:00,59.7,2021-11-01 00:00:00+01:00
7298,2021-11-01 02:00:00+01:00,52.12,2021-11-01 01:00:00+01:00
7299,2021-11-01 03:00:00+01:00,44.19,2021-11-01 02:00:00+01:00
7300,2021-11-01 04:00:00+01:00,22.18,2021-11-01 03:00:00+01:00
7301,2021-11-01 05:00:00+01:00,20.53,2021-11-01 04:00:00+01:00
7302,2021-11-01 06:00:00+01:00,42.03,2021-11-01 05:00:00+01:00
7303,2021-11-01 07:00:00+01:00,58.65,2021-11-01 06:00:00+01:00
7304,2021-11-01 08:00:00+01:00,73.57,2021-11-01 07:00:00+01:00
7305,2021-11-01 09:00:00+01:00,84.26,2021-11-01 08:00:00+01:00
7306,2021-11-01 10:00:00+01:00,81.19,2021-11-01 09:00:00+01:00
7307,2021-11-01 11:00:00+01:00,78.35,2021-11-01 10:00:00+01:00
7308,2021-11-01 12:00:00+01:00,74.07,2021-11-01 11:00:00+01:00
7309,2021-11-01 13:00:00+01:00,74.69,2021-11-01 12:00:00+01:00
7310,2021-11-01 14:00:00+01:00,76.18,2021-11-01 13:00:00+01:00
7311,2021-11-01 15:00:00+01:00,77.1,2021-11-01 14:00:00+01:00
7312,2021-11-01 16:00:00+01:00,82.32,2021-11-01 15:00:00+01:00
7313,2021-11-01 17:00:00+01:00,82.91,2021-11-01 16:00:00+01:00
7314,2021-11-01 18:00:00+01:00,89.03,2021-11-01 17:00:00+01:00
7315,2021-11-01 19:00:00+01:00,87.77,2021-11-01 18:00:00+01:00
7316,2021-11-01 20:00:00+01:00,79.88,2021-11-01 19:00:00+01:00
7317,2021-11-01 21:00:00+01:00,75.82,2021-11-01 20:00:00+01:00
7318,2021-11-01 22:00:00+01:00,74.21,2021-11-01 21:00:00+01:00
7319,2021-11-01 23:00:00+01:00,72.49,2021-11-01 22:00:00+01:00
7320,2021-11-02 00:00:00+01:00,71.03,2021-11-01 23:00:00+01:00
7321,2021-11-02 01:00:00+01:00,72.13,2021-11-02 00:00:00+01:00
7322,2021-11-02 02:00:00+01:00,72.59,2021-11-02 01:00:00+01:00
7323,2021-11-02 03:00:00+01:00,73.94,2021-11-02 02:00:00+01:00
7324,2021-11-02 04:00:00+01:00,79.91,2021-11-02 03:00:00+01:00
7325,2021-11-02 05:00:00+01:00,82.8,2021-11-02 04:00:00+01:00
7326,2021-11-02 06:00:00+01:00,86.24,2021-11-02 05:00:00+01:00
7327,2021-11-02 07:00:00+01:00,88.42,2021-11-02 06:00:00+01:00
7328,2021-11-02 08:00:00+01:00,88.88,2021-11-02 07:00:00+01:00
7329,2021-11-02 09:00:00+01:00,92.84,2021-11-02 08:00:00+01:00
7330,2021-11-02 10:00:00+01:00,89.85,2021-11-02 09:00:00+01:00
7331,2021-11-02 11:00:00+01:00,90.31,2021-11-02 10:00:00+01:00
7332,2021-11-02 12:00:00+01:00,90.49,2021-11-02 11:00:00+01:00
7333,2021-11-02 13:00:00+01:00,92.58,2021-11-02 12:00:00+01:00
7334,2021-11-02 14:00:00+01:00,94.85,2021-11-02 13:00:00+01:00
7335,2021-11-02 15:00:00+01:00,94.32,2021-11-02 14:00:00+01:00
7336,2021-11-02 16:00:00+01:00,95.24,2021-11-02 15:00:00+01:00
7337,2021-11-02 17:00:00+01:00,96.66,2021-11-02 16:00:00+01:00
7338,2021-11-02 18:00:00+01:00,96.27,2021-11-02 17:00:00+01:00
7339,2021-11-02 19:00:00+01:00,94.5,2021-11-02 18:00:00+01:00
7340,2021-11-02 20:00:00+01:00,88.64,2021-11-02 19:00:00+01:00
7341,2021-11-02 21:00:00+01:00,85.86,2021-11-02 20:00:00+01:00
7342,2021-11-02 22:00:00+01:00,83.35,2021-11-02 21:00:00+01:00
7343,2021-11-02 23:00:00+01:00,83.18,2021-11-02 22:00:00+01:00
7344,2021-11-03 00:00:00+01:00,82.76,2021-11-02 23:00:00+01:00
7345,2021-11-03 01:00:00+01:00,84.06,2021-11-03 00:00:00+01:00
7346,2021-11-03 02:00:00+01:00,83.28,2021-11-03 01:00:00+01:00
7347,2021-11-03 03:00:00+01:00,82.99,2021-11-03 02:00:00+01:00
7348,2021-11-03 04:00:00+01:00,83.06,2021-11-03 03:00:00+01:00
7349,2021-11-03 05:00:00+01:00,83.28,2021-11-03 04:00:00+01:00
7350,2021-11-03 06:00:00+01:00,85.61,2021-11-03 05:00:00+01:00
7351,2021-11-03 07:00:00+01:00,88.66,2021-11-03 06:00:00+01:00
7352,2021-11-03 08:00:00+01:00,97.43,2021-11-03 07:00:00+01:00
7353,2021-11-03 09:00:00+01:00,103.52,2021-11-03 08:00:00+01:00
7354,2021-11-03 10:00:00+01:00,98.12,2021-11-03 09:00:00+01:00
7355,2021-11-03 11:00:00+01:00,98.08,2021-11-03 10:00:00+01:00
7356,2021-11-03 12:00:00+01:00,96.66,2021-11-03 11:00:00+01:00
7357,2021-11-03 13:00:00+01:00,96.93,2021-11-03 12:00:00+01:00
7358,2021-11-03 14:00:00+01:00,99.51,2021-11-03 13:00:00+01:00
7359,2021-11-03 15:00:00+01:00,99.56,2021-11-03 14:00:00+01:00
7360,2021-11-03 16:00:00+01:00,100.72,2021-11-03 15:00:00+01:00
7361,2021-11-03 17:00:00+01:00,106.55,2021-11-03 16:00:00+01:00
7362,2021-11-03 18:00:00+01:00,117.17,2021-11-03 17:00:00+01:00
7363,2021-11-03 19:00:00+01:00,117.02,2021-11-03 18:00:00+01:00
7364,2021-11-03 20:00:00+01:00,102.07,2021-11-03 19:00:00+01:00
7365,2021-11-03 21:00:00+01:00,93.76,2021-11-03 20:00:00+01:00
7366,2021-11-03 22:00:00+01:00,91.22,2021-11-03 21:00:00+01:00
7367,2021-11-03 23:00:00+01:00,88.99,2021-11-03 22:00:00+01:00
7368,2021-11-04 00:00:00+01:00,87.67,2021-11-03 23:00:00+01:00
7369,2021-11-04 01:00:00+01:00,91.29,2021-11-04 00:00:00+01:00
7370,2021-11-04 02:00:00+01:00,90.02,2021-11-04 01:00:00+01:00
7371,2021-11-04 03:00:00+01:00,89.7,2021-11-04 02:00:00+01:00
7372,2021-11-04 04:00:00+01:00,89.88,2021-11-04 03:00:00+01:00
7373,2021-11-04 05:00:00+01:00,90.52,2021-11-04 04:00:00+01:00
7374,2021-11-04 06:00:00+01:00,93.85,2021-11-04 05:00:00+01:00
7375,2021-11-04 07:00:00+01:00,102.2,2021-11-04 06:00:00+01:00
7376,2021-11-04 08:00:00+01:00,117.74,2021-11-04 07:00:00+01:00
7377,2021-11-04 09:00:00+01:00,122.48,2021-11-04 08:00:00+01:00
7378,2021-11-04 10:00:00+01:00,122.5,2021-11-04 09:00:00+01:00
7379,2021-11-04 11:00:00+01:00,119.0,2021-11-04 10:00:00+01:00
7380,2021-11-04 12:00:00+01:00,110.92,2021-11-04 11:00:00+01:00
7381,2021-11-04 13:00:00+01:00,106.49,2021-11-04 12:00:00+01:00
7382,2021-11-04 14:00:00+01:00,106.49,2021-11-04 13:00:00+01:00
7383,2021-11-04 15:00:00+01:00,106.29,2021-11-04 14:00:00+01:00
7384,2021-11-04 16:00:00+01:00,110.25,2021-11-04 15:00:00+01:00
7385,2021-11-04 17:00:00+01:00,119.17,2021-11-04 16:00:00+01:00
7386,2021-11-04 18:00:00+01:00,123.12,2021-11-04 17:00:00+01:00
7387,2021-11-04 19:00:00+01:00,115.6,2021-11-04 18:00:00+01:00
7388,2021-11-04 20:00:00+01:00,100.88,2021-11-04 19:00:00+01:00
7389,2021-11-04 21:00:00+01:00,96.75,2021-11-04 20:00:00+01:00
7390,2021-11-04 22:00:00+01:00,96.31,2021-11-04 21:00:00+01:00
7391,2021-11-04 23:00:00+01:00,95.2,2021-11-04 22:00:00+01:00
7392,2021-11-05 00:00:00+01:00,91.63,2021-11-04 23:00:00+01:00
7393,2021-11-05 01:00:00+01:00,91.44,2021-11-05 00:00:00+01:00
7394,2021-11-05 02:00:00+01:00,86.29,2021-11-05 01:00:00+01:00
7395,2021-11-05 03:00:00+01:00,86.0,2021-11-05 02:00:00+01:00
7396,2021-11-05 04:00:00+01:00,85.77,2021-11-05 03:00:00+01:00
7397,2021-11-05 05:00:00+01:00,85.7,2021-11-05 04:00:00+01:00
7398,2021-11-05 06:00:00+01:00,86.74,2021-11-05 05:00:00+01:00
7399,2021-11-05 07:00:00+01:00,93.78,2021-11-05 06:00:00+01:00
7400,2021-11-05 08:00:00+01:00,98.97,2021-11-05 07:00:00+01:00
7401,2021-11-05 09:00:00+01:00,101.15,2021-11-05 08:00:00+01:00
7402,2021-11-05 10:00:00+01:00,99.29,2021-11-05 09:00:00+01:00
7403,2021-11-05 11:00:00+01:00,96.05,2021-11-05 10:00:00+01:00
7404,2021-11-05 12:00:00+01:00,91.98,2021-11-05 11:00:00+01:00
7405,2021-11-05 13:00:00+01:00,86.47,2021-11-05 12:00:00+01:00
7406,2021-11-05 14:00:00+01:00,84.9,2021-11-05 13:00:00+01:00
7407,2021-11-05 15:00:00+01:00,84.46,2021-11-05 14:00:00+01:00
7408,2021-11-05 16:00:00+01:00,84.51,2021-11-05 15:00:00+01:00
7409,2021-11-05 17:00:00+01:00,86.82,2021-11-05 16:00:00+01:00
7410,2021-11-05 18:00:00+01:00,89.73,2021-11-05 17:00:00+01:00
7411,2021-11-05 19:00:00+01:00,87.5,2021-11-05 18:00:00+01:00
7412,2021-11-05 20:00:00+01:00,84.45,2021-11-05 19:00:00+01:00
7413,2021-11-05 21:00:00+01:00,81.09,2021-11-05 20:00:00+01:00
7414,2021-11-05 22:00:00+01:00,79.1,2021-11-05 21:00:00+01:00
7415,2021-11-05 23:00:00+01:00,77.88,2021-11-05 22:00:00+01:00
7416,2021-11-06 00:00:00+01:00,77.45,2021-11-05 23:00:00+01:00
7417,2021-11-06 01:00:00+01:00,77.87,2021-11-06 00:00:00+01:00
7418,2021-11-06 02:00:00+01:00,77.03,2021-11-06 01:00:00+01:00
7419,2021-11-06 03:00:00+01:00,76.2,2021-11-06 02:00:00+01:00
7420,2021-11-06 04:00:00+01:00,74.79,2021-11-06 03:00:00+01:00
7421,2021-11-06 05:00:00+01:00,77.29,2021-11-06 04:00:00+01:00
7422,2021-11-06 06:00:00+01:00,77.72,2021-11-06 05:00:00+01:00
7423,2021-11-06 07:00:00+01:00,77.41,2021-11-06 06:00:00+01:00
7424,2021-11-06 08:00:00+01:00,78.07,2021-11-06 07:00:00+01:00
7425,2021-11-06 09:00:00+01:00,79.91,2021-11-06 08:00:00+01:00
7426,2021-11-06 10:00:00+01:00,82.7,2021-11-06 09:00:00+01:00
7427,2021-11-06 11:00:00+01:00,83.0,2021-11-06 10:00:00+01:00
7428,2021-11-06 12:00:00+01:00,80.71,2021-11-06 11:00:00+01:00
7429,2021-11-06 13:00:00+01:00,77.8,2021-11-06 12:00:00+01:00
7430,2021-11-06 14:00:00+01:00,77.76,2021-11-06 13:00:00+01:00
7431,2021-11-06 15:00:00+01:00,78.02,2021-11-06 14:00:00+01:00
7432,2021-11-06 16:00:00+01:00,79.59,2021-11-06 15:00:00+01:00
7433,2021-11-06 17:00:00+01:00,81.09,2021-11-06 16:00:00+01:00
7434,2021-11-06 18:00:00+01:00,82.16,2021-11-06 17:00:00+01:00
7435,2021-11-06 19:00:00+01:00,80.95,2021-11-06 18:00:00+01:00
7436,2021-11-06 20:00:00+01:00,78.23,2021-11-06 19:00:00+01:00
7437,2021-11-06 21:00:00+01:00,76.11,2021-11-06 20:00:00+01:00
7438,2021-11-06 22:00:00+01:00,70.92,2021-11-06 21:00:00+01:00
7439,2021-11-06 23:00:00+01:00,69.69,2021-11-06 22:00:00+01:00
7440,2021-11-07 00:00:00+01:00,67.34,2021-11-06 23:00:00+01:00
7441,2021-11-07 01:00:00+01:00,69.39,2021-11-07 00:00:00+01:00
7442,2021-11-07 02:00:00+01:00,63.95,2021-11-07 01:00:00+01:00
7443,2021-11-07 03:00:00+01:00,52.46,2021-11-07 02:00:00+01:00
7444,2021-11-07 04:00:00+01:00,37.13,2021-11-07 03:00:00+01:00
7445,2021-11-07 05:00:00+01:00,28.32,2021-11-07 04:00:00+01:00
7446,2021-11-07 06:00:00+01:00,41.66,2021-11-07 05:00:00+01:00
7447,2021-11-07 07:00:00+01:00,59.29,2021-11-07 06:00:00+01:00
7448,2021-11-07 08:00:00+01:00,59.38,2021-11-07 07:00:00+01:00
7449,2021-11-07 09:00:00+01:00,68.44,2021-11-07 08:00:00+01:00
7450,2021-11-07 10:00:00+01:00,73.41,2021-11-07 09:00:00+01:00
7451,2021-11-07 11:00:00+01:00,76.49,2021-11-07 10:00:00+01:00
7452,2021-11-07 12:00:00+01:00,77.08,2021-11-07 11:00:00+01:00
7453,2021-11-07 13:00:00+01:00,75.78,2021-11-07 12:00:00+01:00
7454,2021-11-07 14:00:00+01:00,73.21,2021-11-07 13:00:00+01:00
7455,2021-11-07 15:00:00+01:00,76.04,2021-11-07 14:00:00+01:00
7456,2021-11-07 16:00:00+01:00,76.96,2021-11-07 15:00:00+01:00
7457,2021-11-07 17:00:00+01:00,78.72,2021-11-07 16:00:00+01:00
7458,2021-11-07 18:00:00+01:00,82.89,2021-11-07 17:00:00+01:00
7459,2021-11-07 19:00:00+01:00,82.51,2021-11-07 18:00:00+01:00
7460,2021-11-07 20:00:00+01:00,83.97,2021-11-07 19:00:00+01:00
7461,2021-11-07 21:00:00+01:00,82.03,2021-11-07 20:00:00+01:00
7462,2021-11-07 22:00:00+01:00,78.36,2021-11-07 21:00:00+01:00
7463,2021-11-07 23:00:00+01:00,78.03,2021-11-07 22:00:00+01:00
7464,2021-11-08 00:00:00+01:00,77.98,2021-11-07 23:00:00+01:00
7465,2021-11-08 01:00:00+01:00,76.92,2021-11-08 00:00:00+01:00
7466,2021-11-08 02:00:00+01:00,76.41,2021-11-08 01:00:00+01:00
7467,2021-11-08 03:00:00+01:00,76.28,2021-11-08 02:00:00+01:00
7468,2021-11-08 04:00:00+01:00,77.69,2021-11-08 03:00:00+01:00
7469,2021-11-08 05:00:00+01:00,82.92,2021-11-08 04:00:00+01:00
7470,2021-11-08 06:00:00+01:00,88.78,2021-11-08 05:00:00+01:00
7471,2021-11-08 07:00:00+01:00,97.67,2021-11-08 06:00:00+01:00
7472,2021-11-08 08:00:00+01:00,113.39,2021-11-08 07:00:00+01:00
7473,2021-11-08 09:00:00+01:00,128.48,2021-11-08 08:00:00+01:00
7474,2021-11-08 10:00:00+01:00,129.16,2021-11-08 09:00:00+01:00
7475,2021-11-08 11:00:00+01:00,123.62,2021-11-08 10:00:00+01:00
7476,2021-11-08 12:00:00+01:00,116.46,2021-11-08 11:00:00+01:00
7477,2021-11-08 13:00:00+01:00,108.43,2021-11-08 12:00:00+01:00
7478,2021-11-08 14:00:00+01:00,112.36,2021-11-08 13:00:00+01:00
7479,2021-11-08 15:00:00+01:00,116.18,2021-11-08 14:00:00+01:00
7480,2021-11-08 16:00:00+01:00,126.11,2021-11-08 15:00:00+01:00
7481,2021-11-08 17:00:00+01:00,219.69,2021-11-08 16:00:00+01:00
7482,2021-11-08 18:00:00+01:00,277.83,2021-11-08 17:00:00+01:00
7483,2021-11-08 19:00:00+01:00,266.86,2021-11-08 18:00:00+01:00
7484,2021-11-08 20:00:00+01:00,122.01,2021-11-08 19:00:00+01:00
7485,2021-11-08 21:00:00+01:00,103.89,2021-11-08 20:00:00+01:00
7486,2021-11-08 22:00:00+01:00,100.36,2021-11-08 21:00:00+01:00
7487,2021-11-08 23:00:00+01:00,94.87,2021-11-08 22:00:00+01:00
7488,2021-11-09 00:00:00+01:00,86.62,2021-11-08 23:00:00+01:00
7489,2021-11-09 01:00:00+01:00,87.33,2021-11-09 00:00:00+01:00
7490,2021-11-09 02:00:00+01:00,83.84,2021-11-09 01:00:00+01:00
7491,2021-11-09 03:00:00+01:00,81.83,2021-11-09 02:00:00+01:00
7492,2021-11-09 04:00:00+01:00,79.51,2021-11-09 03:00:00+01:00
7493,2021-11-09 05:00:00+01:00,77.91,2021-11-09 04:00:00+01:00
7494,2021-11-09 06:00:00+01:00,78.88,2021-11-09 05:00:00+01:00
7495,2021-11-09 07:00:00+01:00,87.51,2021-11-09 06:00:00+01:00
7496,2021-11-09 08:00:00+01:00,94.79,2021-11-09 07:00:00+01:00
7497,2021-11-09 09:00:00+01:00,95.95,2021-11-09 08:00:00+01:00
7498,2021-11-09 10:00:00+01:00,91.62,2021-11-09 09:00:00+01:00
7499,2021-11-09 11:00:00+01:00,86.33,2021-11-09 10:00:00+01:00
7500,2021-11-09 12:00:00+01:00,83.76,2021-11-09 11:00:00+01:00
7501,2021-11-09 13:00:00+01:00,81.8,2021-11-09 12:00:00+01:00
7502,2021-11-09 14:00:00+01:00,80.84,2021-11-09 13:00:00+01:00
7503,2021-11-09 15:00:00+01:00,80.61,2021-11-09 14:00:00+01:00
7504,2021-11-09 16:00:00+01:00,80.82,2021-11-09 15:00:00+01:00
7505,2021-11-09 17:00:00+01:00,83.28,2021-11-09 16:00:00+01:00
7506,2021-11-09 18:00:00+01:00,84.5,2021-11-09 17:00:00+01:00
7507,2021-11-09 19:00:00+01:00,83.22,2021-11-09 18:00:00+01:00
7508,2021-11-09 20:00:00+01:00,80.8,2021-11-09 19:00:00+01:00
7509,2021-11-09 21:00:00+01:00,77.95,2021-11-09 20:00:00+01:00
7510,2021-11-09 22:00:00+01:00,76.38,2021-11-09 21:00:00+01:00
7511,2021-11-09 23:00:00+01:00,75.14,2021-11-09 22:00:00+01:00
7512,2021-11-10 00:00:00+01:00,74.52,2021-11-09 23:00:00+01:00
7513,2021-11-10 01:00:00+01:00,78.75,2021-11-10 00:00:00+01:00
7514,2021-11-10 02:00:00+01:00,77.51,2021-11-10 01:00:00+01:00
7515,2021-11-10 03:00:00+01:00,76.53,2021-11-10 02:00:00+01:00
7516,2021-11-10 04:00:00+01:00,78.69,2021-11-10 03:00:00+01:00
7517,2021-11-10 05:00:00+01:00,79.03,2021-11-10 04:00:00+01:00
7518,2021-11-10 06:00:00+01:00,79.45,2021-11-10 05:00:00+01:00
7519,2021-11-10 07:00:00+01:00,81.09,2021-11-10 06:00:00+01:00
7520,2021-11-10 08:00:00+01:00,83.52,2021-11-10 07:00:00+01:00
7521,2021-11-10 09:00:00+01:00,89.2,2021-11-10 08:00:00+01:00
7522,2021-11-10 10:00:00+01:00,93.49,2021-11-10 09:00:00+01:00
7523,2021-11-10 11:00:00+01:00,93.09,2021-11-10 10:00:00+01:00
7524,2021-11-10 12:00:00+01:00,89.53,2021-11-10 11:00:00+01:00
7525,2021-11-10 13:00:00+01:00,89.05,2021-11-10 12:00:00+01:00
7526,2021-11-10 14:00:00+01:00,89.84,2021-11-10 13:00:00+01:00
7527,2021-11-10 15:00:00+01:00,88.98,2021-11-10 14:00:00+01:00
7528,2021-11-10 16:00:00+01:00,89.59,2021-11-10 15:00:00+01:00
7529,2021-11-10 17:00:00+01:00,93.52,2021-11-10 16:00:00+01:00
7530,2021-11-10 18:00:00+01:00,96.21,2021-11-10 17:00:00+01:00
7531,2021-11-10 19:00:00+01:00,95.99,2021-11-10 18:00:00+01:00
7532,2021-11-10 20:00:00+01:00,95.6,2021-11-10 19:00:00+01:00
7533,2021-11-10 21:00:00+01:00,93.75,2021-11-10 20:00:00+01:00
7534,2021-11-10 22:00:00+01:00,92.37,2021-11-10 21:00:00+01:00
7535,2021-11-10 23:00:00+01:00,90.12,2021-11-10 22:00:00+01:00
7536,2021-11-11 00:00:00+01:00,86.51,2021-11-10 23:00:00+01:00
7537,2021-11-11 01:00:00+01:00,88.65,2021-11-11 00:00:00+01:00
7538,2021-11-11 02:00:00+01:00,87.15,2021-11-11 01:00:00+01:00
7539,2021-11-11 03:00:00+01:00,86.58,2021-11-11 02:00:00+01:00
7540,2021-11-11 04:00:00+01:00,86.38,2021-11-11 03:00:00+01:00
7541,2021-11-11 05:00:00+01:00,86.05,2021-11-11 04:00:00+01:00
7542,2021-11-11 06:00:00+01:00,86.09,2021-11-11 05:00:00+01:00
7543,2021-11-11 07:00:00+01:00,87.91,2021-11-11 06:00:00+01:00
7544,2021-11-11 08:00:00+01:00,88.23,2021-11-11 07:00:00+01:00
7545,2021-11-11 09:00:00+01:00,90.01,2021-11-11 08:00:00+01:00
7546,2021-11-11 10:00:00+01:00,91.37,2021-11-11 09:00:00+01:00
7547,2021-11-11 11:00:00+01:00,91.22,2021-11-11 10:00:00+01:00
7548,2021-11-11 12:00:00+01:00,89.94,2021-11-11 11:00:00+01:00
7549,2021-11-11 13:00:00+01:00,88.83,2021-11-11 12:00:00+01:00
7550,2021-11-11 14:00:00+01:00,88.33,2021-11-11 13:00:00+01:00
7551,2021-11-11 15:00:00+01:00,88.88,2021-11-11 14:00:00+01:00
7552,2021-11-11 16:00:00+01:00,88.1,2021-11-11 15:00:00+01:00
7553,2021-11-11 17:00:00+01:00,89.33,2021-11-11 16:00:00+01:00
7554,2021-11-11 18:00:00+01:00,93.3,2021-11-11 17:00:00+01:00
7555,2021-11-11 19:00:00+01:00,92.7,2021-11-11 18:00:00+01:00
7556,2021-11-11 20:00:00+01:00,91.71,2021-11-11 19:00:00+01:00
7557,2021-11-11 21:00:00+01:00,90.15,2021-11-11 20:00:00+01:00
7558,2021-11-11 22:00:00+01:00,89.72,2021-11-11 21:00:00+01:00
7559,2021-11-11 23:00:00+01:00,88.47,2021-11-11 22:00:00+01:00
7560,2021-11-12 00:00:00+01:00,86.79,2021-11-11 23:00:00+01:00
7561,2021-11-12 01:00:00+01:00,90.65,2021-11-12 00:00:00+01:00
7562,2021-11-12 02:00:00+01:00,89.56,2021-11-12 01:00:00+01:00
7563,2021-11-12 03:00:00+01:00,89.03,2021-11-12 02:00:00+01:00
7564,2021-11-12 04:00:00+01:00,88.8,2021-11-12 03:00:00+01:00
7565,2021-11-12 05:00:00+01:00,89.19,2021-11-12 04:00:00+01:00
7566,2021-11-12 06:00:00+01:00,89.51,2021-11-12 05:00:00+01:00
7567,2021-11-12 07:00:00+01:00,92.3,2021-11-12 06:00:00+01:00
7568,2021-11-12 08:00:00+01:00,96.8,2021-11-12 07:00:00+01:00
7569,2021-11-12 09:00:00+01:00,99.39,2021-11-12 08:00:00+01:00
7570,2021-11-12 10:00:00+01:00,97.39,2021-11-12 09:00:00+01:00
7571,2021-11-12 11:00:00+01:00,96.08,2021-11-12 10:00:00+01:00
7572,2021-11-12 12:00:00+01:00,93.36,2021-11-12 11:00:00+01:00
7573,2021-11-12 13:00:00+01:00,93.27,2021-11-12 12:00:00+01:00
7574,2021-11-12 14:00:00+01:00,93.31,2021-11-12 13:00:00+01:00
7575,2021-11-12 15:00:00+01:00,93.24,2021-11-12 14:00:00+01:00
7576,2021-11-12 16:00:00+01:00,93.5,2021-11-12 15:00:00+01:00
7577,2021-11-12 17:00:00+01:00,97.15,2021-11-12 16:00:00+01:00
7578,2021-11-12 18:00:00+01:00,99.65,2021-11-12 17:00:00+01:00
7579,2021-11-12 19:00:00+01:00,97.44,2021-11-12 18:00:00+01:00
7580,2021-11-12 20:00:00+01:00,92.78,2021-11-12 19:00:00+01:00
7581,2021-11-12 21:00:00+01:00,86.57,2021-11-12 20:00:00+01:00
7582,2021-11-12 22:00:00+01:00,86.06,2021-11-12 21:00:00+01:00
7583,2021-11-12 23:00:00+01:00,82.92,2021-11-12 22:00:00+01:00
7584,2021-11-13 00:00:00+01:00,81.61,2021-11-12 23:00:00+01:00
7585,2021-11-13 01:00:00+01:00,81.31,2021-11-13 00:00:00+01:00
7586,2021-11-13 02:00:00+01:00,81.07,2021-11-13 01:00:00+01:00
7587,2021-11-13 03:00:00+01:00,80.89,2021-11-13 02:00:00+01:00
7588,2021-11-13 04:00:00+01:00,80.98,2021-11-13 03:00:00+01:00
7589,2021-11-13 05:00:00+01:00,81.45,2021-11-13 04:00:00+01:00
7590,2021-11-13 06:00:00+01:00,82.79,2021-11-13 05:00:00+01:00
7591,2021-11-13 07:00:00+01:00,85.7,2021-11-13 06:00:00+01:00
7592,2021-11-13 08:00:00+01:00,87.18,2021-11-13 07:00:00+01:00
7593,2021-11-13 09:00:00+01:00,91.01,2021-11-13 08:00:00+01:00
7594,2021-11-13 10:00:00+01:00,93.65,2021-11-13 09:00:00+01:00
7595,2021-11-13 11:00:00+01:00,95.78,2021-11-13 10:00:00+01:00
7596,2021-11-13 12:00:00+01:00,96.13,2021-11-13 11:00:00+01:00
7597,2021-11-13 13:00:00+01:00,95.76,2021-11-13 12:00:00+01:00
7598,2021-11-13 14:00:00+01:00,95.09,2021-11-13 13:00:00+01:00
7599,2021-11-13 15:00:00+01:00,94.86,2021-11-13 14:00:00+01:00
7600,2021-11-13 16:00:00+01:00,95.25,2021-11-13 15:00:00+01:00
7601,2021-11-13 17:00:00+01:00,97.23,2021-11-13 16:00:00+01:00
7602,2021-11-13 18:00:00+01:00,98.55,2021-11-13 17:00:00+01:00
7603,2021-11-13 19:00:00+01:00,97.69,2021-11-13 18:00:00+01:00
7604,2021-11-13 20:00:00+01:00,96.67,2021-11-13 19:00:00+01:00
7605,2021-11-13 21:00:00+01:00,95.31,2021-11-13 20:00:00+01:00
7606,2021-11-13 22:00:00+01:00,95.02,2021-11-13 21:00:00+01:00
7607,2021-11-13 23:00:00+01:00,95.52,2021-11-13 22:00:00+01:00
7608,2021-11-14 00:00:00+01:00,95.06,2021-11-13 23:00:00+01:00
7609,2021-11-14 01:00:00+01:00,97.33,2021-11-14 00:00:00+01:00
7610,2021-11-14 02:00:00+01:00,96.14,2021-11-14 01:00:00+01:00
7611,2021-11-14 03:00:00+01:00,95.78,2021-11-14 02:00:00+01:00
7612,2021-11-14 04:00:00+01:00,95.6,2021-11-14 03:00:00+01:00
7613,2021-11-14 05:00:00+01:00,95.16,2021-11-14 04:00:00+01:00
7614,2021-11-14 06:00:00+01:00,93.03,2021-11-14 05:00:00+01:00
7615,2021-11-14 07:00:00+01:00,93.11,2021-11-14 06:00:00+01:00
7616,2021-11-14 08:00:00+01:00,95.23,2021-11-14 07:00:00+01:00
7617,2021-11-14 09:00:00+01:00,96.31,2021-11-14 08:00:00+01:00
7618,2021-11-14 10:00:00+01:00,96.62,2021-11-14 09:00:00+01:00
7619,2021-11-14 11:00:00+01:00,97.58,2021-11-14 10:00:00+01:00
7620,2021-11-14 12:00:00+01:00,97.9,2021-11-14 11:00:00+01:00
7621,2021-11-14 13:00:00+01:00,96.99,2021-11-14 12:00:00+01:00
7622,2021-11-14 14:00:00+01:00,96.65,2021-11-14 13:00:00+01:00
7623,2021-11-14 15:00:00+01:00,96.68,2021-11-14 14:00:00+01:00
7624,2021-11-14 16:00:00+01:00,97.64,2021-11-14 15:00:00+01:00
7625,2021-11-14 17:00:00+01:00,102.13,2021-11-14 16:00:00+01:00
7626,2021-11-14 18:00:00+01:00,106.34,2021-11-14 17:00:00+01:00
7627,2021-11-14 19:00:00+01:00,102.53,2021-11-14 18:00:00+01:00
7628,2021-11-14 20:00:00+01:00,99.34,2021-11-14 19:00:00+01:00
7629,2021-11-14 21:00:00+01:00,96.66,2021-11-14 20:00:00+01:00
7630,2021-11-14 22:00:00+01:00,96.62,2021-11-14 21:00:00+01:00
7631,2021-11-14 23:00:00+01:00,93.67,2021-11-14 22:00:00+01:00
7632,2021-11-15 00:00:00+01:00,92.35,2021-11-14 23:00:00+01:00
7633,2021-11-15 01:00:00+01:00,92.18,2021-11-15 00:00:00+01:00
7634,2021-11-15 02:00:00+01:00,90.53,2021-11-15 01:00:00+01:00
7635,2021-11-15 03:00:00+01:00,90.38,2021-11-15 02:00:00+01:00
7636,2021-11-15 04:00:00+01:00,90.46,2021-11-15 03:00:00+01:00
7637,2021-11-15 05:00:00+01:00,91.23,2021-11-15 04:00:00+01:00
7638,2021-11-15 06:00:00+01:00,92.88,2021-11-15 05:00:00+01:00
7639,2021-11-15 07:00:00+01:00,97.54,2021-11-15 06:00:00+01:00
7640,2021-11-15 08:00:00+01:00,99.9,2021-11-15 07:00:00+01:00
7641,2021-11-15 09:00:00+01:00,101.6,2021-11-15 08:00:00+01:00
7642,2021-11-15 10:00:00+01:00,99.46,2021-11-15 09:00:00+01:00
7643,2021-11-15 11:00:00+01:00,99.0,2021-11-15 10:00:00+01:00
7644,2021-11-15 12:00:00+01:00,97.85,2021-11-15 11:00:00+01:00
7645,2021-11-15 13:00:00+01:00,97.91,2021-11-15 12:00:00+01:00
7646,2021-11-15 14:00:00+01:00,98.97,2021-11-15 13:00:00+01:00
7647,2021-11-15 15:00:00+01:00,99.28,2021-11-15 14:00:00+01:00
7648,2021-11-15 16:00:00+01:00,100.08,2021-11-15 15:00:00+01:00
7649,2021-11-15 17:00:00+01:00,101.77,2021-11-15 16:00:00+01:00
7650,2021-11-15 18:00:00+01:00,105.71,2021-11-15 17:00:00+01:00
7651,2021-11-15 19:00:00+01:00,101.16,2021-11-15 18:00:00+01:00
7652,2021-11-15 20:00:00+01:00,97.38,2021-11-15 19:00:00+01:00
7653,2021-11-15 21:00:00+01:00,95.58,2021-11-15 20:00:00+01:00
7654,2021-11-15 22:00:00+01:00,95.55,2021-11-15 21:00:00+01:00
7655,2021-11-15 23:00:00+01:00,93.5,2021-11-15 22:00:00+01:00
7656,2021-11-16 00:00:00+01:00,92.69,2021-11-15 23:00:00+01:00
7657,2021-11-16 01:00:00+01:00,95.49,2021-11-16 00:00:00+01:00
7658,2021-11-16 02:00:00+01:00,93.8,2021-11-16 01:00:00+01:00
7659,2021-11-16 03:00:00+01:00,93.05,2021-11-16 02:00:00+01:00
7660,2021-11-16 04:00:00+01:00,92.88,2021-11-16 03:00:00+01:00
7661,2021-11-16 05:00:00+01:00,93.05,2021-11-16 04:00:00+01:00
7662,2021-11-16 06:00:00+01:00,94.63,2021-11-16 05:00:00+01:00
7663,2021-11-16 07:00:00+01:00,95.23,2021-11-16 06:00:00+01:00
7664,2021-11-16 08:00:00+01:00,98.6,2021-11-16 07:00:00+01:00
7665,2021-11-16 09:00:00+01:00,100.82,2021-11-16 08:00:00+01:00
7666,2021-11-16 10:00:00+01:00,98.72,2021-11-16 09:00:00+01:00
7667,2021-11-16 11:00:00+01:00,98.62,2021-11-16 10:00:00+01:00
7668,2021-11-16 12:00:00+01:00,98.11,2021-11-16 11:00:00+01:00
7669,2021-11-16 13:00:00+01:00,97.65,2021-11-16 12:00:00+01:00
7670,2021-11-16 14:00:00+01:00,97.55,2021-11-16 13:00:00+01:00
7671,2021-11-16 15:00:00+01:00,96.87,2021-11-16 14:00:00+01:00
7672,2021-11-16 16:00:00+01:00,97.9,2021-11-16 15:00:00+01:00
7673,2021-11-16 17:00:00+01:00,98.17,2021-11-16 16:00:00+01:00
7674,2021-11-16 18:00:00+01:00,99.32,2021-11-16 17:00:00+01:00
7675,2021-11-16 19:00:00+01:00,97.75,2021-11-16 18:00:00+01:00
7676,2021-11-16 20:00:00+01:00,94.1,2021-11-16 19:00:00+01:00
7677,2021-11-16 21:00:00+01:00,93.46,2021-11-16 20:00:00+01:00
7678,2021-11-16 22:00:00+01:00,93.17,2021-11-16 21:00:00+01:00
7679,2021-11-16 23:00:00+01:00,91.93,2021-11-16 22:00:00+01:00
7680,2021-11-17 00:00:00+01:00,88.95,2021-11-16 23:00:00+01:00
7681,2021-11-17 01:00:00+01:00,92.86,2021-11-17 00:00:00+01:00
7682,2021-11-17 02:00:00+01:00,91.48,2021-11-17 01:00:00+01:00
7683,2021-11-17 03:00:00+01:00,88.44,2021-11-17 02:00:00+01:00
7684,2021-11-17 04:00:00+01:00,86.71,2021-11-17 03:00:00+01:00
7685,2021-11-17 05:00:00+01:00,86.78,2021-11-17 04:00:00+01:00
7686,2021-11-17 06:00:00+01:00,87.33,2021-11-17 05:00:00+01:00
7687,2021-11-17 07:00:00+01:00,89.22,2021-11-17 06:00:00+01:00
7688,2021-11-17 08:00:00+01:00,93.02,2021-11-17 07:00:00+01:00
7689,2021-11-17 09:00:00+01:00,95.03,2021-11-17 08:00:00+01:00
7690,2021-11-17 10:00:00+01:00,94.98,2021-11-17 09:00:00+01:00
7691,2021-11-17 11:00:00+01:00,94.21,2021-11-17 10:00:00+01:00
7692,2021-11-17 12:00:00+01:00,92.55,2021-11-17 11:00:00+01:00
7693,2021-11-17 13:00:00+01:00,90.11,2021-11-17 12:00:00+01:00
7694,2021-11-17 14:00:00+01:00,88.79,2021-11-17 13:00:00+01:00
7695,2021-11-17 15:00:00+01:00,88.26,2021-11-17 14:00:00+01:00
7696,2021-11-17 16:00:00+01:00,88.97,2021-11-17 15:00:00+01:00
7697,2021-11-17 17:00:00+01:00,91.0,2021-11-17 16:00:00+01:00
7698,2021-11-17 18:00:00+01:00,92.93,2021-11-17 17:00:00+01:00
7699,2021-11-17 19:00:00+01:00,89.83,2021-11-17 18:00:00+01:00
7700,2021-11-17 20:00:00+01:00,86.73,2021-11-17 19:00:00+01:00
7701,2021-11-17 21:00:00+01:00,84.71,2021-11-17 20:00:00+01:00
7702,2021-11-17 22:00:00+01:00,83.9,2021-11-17 21:00:00+01:00
7703,2021-11-17 23:00:00+01:00,83.18,2021-11-17 22:00:00+01:00
7704,2021-11-18 00:00:00+01:00,82.52,2021-11-17 23:00:00+01:00
7705,2021-11-18 01:00:00+01:00,83.67,2021-11-18 00:00:00+01:00
7706,2021-11-18 02:00:00+01:00,83.36,2021-11-18 01:00:00+01:00
7707,2021-11-18 03:00:00+01:00,83.34,2021-11-18 02:00:00+01:00
7708,2021-11-18 04:00:00+01:00,83.82,2021-11-18 03:00:00+01:00
7709,2021-11-18 05:00:00+01:00,84.78,2021-11-18 04:00:00+01:00
7710,2021-11-18 06:00:00+01:00,85.81,2021-11-18 05:00:00+01:00
7711,2021-11-18 07:00:00+01:00,90.13,2021-11-18 06:00:00+01:00
7712,2021-11-18 08:00:00+01:00,98.96,2021-11-18 07:00:00+01:00
7713,2021-11-18 09:00:00+01:00,102.7,2021-11-18 08:00:00+01:00
7714,2021-11-18 10:00:00+01:00,98.51,2021-11-18 09:00:00+01:00
7715,2021-11-18 11:00:00+01:00,95.8,2021-11-18 10:00:00+01:00
7716,2021-11-18 12:00:00+01:00,92.79,2021-11-18 11:00:00+01:00
7717,2021-11-18 13:00:00+01:00,90.03,2021-11-18 12:00:00+01:00
7718,2021-11-18 14:00:00+01:00,89.63,2021-11-18 13:00:00+01:00
7719,2021-11-18 15:00:00+01:00,88.7,2021-11-18 14:00:00+01:00
7720,2021-11-18 16:00:00+01:00,89.83,2021-11-18 15:00:00+01:00
7721,2021-11-18 17:00:00+01:00,91.31,2021-11-18 16:00:00+01:00
7722,2021-11-18 18:00:00+01:00,90.86,2021-11-18 17:00:00+01:00
7723,2021-11-18 19:00:00+01:00,88.39,2021-11-18 18:00:00+01:00
7724,2021-11-18 20:00:00+01:00,86.66,2021-11-18 19:00:00+01:00
7725,2021-11-18 21:00:00+01:00,86.17,2021-11-18 20:00:00+01:00
7726,2021-11-18 22:00:00+01:00,85.42,2021-11-18 21:00:00+01:00
7727,2021-11-18 23:00:00+01:00,85.23,2021-11-18 22:00:00+01:00
7728,2021-11-19 00:00:00+01:00,82.33,2021-11-18 23:00:00+01:00
7729,2021-11-19 01:00:00+01:00,77.56,2021-11-19 00:00:00+01:00
7730,2021-11-19 02:00:00+01:00,73.76,2021-11-19 01:00:00+01:00
7731,2021-11-19 03:00:00+01:00,69.19,2021-11-19 02:00:00+01:00
7732,2021-11-19 04:00:00+01:00,68.9,2021-11-19 03:00:00+01:00
7733,2021-11-19 05:00:00+01:00,77.64,2021-11-19 04:00:00+01:00
7734,2021-11-19 06:00:00+01:00,82.29,2021-11-19 05:00:00+01:00
7735,2021-11-19 07:00:00+01:00,85.58,2021-11-19 06:00:00+01:00
7736,2021-11-19 08:00:00+01:00,86.1,2021-11-19 07:00:00+01:00
7737,2021-11-19 09:00:00+01:00,86.49,2021-11-19 08:00:00+01:00
7738,2021-11-19 10:00:00+01:00,86.27,2021-11-19 09:00:00+01:00
7739,2021-11-19 11:00:00+01:00,86.1,2021-11-19 10:00:00+01:00
7740,2021-11-19 12:00:00+01:00,85.96,2021-11-19 11:00:00+01:00
7741,2021-11-19 13:00:00+01:00,85.77,2021-11-19 12:00:00+01:00
7742,2021-11-19 14:00:00+01:00,85.61,2021-11-19 13:00:00+01:00
7743,2021-11-19 15:00:00+01:00,85.52,2021-11-19 14:00:00+01:00
7744,2021-11-19 16:00:00+01:00,85.53,2021-11-19 15:00:00+01:00
7745,2021-11-19 17:00:00+01:00,85.88,2021-11-19 16:00:00+01:00
7746,2021-11-19 18:00:00+01:00,85.96,2021-11-19 17:00:00+01:00
7747,2021-11-19 19:00:00+01:00,85.84,2021-11-19 18:00:00+01:00
7748,2021-11-19 20:00:00+01:00,85.66,2021-11-19 19:00:00+01:00
7749,2021-11-19 21:00:00+01:00,85.66,2021-11-19 20:00:00+01:00
7750,2021-11-19 22:00:00+01:00,85.6,2021-11-19 21:00:00+01:00
7751,2021-11-19 23:00:00+01:00,85.76,2021-11-19 22:00:00+01:00
7752,2021-11-20 00:00:00+01:00,85.66,2021-11-19 23:00:00+01:00
7753,2021-11-20 01:00:00+01:00,89.01,2021-11-20 00:00:00+01:00
7754,2021-11-20 02:00:00+01:00,88.78,2021-11-20 01:00:00+01:00
7755,2021-11-20 03:00:00+01:00,88.71,2021-11-20 02:00:00+01:00
7756,2021-11-20 04:00:00+01:00,88.69,2021-11-20 03:00:00+01:00
7757,2021-11-20 05:00:00+01:00,88.78,2021-11-20 04:00:00+01:00
7758,2021-11-20 06:00:00+01:00,88.79,2021-11-20 05:00:00+01:00
7759,2021-11-20 07:00:00+01:00,88.8,2021-11-20 06:00:00+01:00
7760,2021-11-20 08:00:00+01:00,89.4,2021-11-20 07:00:00+01:00
7761,2021-11-20 09:00:00+01:00,89.79,2021-11-20 08:00:00+01:00
7762,2021-11-20 10:00:00+01:00,89.88,2021-11-20 09:00:00+01:00
7763,2021-11-20 11:00:00+01:00,91.14,2021-11-20 10:00:00+01:00
7764,2021-11-20 12:00:00+01:00,90.46,2021-11-20 11:00:00+01:00
7765,2021-11-20 13:00:00+01:00,89.79,2021-11-20 12:00:00+01:00
7766,2021-11-20 14:00:00+01:00,89.42,2021-11-20 13:00:00+01:00
7767,2021-11-20 15:00:00+01:00,89.53,2021-11-20 14:00:00+01:00
7768,2021-11-20 16:00:00+01:00,89.74,2021-11-20 15:00:00+01:00
7769,2021-11-20 17:00:00+01:00,91.44,2021-11-20 16:00:00+01:00
7770,2021-11-20 18:00:00+01:00,90.65,2021-11-20 17:00:00+01:00
7771,2021-11-20 19:00:00+01:00,90.48,2021-11-20 18:00:00+01:00
7772,2021-11-20 20:00:00+01:00,89.76,2021-11-20 19:00:00+01:00
7773,2021-11-20 21:00:00+01:00,89.18,2021-11-20 20:00:00+01:00
7774,2021-11-20 22:00:00+01:00,86.45,2021-11-20 21:00:00+01:00
7775,2021-11-20 23:00:00+01:00,88.33,2021-11-20 22:00:00+01:00
7776,2021-11-21 00:00:00+01:00,88.33,2021-11-20 23:00:00+01:00
7777,2021-11-21 01:00:00+01:00,83.5,2021-11-21 00:00:00+01:00
7778,2021-11-21 02:00:00+01:00,81.78,2021-11-21 01:00:00+01:00
7779,2021-11-21 03:00:00+01:00,80.18,2021-11-21 02:00:00+01:00
7780,2021-11-21 04:00:00+01:00,80.3,2021-11-21 03:00:00+01:00
7781,2021-11-21 05:00:00+01:00,81.69,2021-11-21 04:00:00+01:00
7782,2021-11-21 06:00:00+01:00,82.26,2021-11-21 05:00:00+01:00
7783,2021-11-21 07:00:00+01:00,85.54,2021-11-21 06:00:00+01:00
7784,2021-11-21 08:00:00+01:00,88.32,2021-11-21 07:00:00+01:00
7785,2021-11-21 09:00:00+01:00,90.62,2021-11-21 08:00:00+01:00
7786,2021-11-21 10:00:00+01:00,94.6,2021-11-21 09:00:00+01:00
7787,2021-11-21 11:00:00+01:00,94.9,2021-11-21 10:00:00+01:00
7788,2021-11-21 12:00:00+01:00,95.98,2021-11-21 11:00:00+01:00
7789,2021-11-21 13:00:00+01:00,94.83,2021-11-21 12:00:00+01:00
7790,2021-11-21 14:00:00+01:00,94.71,2021-11-21 13:00:00+01:00
7791,2021-11-21 15:00:00+01:00,96.4,2021-11-21 14:00:00+01:00
7792,2021-11-21 16:00:00+01:00,99.92,2021-11-21 15:00:00+01:00
7793,2021-11-21 17:00:00+01:00,105.62,2021-11-21 16:00:00+01:00
7794,2021-11-21 18:00:00+01:00,107.35,2021-11-21 17:00:00+01:00
7795,2021-11-21 19:00:00+01:00,104.17,2021-11-21 18:00:00+01:00
7796,2021-11-21 20:00:00+01:00,100.18,2021-11-21 19:00:00+01:00
7797,2021-11-21 21:00:00+01:00,98.9,2021-11-21 20:00:00+01:00
7798,2021-11-21 22:00:00+01:00,99.94,2021-11-21 21:00:00+01:00
7799,2021-11-21 23:00:00+01:00,98.94,2021-11-21 22:00:00+01:00
7800,2021-11-22 00:00:00+01:00,97.24,2021-11-21 23:00:00+01:00
7801,2021-11-22 01:00:00+01:00,102.3,2021-11-22 00:00:00+01:00
7802,2021-11-22 02:00:00+01:00,101.92,2021-11-22 01:00:00+01:00
7803,2021-11-22 03:00:00+01:00,102.72,2021-11-22 02:00:00+01:00
7804,2021-11-22 04:00:00+01:00,102.79,2021-11-22 03:00:00+01:00
7805,2021-11-22 05:00:00+01:00,104.51,2021-11-22 04:00:00+01:00
7806,2021-11-22 06:00:00+01:00,109.22,2021-11-22 05:00:00+01:00
7807,2021-11-22 07:00:00+01:00,177.41,2021-11-22 06:00:00+01:00
7808,2021-11-22 08:00:00+01:00,200.39,2021-11-22 07:00:00+01:00
7809,2021-11-22 09:00:00+01:00,227.84,2021-11-22 08:00:00+01:00
7810,2021-11-22 10:00:00+01:00,223.4,2021-11-22 09:00:00+01:00
7811,2021-11-22 11:00:00+01:00,130.41,2021-11-22 10:00:00+01:00
7812,2021-11-22 12:00:00+01:00,117.97,2021-11-22 11:00:00+01:00
7813,2021-11-22 13:00:00+01:00,115.94,2021-11-22 12:00:00+01:00
7814,2021-11-22 14:00:00+01:00,112.12,2021-11-22 13:00:00+01:00
7815,2021-11-22 15:00:00+01:00,111.6,2021-11-22 14:00:00+01:00
7816,2021-11-22 16:00:00+01:00,111.81,2021-11-22 15:00:00+01:00
7817,2021-11-22 17:00:00+01:00,112.74,2021-11-22 16:00:00+01:00
7818,2021-11-22 18:00:00+01:00,112.0,2021-11-22 17:00:00+01:00
7819,2021-11-22 19:00:00+01:00,109.03,2021-11-22 18:00:00+01:00
7820,2021-11-22 20:00:00+01:00,107.65,2021-11-22 19:00:00+01:00
7821,2021-11-22 21:00:00+01:00,98.37,2021-11-22 20:00:00+01:00
7822,2021-11-22 22:00:00+01:00,95.28,2021-11-22 21:00:00+01:00
7823,2021-11-22 23:00:00+01:00,91.47,2021-11-22 22:00:00+01:00
7824,2021-11-23 00:00:00+01:00,90.31,2021-11-22 23:00:00+01:00
7825,2021-11-23 01:00:00+01:00,91.78,2021-11-23 00:00:00+01:00
7826,2021-11-23 02:00:00+01:00,91.63,2021-11-23 01:00:00+01:00
7827,2021-11-23 03:00:00+01:00,91.49,2021-11-23 02:00:00+01:00
7828,2021-11-23 04:00:00+01:00,91.81,2021-11-23 03:00:00+01:00
7829,2021-11-23 05:00:00+01:00,92.45,2021-11-23 04:00:00+01:00
7830,2021-11-23 06:00:00+01:00,94.94,2021-11-23 05:00:00+01:00
7831,2021-11-23 07:00:00+01:00,111.83,2021-11-23 06:00:00+01:00
7832,2021-11-23 08:00:00+01:00,117.08,2021-11-23 07:00:00+01:00
7833,2021-11-23 09:00:00+01:00,139.5,2021-11-23 08:00:00+01:00
7834,2021-11-23 10:00:00+01:00,136.1,2021-11-23 09:00:00+01:00
7835,2021-11-23 11:00:00+01:00,128.99,2021-11-23 10:00:00+01:00
7836,2021-11-23 12:00:00+01:00,123.16,2021-11-23 11:00:00+01:00
7837,2021-11-23 13:00:00+01:00,120.9,2021-11-23 12:00:00+01:00
7838,2021-11-23 14:00:00+01:00,120.42,2021-11-23 13:00:00+01:00
7839,2021-11-23 15:00:00+01:00,120.38,2021-11-23 14:00:00+01:00
7840,2021-11-23 16:00:00+01:00,120.66,2021-11-23 15:00:00+01:00
7841,2021-11-23 17:00:00+01:00,129.46,2021-11-23 16:00:00+01:00
7842,2021-11-23 18:00:00+01:00,126.32,2021-11-23 17:00:00+01:00
7843,2021-11-23 19:00:00+01:00,115.0,2021-11-23 18:00:00+01:00
7844,2021-11-23 20:00:00+01:00,109.79,2021-11-23 19:00:00+01:00
7845,2021-11-23 21:00:00+01:00,97.86,2021-11-23 20:00:00+01:00
7846,2021-11-23 22:00:00+01:00,95.73,2021-11-23 21:00:00+01:00
7847,2021-11-23 23:00:00+01:00,94.08,2021-11-23 22:00:00+01:00
7848,2021-11-24 00:00:00+01:00,92.48,2021-11-23 23:00:00+01:00
7849,2021-11-24 01:00:00+01:00,95.19,2021-11-24 00:00:00+01:00
7850,2021-11-24 02:00:00+01:00,93.93,2021-11-24 01:00:00+01:00
7851,2021-11-24 03:00:00+01:00,93.61,2021-11-24 02:00:00+01:00
7852,2021-11-24 04:00:00+01:00,93.89,2021-11-24 03:00:00+01:00
7853,2021-11-24 05:00:00+01:00,96.25,2021-11-24 04:00:00+01:00
7854,2021-11-24 06:00:00+01:00,101.74,2021-11-24 05:00:00+01:00
7855,2021-11-24 07:00:00+01:00,107.41,2021-11-24 06:00:00+01:00
7856,2021-11-24 08:00:00+01:00,115.79,2021-11-24 07:00:00+01:00
7857,2021-11-24 09:00:00+01:00,118.88,2021-11-24 08:00:00+01:00
7858,2021-11-24 10:00:00+01:00,119.3,2021-11-24 09:00:00+01:00
7859,2021-11-24 11:00:00+01:00,119.62,2021-11-24 10:00:00+01:00
7860,2021-11-24 12:00:00+01:00,118.9,2021-11-24 11:00:00+01:00
7861,2021-11-24 13:00:00+01:00,118.29,2021-11-24 12:00:00+01:00
7862,2021-11-24 14:00:00+01:00,117.87,2021-11-24 13:00:00+01:00
7863,2021-11-24 15:00:00+01:00,116.92,2021-11-24 14:00:00+01:00
7864,2021-11-24 16:00:00+01:00,118.19,2021-11-24 15:00:00+01:00
7865,2021-11-24 17:00:00+01:00,120.87,2021-11-24 16:00:00+01:00
7866,2021-11-24 18:00:00+01:00,120.89,2021-11-24 17:00:00+01:00
7867,2021-11-24 19:00:00+01:00,116.24,2021-11-24 18:00:00+01:00
7868,2021-11-24 20:00:00+01:00,113.82,2021-11-24 19:00:00+01:00
7869,2021-11-24 21:00:00+01:00,106.3,2021-11-24 20:00:00+01:00
7870,2021-11-24 22:00:00+01:00,102.64,2021-11-24 21:00:00+01:00
7871,2021-11-24 23:00:00+01:00,101.46,2021-11-24 22:00:00+01:00
7872,2021-11-25 00:00:00+01:00,97.17,2021-11-24 23:00:00+01:00
7873,2021-11-25 01:00:00+01:00,99.46,2021-11-25 00:00:00+01:00
7874,2021-11-25 02:00:00+01:00,99.25,2021-11-25 01:00:00+01:00
7875,2021-11-25 03:00:00+01:00,99.78,2021-11-25 02:00:00+01:00
7876,2021-11-25 04:00:00+01:00,101.18,2021-11-25 03:00:00+01:00
7877,2021-11-25 05:00:00+01:00,102.92,2021-11-25 04:00:00+01:00
7878,2021-11-25 06:00:00+01:00,107.34,2021-11-25 05:00:00+01:00
7879,2021-11-25 07:00:00+01:00,112.5,2021-11-25 06:00:00+01:00
7880,2021-11-25 08:00:00+01:00,120.93,2021-11-25 07:00:00+01:00
7881,2021-11-25 09:00:00+01:00,127.18,2021-11-25 08:00:00+01:00
7882,2021-11-25 10:00:00+01:00,122.17,2021-11-25 09:00:00+01:00
7883,2021-11-25 11:00:00+01:00,119.64,2021-11-25 10:00:00+01:00
7884,2021-11-25 12:00:00+01:00,116.83,2021-11-25 11:00:00+01:00
7885,2021-11-25 13:00:00+01:00,114.96,2021-11-25 12:00:00+01:00
7886,2021-11-25 14:00:00+01:00,113.6,2021-11-25 13:00:00+01:00
7887,2021-11-25 15:00:00+01:00,114.29,2021-11-25 14:00:00+01:00
7888,2021-11-25 16:00:00+01:00,115.46,2021-11-25 15:00:00+01:00
7889,2021-11-25 17:00:00+01:00,118.16,2021-11-25 16:00:00+01:00
7890,2021-11-25 18:00:00+01:00,118.37,2021-11-25 17:00:00+01:00
7891,2021-11-25 19:00:00+01:00,118.42,2021-11-25 18:00:00+01:00
7892,2021-11-25 20:00:00+01:00,116.65,2021-11-25 19:00:00+01:00
7893,2021-11-25 21:00:00+01:00,114.79,2021-11-25 20:00:00+01:00
7894,2021-11-25 22:00:00+01:00,110.53,2021-11-25 21:00:00+01:00
7895,2021-11-25 23:00:00+01:00,105.97,2021-11-25 22:00:00+01:00
7896,2021-11-26 00:00:00+01:00,102.8,2021-11-25 23:00:00+01:00
7897,2021-11-26 01:00:00+01:00,104.44,2021-11-26 00:00:00+01:00
7898,2021-11-26 02:00:00+01:00,104.73,2021-11-26 01:00:00+01:00
7899,2021-11-26 03:00:00+01:00,107.4,2021-11-26 02:00:00+01:00
7900,2021-11-26 04:00:00+01:00,109.73,2021-11-26 03:00:00+01:00
7901,2021-11-26 05:00:00+01:00,110.74,2021-11-26 04:00:00+01:00
7902,2021-11-26 06:00:00+01:00,115.94,2021-11-26 05:00:00+01:00
7903,2021-11-26 07:00:00+01:00,122.68,2021-11-26 06:00:00+01:00
7904,2021-11-26 08:00:00+01:00,130.83,2021-11-26 07:00:00+01:00
7905,2021-11-26 09:00:00+01:00,131.94,2021-11-26 08:00:00+01:00
7906,2021-11-26 10:00:00+01:00,127.5,2021-11-26 09:00:00+01:00
7907,2021-11-26 11:00:00+01:00,123.16,2021-11-26 10:00:00+01:00
7908,2021-11-26 12:00:00+01:00,120.15,2021-11-26 11:00:00+01:00
7909,2021-11-26 13:00:00+01:00,118.37,2021-11-26 12:00:00+01:00
7910,2021-11-26 14:00:00+01:00,118.56,2021-11-26 13:00:00+01:00
7911,2021-11-26 15:00:00+01:00,117.86,2021-11-26 14:00:00+01:00
7912,2021-11-26 16:00:00+01:00,118.46,2021-11-26 15:00:00+01:00
7913,2021-11-26 17:00:00+01:00,121.22,2021-11-26 16:00:00+01:00
7914,2021-11-26 18:00:00+01:00,121.41,2021-11-26 17:00:00+01:00
7915,2021-11-26 19:00:00+01:00,120.86,2021-11-26 18:00:00+01:00
7916,2021-11-26 20:00:00+01:00,117.92,2021-11-26 19:00:00+01:00
7917,2021-11-26 21:00:00+01:00,114.72,2021-11-26 20:00:00+01:00
7918,2021-11-26 22:00:00+01:00,113.68,2021-11-26 21:00:00+01:00
7919,2021-11-26 23:00:00+01:00,110.34,2021-11-26 22:00:00+01:00
7920,2021-11-27 00:00:00+01:00,106.39,2021-11-26 23:00:00+01:00
7921,2021-11-27 01:00:00+01:00,115.75,2021-11-27 00:00:00+01:00
7922,2021-11-27 02:00:00+01:00,116.43,2021-11-27 01:00:00+01:00
7923,2021-11-27 03:00:00+01:00,117.03,2021-11-27 02:00:00+01:00
7924,2021-11-27 04:00:00+01:00,116.61,2021-11-27 03:00:00+01:00
7925,2021-11-27 05:00:00+01:00,118.18,2021-11-27 04:00:00+01:00
7926,2021-11-27 06:00:00+01:00,119.78,2021-11-27 05:00:00+01:00
7927,2021-11-27 07:00:00+01:00,119.23,2021-11-27 06:00:00+01:00
7928,2021-11-27 08:00:00+01:00,123.44,2021-11-27 07:00:00+01:00
7929,2021-11-27 09:00:00+01:00,133.64,2021-11-27 08:00:00+01:00
7930,2021-11-27 10:00:00+01:00,139.43,2021-11-27 09:00:00+01:00
7931,2021-11-27 11:00:00+01:00,143.07,2021-11-27 10:00:00+01:00
7932,2021-11-27 12:00:00+01:00,149.76,2021-11-27 11:00:00+01:00
7933,2021-11-27 13:00:00+01:00,142.14,2021-11-27 12:00:00+01:00
7934,2021-11-27 14:00:00+01:00,139.37,2021-11-27 13:00:00+01:00
7935,2021-11-27 15:00:00+01:00,138.31,2021-11-27 14:00:00+01:00
7936,2021-11-27 16:00:00+01:00,140.64,2021-11-27 15:00:00+01:00
7937,2021-11-27 17:00:00+01:00,203.58,2021-11-27 16:00:00+01:00
7938,2021-11-27 18:00:00+01:00,266.8,2021-11-27 17:00:00+01:00
7939,2021-11-27 19:00:00+01:00,246.31,2021-11-27 18:00:00+01:00
7940,2021-11-27 20:00:00+01:00,210.87,2021-11-27 19:00:00+01:00
7941,2021-11-27 21:00:00+01:00,155.41,2021-11-27 20:00:00+01:00
7942,2021-11-27 22:00:00+01:00,142.5,2021-11-27 21:00:00+01:00
7943,2021-11-27 23:00:00+01:00,129.96,2021-11-27 22:00:00+01:00
7944,2021-11-28 00:00:00+01:00,122.1,2021-11-27 23:00:00+01:00
7945,2021-11-28 01:00:00+01:00,181.06,2021-11-28 00:00:00+01:00
7946,2021-11-28 02:00:00+01:00,143.49,2021-11-28 01:00:00+01:00
7947,2021-11-28 03:00:00+01:00,141.9,2021-11-28 02:00:00+01:00
7948,2021-11-28 04:00:00+01:00,139.44,2021-11-28 03:00:00+01:00
7949,2021-11-28 05:00:00+01:00,143.4,2021-11-28 04:00:00+01:00
7950,2021-11-28 06:00:00+01:00,173.01,2021-11-28 05:00:00+01:00
7951,2021-11-28 07:00:00+01:00,167.64,2021-11-28 06:00:00+01:00
7952,2021-11-28 08:00:00+01:00,162.6,2021-11-28 07:00:00+01:00
7953,2021-11-28 09:00:00+01:00,184.4,2021-11-28 08:00:00+01:00
7954,2021-11-28 10:00:00+01:00,198.28,2021-11-28 09:00:00+01:00
7955,2021-11-28 11:00:00+01:00,201.28,2021-11-28 10:00:00+01:00
7956,2021-11-28 12:00:00+01:00,207.96,2021-11-28 11:00:00+01:00
7957,2021-11-28 13:00:00+01:00,208.27,2021-11-28 12:00:00+01:00
7958,2021-11-28 14:00:00+01:00,196.58,2021-11-28 13:00:00+01:00
7959,2021-11-28 15:00:00+01:00,196.64,2021-11-28 14:00:00+01:00
7960,2021-11-28 16:00:00+01:00,203.34,2021-11-28 15:00:00+01:00
7961,2021-11-28 17:00:00+01:00,215.17,2021-11-28 16:00:00+01:00
7962,2021-11-28 18:00:00+01:00,243.03,2021-11-28 17:00:00+01:00
7963,2021-11-28 19:00:00+01:00,245.82,2021-11-28 18:00:00+01:00
7964,2021-11-28 20:00:00+01:00,233.11,2021-11-28 19:00:00+01:00
7965,2021-11-28 21:00:00+01:00,194.01,2021-11-28 20:00:00+01:00
7966,2021-11-28 22:00:00+01:00,187.38,2021-11-28 21:00:00+01:00
7967,2021-11-28 23:00:00+01:00,190.73,2021-11-28 22:00:00+01:00
7968,2021-11-29 00:00:00+01:00,147.66,2021-11-28 23:00:00+01:00
7969,2021-11-29 01:00:00+01:00,154.54,2021-11-29 00:00:00+01:00
7970,2021-11-29 02:00:00+01:00,150.48,2021-11-29 01:00:00+01:00
7971,2021-11-29 03:00:00+01:00,140.36,2021-11-29 02:00:00+01:00
7972,2021-11-29 04:00:00+01:00,135.9,2021-11-29 03:00:00+01:00
7973,2021-11-29 05:00:00+01:00,142.6,2021-11-29 04:00:00+01:00
7974,2021-11-29 06:00:00+01:00,156.29,2021-11-29 05:00:00+01:00
7975,2021-11-29 07:00:00+01:00,201.56,2021-11-29 06:00:00+01:00
7976,2021-11-29 08:00:00+01:00,222.68,2021-11-29 07:00:00+01:00
7977,2021-11-29 09:00:00+01:00,326.01,2021-11-29 08:00:00+01:00
7978,2021-11-29 10:00:00+01:00,307.75,2021-11-29 09:00:00+01:00
7979,2021-11-29 11:00:00+01:00,265.21,2021-11-29 10:00:00+01:00
7980,2021-11-29 12:00:00+01:00,267.68,2021-11-29 11:00:00+01:00
7981,2021-11-29 13:00:00+01:00,284.58,2021-11-29 12:00:00+01:00
7982,2021-11-29 14:00:00+01:00,326.71,2021-11-29 13:00:00+01:00
7983,2021-11-29 15:00:00+01:00,340.19,2021-11-29 14:00:00+01:00
7984,2021-11-29 16:00:00+01:00,349.46,2021-11-29 15:00:00+01:00
7985,2021-11-29 17:00:00+01:00,357.28,2021-11-29 16:00:00+01:00
7986,2021-11-29 18:00:00+01:00,418.68,2021-11-29 17:00:00+01:00
7987,2021-11-29 19:00:00+01:00,407.04,2021-11-29 18:00:00+01:00
7988,2021-11-29 20:00:00+01:00,352.01,2021-11-29 19:00:00+01:00
7989,2021-11-29 21:00:00+01:00,307.5,2021-11-29 20:00:00+01:00
7990,2021-11-29 22:00:00+01:00,204.71,2021-11-29 21:00:00+01:00
7991,2021-11-29 23:00:00+01:00,188.37,2021-11-29 22:00:00+01:00
7992,2021-11-30 00:00:00+01:00,133.2,2021-11-29 23:00:00+01:00
7993,2021-11-30 01:00:00+01:00,121.71,2021-11-30 00:00:00+01:00
7994,2021-11-30 02:00:00+01:00,106.22,2021-11-30 01:00:00+01:00
7995,2021-11-30 03:00:00+01:00,99.58,2021-11-30 02:00:00+01:00
7996,2021-11-30 04:00:00+01:00,99.4,2021-11-30 03:00:00+01:00
7997,2021-11-30 05:00:00+01:00,99.24,2021-11-30 04:00:00+01:00
7998,2021-11-30 06:00:00+01:00,103.9,2021-11-30 05:00:00+01:00
7999,2021-11-30 07:00:00+01:00,114.78,2021-11-30 06:00:00+01:00
8000,2021-11-30 08:00:00+01:00,123.88,2021-11-30 07:00:00+01:00
8001,2021-11-30 09:00:00+01:00,125.62,2021-11-30 08:00:00+01:00
8002,2021-11-30 10:00:00+01:00,125.47,2021-11-30 09:00:00+01:00
8003,2021-11-30 11:00:00+01:00,125.42,2021-11-30 10:00:00+01:00
8004,2021-11-30 12:00:00+01:00,123.6,2021-11-30 11:00:00+01:00
8005,2021-11-30 13:00:00+01:00,123.34,2021-11-30 12:00:00+01:00
8006,2021-11-30 14:00:00+01:00,124.28,2021-11-30 13:00:00+01:00
8007,2021-11-30 15:00:00+01:00,124.08,2021-11-30 14:00:00+01:00
8008,2021-11-30 16:00:00+01:00,131.82,2021-11-30 15:00:00+01:00
8009,2021-11-30 17:00:00+01:00,139.85,2021-11-30 16:00:00+01:00
8010,2021-11-30 18:00:00+01:00,177.86,2021-11-30 17:00:00+01:00
8011,2021-11-30 19:00:00+01:00,226.59,2021-11-30 18:00:00+01:00
8012,2021-11-30 20:00:00+01:00,230.47,2021-11-30 19:00:00+01:00
8013,2021-11-30 21:00:00+01:00,213.09,2021-11-30 20:00:00+01:00
8014,2021-11-30 22:00:00+01:00,170.76,2021-11-30 21:00:00+01:00
8015,2021-11-30 23:00:00+01:00,144.56,2021-11-30 22:00:00+01:00
8016,2021-12-01 00:00:00+01:00,126.68,2021-11-30 23:00:00+01:00
8017,2021-12-01 01:00:00+01:00,130.92,2021-12-01 00:00:00+01:00
8018,2021-12-01 02:00:00+01:00,112.83,2021-12-01 01:00:00+01:00
8019,2021-12-01 03:00:00+01:00,103.51,2021-12-01 02:00:00+01:00
8020,2021-12-01 04:00:00+01:00,99.79,2021-12-01 03:00:00+01:00
8021,2021-12-01 05:00:00+01:00,99.74,2021-12-01 04:00:00+01:00
8022,2021-12-01 06:00:00+01:00,114.32,2021-12-01 05:00:00+01:00
8023,2021-12-01 07:00:00+01:00,122.97,2021-12-01 06:00:00+01:00
8024,2021-12-01 08:00:00+01:00,128.55,2021-12-01 07:00:00+01:00
8025,2021-12-01 09:00:00+01:00,131.76,2021-12-01 08:00:00+01:00
8026,2021-12-01 10:00:00+01:00,130.86,2021-12-01 09:00:00+01:00
8027,2021-12-01 11:00:00+01:00,129.71,2021-12-01 10:00:00+01:00
8028,2021-12-01 12:00:00+01:00,124.31,2021-12-01 11:00:00+01:00
8029,2021-12-01 13:00:00+01:00,122.79,2021-12-01 12:00:00+01:00
8030,2021-12-01 14:00:00+01:00,122.92,2021-12-01 13:00:00+01:00
8031,2021-12-01 15:00:00+01:00,123.28,2021-12-01 14:00:00+01:00
8032,2021-12-01 16:00:00+01:00,123.42,2021-12-01 15:00:00+01:00
8033,2021-12-01 17:00:00+01:00,125.4,2021-12-01 16:00:00+01:00
8034,2021-12-01 18:00:00+01:00,125.24,2021-12-01 17:00:00+01:00
8035,2021-12-01 19:00:00+01:00,124.3,2021-12-01 18:00:00+01:00
8036,2021-12-01 20:00:00+01:00,122.98,2021-12-01 19:00:00+01:00
8037,2021-12-01 21:00:00+01:00,124.42,2021-12-01 20:00:00+01:00
8038,2021-12-01 22:00:00+01:00,125.23,2021-12-01 21:00:00+01:00
8039,2021-12-01 23:00:00+01:00,123.01,2021-12-01 22:00:00+01:00
8040,2021-12-02 00:00:00+01:00,119.32,2021-12-01 23:00:00+01:00
8041,2021-12-02 01:00:00+01:00,118.76,2021-12-02 00:00:00+01:00
8042,2021-12-02 02:00:00+01:00,114.83,2021-12-02 01:00:00+01:00
8043,2021-12-02 03:00:00+01:00,108.12,2021-12-02 02:00:00+01:00
8044,2021-12-02 04:00:00+01:00,109.52,2021-12-02 03:00:00+01:00
8045,2021-12-02 05:00:00+01:00,111.6,2021-12-02 04:00:00+01:00
8046,2021-12-02 06:00:00+01:00,114.87,2021-12-02 05:00:00+01:00
8047,2021-12-02 07:00:00+01:00,135.12,2021-12-02 06:00:00+01:00
8048,2021-12-02 08:00:00+01:00,151.85,2021-12-02 07:00:00+01:00
8049,2021-12-02 09:00:00+01:00,198.81,2021-12-02 08:00:00+01:00
8050,2021-12-02 10:00:00+01:00,198.87,2021-12-02 09:00:00+01:00
8051,2021-12-02 11:00:00+01:00,194.62,2021-12-02 10:00:00+01:00
8052,2021-12-02 12:00:00+01:00,220.68,2021-12-02 11:00:00+01:00
8053,2021-12-02 13:00:00+01:00,215.46,2021-12-02 12:00:00+01:00
8054,2021-12-02 14:00:00+01:00,224.22,2021-12-02 13:00:00+01:00
8055,2021-12-02 15:00:00+01:00,249.51,2021-12-02 14:00:00+01:00
8056,2021-12-02 16:00:00+01:00,295.73,2021-12-02 15:00:00+01:00
8057,2021-12-02 17:00:00+01:00,317.89,2021-12-02 16:00:00+01:00
8058,2021-12-02 18:00:00+01:00,344.23,2021-12-02 17:00:00+01:00
8059,2021-12-02 19:00:00+01:00,296.63,2021-12-02 18:00:00+01:00
8060,2021-12-02 20:00:00+01:00,216.92,2021-12-02 19:00:00+01:00
8061,2021-12-02 21:00:00+01:00,166.32,2021-12-02 20:00:00+01:00
8062,2021-12-02 22:00:00+01:00,159.77,2021-12-02 21:00:00+01:00
8063,2021-12-02 23:00:00+01:00,141.66,2021-12-02 22:00:00+01:00
8064,2021-12-03 00:00:00+01:00,130.05,2021-12-02 23:00:00+01:00
8065,2021-12-03 01:00:00+01:00,145.23,2021-12-03 00:00:00+01:00
8066,2021-12-03 02:00:00+01:00,132.22,2021-12-03 01:00:00+01:00
8067,2021-12-03 03:00:00+01:00,125.17,2021-12-03 02:00:00+01:00
8068,2021-12-03 04:00:00+01:00,118.2,2021-12-03 03:00:00+01:00
8069,2021-12-03 05:00:00+01:00,122.04,2021-12-03 04:00:00+01:00
8070,2021-12-03 06:00:00+01:00,134.41,2021-12-03 05:00:00+01:00
8071,2021-12-03 07:00:00+01:00,168.51,2021-12-03 06:00:00+01:00
8072,2021-12-03 08:00:00+01:00,231.49,2021-12-03 07:00:00+01:00
8073,2021-12-03 09:00:00+01:00,255.98,2021-12-03 08:00:00+01:00
8074,2021-12-03 10:00:00+01:00,216.71,2021-12-03 09:00:00+01:00
8075,2021-12-03 11:00:00+01:00,180.1,2021-12-03 10:00:00+01:00
8076,2021-12-03 12:00:00+01:00,159.65,2021-12-03 11:00:00+01:00
8077,2021-12-03 13:00:00+01:00,139.78,2021-12-03 12:00:00+01:00
8078,2021-12-03 14:00:00+01:00,140.28,2021-12-03 13:00:00+01:00
8079,2021-12-03 15:00:00+01:00,139.23,2021-12-03 14:00:00+01:00
8080,2021-12-03 16:00:00+01:00,143.19,2021-12-03 15:00:00+01:00
8081,2021-12-03 17:00:00+01:00,159.07,2021-12-03 16:00:00+01:00
8082,2021-12-03 18:00:00+01:00,161.74,2021-12-03 17:00:00+01:00
8083,2021-12-03 19:00:00+01:00,142.14,2021-12-03 18:00:00+01:00
8084,2021-12-03 20:00:00+01:00,133.97,2021-12-03 19:00:00+01:00
8085,2021-12-03 21:00:00+01:00,121.37,2021-12-03 20:00:00+01:00
8086,2021-12-03 22:00:00+01:00,123.83,2021-12-03 21:00:00+01:00
8087,2021-12-03 23:00:00+01:00,124.02,2021-12-03 22:00:00+01:00
8088,2021-12-04 00:00:00+01:00,115.36,2021-12-03 23:00:00+01:00
8089,2021-12-04 01:00:00+01:00,121.18,2021-12-04 00:00:00+01:00
8090,2021-12-04 02:00:00+01:00,122.56,2021-12-04 01:00:00+01:00
8091,2021-12-04 03:00:00+01:00,126.15,2021-12-04 02:00:00+01:00
8092,2021-12-04 04:00:00+01:00,129.71,2021-12-04 03:00:00+01:00
8093,2021-12-04 05:00:00+01:00,132.13,2021-12-04 04:00:00+01:00
8094,2021-12-04 06:00:00+01:00,132.81,2021-12-04 05:00:00+01:00
8095,2021-12-04 07:00:00+01:00,133.77,2021-12-04 06:00:00+01:00
8096,2021-12-04 08:00:00+01:00,132.1,2021-12-04 07:00:00+01:00
8097,2021-12-04 09:00:00+01:00,137.11,2021-12-04 08:00:00+01:00
8098,2021-12-04 10:00:00+01:00,138.39,2021-12-04 09:00:00+01:00
8099,2021-12-04 11:00:00+01:00,149.8,2021-12-04 10:00:00+01:00
8100,2021-12-04 12:00:00+01:00,154.06,2021-12-04 11:00:00+01:00
8101,2021-12-04 13:00:00+01:00,151.01,2021-12-04 12:00:00+01:00
8102,2021-12-04 14:00:00+01:00,140.0,2021-12-04 13:00:00+01:00
8103,2021-12-04 15:00:00+01:00,139.61,2021-12-04 14:00:00+01:00
8104,2021-12-04 16:00:00+01:00,140.03,2021-12-04 15:00:00+01:00
8105,2021-12-04 17:00:00+01:00,144.05,2021-12-04 16:00:00+01:00
8106,2021-12-04 18:00:00+01:00,145.66,2021-12-04 17:00:00+01:00
8107,2021-12-04 19:00:00+01:00,147.57,2021-12-04 18:00:00+01:00
8108,2021-12-04 20:00:00+01:00,145.22,2021-12-04 19:00:00+01:00
8109,2021-12-04 21:00:00+01:00,137.15,2021-12-04 20:00:00+01:00
8110,2021-12-04 22:00:00+01:00,133.4,2021-12-04 21:00:00+01:00
8111,2021-12-04 23:00:00+01:00,129.43,2021-12-04 22:00:00+01:00
8112,2021-12-05 00:00:00+01:00,120.45,2021-12-04 23:00:00+01:00
8113,2021-12-05 01:00:00+01:00,114.9,2021-12-05 00:00:00+01:00
8114,2021-12-05 02:00:00+01:00,110.01,2021-12-05 01:00:00+01:00
8115,2021-12-05 03:00:00+01:00,109.87,2021-12-05 02:00:00+01:00
8116,2021-12-05 04:00:00+01:00,109.69,2021-12-05 03:00:00+01:00
8117,2021-12-05 05:00:00+01:00,110.22,2021-12-05 04:00:00+01:00
8118,2021-12-05 06:00:00+01:00,112.91,2021-12-05 05:00:00+01:00
8119,2021-12-05 07:00:00+01:00,112.04,2021-12-05 06:00:00+01:00
8120,2021-12-05 08:00:00+01:00,110.19,2021-12-05 07:00:00+01:00
8121,2021-12-05 09:00:00+01:00,112.41,2021-12-05 08:00:00+01:00
8122,2021-12-05 10:00:00+01:00,122.58,2021-12-05 09:00:00+01:00
8123,2021-12-05 11:00:00+01:00,132.85,2021-12-05 10:00:00+01:00
8124,2021-12-05 12:00:00+01:00,133.0,2021-12-05 11:00:00+01:00
8125,2021-12-05 13:00:00+01:00,133.99,2021-12-05 12:00:00+01:00
8126,2021-12-05 14:00:00+01:00,134.03,2021-12-05 13:00:00+01:00
8127,2021-12-05 15:00:00+01:00,135.14,2021-12-05 14:00:00+01:00
8128,2021-12-05 16:00:00+01:00,138.45,2021-12-05 15:00:00+01:00
8129,2021-12-05 17:00:00+01:00,149.49,2021-12-05 16:00:00+01:00
8130,2021-12-05 18:00:00+01:00,174.84,2021-12-05 17:00:00+01:00
8131,2021-12-05 19:00:00+01:00,168.23,2021-12-05 18:00:00+01:00
8132,2021-12-05 20:00:00+01:00,166.08,2021-12-05 19:00:00+01:00
8133,2021-12-05 21:00:00+01:00,157.26,2021-12-05 20:00:00+01:00
8134,2021-12-05 22:00:00+01:00,149.37,2021-12-05 21:00:00+01:00
8135,2021-12-05 23:00:00+01:00,138.56,2021-12-05 22:00:00+01:00
8136,2021-12-06 00:00:00+01:00,134.03,2021-12-05 23:00:00+01:00
8137,2021-12-06 01:00:00+01:00,133.48,2021-12-06 00:00:00+01:00
8138,2021-12-06 02:00:00+01:00,131.26,2021-12-06 01:00:00+01:00
8139,2021-12-06 03:00:00+01:00,130.23,2021-12-06 02:00:00+01:00
8140,2021-12-06 04:00:00+01:00,133.92,2021-12-06 03:00:00+01:00
8141,2021-12-06 05:00:00+01:00,141.3,2021-12-06 04:00:00+01:00
8142,2021-12-06 06:00:00+01:00,169.17,2021-12-06 05:00:00+01:00
8143,2021-12-06 07:00:00+01:00,147.38,2021-12-06 06:00:00+01:00
8144,2021-12-06 08:00:00+01:00,194.51,2021-12-06 07:00:00+01:00
8145,2021-12-06 09:00:00+01:00,198.4,2021-12-06 08:00:00+01:00
8146,2021-12-06 10:00:00+01:00,364.1,2021-12-06 09:00:00+01:00
8147,2021-12-06 11:00:00+01:00,241.09,2021-12-06 10:00:00+01:00
8148,2021-12-06 12:00:00+01:00,161.31,2021-12-06 11:00:00+01:00
8149,2021-12-06 13:00:00+01:00,153.85,2021-12-06 12:00:00+01:00
8150,2021-12-06 14:00:00+01:00,151.01,2021-12-06 13:00:00+01:00
8151,2021-12-06 15:00:00+01:00,155.6,2021-12-06 14:00:00+01:00
8152,2021-12-06 16:00:00+01:00,158.17,2021-12-06 15:00:00+01:00
8153,2021-12-06 17:00:00+01:00,235.08,2021-12-06 16:00:00+01:00
8154,2021-12-06 18:00:00+01:00,194.51,2021-12-06 17:00:00+01:00
8155,2021-12-06 19:00:00+01:00,204.78,2021-12-06 18:00:00+01:00
8156,2021-12-06 20:00:00+01:00,150.48,2021-12-06 19:00:00+01:00
8157,2021-12-06 21:00:00+01:00,146.86,2021-12-06 20:00:00+01:00
8158,2021-12-06 22:00:00+01:00,153.5,2021-12-06 21:00:00+01:00
8159,2021-12-06 23:00:00+01:00,139.34,2021-12-06 22:00:00+01:00
8160,2021-12-07 00:00:00+01:00,130.68,2021-12-06 23:00:00+01:00
8161,2021-12-07 01:00:00+01:00,130.17,2021-12-07 00:00:00+01:00
8162,2021-12-07 02:00:00+01:00,123.74,2021-12-07 01:00:00+01:00
8163,2021-12-07 03:00:00+01:00,118.53,2021-12-07 02:00:00+01:00
8164,2021-12-07 04:00:00+01:00,118.23,2021-12-07 03:00:00+01:00
8165,2021-12-07 05:00:00+01:00,130.95,2021-12-07 04:00:00+01:00
8166,2021-12-07 06:00:00+01:00,133.63,2021-12-07 05:00:00+01:00
8167,2021-12-07 07:00:00+01:00,142.66,2021-12-07 06:00:00+01:00
8168,2021-12-07 08:00:00+01:00,191.32,2021-12-07 07:00:00+01:00
8169,2021-12-07 09:00:00+01:00,275.51,2021-12-07 08:00:00+01:00
8170,2021-12-07 10:00:00+01:00,279.42,2021-12-07 09:00:00+01:00
8171,2021-12-07 11:00:00+01:00,273.59,2021-12-07 10:00:00+01:00
8172,2021-12-07 12:00:00+01:00,218.68,2021-12-07 11:00:00+01:00
8173,2021-12-07 13:00:00+01:00,194.68,2021-12-07 12:00:00+01:00
8174,2021-12-07 14:00:00+01:00,189.62,2021-12-07 13:00:00+01:00
8175,2021-12-07 15:00:00+01:00,198.33,2021-12-07 14:00:00+01:00
8176,2021-12-07 16:00:00+01:00,189.79,2021-12-07 15:00:00+01:00
8177,2021-12-07 17:00:00+01:00,181.78,2021-12-07 16:00:00+01:00
8178,2021-12-07 18:00:00+01:00,264.23,2021-12-07 17:00:00+01:00
8179,2021-12-07 19:00:00+01:00,188.42,2021-12-07 18:00:00+01:00
8180,2021-12-07 20:00:00+01:00,153.57,2021-12-07 19:00:00+01:00
8181,2021-12-07 21:00:00+01:00,147.84,2021-12-07 20:00:00+01:00
8182,2021-12-07 22:00:00+01:00,144.1,2021-12-07 21:00:00+01:00
8183,2021-12-07 23:00:00+01:00,126.4,2021-12-07 22:00:00+01:00
8184,2021-12-08 00:00:00+01:00,113.96,2021-12-07 23:00:00+01:00
8185,2021-12-08 01:00:00+01:00,114.41,2021-12-08 00:00:00+01:00
8186,2021-12-08 02:00:00+01:00,109.16,2021-12-08 01:00:00+01:00
8187,2021-12-08 03:00:00+01:00,109.72,2021-12-08 02:00:00+01:00
8188,2021-12-08 04:00:00+01:00,109.23,2021-12-08 03:00:00+01:00
8189,2021-12-08 05:00:00+01:00,106.95,2021-12-08 04:00:00+01:00
8190,2021-12-08 06:00:00+01:00,112.18,2021-12-08 05:00:00+01:00
8191,2021-12-08 07:00:00+01:00,119.69,2021-12-08 06:00:00+01:00
8192,2021-12-08 08:00:00+01:00,137.47,2021-12-08 07:00:00+01:00
8193,2021-12-08 09:00:00+01:00,139.95,2021-12-08 08:00:00+01:00
8194,2021-12-08 10:00:00+01:00,139.94,2021-12-08 09:00:00+01:00
8195,2021-12-08 11:00:00+01:00,140.83,2021-12-08 10:00:00+01:00
8196,2021-12-08 12:00:00+01:00,141.12,2021-12-08 11:00:00+01:00
8197,2021-12-08 13:00:00+01:00,142.64,2021-12-08 12:00:00+01:00
8198,2021-12-08 14:00:00+01:00,144.99,2021-12-08 13:00:00+01:00
8199,2021-12-08 15:00:00+01:00,146.35,2021-12-08 14:00:00+01:00
8200,2021-12-08 16:00:00+01:00,148.56,2021-12-08 15:00:00+01:00
8201,2021-12-08 17:00:00+01:00,151.66,2021-12-08 16:00:00+01:00
8202,2021-12-08 18:00:00+01:00,154.24,2021-12-08 17:00:00+01:00
8203,2021-12-08 19:00:00+01:00,145.34,2021-12-08 18:00:00+01:00
8204,2021-12-08 20:00:00+01:00,141.2,2021-12-08 19:00:00+01:00
8205,2021-12-08 21:00:00+01:00,138.75,2021-12-08 20:00:00+01:00
8206,2021-12-08 22:00:00+01:00,137.71,2021-12-08 21:00:00+01:00
8207,2021-12-08 23:00:00+01:00,132.86,2021-12-08 22:00:00+01:00
8208,2021-12-09 00:00:00+01:00,126.38,2021-12-08 23:00:00+01:00
8209,2021-12-09 01:00:00+01:00,118.34,2021-12-09 00:00:00+01:00
8210,2021-12-09 02:00:00+01:00,115.78,2021-12-09 01:00:00+01:00
8211,2021-12-09 03:00:00+01:00,115.3,2021-12-09 02:00:00+01:00
8212,2021-12-09 04:00:00+01:00,115.83,2021-12-09 03:00:00+01:00
8213,2021-12-09 05:00:00+01:00,117.0,2021-12-09 04:00:00+01:00
8214,2021-12-09 06:00:00+01:00,126.7,2021-12-09 05:00:00+01:00
8215,2021-12-09 07:00:00+01:00,137.4,2021-12-09 06:00:00+01:00
8216,2021-12-09 08:00:00+01:00,138.11,2021-12-09 07:00:00+01:00
8217,2021-12-09 09:00:00+01:00,139.15,2021-12-09 08:00:00+01:00
8218,2021-12-09 10:00:00+01:00,138.78,2021-12-09 09:00:00+01:00
8219,2021-12-09 11:00:00+01:00,139.07,2021-12-09 10:00:00+01:00
8220,2021-12-09 12:00:00+01:00,138.36,2021-12-09 11:00:00+01:00
8221,2021-12-09 13:00:00+01:00,137.99,2021-12-09 12:00:00+01:00
8222,2021-12-09 14:00:00+01:00,138.01,2021-12-09 13:00:00+01:00
8223,2021-12-09 15:00:00+01:00,138.34,2021-12-09 14:00:00+01:00
8224,2021-12-09 16:00:00+01:00,138.42,2021-12-09 15:00:00+01:00
8225,2021-12-09 17:00:00+01:00,139.08,2021-12-09 16:00:00+01:00
8226,2021-12-09 18:00:00+01:00,139.02,2021-12-09 17:00:00+01:00
8227,2021-12-09 19:00:00+01:00,138.05,2021-12-09 18:00:00+01:00
8228,2021-12-09 20:00:00+01:00,136.97,2021-12-09 19:00:00+01:00
8229,2021-12-09 21:00:00+01:00,136.39,2021-12-09 20:00:00+01:00
8230,2021-12-09 22:00:00+01:00,136.93,2021-12-09 21:00:00+01:00
8231,2021-12-09 23:00:00+01:00,136.67,2021-12-09 22:00:00+01:00
8232,2021-12-10 00:00:00+01:00,130.31,2021-12-09 23:00:00+01:00
8233,2021-12-10 01:00:00+01:00,134.25,2021-12-10 00:00:00+01:00
8234,2021-12-10 02:00:00+01:00,131.98,2021-12-10 01:00:00+01:00
8235,2021-12-10 03:00:00+01:00,128.9,2021-12-10 02:00:00+01:00
8236,2021-12-10 04:00:00+01:00,129.64,2021-12-10 03:00:00+01:00
8237,2021-12-10 05:00:00+01:00,132.74,2021-12-10 04:00:00+01:00
8238,2021-12-10 06:00:00+01:00,134.1,2021-12-10 05:00:00+01:00
8239,2021-12-10 07:00:00+01:00,136.24,2021-12-10 06:00:00+01:00
8240,2021-12-10 08:00:00+01:00,138.75,2021-12-10 07:00:00+01:00
8241,2021-12-10 09:00:00+01:00,249.64,2021-12-10 08:00:00+01:00
8242,2021-12-10 10:00:00+01:00,249.11,2021-12-10 09:00:00+01:00
8243,2021-12-10 11:00:00+01:00,180.59,2021-12-10 10:00:00+01:00
8244,2021-12-10 12:00:00+01:00,140.8,2021-12-10 11:00:00+01:00
8245,2021-12-10 13:00:00+01:00,140.81,2021-12-10 12:00:00+01:00
8246,2021-12-10 14:00:00+01:00,140.81,2021-12-10 13:00:00+01:00
8247,2021-12-10 15:00:00+01:00,146.23,2021-12-10 14:00:00+01:00
8248,2021-12-10 16:00:00+01:00,168.48,2021-12-10 15:00:00+01:00
8249,2021-12-10 17:00:00+01:00,146.1,2021-12-10 16:00:00+01:00
8250,2021-12-10 18:00:00+01:00,146.23,2021-12-10 17:00:00+01:00
8251,2021-12-10 19:00:00+01:00,144.98,2021-12-10 18:00:00+01:00
8252,2021-12-10 20:00:00+01:00,143.37,2021-12-10 19:00:00+01:00
8253,2021-12-10 21:00:00+01:00,142.32,2021-12-10 20:00:00+01:00
8254,2021-12-10 22:00:00+01:00,146.56,2021-12-10 21:00:00+01:00
8255,2021-12-10 23:00:00+01:00,139.03,2021-12-10 22:00:00+01:00
8256,2021-12-11 00:00:00+01:00,136.16,2021-12-10 23:00:00+01:00
8257,2021-12-11 01:00:00+01:00,137.08,2021-12-11 00:00:00+01:00
8258,2021-12-11 02:00:00+01:00,135.91,2021-12-11 01:00:00+01:00
8259,2021-12-11 03:00:00+01:00,135.63,2021-12-11 02:00:00+01:00
8260,2021-12-11 04:00:00+01:00,135.39,2021-12-11 03:00:00+01:00
8261,2021-12-11 05:00:00+01:00,135.52,2021-12-11 04:00:00+01:00
8262,2021-12-11 06:00:00+01:00,136.37,2021-12-11 05:00:00+01:00
8263,2021-12-11 07:00:00+01:00,135.97,2021-12-11 06:00:00+01:00
8264,2021-12-11 08:00:00+01:00,136.71,2021-12-11 07:00:00+01:00
8265,2021-12-11 09:00:00+01:00,141.22,2021-12-11 08:00:00+01:00
8266,2021-12-11 10:00:00+01:00,159.05,2021-12-11 09:00:00+01:00
8267,2021-12-11 11:00:00+01:00,198.35,2021-12-11 10:00:00+01:00
8268,2021-12-11 12:00:00+01:00,202.31,2021-12-11 11:00:00+01:00
8269,2021-12-11 13:00:00+01:00,198.39,2021-12-11 12:00:00+01:00
8270,2021-12-11 14:00:00+01:00,142.69,2021-12-11 13:00:00+01:00
8271,2021-12-11 15:00:00+01:00,166.09,2021-12-11 14:00:00+01:00
8272,2021-12-11 16:00:00+01:00,172.86,2021-12-11 15:00:00+01:00
8273,2021-12-11 17:00:00+01:00,258.63,2021-12-11 16:00:00+01:00
8274,2021-12-11 18:00:00+01:00,276.14,2021-12-11 17:00:00+01:00
8275,2021-12-11 19:00:00+01:00,199.31,2021-12-11 18:00:00+01:00
8276,2021-12-11 20:00:00+01:00,142.22,2021-12-11 19:00:00+01:00
8277,2021-12-11 21:00:00+01:00,140.76,2021-12-11 20:00:00+01:00
8278,2021-12-11 22:00:00+01:00,137.78,2021-12-11 21:00:00+01:00
8279,2021-12-11 23:00:00+01:00,138.14,2021-12-11 22:00:00+01:00
8280,2021-12-12 00:00:00+01:00,131.71,2021-12-11 23:00:00+01:00
8281,2021-12-12 01:00:00+01:00,133.68,2021-12-12 00:00:00+01:00
8282,2021-12-12 02:00:00+01:00,122.02,2021-12-12 01:00:00+01:00
8283,2021-12-12 03:00:00+01:00,115.62,2021-12-12 02:00:00+01:00
8284,2021-12-12 04:00:00+01:00,113.12,2021-12-12 03:00:00+01:00
8285,2021-12-12 05:00:00+01:00,111.58,2021-12-12 04:00:00+01:00
8286,2021-12-12 06:00:00+01:00,110.57,2021-12-12 05:00:00+01:00
8287,2021-12-12 07:00:00+01:00,110.83,2021-12-12 06:00:00+01:00
8288,2021-12-12 08:00:00+01:00,114.24,2021-12-12 07:00:00+01:00
8289,2021-12-12 09:00:00+01:00,119.86,2021-12-12 08:00:00+01:00
8290,2021-12-12 10:00:00+01:00,132.58,2021-12-12 09:00:00+01:00
8291,2021-12-12 11:00:00+01:00,134.56,2021-12-12 10:00:00+01:00
8292,2021-12-12 12:00:00+01:00,136.01,2021-12-12 11:00:00+01:00
8293,2021-12-12 13:00:00+01:00,136.14,2021-12-12 12:00:00+01:00
8294,2021-12-12 14:00:00+01:00,136.59,2021-12-12 13:00:00+01:00
8295,2021-12-12 15:00:00+01:00,138.48,2021-12-12 14:00:00+01:00
8296,2021-12-12 16:00:00+01:00,141.06,2021-12-12 15:00:00+01:00
8297,2021-12-12 17:00:00+01:00,166.04,2021-12-12 16:00:00+01:00
8298,2021-12-12 18:00:00+01:00,176.87,2021-12-12 17:00:00+01:00
8299,2021-12-12 19:00:00+01:00,166.04,2021-12-12 18:00:00+01:00
8300,2021-12-12 20:00:00+01:00,154.13,2021-12-12 19:00:00+01:00
8301,2021-12-12 21:00:00+01:00,141.89,2021-12-12 20:00:00+01:00
8302,2021-12-12 22:00:00+01:00,140.28,2021-12-12 21:00:00+01:00
8303,2021-12-12 23:00:00+01:00,138.15,2021-12-12 22:00:00+01:00
8304,2021-12-13 00:00:00+01:00,136.24,2021-12-12 23:00:00+01:00
8305,2021-12-13 01:00:00+01:00,133.65,2021-12-13 00:00:00+01:00
8306,2021-12-13 02:00:00+01:00,132.6,2021-12-13 01:00:00+01:00
8307,2021-12-13 03:00:00+01:00,128.66,2021-12-13 02:00:00+01:00
8308,2021-12-13 04:00:00+01:00,125.14,2021-12-13 03:00:00+01:00
8309,2021-12-13 05:00:00+01:00,131.56,2021-12-13 04:00:00+01:00
8310,2021-12-13 06:00:00+01:00,135.98,2021-12-13 05:00:00+01:00
8311,2021-12-13 07:00:00+01:00,137.76,2021-12-13 06:00:00+01:00
8312,2021-12-13 08:00:00+01:00,139.45,2021-12-13 07:00:00+01:00
8313,2021-12-13 09:00:00+01:00,143.56,2021-12-13 08:00:00+01:00
8314,2021-12-13 10:00:00+01:00,142.88,2021-12-13 09:00:00+01:00
8315,2021-12-13 11:00:00+01:00,141.73,2021-12-13 10:00:00+01:00
8316,2021-12-13 12:00:00+01:00,141.35,2021-12-13 11:00:00+01:00
8317,2021-12-13 13:00:00+01:00,141.7,2021-12-13 12:00:00+01:00
8318,2021-12-13 14:00:00+01:00,141.65,2021-12-13 13:00:00+01:00
8319,2021-12-13 15:00:00+01:00,142.09,2021-12-13 14:00:00+01:00
8320,2021-12-13 16:00:00+01:00,141.88,2021-12-13 15:00:00+01:00
8321,2021-12-13 17:00:00+01:00,144.89,2021-12-13 16:00:00+01:00
8322,2021-12-13 18:00:00+01:00,142.08,2021-12-13 17:00:00+01:00
8323,2021-12-13 19:00:00+01:00,140.61,2021-12-13 18:00:00+01:00
8324,2021-12-13 20:00:00+01:00,138.13,2021-12-13 19:00:00+01:00
8325,2021-12-13 21:00:00+01:00,133.33,2021-12-13 20:00:00+01:00
8326,2021-12-13 22:00:00+01:00,133.12,2021-12-13 21:00:00+01:00
8327,2021-12-13 23:00:00+01:00,128.48,2021-12-13 22:00:00+01:00
8328,2021-12-14 00:00:00+01:00,131.74,2021-12-13 23:00:00+01:00
8329,2021-12-14 01:00:00+01:00,130.62,2021-12-14 00:00:00+01:00
8330,2021-12-14 02:00:00+01:00,126.69,2021-12-14 01:00:00+01:00
8331,2021-12-14 03:00:00+01:00,126.49,2021-12-14 02:00:00+01:00
8332,2021-12-14 04:00:00+01:00,126.66,2021-12-14 03:00:00+01:00
8333,2021-12-14 05:00:00+01:00,127.68,2021-12-14 04:00:00+01:00
8334,2021-12-14 06:00:00+01:00,132.9,2021-12-14 05:00:00+01:00
8335,2021-12-14 07:00:00+01:00,139.68,2021-12-14 06:00:00+01:00
8336,2021-12-14 08:00:00+01:00,221.02,2021-12-14 07:00:00+01:00
8337,2021-12-14 09:00:00+01:00,304.25,2021-12-14 08:00:00+01:00
8338,2021-12-14 10:00:00+01:00,313.64,2021-12-14 09:00:00+01:00
8339,2021-12-14 11:00:00+01:00,284.06,2021-12-14 10:00:00+01:00
8340,2021-12-14 12:00:00+01:00,333.79,2021-12-14 11:00:00+01:00
8341,2021-12-14 13:00:00+01:00,294.62,2021-12-14 12:00:00+01:00
8342,2021-12-14 14:00:00+01:00,299.37,2021-12-14 13:00:00+01:00
8343,2021-12-14 15:00:00+01:00,307.78,2021-12-14 14:00:00+01:00
8344,2021-12-14 16:00:00+01:00,345.23,2021-12-14 15:00:00+01:00
8345,2021-12-14 17:00:00+01:00,366.58,2021-12-14 16:00:00+01:00
8346,2021-12-14 18:00:00+01:00,176.2,2021-12-14 17:00:00+01:00
8347,2021-12-14 19:00:00+01:00,172.27,2021-12-14 18:00:00+01:00
8348,2021-12-14 20:00:00+01:00,144.24,2021-12-14 19:00:00+01:00
8349,2021-12-14 21:00:00+01:00,137.73,2021-12-14 20:00:00+01:00
8350,2021-12-14 22:00:00+01:00,137.25,2021-12-14 21:00:00+01:00
8351,2021-12-14 23:00:00+01:00,125.55,2021-12-14 22:00:00+01:00
8352,2021-12-15 00:00:00+01:00,121.88,2021-12-14 23:00:00+01:00
8353,2021-12-15 01:00:00+01:00,127.02,2021-12-15 00:00:00+01:00
8354,2021-12-15 02:00:00+01:00,121.67,2021-12-15 01:00:00+01:00
8355,2021-12-15 03:00:00+01:00,119.34,2021-12-15 02:00:00+01:00
8356,2021-12-15 04:00:00+01:00,118.98,2021-12-15 03:00:00+01:00
8357,2021-12-15 05:00:00+01:00,119.73,2021-12-15 04:00:00+01:00
8358,2021-12-15 06:00:00+01:00,121.16,2021-12-15 05:00:00+01:00
8359,2021-12-15 07:00:00+01:00,126.61,2021-12-15 06:00:00+01:00
8360,2021-12-15 08:00:00+01:00,133.35,2021-12-15 07:00:00+01:00
8361,2021-12-15 09:00:00+01:00,138.29,2021-12-15 08:00:00+01:00
8362,2021-12-15 10:00:00+01:00,137.91,2021-12-15 09:00:00+01:00
8363,2021-12-15 11:00:00+01:00,136.55,2021-12-15 10:00:00+01:00
8364,2021-12-15 12:00:00+01:00,136.23,2021-12-15 11:00:00+01:00
8365,2021-12-15 13:00:00+01:00,135.36,2021-12-15 12:00:00+01:00
8366,2021-12-15 14:00:00+01:00,135.32,2021-12-15 13:00:00+01:00
8367,2021-12-15 15:00:00+01:00,135.32,2021-12-15 14:00:00+01:00
8368,2021-12-15 16:00:00+01:00,137.39,2021-12-15 15:00:00+01:00
8369,2021-12-15 17:00:00+01:00,137.63,2021-12-15 16:00:00+01:00
8370,2021-12-15 18:00:00+01:00,137.44,2021-12-15 17:00:00+01:00
8371,2021-12-15 19:00:00+01:00,134.35,2021-12-15 18:00:00+01:00
8372,2021-12-15 20:00:00+01:00,132.84,2021-12-15 19:00:00+01:00
8373,2021-12-15 21:00:00+01:00,130.29,2021-12-15 20:00:00+01:00
8374,2021-12-15 22:00:00+01:00,132.17,2021-12-15 21:00:00+01:00
8375,2021-12-15 23:00:00+01:00,128.94,2021-12-15 22:00:00+01:00
8376,2021-12-16 00:00:00+01:00,126.92,2021-12-15 23:00:00+01:00
8377,2021-12-16 01:00:00+01:00,134.53,2021-12-16 00:00:00+01:00
8378,2021-12-16 02:00:00+01:00,134.08,2021-12-16 01:00:00+01:00
8379,2021-12-16 03:00:00+01:00,133.51,2021-12-16 02:00:00+01:00
8380,2021-12-16 04:00:00+01:00,133.81,2021-12-16 03:00:00+01:00
8381,2021-12-16 05:00:00+01:00,135.33,2021-12-16 04:00:00+01:00
8382,2021-12-16 06:00:00+01:00,141.45,2021-12-16 05:00:00+01:00
8383,2021-12-16 07:00:00+01:00,151.06,2021-12-16 06:00:00+01:00
8384,2021-12-16 08:00:00+01:00,157.67,2021-12-16 07:00:00+01:00
8385,2021-12-16 09:00:00+01:00,167.8,2021-12-16 08:00:00+01:00
8386,2021-12-16 10:00:00+01:00,166.12,2021-12-16 09:00:00+01:00
8387,2021-12-16 11:00:00+01:00,165.84,2021-12-16 10:00:00+01:00
8388,2021-12-16 12:00:00+01:00,163.14,2021-12-16 11:00:00+01:00
8389,2021-12-16 13:00:00+01:00,160.27,2021-12-16 12:00:00+01:00
8390,2021-12-16 14:00:00+01:00,157.43,2021-12-16 13:00:00+01:00
8391,2021-12-16 15:00:00+01:00,157.68,2021-12-16 14:00:00+01:00
8392,2021-12-16 16:00:00+01:00,162.34,2021-12-16 15:00:00+01:00
8393,2021-12-16 17:00:00+01:00,171.01,2021-12-16 16:00:00+01:00
8394,2021-12-16 18:00:00+01:00,180.64,2021-12-16 17:00:00+01:00
8395,2021-12-16 19:00:00+01:00,179.8,2021-12-16 18:00:00+01:00
8396,2021-12-16 20:00:00+01:00,166.09,2021-12-16 19:00:00+01:00
8397,2021-12-16 21:00:00+01:00,160.74,2021-12-16 20:00:00+01:00
8398,2021-12-16 22:00:00+01:00,164.05,2021-12-16 21:00:00+01:00
8399,2021-12-16 23:00:00+01:00,154.08,2021-12-16 22:00:00+01:00
8400,2021-12-17 00:00:00+01:00,149.05,2021-12-16 23:00:00+01:00
8401,2021-12-17 01:00:00+01:00,162.43,2021-12-17 00:00:00+01:00
8402,2021-12-17 02:00:00+01:00,158.55,2021-12-17 01:00:00+01:00
8403,2021-12-17 03:00:00+01:00,155.75,2021-12-17 02:00:00+01:00
8404,2021-12-17 04:00:00+01:00,154.57,2021-12-17 03:00:00+01:00
8405,2021-12-17 05:00:00+01:00,160.31,2021-12-17 04:00:00+01:00
8406,2021-12-17 06:00:00+01:00,164.04,2021-12-17 05:00:00+01:00
8407,2021-12-17 07:00:00+01:00,178.96,2021-12-17 06:00:00+01:00
8408,2021-12-17 08:00:00+01:00,182.87,2021-12-17 07:00:00+01:00
8409,2021-12-17 09:00:00+01:00,199.44,2021-12-17 08:00:00+01:00
8410,2021-12-17 10:00:00+01:00,202.62,2021-12-17 09:00:00+01:00
8411,2021-12-17 11:00:00+01:00,202.42,2021-12-17 10:00:00+01:00
8412,2021-12-17 12:00:00+01:00,202.61,2021-12-17 11:00:00+01:00
8413,2021-12-17 13:00:00+01:00,197.56,2021-12-17 12:00:00+01:00
8414,2021-12-17 14:00:00+01:00,194.42,2021-12-17 13:00:00+01:00
8415,2021-12-17 15:00:00+01:00,200.67,2021-12-17 14:00:00+01:00
8416,2021-12-17 16:00:00+01:00,196.77,2021-12-17 15:00:00+01:00
8417,2021-12-17 17:00:00+01:00,201.01,2021-12-17 16:00:00+01:00
8418,2021-12-17 18:00:00+01:00,201.93,2021-12-17 17:00:00+01:00
8419,2021-12-17 19:00:00+01:00,200.64,2021-12-17 18:00:00+01:00
8420,2021-12-17 20:00:00+01:00,188.83,2021-12-17 19:00:00+01:00
8421,2021-12-17 21:00:00+01:00,167.2,2021-12-17 20:00:00+01:00
8422,2021-12-17 22:00:00+01:00,166.95,2021-12-17 21:00:00+01:00
8423,2021-12-17 23:00:00+01:00,163.7,2021-12-17 22:00:00+01:00
8424,2021-12-18 00:00:00+01:00,161.98,2021-12-17 23:00:00+01:00
8425,2021-12-18 01:00:00+01:00,175.28,2021-12-18 00:00:00+01:00
8426,2021-12-18 02:00:00+01:00,170.08,2021-12-18 01:00:00+01:00
8427,2021-12-18 03:00:00+01:00,172.16,2021-12-18 02:00:00+01:00
8428,2021-12-18 04:00:00+01:00,168.36,2021-12-18 03:00:00+01:00
8429,2021-12-18 05:00:00+01:00,164.65,2021-12-18 04:00:00+01:00
8430,2021-12-18 06:00:00+01:00,160.15,2021-12-18 05:00:00+01:00
8431,2021-12-18 07:00:00+01:00,158.96,2021-12-18 06:00:00+01:00
8432,2021-12-18 08:00:00+01:00,157.02,2021-12-18 07:00:00+01:00
8433,2021-12-18 09:00:00+01:00,163.21,2021-12-18 08:00:00+01:00
8434,2021-12-18 10:00:00+01:00,167.12,2021-12-18 09:00:00+01:00
8435,2021-12-18 11:00:00+01:00,170.07,2021-12-18 10:00:00+01:00
8436,2021-12-18 12:00:00+01:00,166.71,2021-12-18 11:00:00+01:00
8437,2021-12-18 13:00:00+01:00,161.94,2021-12-18 12:00:00+01:00
8438,2021-12-18 14:00:00+01:00,157.44,2021-12-18 13:00:00+01:00
8439,2021-12-18 15:00:00+01:00,157.18,2021-12-18 14:00:00+01:00
8440,2021-12-18 16:00:00+01:00,157.07,2021-12-18 15:00:00+01:00
8441,2021-12-18 17:00:00+01:00,160.87,2021-12-18 16:00:00+01:00
8442,2021-12-18 18:00:00+01:00,162.01,2021-12-18 17:00:00+01:00
8443,2021-12-18 19:00:00+01:00,158.21,2021-12-18 18:00:00+01:00
8444,2021-12-18 20:00:00+01:00,156.34,2021-12-18 19:00:00+01:00
8445,2021-12-18 21:00:00+01:00,154.26,2021-12-18 20:00:00+01:00
8446,2021-12-18 22:00:00+01:00,142.7,2021-12-18 21:00:00+01:00
8447,2021-12-18 23:00:00+01:00,129.35,2021-12-18 22:00:00+01:00
8448,2021-12-19 00:00:00+01:00,124.99,2021-12-18 23:00:00+01:00
8449,2021-12-19 01:00:00+01:00,131.77,2021-12-19 00:00:00+01:00
8450,2021-12-19 02:00:00+01:00,130.19,2021-12-19 01:00:00+01:00
8451,2021-12-19 03:00:00+01:00,129.38,2021-12-19 02:00:00+01:00
8452,2021-12-19 04:00:00+01:00,129.1,2021-12-19 03:00:00+01:00
8453,2021-12-19 05:00:00+01:00,129.07,2021-12-19 04:00:00+01:00
8454,2021-12-19 06:00:00+01:00,129.5,2021-12-19 05:00:00+01:00
8455,2021-12-19 07:00:00+01:00,131.94,2021-12-19 06:00:00+01:00
8456,2021-12-19 08:00:00+01:00,130.86,2021-12-19 07:00:00+01:00
8457,2021-12-19 09:00:00+01:00,135.49,2021-12-19 08:00:00+01:00
8458,2021-12-19 10:00:00+01:00,142.53,2021-12-19 09:00:00+01:00
8459,2021-12-19 11:00:00+01:00,144.23,2021-12-19 10:00:00+01:00
8460,2021-12-19 12:00:00+01:00,142.98,2021-12-19 11:00:00+01:00
8461,2021-12-19 13:00:00+01:00,145.72,2021-12-19 12:00:00+01:00
8462,2021-12-19 14:00:00+01:00,148.44,2021-12-19 13:00:00+01:00
8463,2021-12-19 15:00:00+01:00,150.61,2021-12-19 14:00:00+01:00
8464,2021-12-19 16:00:00+01:00,156.21,2021-12-19 15:00:00+01:00
8465,2021-12-19 17:00:00+01:00,158.58,2021-12-19 16:00:00+01:00
8466,2021-12-19 18:00:00+01:00,174.61,2021-12-19 17:00:00+01:00
8467,2021-12-19 19:00:00+01:00,178.52,2021-12-19 18:00:00+01:00
8468,2021-12-19 20:00:00+01:00,177.73,2021-12-19 19:00:00+01:00
8469,2021-12-19 21:00:00+01:00,178.55,2021-12-19 20:00:00+01:00
8470,2021-12-19 22:00:00+01:00,177.98,2021-12-19 21:00:00+01:00
8471,2021-12-19 23:00:00+01:00,176.27,2021-12-19 22:00:00+01:00
8472,2021-12-20 00:00:00+01:00,174.36,2021-12-19 23:00:00+01:00
8473,2021-12-20 01:00:00+01:00,167.78,2021-12-20 00:00:00+01:00
8474,2021-12-20 02:00:00+01:00,160.2,2021-12-20 01:00:00+01:00
8475,2021-12-20 03:00:00+01:00,156.9,2021-12-20 02:00:00+01:00
8476,2021-12-20 04:00:00+01:00,153.63,2021-12-20 03:00:00+01:00
8477,2021-12-20 05:00:00+01:00,165.48,2021-12-20 04:00:00+01:00
8478,2021-12-20 06:00:00+01:00,178.59,2021-12-20 05:00:00+01:00
8479,2021-12-20 07:00:00+01:00,231.19,2021-12-20 06:00:00+01:00
8480,2021-12-20 08:00:00+01:00,389.08,2021-12-20 07:00:00+01:00
8481,2021-12-20 09:00:00+01:00,429.27,2021-12-20 08:00:00+01:00
8482,2021-12-20 10:00:00+01:00,406.06,2021-12-20 09:00:00+01:00
8483,2021-12-20 11:00:00+01:00,370.16,2021-12-20 10:00:00+01:00
8484,2021-12-20 12:00:00+01:00,336.6,2021-12-20 11:00:00+01:00
8485,2021-12-20 13:00:00+01:00,286.81,2021-12-20 12:00:00+01:00
8486,2021-12-20 14:00:00+01:00,348.55,2021-12-20 13:00:00+01:00
8487,2021-12-20 15:00:00+01:00,401.0,2021-12-20 14:00:00+01:00
8488,2021-12-20 16:00:00+01:00,424.67,2021-12-20 15:00:00+01:00
8489,2021-12-20 17:00:00+01:00,436.16,2021-12-20 16:00:00+01:00
8490,2021-12-20 18:00:00+01:00,456.1,2021-12-20 17:00:00+01:00
8491,2021-12-20 19:00:00+01:00,461.47,2021-12-20 18:00:00+01:00
8492,2021-12-20 20:00:00+01:00,435.71,2021-12-20 19:00:00+01:00
8493,2021-12-20 21:00:00+01:00,265.64,2021-12-20 20:00:00+01:00
8494,2021-12-20 22:00:00+01:00,368.36,2021-12-20 21:00:00+01:00
8495,2021-12-20 23:00:00+01:00,250.43,2021-12-20 22:00:00+01:00
8496,2021-12-21 00:00:00+01:00,221.19,2021-12-20 23:00:00+01:00
8497,2021-12-21 01:00:00+01:00,238.47,2021-12-21 00:00:00+01:00
8498,2021-12-21 02:00:00+01:00,213.02,2021-12-21 01:00:00+01:00
8499,2021-12-21 03:00:00+01:00,207.3,2021-12-21 02:00:00+01:00
8500,2021-12-21 04:00:00+01:00,205.26,2021-12-21 03:00:00+01:00
8501,2021-12-21 05:00:00+01:00,226.37,2021-12-21 04:00:00+01:00
8502,2021-12-21 06:00:00+01:00,308.12,2021-12-21 05:00:00+01:00
8503,2021-12-21 07:00:00+01:00,256.73,2021-12-21 06:00:00+01:00
8504,2021-12-21 08:00:00+01:00,274.67,2021-12-21 07:00:00+01:00
8505,2021-12-21 09:00:00+01:00,503.85,2021-12-21 08:00:00+01:00
8506,2021-12-21 10:00:00+01:00,507.89,2021-12-21 09:00:00+01:00
8507,2021-12-21 11:00:00+01:00,497.8,2021-12-21 10:00:00+01:00
8508,2021-12-21 12:00:00+01:00,474.19,2021-12-21 11:00:00+01:00
8509,2021-12-21 13:00:00+01:00,449.24,2021-12-21 12:00:00+01:00
8510,2021-12-21 14:00:00+01:00,454.43,2021-12-21 13:00:00+01:00
8511,2021-12-21 15:00:00+01:00,470.44,2021-12-21 14:00:00+01:00
8512,2021-12-21 16:00:00+01:00,499.02,2021-12-21 15:00:00+01:00
8513,2021-12-21 17:00:00+01:00,533.92,2021-12-21 16:00:00+01:00
8514,2021-12-21 18:00:00+01:00,612.49,2021-12-21 17:00:00+01:00
8515,2021-12-21 19:00:00+01:00,592.83,2021-12-21 18:00:00+01:00
8516,2021-12-21 20:00:00+01:00,513.7,2021-12-21 19:00:00+01:00
8517,2021-12-21 21:00:00+01:00,464.9,2021-12-21 20:00:00+01:00
8518,2021-12-21 22:00:00+01:00,395.72,2021-12-21 21:00:00+01:00
8519,2021-12-21 23:00:00+01:00,322.16,2021-12-21 22:00:00+01:00
8520,2021-12-22 00:00:00+01:00,267.35,2021-12-21 23:00:00+01:00
8521,2021-12-22 01:00:00+01:00,231.13,2021-12-22 00:00:00+01:00
8522,2021-12-22 02:00:00+01:00,216.39,2021-12-22 01:00:00+01:00
8523,2021-12-22 03:00:00+01:00,213.0,2021-12-22 02:00:00+01:00
8524,2021-12-22 04:00:00+01:00,216.83,2021-12-22 03:00:00+01:00
8525,2021-12-22 05:00:00+01:00,230.11,2021-12-22 04:00:00+01:00
8526,2021-12-22 06:00:00+01:00,266.15,2021-12-22 05:00:00+01:00
8527,2021-12-22 07:00:00+01:00,254.54,2021-12-22 06:00:00+01:00
8528,2021-12-22 08:00:00+01:00,254.56,2021-12-22 07:00:00+01:00
8529,2021-12-22 09:00:00+01:00,284.68,2021-12-22 08:00:00+01:00
8530,2021-12-22 10:00:00+01:00,472.08,2021-12-22 09:00:00+01:00
8531,2021-12-22 11:00:00+01:00,283.39,2021-12-22 10:00:00+01:00
8532,2021-12-22 12:00:00+01:00,277.48,2021-12-22 11:00:00+01:00
8533,2021-12-22 13:00:00+01:00,268.55,2021-12-22 12:00:00+01:00
8534,2021-12-22 14:00:00+01:00,266.59,2021-12-22 13:00:00+01:00
8535,2021-12-22 15:00:00+01:00,261.04,2021-12-22 14:00:00+01:00
8536,2021-12-22 16:00:00+01:00,260.58,2021-12-22 15:00:00+01:00
8537,2021-12-22 17:00:00+01:00,277.4,2021-12-22 16:00:00+01:00
8538,2021-12-22 18:00:00+01:00,274.1,2021-12-22 17:00:00+01:00
8539,2021-12-22 19:00:00+01:00,264.12,2021-12-22 18:00:00+01:00
8540,2021-12-22 20:00:00+01:00,268.56,2021-12-22 19:00:00+01:00
8541,2021-12-22 21:00:00+01:00,255.71,2021-12-22 20:00:00+01:00
8542,2021-12-22 22:00:00+01:00,249.99,2021-12-22 21:00:00+01:00
8543,2021-12-22 23:00:00+01:00,229.5,2021-12-22 22:00:00+01:00
8544,2021-12-23 00:00:00+01:00,205.26,2021-12-22 23:00:00+01:00
8545,2021-12-23 01:00:00+01:00,227.76,2021-12-23 00:00:00+01:00
8546,2021-12-23 02:00:00+01:00,221.19,2021-12-23 01:00:00+01:00
8547,2021-12-23 03:00:00+01:00,218.93,2021-12-23 02:00:00+01:00
8548,2021-12-23 04:00:00+01:00,217.21,2021-12-23 03:00:00+01:00
8549,2021-12-23 05:00:00+01:00,220.22,2021-12-23 04:00:00+01:00
8550,2021-12-23 06:00:00+01:00,220.1,2021-12-23 05:00:00+01:00
8551,2021-12-23 07:00:00+01:00,231.24,2021-12-23 06:00:00+01:00
8552,2021-12-23 08:00:00+01:00,254.11,2021-12-23 07:00:00+01:00
8553,2021-12-23 09:00:00+01:00,278.16,2021-12-23 08:00:00+01:00
8554,2021-12-23 10:00:00+01:00,292.89,2021-12-23 09:00:00+01:00
8555,2021-12-23 11:00:00+01:00,299.16,2021-12-23 10:00:00+01:00
8556,2021-12-23 12:00:00+01:00,282.77,2021-12-23 11:00:00+01:00
8557,2021-12-23 13:00:00+01:00,273.8,2021-12-23 12:00:00+01:00
8558,2021-12-23 14:00:00+01:00,273.42,2021-12-23 13:00:00+01:00
8559,2021-12-23 15:00:00+01:00,273.16,2021-12-23 14:00:00+01:00
8560,2021-12-23 16:00:00+01:00,297.6,2021-12-23 15:00:00+01:00
8561,2021-12-23 17:00:00+01:00,322.5,2021-12-23 16:00:00+01:00
8562,2021-12-23 18:00:00+01:00,285.56,2021-12-23 17:00:00+01:00
8563,2021-12-23 19:00:00+01:00,244.37,2021-12-23 18:00:00+01:00
8564,2021-12-23 20:00:00+01:00,226.75,2021-12-23 19:00:00+01:00
8565,2021-12-23 21:00:00+01:00,207.93,2021-12-23 20:00:00+01:00
8566,2021-12-23 22:00:00+01:00,199.06,2021-12-23 21:00:00+01:00
8567,2021-12-23 23:00:00+01:00,172.83,2021-12-23 22:00:00+01:00
8568,2021-12-24 00:00:00+01:00,164.75,2021-12-23 23:00:00+01:00
8569,2021-12-24 01:00:00+01:00,165.17,2021-12-24 00:00:00+01:00
8570,2021-12-24 02:00:00+01:00,161.63,2021-12-24 01:00:00+01:00
8571,2021-12-24 03:00:00+01:00,160.38,2021-12-24 02:00:00+01:00
8572,2021-12-24 04:00:00+01:00,161.01,2021-12-24 03:00:00+01:00
8573,2021-12-24 05:00:00+01:00,162.45,2021-12-24 04:00:00+01:00
8574,2021-12-24 06:00:00+01:00,165.35,2021-12-24 05:00:00+01:00
8575,2021-12-24 07:00:00+01:00,166.28,2021-12-24 06:00:00+01:00
8576,2021-12-24 08:00:00+01:00,178.97,2021-12-24 07:00:00+01:00
8577,2021-12-24 09:00:00+01:00,199.31,2021-12-24 08:00:00+01:00
8578,2021-12-24 10:00:00+01:00,208.31,2021-12-24 09:00:00+01:00
8579,2021-12-24 11:00:00+01:00,209.64,2021-12-24 10:00:00+01:00
8580,2021-12-24 12:00:00+01:00,215.86,2021-12-24 11:00:00+01:00
8581,2021-12-24 13:00:00+01:00,214.56,2021-12-24 12:00:00+01:00
8582,2021-12-24 14:00:00+01:00,214.57,2021-12-24 13:00:00+01:00
8583,2021-12-24 15:00:00+01:00,218.84,2021-12-24 14:00:00+01:00
8584,2021-12-24 16:00:00+01:00,222.06,2021-12-24 15:00:00+01:00
8585,2021-12-24 17:00:00+01:00,228.23,2021-12-24 16:00:00+01:00
8586,2021-12-24 18:00:00+01:00,225.64,2021-12-24 17:00:00+01:00
8587,2021-12-24 19:00:00+01:00,222.94,2021-12-24 18:00:00+01:00
8588,2021-12-24 20:00:00+01:00,220.89,2021-12-24 19:00:00+01:00
8589,2021-12-24 21:00:00+01:00,220.52,2021-12-24 20:00:00+01:00
8590,2021-12-24 22:00:00+01:00,222.48,2021-12-24 21:00:00+01:00
8591,2021-12-24 23:00:00+01:00,221.07,2021-12-24 22:00:00+01:00
8592,2021-12-25 00:00:00+01:00,223.16,2021-12-24 23:00:00+01:00
8593,2021-12-25 01:00:00+01:00,213.56,2021-12-25 00:00:00+01:00
8594,2021-12-25 02:00:00+01:00,201.19,2021-12-25 01:00:00+01:00
8595,2021-12-25 03:00:00+01:00,191.14,2021-12-25 02:00:00+01:00
8596,2021-12-25 04:00:00+01:00,160.74,2021-12-25 03:00:00+01:00
8597,2021-12-25 05:00:00+01:00,153.95,2021-12-25 04:00:00+01:00
8598,2021-12-25 06:00:00+01:00,154.07,2021-12-25 05:00:00+01:00
8599,2021-12-25 07:00:00+01:00,156.01,2021-12-25 06:00:00+01:00
8600,2021-12-25 08:00:00+01:00,158.17,2021-12-25 07:00:00+01:00
8601,2021-12-25 09:00:00+01:00,177.29,2021-12-25 08:00:00+01:00
8602,2021-12-25 10:00:00+01:00,201.21,2021-12-25 09:00:00+01:00
8603,2021-12-25 11:00:00+01:00,212.84,2021-12-25 10:00:00+01:00
8604,2021-12-25 12:00:00+01:00,220.99,2021-12-25 11:00:00+01:00
8605,2021-12-25 13:00:00+01:00,218.18,2021-12-25 12:00:00+01:00
8606,2021-12-25 14:00:00+01:00,216.34,2021-12-25 13:00:00+01:00
8607,2021-12-25 15:00:00+01:00,217.52,2021-12-25 14:00:00+01:00
8608,2021-12-25 16:00:00+01:00,220.35,2021-12-25 15:00:00+01:00
8609,2021-12-25 17:00:00+01:00,225.73,2021-12-25 16:00:00+01:00
8610,2021-12-25 18:00:00+01:00,238.69,2021-12-25 17:00:00+01:00
8611,2021-12-25 19:00:00+01:00,238.73,2021-12-25 18:00:00+01:00
8612,2021-12-25 20:00:00+01:00,219.6,2021-12-25 19:00:00+01:00
8613,2021-12-25 21:00:00+01:00,217.05,2021-12-25 20:00:00+01:00
8614,2021-12-25 22:00:00+01:00,215.76,2021-12-25 21:00:00+01:00
8615,2021-12-25 23:00:00+01:00,210.66,2021-12-25 22:00:00+01:00
8616,2021-12-26 00:00:00+01:00,198.19,2021-12-25 23:00:00+01:00
8617,2021-12-26 01:00:00+01:00,184.98,2021-12-26 00:00:00+01:00
8618,2021-12-26 02:00:00+01:00,163.14,2021-12-26 01:00:00+01:00
8619,2021-12-26 03:00:00+01:00,159.73,2021-12-26 02:00:00+01:00
8620,2021-12-26 04:00:00+01:00,156.56,2021-12-26 03:00:00+01:00
8621,2021-12-26 05:00:00+01:00,153.84,2021-12-26 04:00:00+01:00
8622,2021-12-26 06:00:00+01:00,153.94,2021-12-26 05:00:00+01:00
8623,2021-12-26 07:00:00+01:00,157.22,2021-12-26 06:00:00+01:00
8624,2021-12-26 08:00:00+01:00,168.39,2021-12-26 07:00:00+01:00
8625,2021-12-26 09:00:00+01:00,181.09,2021-12-26 08:00:00+01:00
8626,2021-12-26 10:00:00+01:00,193.08,2021-12-26 09:00:00+01:00
8627,2021-12-26 11:00:00+01:00,206.18,2021-12-26 10:00:00+01:00
8628,2021-12-26 12:00:00+01:00,210.17,2021-12-26 11:00:00+01:00
8629,2021-12-26 13:00:00+01:00,206.21,2021-12-26 12:00:00+01:00
8630,2021-12-26 14:00:00+01:00,201.17,2021-12-26 13:00:00+01:00
8631,2021-12-26 15:00:00+01:00,200.73,2021-12-26 14:00:00+01:00
8632,2021-12-26 16:00:00+01:00,200.82,2021-12-26 15:00:00+01:00
8633,2021-12-26 17:00:00+01:00,203.16,2021-12-26 16:00:00+01:00
8634,2021-12-26 18:00:00+01:00,218.9,2021-12-26 17:00:00+01:00
8635,2021-12-26 19:00:00+01:00,217.36,2021-12-26 18:00:00+01:00
8636,2021-12-26 20:00:00+01:00,211.39,2021-12-26 19:00:00+01:00
8637,2021-12-26 21:00:00+01:00,202.35,2021-12-26 20:00:00+01:00
8638,2021-12-26 22:00:00+01:00,194.55,2021-12-26 21:00:00+01:00
8639,2021-12-26 23:00:00+01:00,186.1,2021-12-26 22:00:00+01:00
8640,2021-12-27 00:00:00+01:00,178.1,2021-12-26 23:00:00+01:00
8641,2021-12-27 01:00:00+01:00,175.51,2021-12-27 00:00:00+01:00
8642,2021-12-27 02:00:00+01:00,164.26,2021-12-27 01:00:00+01:00
8643,2021-12-27 03:00:00+01:00,163.84,2021-12-27 02:00:00+01:00
8644,2021-12-27 04:00:00+01:00,157.95,2021-12-27 03:00:00+01:00
8645,2021-12-27 05:00:00+01:00,157.41,2021-12-27 04:00:00+01:00
8646,2021-12-27 06:00:00+01:00,156.56,2021-12-27 05:00:00+01:00
8647,2021-12-27 07:00:00+01:00,160.63,2021-12-27 06:00:00+01:00
8648,2021-12-27 08:00:00+01:00,167.92,2021-12-27 07:00:00+01:00
8649,2021-12-27 09:00:00+01:00,175.4,2021-12-27 08:00:00+01:00
8650,2021-12-27 10:00:00+01:00,201.21,2021-12-27 09:00:00+01:00
8651,2021-12-27 11:00:00+01:00,206.24,2021-12-27 10:00:00+01:00
8652,2021-12-27 12:00:00+01:00,206.26,2021-12-27 11:00:00+01:00
8653,2021-12-27 13:00:00+01:00,211.34,2021-12-27 12:00:00+01:00
8654,2021-12-27 14:00:00+01:00,201.55,2021-12-27 13:00:00+01:00
8655,2021-12-27 15:00:00+01:00,195.26,2021-12-27 14:00:00+01:00
8656,2021-12-27 16:00:00+01:00,192.81,2021-12-27 15:00:00+01:00
8657,2021-12-27 17:00:00+01:00,187.34,2021-12-27 16:00:00+01:00
8658,2021-12-27 18:00:00+01:00,206.27,2021-12-27 17:00:00+01:00
8659,2021-12-27 19:00:00+01:00,208.38,2021-12-27 18:00:00+01:00
8660,2021-12-27 20:00:00+01:00,197.27,2021-12-27 19:00:00+01:00
8661,2021-12-27 21:00:00+01:00,173.07,2021-12-27 20:00:00+01:00
8662,2021-12-27 22:00:00+01:00,159.69,2021-12-27 21:00:00+01:00
8663,2021-12-27 23:00:00+01:00,154.9,2021-12-27 22:00:00+01:00
8664,2021-12-28 00:00:00+01:00,150.79,2021-12-27 23:00:00+01:00
8665,2021-12-28 01:00:00+01:00,143.55,2021-12-28 00:00:00+01:00
8666,2021-12-28 02:00:00+01:00,141.58,2021-12-28 01:00:00+01:00
8667,2021-12-28 03:00:00+01:00,139.78,2021-12-28 02:00:00+01:00
8668,2021-12-28 04:00:00+01:00,139.29,2021-12-28 03:00:00+01:00
8669,2021-12-28 05:00:00+01:00,139.58,2021-12-28 04:00:00+01:00
8670,2021-12-28 06:00:00+01:00,134.27,2021-12-28 05:00:00+01:00
8671,2021-12-28 07:00:00+01:00,139.13,2021-12-28 06:00:00+01:00
8672,2021-12-28 08:00:00+01:00,143.6,2021-12-28 07:00:00+01:00
8673,2021-12-28 09:00:00+01:00,146.85,2021-12-28 08:00:00+01:00
8674,2021-12-28 10:00:00+01:00,148.84,2021-12-28 09:00:00+01:00
8675,2021-12-28 11:00:00+01:00,151.78,2021-12-28 10:00:00+01:00
8676,2021-12-28 12:00:00+01:00,152.32,2021-12-28 11:00:00+01:00
8677,2021-12-28 13:00:00+01:00,152.28,2021-12-28 12:00:00+01:00
8678,2021-12-28 14:00:00+01:00,151.83,2021-12-28 13:00:00+01:00
8679,2021-12-28 15:00:00+01:00,151.77,2021-12-28 14:00:00+01:00
8680,2021-12-28 16:00:00+01:00,151.3,2021-12-28 15:00:00+01:00
8681,2021-12-28 17:00:00+01:00,151.84,2021-12-28 16:00:00+01:00
8682,2021-12-28 18:00:00+01:00,155.12,2021-12-28 17:00:00+01:00
8683,2021-12-28 19:00:00+01:00,155.43,2021-12-28 18:00:00+01:00
8684,2021-12-28 20:00:00+01:00,154.91,2021-12-28 19:00:00+01:00
8685,2021-12-28 21:00:00+01:00,148.54,2021-12-28 20:00:00+01:00
8686,2021-12-28 22:00:00+01:00,150.85,2021-12-28 21:00:00+01:00
8687,2021-12-28 23:00:00+01:00,147.61,2021-12-28 22:00:00+01:00
8688,2021-12-29 00:00:00+01:00,146.92,2021-12-28 23:00:00+01:00
8689,2021-12-29 01:00:00+01:00,140.22,2021-12-29 00:00:00+01:00
8690,2021-12-29 02:00:00+01:00,139.98,2021-12-29 01:00:00+01:00
8691,2021-12-29 03:00:00+01:00,139.38,2021-12-29 02:00:00+01:00
8692,2021-12-29 04:00:00+01:00,139.02,2021-12-29 03:00:00+01:00
8693,2021-12-29 05:00:00+01:00,139.35,2021-12-29 04:00:00+01:00
8694,2021-12-29 06:00:00+01:00,140.52,2021-12-29 05:00:00+01:00
8695,2021-12-29 07:00:00+01:00,143.98,2021-12-29 06:00:00+01:00
8696,2021-12-29 08:00:00+01:00,177.32,2021-12-29 07:00:00+01:00
8697,2021-12-29 09:00:00+01:00,191.47,2021-12-29 08:00:00+01:00
8698,2021-12-29 10:00:00+01:00,196.79,2021-12-29 09:00:00+01:00
8699,2021-12-29 11:00:00+01:00,197.92,2021-12-29 10:00:00+01:00
8700,2021-12-29 12:00:00+01:00,198.31,2021-12-29 11:00:00+01:00
8701,2021-12-29 13:00:00+01:00,199.5,2021-12-29 12:00:00+01:00
8702,2021-12-29 14:00:00+01:00,199.11,2021-12-29 13:00:00+01:00
8703,2021-12-29 15:00:00+01:00,199.17,2021-12-29 14:00:00+01:00
8704,2021-12-29 16:00:00+01:00,193.65,2021-12-29 15:00:00+01:00
8705,2021-12-29 17:00:00+01:00,189.77,2021-12-29 16:00:00+01:00
8706,2021-12-29 18:00:00+01:00,193.16,2021-12-29 17:00:00+01:00
8707,2021-12-29 19:00:00+01:00,180.44,2021-12-29 18:00:00+01:00
8708,2021-12-29 20:00:00+01:00,163.51,2021-12-29 19:00:00+01:00
8709,2021-12-29 21:00:00+01:00,141.85,2021-12-29 20:00:00+01:00
8710,2021-12-29 22:00:00+01:00,139.78,2021-12-29 21:00:00+01:00
8711,2021-12-29 23:00:00+01:00,134.46,2021-12-29 22:00:00+01:00
8712,2021-12-30 00:00:00+01:00,128.95,2021-12-29 23:00:00+01:00
8713,2021-12-30 01:00:00+01:00,131.42,2021-12-30 00:00:00+01:00
8714,2021-12-30 02:00:00+01:00,122.95,2021-12-30 01:00:00+01:00
8715,2021-12-30 03:00:00+01:00,118.36,2021-12-30 02:00:00+01:00
8716,2021-12-30 04:00:00+01:00,122.96,2021-12-30 03:00:00+01:00
8717,2021-12-30 05:00:00+01:00,123.03,2021-12-30 04:00:00+01:00
8718,2021-12-30 06:00:00+01:00,119.61,2021-12-30 05:00:00+01:00
8719,2021-12-30 07:00:00+01:00,129.32,2021-12-30 06:00:00+01:00
8720,2021-12-30 08:00:00+01:00,133.47,2021-12-30 07:00:00+01:00
8721,2021-12-30 09:00:00+01:00,141.36,2021-12-30 08:00:00+01:00
8722,2021-12-30 10:00:00+01:00,147.11,2021-12-30 09:00:00+01:00
8723,2021-12-30 11:00:00+01:00,149.26,2021-12-30 10:00:00+01:00
8724,2021-12-30 12:00:00+01:00,149.7,2021-12-30 11:00:00+01:00
8725,2021-12-30 13:00:00+01:00,148.13,2021-12-30 12:00:00+01:00
8726,2021-12-30 14:00:00+01:00,147.97,2021-12-30 13:00:00+01:00
8727,2021-12-30 15:00:00+01:00,147.81,2021-12-30 14:00:00+01:00
8728,2021-12-30 16:00:00+01:00,147.91,2021-12-30 15:00:00+01:00
8729,2021-12-30 17:00:00+01:00,147.58,2021-12-30 16:00:00+01:00
8730,2021-12-30 18:00:00+01:00,150.58,2021-12-30 17:00:00+01:00
8731,2021-12-30 19:00:00+01:00,149.97,2021-12-30 18:00:00+01:00
8732,2021-12-30 20:00:00+01:00,147.51,2021-12-30 19:00:00+01:00
8733,2021-12-30 21:00:00+01:00,145.8,2021-12-30 20:00:00+01:00
8734,2021-12-30 22:00:00+01:00,142.94,2021-12-30 21:00:00+01:00
8735,2021-12-30 23:00:00+01:00,137.71,2021-12-30 22:00:00+01:00
8736,2021-12-31 00:00:00+01:00,136.65,2021-12-30 23:00:00+01:00
8737,2021-12-31 01:00:00+01:00,139.42,2021-12-31 00:00:00+01:00
8738,2021-12-31 02:00:00+01:00,128.31,2021-12-31 01:00:00+01:00
8739,2021-12-31 03:00:00+01:00,114.82,2021-12-31 02:00:00+01:00
8740,2021-12-31 04:00:00+01:00,113.31,2021-12-31 03:00:00+01:00
8741,2021-12-31 05:00:00+01:00,114.15,2021-12-31 04:00:00+01:00
8742,2021-12-31 06:00:00+01:00,112.65,2021-12-31 05:00:00+01:00
8743,2021-12-31 07:00:00+01:00,123.22,2021-12-31 06:00:00+01:00
8744,2021-12-31 08:00:00+01:00,124.3,2021-12-31 07:00:00+01:00
8745,2021-12-31 09:00:00+01:00,136.14,2021-12-31 08:00:00+01:00
8746,2021-12-31 10:00:00+01:00,140.58,2021-12-31 09:00:00+01:00
8747,2021-12-31 11:00:00+01:00,144.3,2021-12-31 10:00:00+01:00
8748,2021-12-31 12:00:00+01:00,144.68,2021-12-31 11:00:00+01:00
8749,2021-12-31 13:00:00+01:00,144.89,2021-12-31 12:00:00+01:00
8750,2021-12-31 14:00:00+01:00,144.94,2021-12-31 13:00:00+01:00
8751,2021-12-31 15:00:00+01:00,145.2,2021-12-31 14:00:00+01:00
8752,2021-12-31 16:00:00+01:00,145.91,2021-12-31 15:00:00+01:00
8753,2021-12-31 17:00:00+01:00,146.21,2021-12-31 16:00:00+01:00
8754,2021-12-31 18:00:00+01:00,146.95,2021-12-31 17:00:00+01:00
8755,2021-12-31 19:00:00+01:00,144.04,2021-12-31 18:00:00+01:00
8756,2021-12-31 20:00:00+01:00,141.06,2021-12-31 19:00:00+01:00
8757,2021-12-31 21:00:00+01:00,141.69,2021-12-31 20:00:00+01:00
8758,2021-12-31 22:00:00+01:00,140.22,2021-12-31 21:00:00+01:00
8759,2021-12-31 23:00:00+01:00,138.9,2021-12-31 22:00:00+01:00
8760,2022-01-01 00:00:00+01:00,138.02,2021-12-31 23:00:00+01:00
8761,2022-01-01 01:00:00+01:00,132.76,2022-01-01 00:00:00+01:00
8762,2022-01-01 02:00:00+01:00,129.18,2022-01-01 01:00:00+01:00
8763,2022-01-01 03:00:00+01:00,131.95,2022-01-01 02:00:00+01:00
8764,2022-01-01 04:00:00+01:00,111.33,2022-01-01 03:00:00+01:00
8765,2022-01-01 05:00:00+01:00,112.24,2022-01-01 04:00:00+01:00
8766,2022-01-01 06:00:00+01:00,113.79,2022-01-01 05:00:00+01:00
8767,2022-01-01 07:00:00+01:00,122.13,2022-01-01 06:00:00+01:00
8768,2022-01-01 08:00:00+01:00,118.47,2022-01-01 07:00:00+01:00
8769,2022-01-01 09:00:00+01:00,118.36,2022-01-01 08:00:00+01:00
8770,2022-01-01 10:00:00+01:00,117.75,2022-01-01 09:00:00+01:00
8771,2022-01-01 11:00:00+01:00,119.92,2022-01-01 10:00:00+01:00
8772,2022-01-01 12:00:00+01:00,116.96,2022-01-01 11:00:00+01:00
8773,2022-01-01 13:00:00+01:00,117.06,2022-01-01 12:00:00+01:00
8774,2022-01-01 14:00:00+01:00,119.97,2022-01-01 13:00:00+01:00
8775,2022-01-01 15:00:00+01:00,124.42,2022-01-01 14:00:00+01:00
8776,2022-01-01 16:00:00+01:00,124.77,2022-01-01 15:00:00+01:00
8777,2022-01-01 17:00:00+01:00,135.46,2022-01-01 16:00:00+01:00
8778,2022-01-01 18:00:00+01:00,149.83,2022-01-01 17:00:00+01:00
8779,2022-01-01 19:00:00+01:00,150.57,2022-01-01 18:00:00+01:00
8780,2022-01-01 20:00:00+01:00,143.67,2022-01-01 19:00:00+01:00
8781,2022-01-01 21:00:00+01:00,140.23,2022-01-01 20:00:00+01:00
8782,2022-01-01 22:00:00+01:00,139.72,2022-01-01 21:00:00+01:00
8783,2022-01-01 23:00:00+01:00,134.95,2022-01-01 22:00:00+01:00
8784,2022-01-02 00:00:00+01:00,123.3,2022-01-01 23:00:00+01:00
8785,2022-01-02 01:00:00+01:00,113.52,2022-01-02 00:00:00+01:00
8786,2022-01-02 02:00:00+01:00,111.62,2022-01-02 01:00:00+01:00
8787,2022-01-02 03:00:00+01:00,106.49,2022-01-02 02:00:00+01:00
8788,2022-01-02 04:00:00+01:00,104.46,2022-01-02 03:00:00+01:00
8789,2022-01-02 05:00:00+01:00,104.02,2022-01-02 04:00:00+01:00
8790,2022-01-02 06:00:00+01:00,105.82,2022-01-02 05:00:00+01:00
8791,2022-01-02 07:00:00+01:00,111.92,2022-01-02 06:00:00+01:00
8792,2022-01-02 08:00:00+01:00,105.18,2022-01-02 07:00:00+01:00
8793,2022-01-02 09:00:00+01:00,111.48,2022-01-02 08:00:00+01:00
8794,2022-01-02 10:00:00+01:00,115.76,2022-01-02 09:00:00+01:00
8795,2022-01-02 11:00:00+01:00,121.89,2022-01-02 10:00:00+01:00
8796,2022-01-02 12:00:00+01:00,121.25,2022-01-02 11:00:00+01:00
8797,2022-01-02 13:00:00+01:00,112.38,2022-01-02 12:00:00+01:00
8798,2022-01-02 14:00:00+01:00,111.34,2022-01-02 13:00:00+01:00
8799,2022-01-02 15:00:00+01:00,111.43,2022-01-02 14:00:00+01:00
8800,2022-01-02 16:00:00+01:00,118.14,2022-01-02 15:00:00+01:00
8801,2022-01-02 17:00:00+01:00,122.25,2022-01-02 16:00:00+01:00
8802,2022-01-02 18:00:00+01:00,129.74,2022-01-02 17:00:00+01:00
8803,2022-01-02 19:00:00+01:00,135.92,2022-01-02 18:00:00+01:00
8804,2022-01-02 20:00:00+01:00,128.28,2022-01-02 19:00:00+01:00
8805,2022-01-02 21:00:00+01:00,116.27,2022-01-02 20:00:00+01:00
8806,2022-01-02 22:00:00+01:00,110.16,2022-01-02 21:00:00+01:00
8807,2022-01-02 23:00:00+01:00,104.77,2022-01-02 22:00:00+01:00
8808,2022-01-03 00:00:00+01:00,110.12,2022-01-02 23:00:00+01:00
8809,2022-01-03 01:00:00+01:00,124.94,2022-01-03 00:00:00+01:00
8810,2022-01-03 02:00:00+01:00,123.36,2022-01-03 01:00:00+01:00
8811,2022-01-03 03:00:00+01:00,122.68,2022-01-03 02:00:00+01:00
8812,2022-01-03 04:00:00+01:00,121.5,2022-01-03 03:00:00+01:00
8813,2022-01-03 05:00:00+01:00,122.16,2022-01-03 04:00:00+01:00
8814,2022-01-03 06:00:00+01:00,123.52,2022-01-03 05:00:00+01:00
8815,2022-01-03 07:00:00+01:00,120.63,2022-01-03 06:00:00+01:00
8816,2022-01-03 08:00:00+01:00,120.95,2022-01-03 07:00:00+01:00
8817,2022-01-03 09:00:00+01:00,126.55,2022-01-03 08:00:00+01:00
8818,2022-01-03 10:00:00+01:00,132.51,2022-01-03 09:00:00+01:00
8819,2022-01-03 11:00:00+01:00,122.92,2022-01-03 10:00:00+01:00
8820,2022-01-03 12:00:00+01:00,123.08,2022-01-03 11:00:00+01:00
8821,2022-01-03 13:00:00+01:00,123.92,2022-01-03 12:00:00+01:00
8822,2022-01-03 14:00:00+01:00,126.62,2022-01-03 13:00:00+01:00
8823,2022-01-03 15:00:00+01:00,133.7,2022-01-03 14:00:00+01:00
8824,2022-01-03 16:00:00+01:00,137.67,2022-01-03 15:00:00+01:00
8825,2022-01-03 17:00:00+01:00,137.43,2022-01-03 16:00:00+01:00
8826,2022-01-03 18:00:00+01:00,143.67,2022-01-03 17:00:00+01:00
8827,2022-01-03 19:00:00+01:00,145.07,2022-01-03 18:00:00+01:00
8828,2022-01-03 20:00:00+01:00,142.75,2022-01-03 19:00:00+01:00
8829,2022-01-03 21:00:00+01:00,142.16,2022-01-03 20:00:00+01:00
8830,2022-01-03 22:00:00+01:00,139.54,2022-01-03 21:00:00+01:00
8831,2022-01-03 23:00:00+01:00,130.74,2022-01-03 22:00:00+01:00
8832,2022-01-04 00:00:00+01:00,113.6,2022-01-03 23:00:00+01:00
8833,2022-01-04 01:00:00+01:00,131.81,2022-01-04 00:00:00+01:00
8834,2022-01-04 02:00:00+01:00,131.97,2022-01-04 01:00:00+01:00
8835,2022-01-04 03:00:00+01:00,128.66,2022-01-04 02:00:00+01:00
8836,2022-01-04 04:00:00+01:00,115.58,2022-01-04 03:00:00+01:00
8837,2022-01-04 05:00:00+01:00,113.46,2022-01-04 04:00:00+01:00
8838,2022-01-04 06:00:00+01:00,133.16,2022-01-04 05:00:00+01:00
8839,2022-01-04 07:00:00+01:00,143.55,2022-01-04 06:00:00+01:00
8840,2022-01-04 08:00:00+01:00,155.05,2022-01-04 07:00:00+01:00
8841,2022-01-04 09:00:00+01:00,168.01,2022-01-04 08:00:00+01:00
8842,2022-01-04 10:00:00+01:00,166.78,2022-01-04 09:00:00+01:00
8843,2022-01-04 11:00:00+01:00,167.42,2022-01-04 10:00:00+01:00
8844,2022-01-04 12:00:00+01:00,164.74,2022-01-04 11:00:00+01:00
8845,2022-01-04 13:00:00+01:00,160.1,2022-01-04 12:00:00+01:00
8846,2022-01-04 14:00:00+01:00,155.81,2022-01-04 13:00:00+01:00
8847,2022-01-04 15:00:00+01:00,155.28,2022-01-04 14:00:00+01:00
8848,2022-01-04 16:00:00+01:00,158.57,2022-01-04 15:00:00+01:00
8849,2022-01-04 17:00:00+01:00,161.47,2022-01-04 16:00:00+01:00
8850,2022-01-04 18:00:00+01:00,167.89,2022-01-04 17:00:00+01:00
8851,2022-01-04 19:00:00+01:00,164.58,2022-01-04 18:00:00+01:00
8852,2022-01-04 20:00:00+01:00,154.0,2022-01-04 19:00:00+01:00
8853,2022-01-04 21:00:00+01:00,146.92,2022-01-04 20:00:00+01:00
8854,2022-01-04 22:00:00+01:00,141.68,2022-01-04 21:00:00+01:00
8855,2022-01-04 23:00:00+01:00,137.32,2022-01-04 22:00:00+01:00
8856,2022-01-05 00:00:00+01:00,114.34,2022-01-04 23:00:00+01:00
8857,2022-01-05 01:00:00+01:00,133.31,2022-01-05 00:00:00+01:00
8858,2022-01-05 02:00:00+01:00,123.54,2022-01-05 01:00:00+01:00
8859,2022-01-05 03:00:00+01:00,111.79,2022-01-05 02:00:00+01:00
8860,2022-01-05 04:00:00+01:00,103.5,2022-01-05 03:00:00+01:00
8861,2022-01-05 05:00:00+01:00,105.99,2022-01-05 04:00:00+01:00
8862,2022-01-05 06:00:00+01:00,121.84,2022-01-05 05:00:00+01:00
8863,2022-01-05 07:00:00+01:00,138.51,2022-01-05 06:00:00+01:00
8864,2022-01-05 08:00:00+01:00,138.93,2022-01-05 07:00:00+01:00
8865,2022-01-05 09:00:00+01:00,138.97,2022-01-05 08:00:00+01:00
8866,2022-01-05 10:00:00+01:00,139.33,2022-01-05 09:00:00+01:00
8867,2022-01-05 11:00:00+01:00,139.26,2022-01-05 10:00:00+01:00
8868,2022-01-05 12:00:00+01:00,138.24,2022-01-05 11:00:00+01:00
8869,2022-01-05 13:00:00+01:00,137.1,2022-01-05 12:00:00+01:00
8870,2022-01-05 14:00:00+01:00,137.04,2022-01-05 13:00:00+01:00
8871,2022-01-05 15:00:00+01:00,136.78,2022-01-05 14:00:00+01:00
8872,2022-01-05 16:00:00+01:00,137.22,2022-01-05 15:00:00+01:00
8873,2022-01-05 17:00:00+01:00,141.85,2022-01-05 16:00:00+01:00
8874,2022-01-05 18:00:00+01:00,148.28,2022-01-05 17:00:00+01:00
8875,2022-01-05 19:00:00+01:00,143.94,2022-01-05 18:00:00+01:00
8876,2022-01-05 20:00:00+01:00,140.27,2022-01-05 19:00:00+01:00
8877,2022-01-05 21:00:00+01:00,137.82,2022-01-05 20:00:00+01:00
8878,2022-01-05 22:00:00+01:00,139.18,2022-01-05 21:00:00+01:00
8879,2022-01-05 23:00:00+01:00,137.09,2022-01-05 22:00:00+01:00
8880,2022-01-06 00:00:00+01:00,135.69,2022-01-05 23:00:00+01:00
8881,2022-01-06 01:00:00+01:00,125.73,2022-01-06 00:00:00+01:00
8882,2022-01-06 02:00:00+01:00,124.86,2022-01-06 01:00:00+01:00
8883,2022-01-06 03:00:00+01:00,124.93,2022-01-06 02:00:00+01:00
8884,2022-01-06 04:00:00+01:00,129.85,2022-01-06 03:00:00+01:00
8885,2022-01-06 05:00:00+01:00,139.93,2022-01-06 04:00:00+01:00
8886,2022-01-06 06:00:00+01:00,146.8,2022-01-06 05:00:00+01:00
8887,2022-01-06 07:00:00+01:00,151.79,2022-01-06 06:00:00+01:00
8888,2022-01-06 08:00:00+01:00,153.52,2022-01-06 07:00:00+01:00
8889,2022-01-06 09:00:00+01:00,182.52,2022-01-06 08:00:00+01:00
8890,2022-01-06 10:00:00+01:00,205.74,2022-01-06 09:00:00+01:00
8891,2022-01-06 11:00:00+01:00,209.11,2022-01-06 10:00:00+01:00
8892,2022-01-06 12:00:00+01:00,224.56,2022-01-06 11:00:00+01:00
8893,2022-01-06 13:00:00+01:00,218.85,2022-01-06 12:00:00+01:00
8894,2022-01-06 14:00:00+01:00,202.58,2022-01-06 13:00:00+01:00
8895,2022-01-06 15:00:00+01:00,209.22,2022-01-06 14:00:00+01:00
8896,2022-01-06 16:00:00+01:00,223.93,2022-01-06 15:00:00+01:00
8897,2022-01-06 17:00:00+01:00,238.67,2022-01-06 16:00:00+01:00
8898,2022-01-06 18:00:00+01:00,265.99,2022-01-06 17:00:00+01:00
8899,2022-01-06 19:00:00+01:00,264.79,2022-01-06 18:00:00+01:00
8900,2022-01-06 20:00:00+01:00,213.8,2022-01-06 19:00:00+01:00
8901,2022-01-06 21:00:00+01:00,211.45,2022-01-06 20:00:00+01:00
8902,2022-01-06 22:00:00+01:00,196.67,2022-01-06 21:00:00+01:00
8903,2022-01-06 23:00:00+01:00,155.83,2022-01-06 22:00:00+01:00
8904,2022-01-07 00:00:00+01:00,139.69,2022-01-06 23:00:00+01:00
8905,2022-01-07 01:00:00+01:00,134.62,2022-01-07 00:00:00+01:00
8906,2022-01-07 02:00:00+01:00,130.07,2022-01-07 01:00:00+01:00
8907,2022-01-07 03:00:00+01:00,123.14,2022-01-07 02:00:00+01:00
8908,2022-01-07 04:00:00+01:00,122.66,2022-01-07 03:00:00+01:00
8909,2022-01-07 05:00:00+01:00,122.68,2022-01-07 04:00:00+01:00
8910,2022-01-07 06:00:00+01:00,127.79,2022-01-07 05:00:00+01:00
8911,2022-01-07 07:00:00+01:00,140.88,2022-01-07 06:00:00+01:00
8912,2022-01-07 08:00:00+01:00,153.39,2022-01-07 07:00:00+01:00
8913,2022-01-07 09:00:00+01:00,157.07,2022-01-07 08:00:00+01:00
8914,2022-01-07 10:00:00+01:00,157.92,2022-01-07 09:00:00+01:00
8915,2022-01-07 11:00:00+01:00,157.79,2022-01-07 10:00:00+01:00
8916,2022-01-07 12:00:00+01:00,161.7,2022-01-07 11:00:00+01:00
8917,2022-01-07 13:00:00+01:00,162.5,2022-01-07 12:00:00+01:00
8918,2022-01-07 14:00:00+01:00,161.94,2022-01-07 13:00:00+01:00
8919,2022-01-07 15:00:00+01:00,163.4,2022-01-07 14:00:00+01:00
8920,2022-01-07 16:00:00+01:00,178.49,2022-01-07 15:00:00+01:00
8921,2022-01-07 17:00:00+01:00,196.67,2022-01-07 16:00:00+01:00
8922,2022-01-07 18:00:00+01:00,236.72,2022-01-07 17:00:00+01:00
8923,2022-01-07 19:00:00+01:00,241.71,2022-01-07 18:00:00+01:00
8924,2022-01-07 20:00:00+01:00,173.67,2022-01-07 19:00:00+01:00
8925,2022-01-07 21:00:00+01:00,161.29,2022-01-07 20:00:00+01:00
8926,2022-01-07 22:00:00+01:00,158.72,2022-01-07 21:00:00+01:00
8927,2022-01-07 23:00:00+01:00,154.65,2022-01-07 22:00:00+01:00
8928,2022-01-08 00:00:00+01:00,145.47,2022-01-07 23:00:00+01:00
8929,2022-01-08 01:00:00+01:00,148.98,2022-01-08 00:00:00+01:00
8930,2022-01-08 02:00:00+01:00,146.46,2022-01-08 01:00:00+01:00
8931,2022-01-08 03:00:00+01:00,145.02,2022-01-08 02:00:00+01:00
8932,2022-01-08 04:00:00+01:00,146.12,2022-01-08 03:00:00+01:00
8933,2022-01-08 05:00:00+01:00,147.35,2022-01-08 04:00:00+01:00
8934,2022-01-08 06:00:00+01:00,147.26,2022-01-08 05:00:00+01:00
8935,2022-01-08 07:00:00+01:00,146.94,2022-01-08 06:00:00+01:00
8936,2022-01-08 08:00:00+01:00,147.56,2022-01-08 07:00:00+01:00
8937,2022-01-08 09:00:00+01:00,149.59,2022-01-08 08:00:00+01:00
8938,2022-01-08 10:00:00+01:00,151.93,2022-01-08 09:00:00+01:00
8939,2022-01-08 11:00:00+01:00,154.87,2022-01-08 10:00:00+01:00
8940,2022-01-08 12:00:00+01:00,154.31,2022-01-08 11:00:00+01:00
8941,2022-01-08 13:00:00+01:00,154.58,2022-01-08 12:00:00+01:00
8942,2022-01-08 14:00:00+01:00,151.93,2022-01-08 13:00:00+01:00
8943,2022-01-08 15:00:00+01:00,152.05,2022-01-08 14:00:00+01:00
8944,2022-01-08 16:00:00+01:00,154.68,2022-01-08 15:00:00+01:00
8945,2022-01-08 17:00:00+01:00,156.75,2022-01-08 16:00:00+01:00
8946,2022-01-08 18:00:00+01:00,151.94,2022-01-08 17:00:00+01:00
8947,2022-01-08 19:00:00+01:00,148.76,2022-01-08 18:00:00+01:00
8948,2022-01-08 20:00:00+01:00,140.44,2022-01-08 19:00:00+01:00
8949,2022-01-08 21:00:00+01:00,128.38,2022-01-08 20:00:00+01:00
8950,2022-01-08 22:00:00+01:00,126.95,2022-01-08 21:00:00+01:00
8951,2022-01-08 23:00:00+01:00,123.51,2022-01-08 22:00:00+01:00
8952,2022-01-09 00:00:00+01:00,122.26,2022-01-08 23:00:00+01:00
8953,2022-01-09 01:00:00+01:00,125.52,2022-01-09 00:00:00+01:00
8954,2022-01-09 02:00:00+01:00,115.32,2022-01-09 01:00:00+01:00
8955,2022-01-09 03:00:00+01:00,111.85,2022-01-09 02:00:00+01:00
8956,2022-01-09 04:00:00+01:00,109.08,2022-01-09 03:00:00+01:00
8957,2022-01-09 05:00:00+01:00,102.78,2022-01-09 04:00:00+01:00
8958,2022-01-09 06:00:00+01:00,99.76,2022-01-09 05:00:00+01:00
8959,2022-01-09 07:00:00+01:00,101.81,2022-01-09 06:00:00+01:00
8960,2022-01-09 08:00:00+01:00,101.83,2022-01-09 07:00:00+01:00
8961,2022-01-09 09:00:00+01:00,112.04,2022-01-09 08:00:00+01:00
8962,2022-01-09 10:00:00+01:00,128.75,2022-01-09 09:00:00+01:00
8963,2022-01-09 11:00:00+01:00,135.16,2022-01-09 10:00:00+01:00
8964,2022-01-09 12:00:00+01:00,144.77,2022-01-09 11:00:00+01:00
8965,2022-01-09 13:00:00+01:00,148.89,2022-01-09 12:00:00+01:00
8966,2022-01-09 14:00:00+01:00,150.4,2022-01-09 13:00:00+01:00
8967,2022-01-09 15:00:00+01:00,150.62,2022-01-09 14:00:00+01:00
8968,2022-01-09 16:00:00+01:00,154.0,2022-01-09 15:00:00+01:00
8969,2022-01-09 17:00:00+01:00,181.24,2022-01-09 16:00:00+01:00
8970,2022-01-09 18:00:00+01:00,216.47,2022-01-09 17:00:00+01:00
8971,2022-01-09 19:00:00+01:00,236.48,2022-01-09 18:00:00+01:00
8972,2022-01-09 20:00:00+01:00,200.23,2022-01-09 19:00:00+01:00
8973,2022-01-09 21:00:00+01:00,154.44,2022-01-09 20:00:00+01:00
8974,2022-01-09 22:00:00+01:00,150.69,2022-01-09 21:00:00+01:00
8975,2022-01-09 23:00:00+01:00,148.45,2022-01-09 22:00:00+01:00
8976,2022-01-10 00:00:00+01:00,145.01,2022-01-09 23:00:00+01:00
8977,2022-01-10 01:00:00+01:00,144.5,2022-01-10 00:00:00+01:00
8978,2022-01-10 02:00:00+01:00,138.3,2022-01-10 01:00:00+01:00
8979,2022-01-10 03:00:00+01:00,137.12,2022-01-10 02:00:00+01:00
8980,2022-01-10 04:00:00+01:00,139.27,2022-01-10 03:00:00+01:00
8981,2022-01-10 05:00:00+01:00,143.2,2022-01-10 04:00:00+01:00
8982,2022-01-10 06:00:00+01:00,152.32,2022-01-10 05:00:00+01:00
8983,2022-01-10 07:00:00+01:00,166.61,2022-01-10 06:00:00+01:00
8984,2022-01-10 08:00:00+01:00,249.37,2022-01-10 07:00:00+01:00
8985,2022-01-10 09:00:00+01:00,286.15,2022-01-10 08:00:00+01:00
8986,2022-01-10 10:00:00+01:00,305.38,2022-01-10 09:00:00+01:00
8987,2022-01-10 11:00:00+01:00,300.92,2022-01-10 10:00:00+01:00
8988,2022-01-10 12:00:00+01:00,300.61,2022-01-10 11:00:00+01:00
8989,2022-01-10 13:00:00+01:00,290.84,2022-01-10 12:00:00+01:00
8990,2022-01-10 14:00:00+01:00,280.45,2022-01-10 13:00:00+01:00
8991,2022-01-10 15:00:00+01:00,160.18,2022-01-10 14:00:00+01:00
8992,2022-01-10 16:00:00+01:00,169.65,2022-01-10 15:00:00+01:00
8993,2022-01-10 17:00:00+01:00,162.01,2022-01-10 16:00:00+01:00
8994,2022-01-10 18:00:00+01:00,163.42,2022-01-10 17:00:00+01:00
8995,2022-01-10 19:00:00+01:00,180.73,2022-01-10 18:00:00+01:00
8996,2022-01-10 20:00:00+01:00,155.27,2022-01-10 19:00:00+01:00
8997,2022-01-10 21:00:00+01:00,160.02,2022-01-10 20:00:00+01:00
8998,2022-01-10 22:00:00+01:00,162.9,2022-01-10 21:00:00+01:00
8999,2022-01-10 23:00:00+01:00,155.71,2022-01-10 22:00:00+01:00
9000,2022-01-11 00:00:00+01:00,150.32,2022-01-10 23:00:00+01:00
9001,2022-01-11 01:00:00+01:00,147.57,2022-01-11 00:00:00+01:00
9002,2022-01-11 02:00:00+01:00,143.83,2022-01-11 01:00:00+01:00
9003,2022-01-11 03:00:00+01:00,140.28,2022-01-11 02:00:00+01:00
9004,2022-01-11 04:00:00+01:00,140.04,2022-01-11 03:00:00+01:00
9005,2022-01-11 05:00:00+01:00,141.63,2022-01-11 04:00:00+01:00
9006,2022-01-11 06:00:00+01:00,147.18,2022-01-11 05:00:00+01:00
9007,2022-01-11 07:00:00+01:00,147.67,2022-01-11 06:00:00+01:00
9008,2022-01-11 08:00:00+01:00,152.36,2022-01-11 07:00:00+01:00
9009,2022-01-11 09:00:00+01:00,153.84,2022-01-11 08:00:00+01:00
9010,2022-01-11 10:00:00+01:00,153.62,2022-01-11 09:00:00+01:00
9011,2022-01-11 11:00:00+01:00,153.55,2022-01-11 10:00:00+01:00
9012,2022-01-11 12:00:00+01:00,156.25,2022-01-11 11:00:00+01:00
9013,2022-01-11 13:00:00+01:00,153.85,2022-01-11 12:00:00+01:00
9014,2022-01-11 14:00:00+01:00,153.1,2022-01-11 13:00:00+01:00
9015,2022-01-11 15:00:00+01:00,153.18,2022-01-11 14:00:00+01:00
9016,2022-01-11 16:00:00+01:00,154.04,2022-01-11 15:00:00+01:00
9017,2022-01-11 17:00:00+01:00,156.51,2022-01-11 16:00:00+01:00
9018,2022-01-11 18:00:00+01:00,168.69,2022-01-11 17:00:00+01:00
9019,2022-01-11 19:00:00+01:00,163.23,2022-01-11 18:00:00+01:00
9020,2022-01-11 20:00:00+01:00,153.48,2022-01-11 19:00:00+01:00
9021,2022-01-11 21:00:00+01:00,153.21,2022-01-11 20:00:00+01:00
9022,2022-01-11 22:00:00+01:00,153.71,2022-01-11 21:00:00+01:00
9023,2022-01-11 23:00:00+01:00,150.64,2022-01-11 22:00:00+01:00
9024,2022-01-12 00:00:00+01:00,145.43,2022-01-11 23:00:00+01:00
9025,2022-01-12 01:00:00+01:00,143.35,2022-01-12 00:00:00+01:00
9026,2022-01-12 02:00:00+01:00,140.89,2022-01-12 01:00:00+01:00
9027,2022-01-12 03:00:00+01:00,139.51,2022-01-12 02:00:00+01:00
9028,2022-01-12 04:00:00+01:00,139.26,2022-01-12 03:00:00+01:00
9029,2022-01-12 05:00:00+01:00,140.13,2022-01-12 04:00:00+01:00
9030,2022-01-12 06:00:00+01:00,141.8,2022-01-12 05:00:00+01:00
9031,2022-01-12 07:00:00+01:00,141.83,2022-01-12 06:00:00+01:00
9032,2022-01-12 08:00:00+01:00,146.57,2022-01-12 07:00:00+01:00
9033,2022-01-12 09:00:00+01:00,149.0,2022-01-12 08:00:00+01:00
9034,2022-01-12 10:00:00+01:00,146.05,2022-01-12 09:00:00+01:00
9035,2022-01-12 11:00:00+01:00,143.62,2022-01-12 10:00:00+01:00
9036,2022-01-12 12:00:00+01:00,140.2,2022-01-12 11:00:00+01:00
9037,2022-01-12 13:00:00+01:00,140.01,2022-01-12 12:00:00+01:00
9038,2022-01-12 14:00:00+01:00,139.05,2022-01-12 13:00:00+01:00
9039,2022-01-12 15:00:00+01:00,137.35,2022-01-12 14:00:00+01:00
9040,2022-01-12 16:00:00+01:00,136.56,2022-01-12 15:00:00+01:00
9041,2022-01-12 17:00:00+01:00,136.65,2022-01-12 16:00:00+01:00
9042,2022-01-12 18:00:00+01:00,136.55,2022-01-12 17:00:00+01:00
9043,2022-01-12 19:00:00+01:00,135.32,2022-01-12 18:00:00+01:00
9044,2022-01-12 20:00:00+01:00,132.86,2022-01-12 19:00:00+01:00
9045,2022-01-12 21:00:00+01:00,131.19,2022-01-12 20:00:00+01:00
9046,2022-01-12 22:00:00+01:00,130.72,2022-01-12 21:00:00+01:00
9047,2022-01-12 23:00:00+01:00,129.12,2022-01-12 22:00:00+01:00
9048,2022-01-13 00:00:00+01:00,127.82,2022-01-12 23:00:00+01:00
9049,2022-01-13 01:00:00+01:00,125.55,2022-01-13 00:00:00+01:00
9050,2022-01-13 02:00:00+01:00,123.84,2022-01-13 01:00:00+01:00
9051,2022-01-13 03:00:00+01:00,121.42,2022-01-13 02:00:00+01:00
9052,2022-01-13 04:00:00+01:00,120.55,2022-01-13 03:00:00+01:00
9053,2022-01-13 05:00:00+01:00,120.08,2022-01-13 04:00:00+01:00
9054,2022-01-13 06:00:00+01:00,120.63,2022-01-13 05:00:00+01:00
9055,2022-01-13 07:00:00+01:00,123.49,2022-01-13 06:00:00+01:00
9056,2022-01-13 08:00:00+01:00,128.95,2022-01-13 07:00:00+01:00
9057,2022-01-13 09:00:00+01:00,131.68,2022-01-13 08:00:00+01:00
9058,2022-01-13 10:00:00+01:00,132.33,2022-01-13 09:00:00+01:00
9059,2022-01-13 11:00:00+01:00,132.45,2022-01-13 10:00:00+01:00
9060,2022-01-13 12:00:00+01:00,131.85,2022-01-13 11:00:00+01:00
9061,2022-01-13 13:00:00+01:00,129.36,2022-01-13 12:00:00+01:00
9062,2022-01-13 14:00:00+01:00,129.02,2022-01-13 13:00:00+01:00
9063,2022-01-13 15:00:00+01:00,128.96,2022-01-13 14:00:00+01:00
9064,2022-01-13 16:00:00+01:00,128.86,2022-01-13 15:00:00+01:00
9065,2022-01-13 17:00:00+01:00,129.4,2022-01-13 16:00:00+01:00
9066,2022-01-13 18:00:00+01:00,129.28,2022-01-13 17:00:00+01:00
9067,2022-01-13 19:00:00+01:00,129.38,2022-01-13 18:00:00+01:00
9068,2022-01-13 20:00:00+01:00,128.05,2022-01-13 19:00:00+01:00
9069,2022-01-13 21:00:00+01:00,125.43,2022-01-13 20:00:00+01:00
9070,2022-01-13 22:00:00+01:00,125.23,2022-01-13 21:00:00+01:00
9071,2022-01-13 23:00:00+01:00,120.46,2022-01-13 22:00:00+01:00
9072,2022-01-14 00:00:00+01:00,117.44,2022-01-13 23:00:00+01:00
9073,2022-01-14 01:00:00+01:00,116.0,2022-01-14 00:00:00+01:00
9074,2022-01-14 02:00:00+01:00,112.82,2022-01-14 01:00:00+01:00
9075,2022-01-14 03:00:00+01:00,110.98,2022-01-14 02:00:00+01:00
9076,2022-01-14 04:00:00+01:00,110.18,2022-01-14 03:00:00+01:00
9077,2022-01-14 05:00:00+01:00,112.61,2022-01-14 04:00:00+01:00
9078,2022-01-14 06:00:00+01:00,119.57,2022-01-14 05:00:00+01:00
9079,2022-01-14 07:00:00+01:00,124.09,2022-01-14 06:00:00+01:00
9080,2022-01-14 08:00:00+01:00,127.73,2022-01-14 07:00:00+01:00
9081,2022-01-14 09:00:00+01:00,129.13,2022-01-14 08:00:00+01:00
9082,2022-01-14 10:00:00+01:00,129.13,2022-01-14 09:00:00+01:00
9083,2022-01-14 11:00:00+01:00,130.51,2022-01-14 10:00:00+01:00
9084,2022-01-14 12:00:00+01:00,129.11,2022-01-14 11:00:00+01:00
9085,2022-01-14 13:00:00+01:00,128.66,2022-01-14 12:00:00+01:00
9086,2022-01-14 14:00:00+01:00,128.41,2022-01-14 13:00:00+01:00
9087,2022-01-14 15:00:00+01:00,131.88,2022-01-14 14:00:00+01:00
9088,2022-01-14 16:00:00+01:00,135.11,2022-01-14 15:00:00+01:00
9089,2022-01-14 17:00:00+01:00,136.79,2022-01-14 16:00:00+01:00
9090,2022-01-14 18:00:00+01:00,140.76,2022-01-14 17:00:00+01:00
9091,2022-01-14 19:00:00+01:00,139.89,2022-01-14 18:00:00+01:00
9092,2022-01-14 20:00:00+01:00,140.36,2022-01-14 19:00:00+01:00
9093,2022-01-14 21:00:00+01:00,140.21,2022-01-14 20:00:00+01:00
9094,2022-01-14 22:00:00+01:00,140.5,2022-01-14 21:00:00+01:00
9095,2022-01-14 23:00:00+01:00,140.05,2022-01-14 22:00:00+01:00
9096,2022-01-15 00:00:00+01:00,139.6,2022-01-14 23:00:00+01:00
9097,2022-01-15 01:00:00+01:00,141.58,2022-01-15 00:00:00+01:00
9098,2022-01-15 02:00:00+01:00,139.87,2022-01-15 01:00:00+01:00
9099,2022-01-15 03:00:00+01:00,139.53,2022-01-15 02:00:00+01:00
9100,2022-01-15 04:00:00+01:00,139.57,2022-01-15 03:00:00+01:00
9101,2022-01-15 05:00:00+01:00,139.88,2022-01-15 04:00:00+01:00
9102,2022-01-15 06:00:00+01:00,141.49,2022-01-15 05:00:00+01:00
9103,2022-01-15 07:00:00+01:00,141.85,2022-01-15 06:00:00+01:00
9104,2022-01-15 08:00:00+01:00,142.26,2022-01-15 07:00:00+01:00
9105,2022-01-15 09:00:00+01:00,149.24,2022-01-15 08:00:00+01:00
9106,2022-01-15 10:00:00+01:00,169.1,2022-01-15 09:00:00+01:00
9107,2022-01-15 11:00:00+01:00,202.54,2022-01-15 10:00:00+01:00
9108,2022-01-15 12:00:00+01:00,195.48,2022-01-15 11:00:00+01:00
9109,2022-01-15 13:00:00+01:00,157.15,2022-01-15 12:00:00+01:00
9110,2022-01-15 14:00:00+01:00,152.3,2022-01-15 13:00:00+01:00
9111,2022-01-15 15:00:00+01:00,149.77,2022-01-15 14:00:00+01:00
9112,2022-01-15 16:00:00+01:00,179.04,2022-01-15 15:00:00+01:00
9113,2022-01-15 17:00:00+01:00,208.26,2022-01-15 16:00:00+01:00
9114,2022-01-15 18:00:00+01:00,158.77,2022-01-15 17:00:00+01:00
9115,2022-01-15 19:00:00+01:00,158.5,2022-01-15 18:00:00+01:00
9116,2022-01-15 20:00:00+01:00,152.93,2022-01-15 19:00:00+01:00
9117,2022-01-15 21:00:00+01:00,144.25,2022-01-15 20:00:00+01:00
9118,2022-01-15 22:00:00+01:00,143.54,2022-01-15 21:00:00+01:00
9119,2022-01-15 23:00:00+01:00,139.29,2022-01-15 22:00:00+01:00
9120,2022-01-16 00:00:00+01:00,137.21,2022-01-15 23:00:00+01:00
9121,2022-01-16 01:00:00+01:00,136.97,2022-01-16 00:00:00+01:00
9122,2022-01-16 02:00:00+01:00,136.11,2022-01-16 01:00:00+01:00
9123,2022-01-16 03:00:00+01:00,133.87,2022-01-16 02:00:00+01:00
9124,2022-01-16 04:00:00+01:00,133.63,2022-01-16 03:00:00+01:00
9125,2022-01-16 05:00:00+01:00,133.54,2022-01-16 04:00:00+01:00
9126,2022-01-16 06:00:00+01:00,133.38,2022-01-16 05:00:00+01:00
9127,2022-01-16 07:00:00+01:00,127.84,2022-01-16 06:00:00+01:00
9128,2022-01-16 08:00:00+01:00,124.74,2022-01-16 07:00:00+01:00
9129,2022-01-16 09:00:00+01:00,126.66,2022-01-16 08:00:00+01:00
9130,2022-01-16 10:00:00+01:00,127.3,2022-01-16 09:00:00+01:00
9131,2022-01-16 11:00:00+01:00,127.84,2022-01-16 10:00:00+01:00
9132,2022-01-16 12:00:00+01:00,127.73,2022-01-16 11:00:00+01:00
9133,2022-01-16 13:00:00+01:00,126.94,2022-01-16 12:00:00+01:00
9134,2022-01-16 14:00:00+01:00,126.4,2022-01-16 13:00:00+01:00
9135,2022-01-16 15:00:00+01:00,122.72,2022-01-16 14:00:00+01:00
9136,2022-01-16 16:00:00+01:00,125.84,2022-01-16 15:00:00+01:00
9137,2022-01-16 17:00:00+01:00,126.58,2022-01-16 16:00:00+01:00
9138,2022-01-16 18:00:00+01:00,129.43,2022-01-16 17:00:00+01:00
9139,2022-01-16 19:00:00+01:00,126.18,2022-01-16 18:00:00+01:00
9140,2022-01-16 20:00:00+01:00,125.35,2022-01-16 19:00:00+01:00
9141,2022-01-16 21:00:00+01:00,125.38,2022-01-16 20:00:00+01:00
9142,2022-01-16 22:00:00+01:00,124.36,2022-01-16 21:00:00+01:00
9143,2022-01-16 23:00:00+01:00,120.66,2022-01-16 22:00:00+01:00
9144,2022-01-17 00:00:00+01:00,115.73,2022-01-16 23:00:00+01:00
9145,2022-01-17 01:00:00+01:00,120.92,2022-01-17 00:00:00+01:00
9146,2022-01-17 02:00:00+01:00,119.38,2022-01-17 01:00:00+01:00
9147,2022-01-17 03:00:00+01:00,119.1,2022-01-17 02:00:00+01:00
9148,2022-01-17 04:00:00+01:00,119.65,2022-01-17 03:00:00+01:00
9149,2022-01-17 05:00:00+01:00,120.38,2022-01-17 04:00:00+01:00
9150,2022-01-17 06:00:00+01:00,121.85,2022-01-17 05:00:00+01:00
9151,2022-01-17 07:00:00+01:00,124.74,2022-01-17 06:00:00+01:00
9152,2022-01-17 08:00:00+01:00,126.3,2022-01-17 07:00:00+01:00
9153,2022-01-17 09:00:00+01:00,130.02,2022-01-17 08:00:00+01:00
9154,2022-01-17 10:00:00+01:00,129.5,2022-01-17 09:00:00+01:00
9155,2022-01-17 11:00:00+01:00,128.82,2022-01-17 10:00:00+01:00
9156,2022-01-17 12:00:00+01:00,127.84,2022-01-17 11:00:00+01:00
9157,2022-01-17 13:00:00+01:00,127.57,2022-01-17 12:00:00+01:00
9158,2022-01-17 14:00:00+01:00,129.87,2022-01-17 13:00:00+01:00
9159,2022-01-17 15:00:00+01:00,134.57,2022-01-17 14:00:00+01:00
9160,2022-01-17 16:00:00+01:00,139.84,2022-01-17 15:00:00+01:00
9161,2022-01-17 17:00:00+01:00,144.86,2022-01-17 16:00:00+01:00
9162,2022-01-17 18:00:00+01:00,150.61,2022-01-17 17:00:00+01:00
9163,2022-01-17 19:00:00+01:00,149.95,2022-01-17 18:00:00+01:00
9164,2022-01-17 20:00:00+01:00,144.75,2022-01-17 19:00:00+01:00
9165,2022-01-17 21:00:00+01:00,143.56,2022-01-17 20:00:00+01:00
9166,2022-01-17 22:00:00+01:00,142.51,2022-01-17 21:00:00+01:00
9167,2022-01-17 23:00:00+01:00,140.09,2022-01-17 22:00:00+01:00
9168,2022-01-18 00:00:00+01:00,139.05,2022-01-17 23:00:00+01:00
9169,2022-01-18 01:00:00+01:00,140.66,2022-01-18 00:00:00+01:00
9170,2022-01-18 02:00:00+01:00,138.98,2022-01-18 01:00:00+01:00
9171,2022-01-18 03:00:00+01:00,138.6,2022-01-18 02:00:00+01:00
9172,2022-01-18 04:00:00+01:00,138.5,2022-01-18 03:00:00+01:00
9173,2022-01-18 05:00:00+01:00,139.43,2022-01-18 04:00:00+01:00
9174,2022-01-18 06:00:00+01:00,144.78,2022-01-18 05:00:00+01:00
9175,2022-01-18 07:00:00+01:00,154.1,2022-01-18 06:00:00+01:00
9176,2022-01-18 08:00:00+01:00,258.38,2022-01-18 07:00:00+01:00
9177,2022-01-18 09:00:00+01:00,277.91,2022-01-18 08:00:00+01:00
9178,2022-01-18 10:00:00+01:00,239.92,2022-01-18 09:00:00+01:00
9179,2022-01-18 11:00:00+01:00,193.53,2022-01-18 10:00:00+01:00
9180,2022-01-18 12:00:00+01:00,158.43,2022-01-18 11:00:00+01:00
9181,2022-01-18 13:00:00+01:00,152.3,2022-01-18 12:00:00+01:00
9182,2022-01-18 14:00:00+01:00,150.59,2022-01-18 13:00:00+01:00
9183,2022-01-18 15:00:00+01:00,148.96,2022-01-18 14:00:00+01:00
9184,2022-01-18 16:00:00+01:00,148.36,2022-01-18 15:00:00+01:00
9185,2022-01-18 17:00:00+01:00,149.67,2022-01-18 16:00:00+01:00
9186,2022-01-18 18:00:00+01:00,150.5,2022-01-18 17:00:00+01:00
9187,2022-01-18 19:00:00+01:00,147.33,2022-01-18 18:00:00+01:00
9188,2022-01-18 20:00:00+01:00,143.21,2022-01-18 19:00:00+01:00
9189,2022-01-18 21:00:00+01:00,139.4,2022-01-18 20:00:00+01:00
9190,2022-01-18 22:00:00+01:00,139.16,2022-01-18 21:00:00+01:00
9191,2022-01-18 23:00:00+01:00,136.96,2022-01-18 22:00:00+01:00
9192,2022-01-19 00:00:00+01:00,133.06,2022-01-18 23:00:00+01:00
9193,2022-01-19 01:00:00+01:00,137.55,2022-01-19 00:00:00+01:00
9194,2022-01-19 02:00:00+01:00,134.6,2022-01-19 01:00:00+01:00
9195,2022-01-19 03:00:00+01:00,134.6,2022-01-19 02:00:00+01:00
9196,2022-01-19 04:00:00+01:00,133.47,2022-01-19 03:00:00+01:00
9197,2022-01-19 05:00:00+01:00,133.52,2022-01-19 04:00:00+01:00
9198,2022-01-19 06:00:00+01:00,135.65,2022-01-19 05:00:00+01:00
9199,2022-01-19 07:00:00+01:00,137.45,2022-01-19 06:00:00+01:00
9200,2022-01-19 08:00:00+01:00,138.83,2022-01-19 07:00:00+01:00
9201,2022-01-19 09:00:00+01:00,139.62,2022-01-19 08:00:00+01:00
9202,2022-01-19 10:00:00+01:00,139.52,2022-01-19 09:00:00+01:00
9203,2022-01-19 11:00:00+01:00,139.1,2022-01-19 10:00:00+01:00
9204,2022-01-19 12:00:00+01:00,138.61,2022-01-19 11:00:00+01:00
9205,2022-01-19 13:00:00+01:00,138.0,2022-01-19 12:00:00+01:00
9206,2022-01-19 14:00:00+01:00,138.06,2022-01-19 13:00:00+01:00
9207,2022-01-19 15:00:00+01:00,137.93,2022-01-19 14:00:00+01:00
9208,2022-01-19 16:00:00+01:00,137.22,2022-01-19 15:00:00+01:00
9209,2022-01-19 17:00:00+01:00,137.59,2022-01-19 16:00:00+01:00
9210,2022-01-19 18:00:00+01:00,137.39,2022-01-19 17:00:00+01:00
9211,2022-01-19 19:00:00+01:00,136.93,2022-01-19 18:00:00+01:00
9212,2022-01-19 20:00:00+01:00,134.24,2022-01-19 19:00:00+01:00
9213,2022-01-19 21:00:00+01:00,130.75,2022-01-19 20:00:00+01:00
9214,2022-01-19 22:00:00+01:00,131.88,2022-01-19 21:00:00+01:00
9215,2022-01-19 23:00:00+01:00,125.75,2022-01-19 22:00:00+01:00
9216,2022-01-20 00:00:00+01:00,120.02,2022-01-19 23:00:00+01:00
9217,2022-01-20 01:00:00+01:00,126.34,2022-01-20 00:00:00+01:00
9218,2022-01-20 02:00:00+01:00,122.28,2022-01-20 01:00:00+01:00
9219,2022-01-20 03:00:00+01:00,118.22,2022-01-20 02:00:00+01:00
9220,2022-01-20 04:00:00+01:00,115.28,2022-01-20 03:00:00+01:00
9221,2022-01-20 05:00:00+01:00,115.4,2022-01-20 04:00:00+01:00
9222,2022-01-20 06:00:00+01:00,122.81,2022-01-20 05:00:00+01:00
9223,2022-01-20 07:00:00+01:00,129.79,2022-01-20 06:00:00+01:00
9224,2022-01-20 08:00:00+01:00,131.16,2022-01-20 07:00:00+01:00
9225,2022-01-20 09:00:00+01:00,135.28,2022-01-20 08:00:00+01:00
9226,2022-01-20 10:00:00+01:00,133.77,2022-01-20 09:00:00+01:00
9227,2022-01-20 11:00:00+01:00,131.92,2022-01-20 10:00:00+01:00
9228,2022-01-20 12:00:00+01:00,131.59,2022-01-20 11:00:00+01:00
9229,2022-01-20 13:00:00+01:00,128.69,2022-01-20 12:00:00+01:00
9230,2022-01-20 14:00:00+01:00,127.78,2022-01-20 13:00:00+01:00
9231,2022-01-20 15:00:00+01:00,130.8,2022-01-20 14:00:00+01:00
9232,2022-01-20 16:00:00+01:00,132.22,2022-01-20 15:00:00+01:00
9233,2022-01-20 17:00:00+01:00,135.54,2022-01-20 16:00:00+01:00
9234,2022-01-20 18:00:00+01:00,137.52,2022-01-20 17:00:00+01:00
9235,2022-01-20 19:00:00+01:00,136.2,2022-01-20 18:00:00+01:00
9236,2022-01-20 20:00:00+01:00,136.12,2022-01-20 19:00:00+01:00
9237,2022-01-20 21:00:00+01:00,136.01,2022-01-20 20:00:00+01:00
9238,2022-01-20 22:00:00+01:00,135.61,2022-01-20 21:00:00+01:00
9239,2022-01-20 23:00:00+01:00,131.89,2022-01-20 22:00:00+01:00
9240,2022-01-21 00:00:00+01:00,128.07,2022-01-20 23:00:00+01:00
9241,2022-01-21 01:00:00+01:00,127.14,2022-01-21 00:00:00+01:00
9242,2022-01-21 02:00:00+01:00,126.45,2022-01-21 01:00:00+01:00
9243,2022-01-21 03:00:00+01:00,127.09,2022-01-21 02:00:00+01:00
9244,2022-01-21 04:00:00+01:00,127.58,2022-01-21 03:00:00+01:00
9245,2022-01-21 05:00:00+01:00,127.87,2022-01-21 04:00:00+01:00
9246,2022-01-21 06:00:00+01:00,130.81,2022-01-21 05:00:00+01:00
9247,2022-01-21 07:00:00+01:00,132.17,2022-01-21 06:00:00+01:00
9248,2022-01-21 08:00:00+01:00,142.45,2022-01-21 07:00:00+01:00
9249,2022-01-21 09:00:00+01:00,144.04,2022-01-21 08:00:00+01:00
9250,2022-01-21 10:00:00+01:00,143.83,2022-01-21 09:00:00+01:00
9251,2022-01-21 11:00:00+01:00,143.7,2022-01-21 10:00:00+01:00
9252,2022-01-21 12:00:00+01:00,142.23,2022-01-21 11:00:00+01:00
9253,2022-01-21 13:00:00+01:00,140.92,2022-01-21 12:00:00+01:00
9254,2022-01-21 14:00:00+01:00,144.02,2022-01-21 13:00:00+01:00
9255,2022-01-21 15:00:00+01:00,142.27,2022-01-21 14:00:00+01:00
9256,2022-01-21 16:00:00+01:00,143.31,2022-01-21 15:00:00+01:00
9257,2022-01-21 17:00:00+01:00,145.23,2022-01-21 16:00:00+01:00
9258,2022-01-21 18:00:00+01:00,147.87,2022-01-21 17:00:00+01:00
9259,2022-01-21 19:00:00+01:00,146.47,2022-01-21 18:00:00+01:00
9260,2022-01-21 20:00:00+01:00,141.86,2022-01-21 19:00:00+01:00
9261,2022-01-21 21:00:00+01:00,136.35,2022-01-21 20:00:00+01:00
9262,2022-01-21 22:00:00+01:00,133.76,2022-01-21 21:00:00+01:00
9263,2022-01-21 23:00:00+01:00,133.17,2022-01-21 22:00:00+01:00
9264,2022-01-22 00:00:00+01:00,127.18,2022-01-21 23:00:00+01:00
9265,2022-01-22 01:00:00+01:00,127.93,2022-01-22 00:00:00+01:00
9266,2022-01-22 02:00:00+01:00,124.53,2022-01-22 01:00:00+01:00
9267,2022-01-22 03:00:00+01:00,124.21,2022-01-22 02:00:00+01:00
9268,2022-01-22 04:00:00+01:00,126.09,2022-01-22 03:00:00+01:00
9269,2022-01-22 05:00:00+01:00,127.92,2022-01-22 04:00:00+01:00
9270,2022-01-22 06:00:00+01:00,128.88,2022-01-22 05:00:00+01:00
9271,2022-01-22 07:00:00+01:00,129.91,2022-01-22 06:00:00+01:00
9272,2022-01-22 08:00:00+01:00,137.86,2022-01-22 07:00:00+01:00
9273,2022-01-22 09:00:00+01:00,143.12,2022-01-22 08:00:00+01:00
9274,2022-01-22 10:00:00+01:00,144.17,2022-01-22 09:00:00+01:00
9275,2022-01-22 11:00:00+01:00,145.84,2022-01-22 10:00:00+01:00
9276,2022-01-22 12:00:00+01:00,146.04,2022-01-22 11:00:00+01:00
9277,2022-01-22 13:00:00+01:00,145.94,2022-01-22 12:00:00+01:00
9278,2022-01-22 14:00:00+01:00,145.79,2022-01-22 13:00:00+01:00
9279,2022-01-22 15:00:00+01:00,145.26,2022-01-22 14:00:00+01:00
9280,2022-01-22 16:00:00+01:00,145.65,2022-01-22 15:00:00+01:00
9281,2022-01-22 17:00:00+01:00,147.12,2022-01-22 16:00:00+01:00
9282,2022-01-22 18:00:00+01:00,149.64,2022-01-22 17:00:00+01:00
9283,2022-01-22 19:00:00+01:00,149.38,2022-01-22 18:00:00+01:00
9284,2022-01-22 20:00:00+01:00,146.44,2022-01-22 19:00:00+01:00
9285,2022-01-22 21:00:00+01:00,144.12,2022-01-22 20:00:00+01:00
9286,2022-01-22 22:00:00+01:00,141.95,2022-01-22 21:00:00+01:00
9287,2022-01-22 23:00:00+01:00,138.91,2022-01-22 22:00:00+01:00
9288,2022-01-23 00:00:00+01:00,135.07,2022-01-22 23:00:00+01:00
9289,2022-01-23 01:00:00+01:00,132.91,2022-01-23 00:00:00+01:00
9290,2022-01-23 02:00:00+01:00,132.62,2022-01-23 01:00:00+01:00
9291,2022-01-23 03:00:00+01:00,132.66,2022-01-23 02:00:00+01:00
9292,2022-01-23 04:00:00+01:00,132.57,2022-01-23 03:00:00+01:00
9293,2022-01-23 05:00:00+01:00,132.52,2022-01-23 04:00:00+01:00
9294,2022-01-23 06:00:00+01:00,133.1,2022-01-23 05:00:00+01:00
9295,2022-01-23 07:00:00+01:00,133.14,2022-01-23 06:00:00+01:00
9296,2022-01-23 08:00:00+01:00,134.02,2022-01-23 07:00:00+01:00
9297,2022-01-23 09:00:00+01:00,134.73,2022-01-23 08:00:00+01:00
9298,2022-01-23 10:00:00+01:00,139.24,2022-01-23 09:00:00+01:00
9299,2022-01-23 11:00:00+01:00,141.41,2022-01-23 10:00:00+01:00
9300,2022-01-23 12:00:00+01:00,141.97,2022-01-23 11:00:00+01:00
9301,2022-01-23 13:00:00+01:00,142.22,2022-01-23 12:00:00+01:00
9302,2022-01-23 14:00:00+01:00,141.3,2022-01-23 13:00:00+01:00
9303,2022-01-23 15:00:00+01:00,140.78,2022-01-23 14:00:00+01:00
9304,2022-01-23 16:00:00+01:00,141.15,2022-01-23 15:00:00+01:00
9305,2022-01-23 17:00:00+01:00,143.83,2022-01-23 16:00:00+01:00
9306,2022-01-23 18:00:00+01:00,145.9,2022-01-23 17:00:00+01:00
9307,2022-01-23 19:00:00+01:00,144.33,2022-01-23 18:00:00+01:00
9308,2022-01-23 20:00:00+01:00,141.26,2022-01-23 19:00:00+01:00
9309,2022-01-23 21:00:00+01:00,136.42,2022-01-23 20:00:00+01:00
9310,2022-01-23 22:00:00+01:00,134.36,2022-01-23 21:00:00+01:00
9311,2022-01-23 23:00:00+01:00,133.55,2022-01-23 22:00:00+01:00
9312,2022-01-24 00:00:00+01:00,132.55,2022-01-23 23:00:00+01:00
9313,2022-01-24 01:00:00+01:00,133.16,2022-01-24 00:00:00+01:00
9314,2022-01-24 02:00:00+01:00,131.58,2022-01-24 01:00:00+01:00
9315,2022-01-24 03:00:00+01:00,130.74,2022-01-24 02:00:00+01:00
9316,2022-01-24 04:00:00+01:00,130.45,2022-01-24 03:00:00+01:00
9317,2022-01-24 05:00:00+01:00,130.39,2022-01-24 04:00:00+01:00
9318,2022-01-24 06:00:00+01:00,132.14,2022-01-24 05:00:00+01:00
9319,2022-01-24 07:00:00+01:00,134.15,2022-01-24 06:00:00+01:00
9320,2022-01-24 08:00:00+01:00,136.84,2022-01-24 07:00:00+01:00
9321,2022-01-24 09:00:00+01:00,137.84,2022-01-24 08:00:00+01:00
9322,2022-01-24 10:00:00+01:00,138.04,2022-01-24 09:00:00+01:00
9323,2022-01-24 11:00:00+01:00,137.94,2022-01-24 10:00:00+01:00
9324,2022-01-24 12:00:00+01:00,137.64,2022-01-24 11:00:00+01:00
9325,2022-01-24 13:00:00+01:00,137.48,2022-01-24 12:00:00+01:00
9326,2022-01-24 14:00:00+01:00,137.04,2022-01-24 13:00:00+01:00
9327,2022-01-24 15:00:00+01:00,137.31,2022-01-24 14:00:00+01:00
9328,2022-01-24 16:00:00+01:00,137.0,2022-01-24 15:00:00+01:00
9329,2022-01-24 17:00:00+01:00,137.81,2022-01-24 16:00:00+01:00
9330,2022-01-24 18:00:00+01:00,138.18,2022-01-24 17:00:00+01:00
9331,2022-01-24 19:00:00+01:00,137.68,2022-01-24 18:00:00+01:00
9332,2022-01-24 20:00:00+01:00,137.4,2022-01-24 19:00:00+01:00
9333,2022-01-24 21:00:00+01:00,135.92,2022-01-24 20:00:00+01:00
9334,2022-01-24 22:00:00+01:00,136.45,2022-01-24 21:00:00+01:00
9335,2022-01-24 23:00:00+01:00,134.89,2022-01-24 22:00:00+01:00
9336,2022-01-25 00:00:00+01:00,133.37,2022-01-24 23:00:00+01:00
9337,2022-01-25 01:00:00+01:00,131.93,2022-01-25 00:00:00+01:00
9338,2022-01-25 02:00:00+01:00,131.07,2022-01-25 01:00:00+01:00
9339,2022-01-25 03:00:00+01:00,131.21,2022-01-25 02:00:00+01:00
9340,2022-01-25 04:00:00+01:00,131.79,2022-01-25 03:00:00+01:00
9341,2022-01-25 05:00:00+01:00,133.04,2022-01-25 04:00:00+01:00
9342,2022-01-25 06:00:00+01:00,135.93,2022-01-25 05:00:00+01:00
9343,2022-01-25 07:00:00+01:00,139.53,2022-01-25 06:00:00+01:00
9344,2022-01-25 08:00:00+01:00,150.98,2022-01-25 07:00:00+01:00
9345,2022-01-25 09:00:00+01:00,167.79,2022-01-25 08:00:00+01:00
9346,2022-01-25 10:00:00+01:00,186.04,2022-01-25 09:00:00+01:00
9347,2022-01-25 11:00:00+01:00,195.42,2022-01-25 10:00:00+01:00
9348,2022-01-25 12:00:00+01:00,177.18,2022-01-25 11:00:00+01:00
9349,2022-01-25 13:00:00+01:00,177.16,2022-01-25 12:00:00+01:00
9350,2022-01-25 14:00:00+01:00,174.86,2022-01-25 13:00:00+01:00
9351,2022-01-25 15:00:00+01:00,174.37,2022-01-25 14:00:00+01:00
9352,2022-01-25 16:00:00+01:00,169.91,2022-01-25 15:00:00+01:00
9353,2022-01-25 17:00:00+01:00,177.73,2022-01-25 16:00:00+01:00
9354,2022-01-25 18:00:00+01:00,176.34,2022-01-25 17:00:00+01:00
9355,2022-01-25 19:00:00+01:00,169.6,2022-01-25 18:00:00+01:00
9356,2022-01-25 20:00:00+01:00,160.05,2022-01-25 19:00:00+01:00
9357,2022-01-25 21:00:00+01:00,150.5,2022-01-25 20:00:00+01:00
9358,2022-01-25 22:00:00+01:00,147.0,2022-01-25 21:00:00+01:00
9359,2022-01-25 23:00:00+01:00,142.54,2022-01-25 22:00:00+01:00
9360,2022-01-26 00:00:00+01:00,136.0,2022-01-25 23:00:00+01:00
9361,2022-01-26 01:00:00+01:00,135.48,2022-01-26 00:00:00+01:00
9362,2022-01-26 02:00:00+01:00,133.43,2022-01-26 01:00:00+01:00
9363,2022-01-26 03:00:00+01:00,130.93,2022-01-26 02:00:00+01:00
9364,2022-01-26 04:00:00+01:00,128.22,2022-01-26 03:00:00+01:00
9365,2022-01-26 05:00:00+01:00,128.04,2022-01-26 04:00:00+01:00
9366,2022-01-26 06:00:00+01:00,129.78,2022-01-26 05:00:00+01:00
9367,2022-01-26 07:00:00+01:00,131.75,2022-01-26 06:00:00+01:00
9368,2022-01-26 08:00:00+01:00,135.01,2022-01-26 07:00:00+01:00
9369,2022-01-26 09:00:00+01:00,137.26,2022-01-26 08:00:00+01:00
9370,2022-01-26 10:00:00+01:00,135.52,2022-01-26 09:00:00+01:00
9371,2022-01-26 11:00:00+01:00,134.3,2022-01-26 10:00:00+01:00
9372,2022-01-26 12:00:00+01:00,133.54,2022-01-26 11:00:00+01:00
9373,2022-01-26 13:00:00+01:00,131.28,2022-01-26 12:00:00+01:00
9374,2022-01-26 14:00:00+01:00,130.2,2022-01-26 13:00:00+01:00
9375,2022-01-26 15:00:00+01:00,130.2,2022-01-26 14:00:00+01:00
9376,2022-01-26 16:00:00+01:00,130.3,2022-01-26 15:00:00+01:00
9377,2022-01-26 17:00:00+01:00,133.28,2022-01-26 16:00:00+01:00
9378,2022-01-26 18:00:00+01:00,136.7,2022-01-26 17:00:00+01:00
9379,2022-01-26 19:00:00+01:00,136.14,2022-01-26 18:00:00+01:00
9380,2022-01-26 20:00:00+01:00,134.01,2022-01-26 19:00:00+01:00
9381,2022-01-26 21:00:00+01:00,133.43,2022-01-26 20:00:00+01:00
9382,2022-01-26 22:00:00+01:00,133.68,2022-01-26 21:00:00+01:00
9383,2022-01-26 23:00:00+01:00,131.89,2022-01-26 22:00:00+01:00
9384,2022-01-27 00:00:00+01:00,128.5,2022-01-26 23:00:00+01:00
9385,2022-01-27 01:00:00+01:00,126.72,2022-01-27 00:00:00+01:00
9386,2022-01-27 02:00:00+01:00,121.37,2022-01-27 01:00:00+01:00
9387,2022-01-27 03:00:00+01:00,116.67,2022-01-27 02:00:00+01:00
9388,2022-01-27 04:00:00+01:00,115.2,2022-01-27 03:00:00+01:00
9389,2022-01-27 05:00:00+01:00,115.33,2022-01-27 04:00:00+01:00
9390,2022-01-27 06:00:00+01:00,117.84,2022-01-27 05:00:00+01:00
9391,2022-01-27 07:00:00+01:00,122.86,2022-01-27 06:00:00+01:00
9392,2022-01-27 08:00:00+01:00,128.57,2022-01-27 07:00:00+01:00
9393,2022-01-27 09:00:00+01:00,134.4,2022-01-27 08:00:00+01:00
9394,2022-01-27 10:00:00+01:00,133.35,2022-01-27 09:00:00+01:00
9395,2022-01-27 11:00:00+01:00,133.3,2022-01-27 10:00:00+01:00
9396,2022-01-27 12:00:00+01:00,132.33,2022-01-27 11:00:00+01:00
9397,2022-01-27 13:00:00+01:00,130.7,2022-01-27 12:00:00+01:00
9398,2022-01-27 14:00:00+01:00,132.02,2022-01-27 13:00:00+01:00
9399,2022-01-27 15:00:00+01:00,133.29,2022-01-27 14:00:00+01:00
9400,2022-01-27 16:00:00+01:00,133.29,2022-01-27 15:00:00+01:00
9401,2022-01-27 17:00:00+01:00,133.77,2022-01-27 16:00:00+01:00
9402,2022-01-27 18:00:00+01:00,132.91,2022-01-27 17:00:00+01:00
9403,2022-01-27 19:00:00+01:00,128.82,2022-01-27 18:00:00+01:00
9404,2022-01-27 20:00:00+01:00,124.88,2022-01-27 19:00:00+01:00
9405,2022-01-27 21:00:00+01:00,124.5,2022-01-27 20:00:00+01:00
9406,2022-01-27 22:00:00+01:00,126.24,2022-01-27 21:00:00+01:00
9407,2022-01-27 23:00:00+01:00,123.58,2022-01-27 22:00:00+01:00
9408,2022-01-28 00:00:00+01:00,121.92,2022-01-27 23:00:00+01:00
9409,2022-01-28 01:00:00+01:00,121.92,2022-01-28 00:00:00+01:00
9410,2022-01-28 02:00:00+01:00,120.59,2022-01-28 01:00:00+01:00
9411,2022-01-28 03:00:00+01:00,120.52,2022-01-28 02:00:00+01:00
9412,2022-01-28 04:00:00+01:00,121.09,2022-01-28 03:00:00+01:00
9413,2022-01-28 05:00:00+01:00,121.62,2022-01-28 04:00:00+01:00
9414,2022-01-28 06:00:00+01:00,128.39,2022-01-28 05:00:00+01:00
9415,2022-01-28 07:00:00+01:00,131.11,2022-01-28 06:00:00+01:00
9416,2022-01-28 08:00:00+01:00,136.85,2022-01-28 07:00:00+01:00
9417,2022-01-28 09:00:00+01:00,142.51,2022-01-28 08:00:00+01:00
9418,2022-01-28 10:00:00+01:00,142.62,2022-01-28 09:00:00+01:00
9419,2022-01-28 11:00:00+01:00,143.41,2022-01-28 10:00:00+01:00
9420,2022-01-28 12:00:00+01:00,143.84,2022-01-28 11:00:00+01:00
9421,2022-01-28 13:00:00+01:00,143.29,2022-01-28 12:00:00+01:00
9422,2022-01-28 14:00:00+01:00,142.53,2022-01-28 13:00:00+01:00
9423,2022-01-28 15:00:00+01:00,142.32,2022-01-28 14:00:00+01:00
9424,2022-01-28 16:00:00+01:00,143.19,2022-01-28 15:00:00+01:00
9425,2022-01-28 17:00:00+01:00,148.87,2022-01-28 16:00:00+01:00
9426,2022-01-28 18:00:00+01:00,150.22,2022-01-28 17:00:00+01:00
9427,2022-01-28 19:00:00+01:00,147.52,2022-01-28 18:00:00+01:00
9428,2022-01-28 20:00:00+01:00,142.12,2022-01-28 19:00:00+01:00
9429,2022-01-28 21:00:00+01:00,136.97,2022-01-28 20:00:00+01:00
9430,2022-01-28 22:00:00+01:00,136.41,2022-01-28 21:00:00+01:00
9431,2022-01-28 23:00:00+01:00,132.29,2022-01-28 22:00:00+01:00
9432,2022-01-29 00:00:00+01:00,124.8,2022-01-28 23:00:00+01:00
9433,2022-01-29 01:00:00+01:00,126.35,2022-01-29 00:00:00+01:00
9434,2022-01-29 02:00:00+01:00,119.46,2022-01-29 01:00:00+01:00
9435,2022-01-29 03:00:00+01:00,109.42,2022-01-29 02:00:00+01:00
9436,2022-01-29 04:00:00+01:00,80.34,2022-01-29 03:00:00+01:00
9437,2022-01-29 05:00:00+01:00,45.53,2022-01-29 04:00:00+01:00
9438,2022-01-29 06:00:00+01:00,47.02,2022-01-29 05:00:00+01:00
9439,2022-01-29 07:00:00+01:00,68.98,2022-01-29 06:00:00+01:00
9440,2022-01-29 08:00:00+01:00,93.25,2022-01-29 07:00:00+01:00
9441,2022-01-29 09:00:00+01:00,115.41,2022-01-29 08:00:00+01:00
9442,2022-01-29 10:00:00+01:00,114.96,2022-01-29 09:00:00+01:00
9443,2022-01-29 11:00:00+01:00,116.68,2022-01-29 10:00:00+01:00
9444,2022-01-29 12:00:00+01:00,122.56,2022-01-29 11:00:00+01:00
9445,2022-01-29 13:00:00+01:00,120.35,2022-01-29 12:00:00+01:00
9446,2022-01-29 14:00:00+01:00,119.32,2022-01-29 13:00:00+01:00
9447,2022-01-29 15:00:00+01:00,119.88,2022-01-29 14:00:00+01:00
9448,2022-01-29 16:00:00+01:00,121.0,2022-01-29 15:00:00+01:00
9449,2022-01-29 17:00:00+01:00,121.74,2022-01-29 16:00:00+01:00
9450,2022-01-29 18:00:00+01:00,123.0,2022-01-29 17:00:00+01:00
9451,2022-01-29 19:00:00+01:00,126.44,2022-01-29 18:00:00+01:00
9452,2022-01-29 20:00:00+01:00,119.66,2022-01-29 19:00:00+01:00
9453,2022-01-29 21:00:00+01:00,118.2,2022-01-29 20:00:00+01:00
9454,2022-01-29 22:00:00+01:00,118.03,2022-01-29 21:00:00+01:00
9455,2022-01-29 23:00:00+01:00,114.36,2022-01-29 22:00:00+01:00
9456,2022-01-30 00:00:00+01:00,110.17,2022-01-29 23:00:00+01:00
9457,2022-01-30 01:00:00+01:00,111.52,2022-01-30 00:00:00+01:00
9458,2022-01-30 02:00:00+01:00,103.31,2022-01-30 01:00:00+01:00
9459,2022-01-30 03:00:00+01:00,99.52,2022-01-30 02:00:00+01:00
9460,2022-01-30 04:00:00+01:00,102.03,2022-01-30 03:00:00+01:00
9461,2022-01-30 05:00:00+01:00,100.59,2022-01-30 04:00:00+01:00
9462,2022-01-30 06:00:00+01:00,106.3,2022-01-30 05:00:00+01:00
9463,2022-01-30 07:00:00+01:00,111.3,2022-01-30 06:00:00+01:00
9464,2022-01-30 08:00:00+01:00,112.36,2022-01-30 07:00:00+01:00
9465,2022-01-30 09:00:00+01:00,114.15,2022-01-30 08:00:00+01:00
9466,2022-01-30 10:00:00+01:00,116.62,2022-01-30 09:00:00+01:00
9467,2022-01-30 11:00:00+01:00,119.88,2022-01-30 10:00:00+01:00
9468,2022-01-30 12:00:00+01:00,119.9,2022-01-30 11:00:00+01:00
9469,2022-01-30 13:00:00+01:00,119.85,2022-01-30 12:00:00+01:00
9470,2022-01-30 14:00:00+01:00,119.31,2022-01-30 13:00:00+01:00
9471,2022-01-30 15:00:00+01:00,119.88,2022-01-30 14:00:00+01:00
9472,2022-01-30 16:00:00+01:00,120.47,2022-01-30 15:00:00+01:00
9473,2022-01-30 17:00:00+01:00,123.62,2022-01-30 16:00:00+01:00
9474,2022-01-30 18:00:00+01:00,131.85,2022-01-30 17:00:00+01:00
9475,2022-01-30 19:00:00+01:00,137.85,2022-01-30 18:00:00+01:00
9476,2022-01-30 20:00:00+01:00,140.49,2022-01-30 19:00:00+01:00
9477,2022-01-30 21:00:00+01:00,141.85,2022-01-30 20:00:00+01:00
9478,2022-01-30 22:00:00+01:00,142.24,2022-01-30 21:00:00+01:00
9479,2022-01-30 23:00:00+01:00,142.86,2022-01-30 22:00:00+01:00
9480,2022-01-31 00:00:00+01:00,139.81,2022-01-30 23:00:00+01:00
9481,2022-01-31 01:00:00+01:00,136.65,2022-01-31 00:00:00+01:00
9482,2022-01-31 02:00:00+01:00,132.8,2022-01-31 01:00:00+01:00
9483,2022-01-31 03:00:00+01:00,128.16,2022-01-31 02:00:00+01:00
9484,2022-01-31 04:00:00+01:00,121.71,2022-01-31 03:00:00+01:00
9485,2022-01-31 05:00:00+01:00,122.13,2022-01-31 04:00:00+01:00
9486,2022-01-31 06:00:00+01:00,132.91,2022-01-31 05:00:00+01:00
9487,2022-01-31 07:00:00+01:00,143.36,2022-01-31 06:00:00+01:00
9488,2022-01-31 08:00:00+01:00,150.23,2022-01-31 07:00:00+01:00
9489,2022-01-31 09:00:00+01:00,235.43,2022-01-31 08:00:00+01:00
9490,2022-01-31 10:00:00+01:00,243.98,2022-01-31 09:00:00+01:00
9491,2022-01-31 11:00:00+01:00,240.26,2022-01-31 10:00:00+01:00
9492,2022-01-31 12:00:00+01:00,230.09,2022-01-31 11:00:00+01:00
9493,2022-01-31 13:00:00+01:00,222.75,2022-01-31 12:00:00+01:00
9494,2022-01-31 14:00:00+01:00,190.38,2022-01-31 13:00:00+01:00
9495,2022-01-31 15:00:00+01:00,150.89,2022-01-31 14:00:00+01:00
9496,2022-01-31 16:00:00+01:00,149.37,2022-01-31 15:00:00+01:00
9497,2022-01-31 17:00:00+01:00,149.67,2022-01-31 16:00:00+01:00
9498,2022-01-31 18:00:00+01:00,149.21,2022-01-31 17:00:00+01:00
9499,2022-01-31 19:00:00+01:00,148.09,2022-01-31 18:00:00+01:00
9500,2022-01-31 20:00:00+01:00,147.74,2022-01-31 19:00:00+01:00
9501,2022-01-31 21:00:00+01:00,147.6,2022-01-31 20:00:00+01:00
9502,2022-01-31 22:00:00+01:00,148.84,2022-01-31 21:00:00+01:00
9503,2022-01-31 23:00:00+01:00,146.94,2022-01-31 22:00:00+01:00
9504,2022-02-01 00:00:00+01:00,142.25,2022-01-31 23:00:00+01:00
9505,2022-02-01 01:00:00+01:00,141.06,2022-02-01 00:00:00+01:00


==> figures/spotmarket_Oslo_no_time.csv <==
idx,Price
0,26.06
1,25.43
2,25.05
3,24.77
4,24.78
5,25.13
6,25.53
7,26.04
8,26.01
9,26.18
10,26.77
11,27.07
12,27.29
13,27.75
14,28.51
15,29.88
16,30.66
17,30.6
18,30.1
19,29.51
20,28.53
21,28.18
22,27.62
23,26.78
24,26.73
25,26.02
26,25.84
27,25.76
28,25.82
29,26.03
30,26.76
31,27.35
32,27.89
33,28.08
34,28.93
35,29.34
36,29.08
37,29.08
38,29.15
39,29.33
40,30.13
41,30.22
42,29.8
43,29.78
44,28.6
45,28.16
46,28.04
47,27.09
48,26.39
49,25.68
50,24.92
51,24.62
52,24.53
53,24.91
54,25.12
55,25.9
56,26.08
57,26.79
58,27.16
59,27.23
60,27.02
61,26.98
62,27.18
63,27.68
64,29.3
65,29.8
66,29.42
67,29.16
68,28.79
69,28.24
70,27.34
71,26.03
72,25.76
73,25.12
74,24.94
75,25.1
76,25.67
77,26.99
78,29.46
79,32.22
80,51.39
81,52.24
82,57.86
83,59.04
84,54.39
85,59.04
86,60.57
87,60.17
88,62.74
89,68.12
90,62.24
91,43.38
92,39.36
93,36.37
94,32.33
95,28.57
96,29.02
97,28.65
98,28.26
99,28.32
100,29.0
101,31.11
102,37.34
103,48.62
104,62.62
105,62.74
106,63.85
107,65.18
108,64.16
109,65.01
110,64.59
111,65.24
112,67.06
113,67.9
114,49.27
115,46.76
116,42.56
117,41.33
118,33.46
119,30.48
120,31.24
121,30.08
122,29.44
123,29.3
124,29.49
125,30.37
126,32.17
127,37.22
128,41.03
129,43.86
130,48.25
131,47.41
132,48.39
133,49.59
134,53.73
135,57.49
136,61.16
137,62.76
138,58.3
139,52.62
140,41.72
141,41.82
142,40.53
143,34.04
144,44.7
145,42.44
146,40.67
147,41.28
148,42.83
149,47.26
150,54.85
151,70.35
152,87.61
153,87.02
154,85.54
155,89.23
156,87.9
157,85.39
158,81.58
159,84.64
160,93.06
161,103.67
162,87.81
163,80.72
164,67.17
165,60.55
166,60.02
167,52.54
168,51.13
169,49.13
170,47.47
171,46.15
172,47.38
173,52.19
174,61.84
175,80.24
176,107.36
177,111.78
178,111.28
179,108.11
180,103.6
181,98.78
182,96.14
183,98.94
184,98.51
185,114.06
186,103.64
187,83.08
188,63.75
189,61.62
190,58.3
191,52.34
192,49.06
193,48.5
194,47.92
195,49.15
196,49.53
197,49.25
198,49.76
199,53.78
200,59.91
201,66.69
202,67.65
203,67.94
204,66.99
205,62.43
206,59.95
207,59.95
208,62.72
209,71.01
210,71.85
211,67.81
212,51.48
213,49.44
214,44.82
215,37.78
216,40.19
217,37.22
218,35.54
219,35.05
220,35.02
221,35.4
222,35.21
223,38.92
224,40.45
225,42.18
226,45.69
227,46.91
228,46.31
229,45.88
230,47.03
231,48.29
232,52.48
233,56.86
234,55.19
235,51.1
236,48.04
237,46.04
238,41.46
239,37.13
240,42.01
241,40.96
242,39.09
243,36.66
244,38.58
245,42.85
246,44.26
247,52.09
248,59.24
249,51.34
250,49.22
251,46.19
252,44.83
253,44.09
254,43.51
255,43.78
256,44.78
257,46.54
258,44.42
259,41.09
260,38.4
261,35.43
262,34.36
263,29.24
264,27.08
265,26.32
266,25.8
267,26.14
268,28.98
269,36.26
270,41.55
271,56.42
272,62.77
273,56.89
274,58.48
275,57.28
276,51.86
277,49.74
278,49.73
279,53.84
280,63.2
281,66.37
282,62.52
283,52.22
284,43.26
285,42.14
286,39.08
287,35.84
288,34.25
289,33.63
290,32.75
291,31.98
292,32.85
293,38.17
294,43.42
295,47.92
296,58.21
297,49.47
298,47.94
299,45.44
300,42.74
301,41.52
302,40.93
303,42.69
304,47.61
305,57.54
306,56.52
307,49.88
308,48.88
309,42.39
310,41.5
311,39.44
312,38.52
313,38.12
314,38.19
315,40.73
316,43.54
317,46.82
318,56.78
319,84.0
320,93.98
321,92.19
322,92.56
323,94.03
324,91.65
325,89.95
326,86.73
327,82.58
328,86.15
329,103.96
330,93.11
331,90.57
332,77.02
333,64.79
334,61.78
335,57.42
336,50.54
337,49.0
338,47.69
339,46.74
340,47.94
341,51.45
342,64.97
343,82.4
344,99.71
345,103.34
346,93.57
347,89.73
348,81.77
349,79.07
350,79.59
351,79.42
352,84.6
353,102.66
354,101.13
355,98.03
356,79.65
357,69.31
358,64.61
359,55.4
360,54.79
361,53.3
362,51.48
363,50.0
364,49.63
365,48.87
366,49.54
367,53.08
368,60.86
369,66.01
370,63.77
371,64.12
372,55.01
373,50.66
374,50.54
375,52.27
376,61.02
377,67.09
378,68.53
379,65.8
380,56.62
381,54.68
382,53.58
383,49.71
384,48.28
385,46.55
386,46.72
387,46.71
388,46.09
389,46.04
390,47.09
391,48.29
392,49.23
393,49.6
394,56.86
395,60.32
396,53.16
397,54.86
398,51.88
399,55.54
400,62.94
401,69.64
402,74.78
403,66.45
404,64.86
405,57.7
406,54.14
407,48.71
408,45.54
409,46.08
410,45.83
411,46.18
412,46.56
413,48.21
414,55.79
415,77.4
416,81.96
417,78.57
418,74.43
419,64.87
420,60.44
421,58.06
422,59.79
423,59.6
424,56.64
425,62.25
426,57.2
427,53.4
428,48.78
429,47.39
430,44.61
431,39.29
432,38.19
433,37.35
434,36.1
435,37.37
436,38.14
437,39.64
438,43.01
439,48.51
440,57.31
441,56.64
442,54.8
443,56.64
444,54.26
445,54.15
446,54.42
447,53.35
448,53.92
449,56.84
450,54.82
451,47.17
452,43.03
453,41.31
454,38.1
455,32.45
456,31.38
457,29.38
458,28.21
459,27.7
460,29.85
461,33.02
462,36.94
463,40.37
464,42.68
465,40.25
466,39.33
467,39.26
468,39.23
469,38.12
470,38.08
471,39.31
472,40.69
473,47.09
474,41.81
475,40.49
476,36.93
477,33.3
478,30.51
479,26.39
480,25.66
481,23.92
482,21.53
483,20.62
484,22.21
485,25.38
486,28.37
487,36.47
488,38.44
489,36.44
490,34.09
491,34.47
492,34.79
493,36.49
494,37.4
495,37.8
496,39.17
497,40.81
498,38.43
499,36.87
500,33.05
501,31.06
502,28.32
503,25.67
504,25.7
505,21.68
506,18.41
507,12.94
508,20.78
509,27.58
510,32.21
511,37.65
512,42.52
513,40.58
514,39.56
515,38.37
516,37.27
517,36.7
518,36.12
519,36.03
520,36.58
521,37.1
522,36.33
523,34.16
524,30.04
525,28.71
526,27.94
527,27.77
528,29.36
529,30.16
530,30.78
531,31.32
532,32.29
533,33.32
534,35.12
535,35.85
536,36.68
537,37.4
538,38.57
539,39.0
540,39.15
541,39.24
542,39.48
543,40.98
544,58.36
545,63.62
546,65.12
547,59.57
548,42.37
549,40.33
550,38.62
551,37.69
552,39.06
553,39.1
554,39.01
555,39.07
556,39.32
557,39.96
558,40.59
559,41.94
560,45.95
561,50.53
562,53.06
563,56.05
564,53.49
565,47.44
566,45.73
567,47.37
568,53.64
569,63.93
570,67.04
571,64.89
572,61.16
573,56.63
574,53.53
575,45.45
576,46.93
577,43.07
578,42.52
579,41.84
580,42.66
581,47.1
582,63.9
583,72.2
584,78.0
585,82.18
586,77.31
587,74.47
588,71.19
589,69.11
590,67.98
591,68.09
592,69.47
593,75.77
594,73.75
595,67.12
596,64.49
597,57.0
598,51.7
599,41.82
600,43.94
601,43.67
602,43.55
603,43.11
604,45.48
605,51.39
606,60.43
607,73.01
608,76.31
609,74.02
610,76.27
611,74.3
612,72.24
613,68.02
614,68.45
615,70.33
616,70.95
617,76.09
618,72.61
619,65.17
620,62.42
621,56.68
622,52.68
623,46.47
624,47.38
625,45.66
626,44.18
627,43.11
628,43.75
629,46.65
630,53.13
631,64.32
632,69.24
633,68.55
634,67.88
635,68.36
636,68.2
637,67.95
638,68.26
639,68.59
640,68.32
641,70.67
642,73.07
643,66.34
644,61.83
645,57.8
646,55.05
647,50.17
648,48.9
649,46.88
650,45.73
651,44.24
652,45.53
653,46.34
654,55.84
655,66.3
656,75.67
657,71.82
658,70.63
659,66.78
660,63.38
661,62.69
662,62.19
663,59.17
664,59.52
665,83.54
666,68.2
667,63.33
668,58.09
669,55.61
670,53.23
671,47.48
672,44.86
673,42.9
674,41.35
675,40.74
676,41.36
677,45.01
678,49.55
679,68.37
680,77.09
681,76.97
682,72.23
683,66.74
684,58.37
685,55.44
686,51.31
687,53.24
688,58.42
689,69.8
690,63.85
691,62.37
692,57.08
693,52.55
694,48.21
695,44.95
696,43.75
697,41.75
698,40.36
699,39.24
700,39.36
701,40.74
702,42.96
703,44.81
704,49.88
705,59.67
706,59.75
707,59.72
708,56.98
709,52.3
710,49.6
711,49.67
712,58.48
713,62.62
714,63.72
715,61.62
716,54.55
717,48.54
718,48.56
719,43.72
720,43.72
721,42.57
722,42.08
723,41.04
724,41.09
725,42.2
726,42.41
727,42.89
728,46.59
729,51.06
730,52.7
731,53.13
732,52.33
733,48.23
734,47.74
735,49.78
736,54.98
737,66.96
738,66.36
739,64.77
740,60.24
741,53.34
742,51.2
743,47.12
744,44.2
745,42.57
746,42.53
747,41.58
748,42.34
749,47.69
750,61.73
751,155.78
752,207.71
753,172.23
754,130.42
755,69.79
756,68.61
757,68.93
758,81.5
759,89.42
760,145.46
761,207.71
762,123.65
763,73.21
764,64.71
765,58.55
766,57.4
767,51.32
768,47.92
769,46.8
770,45.28
771,44.08
772,45.68
773,47.88
774,64.88
775,121.01
776,158.15
777,124.06
778,103.96
779,69.36
780,66.47
781,65.0
782,66.93
783,67.26
784,82.0
785,92.74
786,68.57
787,62.44
788,53.17
789,50.52
790,48.34
791,43.61
792,40.1
793,38.9
794,38.07
795,38.26
796,40.1
797,42.73
798,46.68
799,71.21
800,87.93
801,76.67
802,87.97
803,63.8
804,62.07
805,61.07
806,51.9
807,50.8
808,57.06
809,71.39
810,56.55
811,52.71
812,45.3
813,43.31
814,41.61
815,38.28
816,36.2
817,35.69
818,35.15
819,35.79
820,38.29
821,40.94
822,50.05
823,64.95
824,87.89
825,82.95
826,87.88
827,62.17
828,61.1
829,62.2
830,65.56
831,65.63
832,68.94
833,104.55
834,92.49
835,69.92
836,62.35
837,56.16
838,54.13
839,47.87
840,47.1
841,45.49
842,43.66
843,42.58
844,42.89
845,45.21
846,77.09
847,176.27
848,206.73
849,203.84
850,186.27
851,72.0
852,66.64
853,66.77
854,67.1
855,66.39
856,69.73
857,92.21
858,74.5
859,60.85
860,52.81
861,51.56
862,50.12
863,45.04
864,41.98
865,41.24
866,40.53
867,39.89
868,40.17
869,41.19
870,42.08
871,43.21
872,44.3
873,51.62
874,57.44
875,54.86
876,51.72
877,49.86
878,48.12
879,48.29
880,49.58
881,64.12
882,60.21
883,49.45
884,43.82
885,42.82
886,42.02
887,40.9
888,41.15
889,39.69
890,39.0
891,38.02
892,38.3
893,39.52
894,39.22
895,39.8
896,41.7
897,42.61
898,42.9
899,42.98
900,42.89
901,42.58
902,41.98
903,42.11
904,43.26
905,46.04
906,46.95
907,45.34
908,42.93
909,42.74
910,41.92
911,39.94
912,41.2
913,40.54
914,40.11
915,40.37
916,41.68
917,45.92
918,47.46
919,69.06
920,84.69
921,82.29
922,71.9
923,66.87
924,63.97
925,60.52
926,51.51
927,57.92
928,58.02
929,77.14
930,71.89
931,64.94
932,57.14
933,51.25
934,49.3
935,46.3
936,47.89
937,47.71
938,47.68
939,47.25
940,47.6
941,49.22
942,59.67
943,85.75
944,112.72
945,89.26
946,84.08
947,77.47
948,73.47
949,72.09
950,72.2
951,73.69
952,74.66
953,112.77
954,117.31
955,76.74
956,70.57
957,59.52
958,57.12
959,51.39
960,52.85
961,50.85
962,49.62
963,48.74
964,48.93
965,50.49
966,61.57
967,82.15
968,97.08
969,101.2
970,96.13
971,90.63
972,82.09
973,77.9
974,76.92
975,78.19
976,82.28
977,96.62
978,112.74
979,90.4
980,75.18
981,65.87
982,60.19
983,54.53
984,56.94
985,54.37
986,52.87
987,51.21
988,51.19
989,58.75
990,74.34
991,174.36
992,244.28
993,202.39
994,131.95
995,97.92
996,84.43
997,76.74
998,83.2
999,89.73
1000,114.21
1001,201.8
1002,159.03
1003,101.63
1004,77.94
1005,65.32
1006,60.48
1007,54.95
1008,52.41
1009,50.4
1010,50.54
1011,49.43
1012,49.05
1013,51.51
1014,64.58
1015,174.85
1016,256.66
1017,203.52
1018,121.12
1019,80.1
1020,72.94
1021,61.07
1022,60.38
1023,59.71
1024,67.49
1025,74.94
1026,82.09
1027,72.01
1028,62.9
1029,56.96
1030,55.45
1031,49.84
1032,49.48
1033,48.52
1034,48.4
1035,46.92
1036,45.99
1037,46.75
1038,47.06
1039,50.3
1040,61.78
1041,66.43
1042,64.51
1043,60.43
1044,51.53
1045,48.54
1046,48.45
1047,49.76
1048,56.4
1049,66.27
1050,75.1
1051,71.03
1052,60.21
1053,52.42
1054,50.68
1055,47.7
1056,46.76
1057,45.62
1058,44.59
1059,43.87
1060,43.33
1061,43.09
1062,43.49
1063,44.6
1064,47.01
1065,47.45
1066,47.18
1067,47.11
1068,46.15
1069,44.58
1070,43.48
1071,44.83
1072,47.15
1073,57.67
1074,65.0
1075,59.82
1076,50.65
1077,47.31
1078,46.78
1079,43.77
1080,40.04
1081,39.49
1082,38.84
1083,38.34
1084,39.93
1085,44.9
1086,49.78
1087,102.21
1088,202.45
1089,113.37
1090,93.59
1091,71.31
1092,60.66
1093,57.72
1094,51.42
1095,50.25
1096,52.18
1097,75.16
1098,71.3
1099,63.81
1100,56.92
1101,49.29
1102,51.14
1103,47.15
1104,46.13
1105,45.21
1106,44.43
1107,43.11
1108,43.24
1109,45.91
1110,51.4
1111,66.96
1112,80.71
1113,81.59
1114,81.63
1115,65.19
1116,60.68
1117,56.83
1118,51.57
1119,50.64
1120,53.89
1121,60.87
1122,62.04
1123,54.68
1124,49.89
1125,49.25
1126,48.38
1127,43.95
1128,42.76
1129,42.1
1130,40.71
1131,38.07
1132,38.72
1133,39.38
1134,41.33
1135,53.05
1136,61.15
1137,62.28
1138,57.39
1139,52.72
1140,48.45
1141,46.52
1142,47.27
1143,48.18
1144,54.76
1145,62.09
1146,72.54
1147,66.9
1148,58.62
1149,49.23
1150,48.43
1151,45.79
1152,43.18
1153,41.9
1154,39.95
1155,39.61
1156,38.6
1157,40.92
1158,45.51
1159,59.57
1160,61.42
1161,58.68
1162,50.54
1163,48.06
1164,46.37
1165,44.58
1166,44.56
1167,43.57
1168,44.44
1169,47.23
1170,53.47
1171,47.03
1172,42.92
1173,40.28
1174,38.41
1175,37.2
1176,37.94
1177,37.86
1178,37.78
1179,37.46
1180,38.45
1181,39.84
1182,43.9
1183,55.44
1184,59.96
1185,57.59
1186,52.33
1187,47.28
1188,45.85
1189,44.38
1190,44.58
1191,48.28
1192,56.44
1193,60.56
1194,62.09
1195,57.44
1196,48.59
1197,45.48
1198,44.85
1199,42.06
1200,40.46
1201,38.57
1202,37.22
1203,36.93
1204,36.94
1205,34.96
1206,37.0
1207,37.9
1208,39.89
1209,39.05
1210,37.14
1211,36.95
1212,36.32
1213,35.75
1214,35.48
1215,35.28
1216,37.83
1217,40.97
1218,42.26
1219,40.8
1220,37.15
1221,34.09
1222,33.66
1223,32.24
1224,30.82
1225,30.34
1226,29.57
1227,29.51
1228,29.85
1229,30.63
1230,30.79
1231,30.92
1232,33.07
1233,35.59
1234,34.4
1235,34.14
1236,34.64
1237,34.59
1238,35.27
1239,37.0
1240,41.29
1241,43.7
1242,45.87
1243,44.81
1244,43.52
1245,42.14
1246,42.19
1247,40.61
1248,40.02
1249,39.31
1250,38.07
1251,37.94
1252,38.31
1253,40.44
1254,46.91
1255,47.82
1256,48.14
1257,47.3
1258,46.3
1259,45.4
1260,44.5
1261,43.57
1262,44.72
1263,45.81
1264,46.76
1265,46.76
1266,46.2
1267,45.67
1268,42.74
1269,42.21
1270,41.15
1271,38.66
1272,37.35
1273,36.45
1274,36.2
1275,37.28
1276,37.69
1277,39.13
1278,41.05
1279,43.21
1280,44.27
1281,43.2
1282,42.51
1283,41.27
1284,40.12
1285,39.48
1286,39.74
1287,40.06
1288,41.28
1289,41.61
1290,41.43
1291,41.07
1292,40.94
1293,40.44
1294,38.99
1295,35.46
1296,30.86
1297,27.71
1298,24.98
1299,23.23
1300,26.07
1301,28.31
1302,32.87
1303,37.28
1304,37.97
1305,37.21
1306,36.87
1307,35.44
1308,33.72
1309,34.12
1310,34.97
1311,35.35
1312,36.73
1313,38.78
1314,38.4
1315,36.66
1316,34.56
1317,33.65
1318,31.1
1319,29.75
1320,26.24
1321,25.26
1322,25.05
1323,25.51
1324,26.99
1325,28.48
1326,32.33
1327,36.36
1328,38.19
1329,37.25
1330,36.88
1331,35.78
1332,35.09
1333,35.35
1334,34.98
1335,34.78
1336,35.15
1337,38.9
1338,38.94
1339,36.4
1340,34.51
1341,32.74
1342,29.61
1343,29.43
1344,27.5
1345,27.18
1346,26.56
1347,27.0
1348,27.37
1349,28.02
1350,32.8
1351,37.32
1352,38.11
1353,36.97
1354,34.9
1355,32.18
1356,29.54
1357,28.21
1358,27.1
1359,27.61
1360,29.62
1361,34.71
1362,35.98
1363,33.37
1364,30.54
1365,30.42
1366,30.36
1367,30.44
1368,32.62
1369,33.34
1370,34.89
1371,35.05
1372,35.2
1373,35.36
1374,35.52
1375,36.86
1376,37.69
1377,39.59
1378,40.39
1379,39.45
1380,38.47
1381,37.31
1382,36.77
1383,37.25
1384,37.83
1385,38.82
1386,39.29
1387,37.95
1388,37.21
1389,36.67
1390,35.56
1391,35.34
1392,35.56
1393,35.14
1394,34.91
1395,35.06
1396,35.44
1397,35.6
1398,35.8
1399,36.1
1400,36.36
1401,37.09
1402,37.18
1403,36.59
1404,34.52
1405,31.94
1406,31.13
1407,33.64
1408,35.64
1409,38.17
1410,39.77
1411,39.16
1412,37.84
1413,37.53
1414,36.6
1415,36.06
1416,36.45
1417,36.39
1418,36.22
1419,36.27
1420,36.39
1421,38.19
1422,40.08
1423,43.15
1424,44.02
1425,43.49
1426,43.01
1427,41.5
1428,40.7
1429,40.4
1430,40.23
1431,39.91
1432,39.86
1433,40.76
1434,41.99
1435,40.16
1436,39.1
1437,37.97
1438,36.54
1439,36.14
1440,39.38
1441,38.88
1442,38.73
1443,38.66
1444,39.02
1445,40.33
1446,41.74
1447,50.02
1448,71.87
1449,59.3
1450,51.51
1451,45.11
1452,43.66
1453,42.97
1454,42.43
1455,41.65
1456,41.94
1457,43.72
1458,45.44
1459,43.74
1460,41.6
1461,41.2
1462,40.52
1463,38.93
1464,39.24
1465,38.76
1466,38.65
1467,38.65
1468,38.76
1469,40.06
1470,43.11
1471,51.12
1472,66.26
1473,57.52
1474,48.97
1475,44.48
1476,43.92
1477,42.53
1478,42.96
1479,43.31
1480,43.77
1481,45.02
1482,45.25
1483,42.94
1484,39.61
1485,38.53
1486,38.22
1487,37.72
1488,37.08
1489,36.76
1490,36.97
1491,36.98
1492,36.72
1493,38.62
1494,41.0
1495,45.24
1496,50.57
1497,49.78
1498,46.42
1499,45.94
1500,45.8
1501,45.58
1502,43.85
1503,42.67
1504,42.9
1505,44.53
1506,46.39
1507,43.08
1508,42.05
1509,41.63
1510,40.55
1511,38.95
1512,39.61
1513,39.41
1514,39.33
1515,39.52
1516,40.39
1517,41.79
1518,51.35
1519,68.25
1520,69.51
1521,65.01
1522,59.86
1523,57.38
1524,54.76
1525,46.91
1526,44.13
1527,45.69
1528,51.56
1529,58.63
1530,63.87
1531,49.83
1532,42.73
1533,41.75
1534,41.02
1535,39.32
1536,41.19
1537,40.16
1538,39.48
1539,38.46
1540,38.14
1541,37.94
1542,38.51
1543,39.7
1544,40.25
1545,39.94
1546,39.21
1547,37.4
1548,36.1
1549,35.75
1550,35.61
1551,35.51
1552,35.72
1553,37.34
1554,38.93
1555,37.85
1556,35.63
1557,35.02
1558,34.83
1559,34.39
1560,33.95
1561,33.85
1562,33.83
1563,33.83
1564,33.94
1565,34.09
1566,35.41
1567,36.21
1568,37.4
1569,38.08
1570,37.69
1571,38.35
1572,38.11
1573,37.09
1574,38.02
1575,39.93
1576,41.15
1577,41.51
1578,43.66
1579,44.43
1580,42.71
1581,42.18
1582,41.31
1583,41.24
1584,41.3
1585,41.11
1586,41.1
1587,41.18
1588,41.26
1589,44.26
1590,63.19
1591,78.36
1592,85.67
1593,67.12
1594,58.66
1595,56.95
1596,55.02
1597,53.74
1598,53.42
1599,54.66
1600,57.85
1601,69.06
1602,99.72
1603,102.1
1604,57.75
1605,50.97
1606,43.36
1607,41.25
1608,40.5
1609,40.38
1610,40.34
1611,40.43
1612,40.6
1613,42.81
1614,55.92
1615,74.76
1616,82.85
1617,71.6
1618,62.32
1619,58.79
1620,57.18
1621,55.73
1622,55.75
1623,56.64
1624,56.3
1625,64.28
1626,94.08
1627,82.21
1628,54.22
1629,48.26
1630,42.72
1631,40.69
1632,40.73
1633,40.32
1634,40.26
1635,40.3
1636,40.68
1637,41.34
1638,43.17
1639,68.31
1640,66.53
1641,57.15
1642,46.51
1643,44.39
1644,42.99
1645,42.41
1646,42.38
1647,42.73
1648,42.69
1649,42.99
1650,43.07
1651,42.96
1652,40.17
1653,39.66
1654,35.79
1655,32.67
1656,33.59
1657,31.88
1658,30.2
1659,30.17
1660,30.72
1661,31.06
1662,34.57
1663,37.32
1664,37.96
1665,37.8
1666,37.24
1667,37.16
1668,37.3
1669,35.69
1670,35.77
1671,35.79
1672,36.56
1673,38.37
1674,39.39
1675,37.32
1676,36.16
1677,35.92
1678,34.18
1679,31.68
1680,32.99
1681,33.02
1682,32.79
1683,32.96
1684,33.1
1685,33.36
1686,35.86
1687,39.5
1688,37.72
1689,35.98
1690,35.88
1691,35.71
1692,35.49
1693,34.77
1694,34.38
1695,34.43
1696,35.97
1697,40.27
1698,41.91
1699,42.34
1700,41.05
1701,38.23
1702,35.69
1703,34.14
1704,36.48
1705,35.11
1706,34.26
1707,34.27
1708,34.35
1709,34.87
1710,35.85
1711,35.56
1712,35.93
1713,37.08
1714,37.7
1715,37.5
1716,37.47
1717,36.87
1718,36.66
1719,36.41
1720,36.55
1721,37.45
1722,40.65
1723,42.05
1724,36.88
1725,37.37
1726,36.21
1727,35.68
1728,35.66
1729,35.3
1730,34.95
1731,34.9
1732,35.09
1733,35.4
1734,36.2
1735,35.61
1736,35.64
1737,36.29
1738,36.31
1739,35.94
1740,35.39
1741,34.34
1742,33.82
1743,33.74
1744,34.76
1745,38.18
1746,44.17
1747,44.68
1748,44.01
1749,42.77
1750,42.15
1751,40.22
1752,38.87
1753,38.18
1754,37.4
1755,37.04
1756,38.67
1757,41.61
1758,45.63
1759,52.93
1760,63.3
1761,50.32
1762,47.79
1763,45.2
1764,44.62
1765,43.46
1766,41.04
1767,40.77
1768,42.89
1769,44.89
1770,45.25
1771,45.46
1772,45.12
1773,43.89
1774,42.97
1775,41.17
1776,40.97
1777,40.6
1778,40.55
1779,40.93
1780,41.14
1781,42.14
1782,44.76
1783,64.75
1784,67.46
1785,58.59
1786,51.3
1787,46.87
1788,45.02
1789,44.54
1790,44.18
1791,44.33
1792,45.83
1793,51.51
1794,69.06
1795,51.46
1796,47.48
1797,44.41
1798,43.37
1799,41.97
1800,41.85
1801,41.53
1802,41.5
1803,41.54
1804,41.76
1805,43.16
1806,49.78
1807,63.78
1808,62.7
1809,61.28
1810,56.35
1811,58.24
1812,53.6
1813,50.54
1814,49.19
1815,48.93
1816,54.17
1817,64.85
1818,76.05
1819,58.84
1820,44.8
1821,43.81
1822,42.54
1823,40.14
1824,40.37
1825,39.93
1826,39.86
1827,39.91
1828,40.24
1829,42.13
1830,44.21
1831,53.5
1832,76.97
1833,51.77
1834,49.38
1835,45.47
1836,45.34
1837,44.58
1838,43.8
1839,43.37
1840,44.03
1841,44.91
1842,45.4
1843,45.46
1844,43.63
1845,42.81
1846,41.78
1847,40.31
1848,41.22
1849,40.58
1850,40.51
1851,40.58
1852,41.46
1853,42.85
1854,43.93
1855,44.78
1856,45.47
1857,44.7
1858,44.28
1859,43.72
1860,43.35
1861,42.58
1862,42.24
1863,42.61
1864,43.09
1865,43.25
1866,43.6
1867,43.82
1868,43.32
1869,43.26
1870,41.97
1871,40.99
1872,40.86
1873,40.66
1874,40.13
1875,39.73
1876,39.56
1877,39.56
1878,39.61
1879,40.31
1880,40.66
1881,40.88
1882,40.81
1883,40.52
1884,40.08
1885,39.02
1886,37.98
1887,37.58
1888,37.41
1889,36.85
1890,37.67
1891,36.81
1892,35.38
1893,34.52
1894,34.44
1895,33.44
1896,35.13
1897,35.22
1898,35.04
1899,34.99
1900,35.27
1901,35.46
1902,36.01
1903,36.13
1904,36.32
1905,36.51
1906,36.77
1907,36.62
1908,36.4
1909,36.19
1910,36.17
1911,37.14
1912,37.91
1913,39.2
1914,40.45
1915,41.31
1916,41.15
1917,41.0
1918,40.77
1919,40.22
1920,40.2
1921,40.04
1922,40.06
1923,40.15
1924,40.37
1925,41.08
1926,43.88
1927,50.76
1928,57.17
1929,46.42
1930,45.19
1931,43.9
1932,43.51
1933,42.86
1934,42.55
1935,42.69
1936,43.29
1937,43.88
1938,45.06
1939,45.32
1940,42.47
1941,42.42
1942,40.85
1943,39.93
1944,40.0
1945,39.94
1946,39.98
1947,40.04
1948,40.18
1949,41.08
1950,42.77
1951,53.07
1952,74.8
1953,45.51
1954,44.14
1955,42.73
1956,42.29
1957,41.8
1958,41.46
1959,41.39
1960,41.13
1961,41.5
1962,42.27
1963,40.99
1964,40.53
1965,41.0
1966,40.5
1967,39.82
1968,39.91
1969,38.9
1970,38.52
1971,38.44
1972,38.54
1973,39.82
1974,40.3
1975,40.94
1976,41.94
1977,41.07
1978,40.3
1979,40.53
1980,40.55
1981,40.27
1982,40.19
1983,40.16
1984,40.22
1985,40.61
1986,41.87
1987,40.64
1988,40.35
1989,40.56
1990,40.47
1991,40.02
1992,39.9
1993,39.7
1994,39.61
1995,39.6
1996,39.71
1997,40.08
1998,40.66
1999,43.0
2000,44.25
2001,43.22
2002,43.75
2003,41.5
2004,40.68
2005,40.42
2006,39.98
2007,40.47
2008,40.46
2009,41.37
2010,41.97
2011,41.7
2012,40.35
2013,40.5
2014,40.22
2015,39.83
2016,39.97
2017,39.7
2018,39.41
2019,39.39
2020,39.66
2021,39.8
2022,40.57
2023,42.18
2024,42.35
2025,40.51
2026,40.24
2027,38.27
2028,36.68
2029,36.36
2030,36.79
2031,38.26
2032,39.28
2033,40.01
2034,40.2
2035,39.41
2036,39.04
2037,39.36
2038,38.32
2039,36.88
2040,38.64
2041,38.12
2042,37.36
2043,36.26
2044,35.56
2045,35.68
2046,35.92
2047,35.05
2048,35.35
2049,36.35
2050,36.5
2051,36.26
2052,36.05
2053,35.58
2054,35.22
2055,35.51
2056,36.58
2057,38.04
2058,39.29
2059,41.29
2060,40.19
2061,39.17
2062,38.7
2063,38.57
2064,40.15
2065,39.52
2066,39.52
2067,37.64
2068,37.25
2069,37.2
2070,37.33
2071,37.22
2072,37.17
2073,37.34
2074,37.34
2075,37.24
2076,37.3
2077,37.22
2078,37.2
2079,37.13
2080,37.06
2081,37.29
2082,37.48
2083,39.25
2084,40.0
2085,40.02
2086,39.92
2087,39.55
2088,37.38
2089,36.22
2090,36.14
2091,36.14
2092,36.17
2093,36.25
2094,36.82
2095,38.93
2096,39.72
2097,39.38
2098,37.5
2099,36.42
2100,36.24
2101,36.15
2102,36.05
2103,35.94
2104,36.21
2105,36.23
2106,37.24
2107,37.39
2108,37.78
2109,37.86
2110,36.61
2111,35.79
2112,35.54
2113,35.34
2114,35.21
2115,35.27
2116,35.82
2117,36.71
2118,37.82
2119,40.02
2120,41.98
2121,41.99
2122,41.85
2123,40.94
2124,39.14
2125,37.74
2126,37.3
2127,37.46
2128,38.7
2129,39.98
2130,40.53
2131,40.85
2132,40.94
2133,41.08
2134,40.74
2135,40.07
2136,38.49
2137,37.99
2138,37.84
2139,38.02
2140,38.34
2141,38.67
2142,39.38
2143,41.37
2144,42.64
2145,41.83
2146,41.96
2147,41.84
2148,41.5
2149,40.86
2150,41.33
2151,41.09
2152,40.92
2153,41.3
2154,41.49
2155,41.4
2156,39.82
2157,39.09
2158,38.54
2159,38.03
2160,39.3
2161,39.21
2162,39.2
2163,38.96
2164,38.47
2165,38.85
2166,40.46
2167,41.28
2168,42.25
2169,42.6
2170,42.37
2171,41.23
2172,39.69
2173,37.85
2174,35.33
2175,37.38
2176,39.64
2177,39.66
2178,39.84
2179,40.07
2180,39.7
2181,39.56
2182,39.54
2183,39.46
2184,39.62
2185,39.54
2186,39.51
2187,39.39
2188,39.24
2189,39.2
2190,39.44
2191,39.34
2192,38.21
2193,37.64
2194,35.98
2195,33.92
2196,30.39
2197,24.21
2198,11.24
2199,8.5
2200,12.07
2201,28.14
2202,33.84
2203,35.52
2204,37.67
2205,39.02
2206,38.07
2207,37.68
2208,39.92
2209,37.51
2210,36.64
2211,36.37
2212,36.24
2213,37.18
2214,39.05
2215,40.54
2216,40.91
2217,40.54
2218,39.87
2219,37.24
2220,35.02
2221,30.22
2222,23.36
2223,27.11
2224,32.82
2225,36.62
2226,38.22
2227,40.31
2228,40.62
2229,40.03
2230,39.82
2231,39.39
2232,40.03
2233,39.65
2234,38.82
2235,38.67
2236,37.56
2237,36.71
2238,35.84
2239,35.76
2240,34.54
2241,32.52
2242,30.73
2243,25.84
2244,22.68
2245,10.19
2246,2.1
2247,1.78
2248,2.56
2249,10.09
2250,30.91
2251,34.44
2252,34.97
2253,34.58
2254,32.5
2255,24.62
2256,15.48
2257,19.38
2258,13.9
2259,15.08
2260,8.5
2261,2.02
2262,5.07
2263,11.96
2264,21.7
2265,30.39
2266,26.54
2267,25.61
2268,24.62
2269,8.8
2270,5.08
2271,4.12
2272,4.47
2273,5.68
2274,25.83
2275,31.83
2276,32.11
2277,32.2
2278,31.53
2279,29.97
2280,28.35
2281,18.04
2282,16.38
2283,25.33
2284,29.65
2285,34.98
2286,41.47
2287,44.27
2288,54.24
2289,40.74
2290,40.44
2291,40.29
2292,39.58
2293,37.22
2294,36.51
2295,36.12
2296,35.98
2297,38.96
2298,42.14
2299,43.36
2300,41.77
2301,40.46
2302,39.4
2303,39.01
2304,38.15
2305,38.18
2306,38.65
2307,39.3
2308,38.61
2309,39.93
2310,57.87
2311,78.61
2312,83.24
2313,65.73
2314,55.11
2315,51.55
2316,41.68
2317,41.06
2318,40.34
2319,40.2
2320,40.3
2321,40.62
2322,46.83
2323,56.02
2324,48.56
2325,42.53
2326,41.31
2327,39.03
2328,39.18
2329,38.5
2330,38.46
2331,39.25
2332,39.21
2333,40.6
2334,59.91
2335,80.42
2336,99.96
2337,66.96
2338,60.13
2339,58.94
2340,54.62
2341,41.46
2342,40.27
2343,40.29
2344,40.31
2345,40.26
2346,40.36
2347,40.64
2348,39.66
2349,38.27
2350,37.19
2351,35.35
2352,35.77
2353,36.69
2354,36.21
2355,36.17
2356,36.77
2357,37.09
2358,37.25
2359,37.2
2360,38.06
2361,38.02
2362,37.74
2363,37.22
2364,37.0
2365,36.75
2366,36.5
2367,36.2
2368,36.2
2369,36.3
2370,36.17
2371,37.31
2372,38.18
2373,38.43
2374,38.66
2375,38.2
2376,38.46
2377,38.46
2378,38.86
2379,39.53
2380,40.02
2381,40.71
2382,41.58
2383,42.01
2384,42.38
2385,42.77
2386,42.74
2387,42.45
2388,42.05
2389,41.83
2390,41.62
2391,41.52
2392,41.59
2393,41.81
2394,42.07
2395,42.38
2396,42.51
2397,42.2
2398,42.04
2399,41.68
2400,42.25
2401,42.14
2402,41.57
2403,41.78
2404,41.69
2405,41.13
2406,41.62
2407,41.13
2408,41.8
2409,41.99
2410,42.04
2411,41.9
2412,41.94
2413,41.8
2414,41.08
2415,40.46
2416,41.12
2417,41.89
2418,42.56
2419,42.79
2420,42.8
2421,42.68
2422,42.37
2423,42.14
2424,42.04
2425,41.1
2426,40.98
2427,40.41
2428,40.77
2429,41.07
2430,42.09
2431,48.19
2432,55.45
2433,62.06
2434,49.22
2435,47.1
2436,44.61
2437,42.07
2438,40.71
2439,40.56
2440,41.17
2441,43.9
2442,46.08
2443,48.29
2444,46.1
2445,45.96
2446,42.4
2447,41.25
2448,41.2
2449,40.78
2450,40.5
2451,40.43
2452,40.61
2453,41.58
2454,44.95
2455,49.46
2456,51.88
2457,49.24
2458,44.94
2459,44.43
2460,42.26
2461,41.93
2462,40.52
2463,40.95
2464,42.25
2465,44.38
2466,45.59
2467,47.28
2468,48.19
2469,48.07
2470,45.83
2471,42.74
2472,43.56
2473,43.53
2474,43.67
2475,44.48
2476,44.73
2477,49.93
2478,77.43
2479,120.24
2480,126.81
2481,76.64
2482,63.53
2483,62.98
2484,59.14
2485,55.31
2486,47.5
2487,47.83
2488,49.86
2489,50.42
2490,50.4
2491,50.57
2492,51.65
2493,50.66
2494,50.65
2495,45.37
2496,53.58
2497,51.19
2498,48.35
2499,53.63
2500,59.74
2501,50.36
2502,71.22
2503,102.72
2504,116.23
2505,75.98
2506,66.54
2507,61.38
2508,50.89
2509,49.06
2510,45.91
2511,45.65
2512,47.23
2513,49.98
2514,61.19
2515,76.02
2516,69.54
2517,56.36
2518,49.74
2519,48.42
2520,47.95
2521,48.66
2522,48.73
2523,48.86
2524,49.56
2525,53.23
2526,57.47
2527,83.78
2528,94.29
2529,64.34
2530,50.2
2531,49.14
2532,48.14
2533,47.66
2534,45.87
2535,44.87
2536,45.1
2537,46.12
2538,46.99
2539,46.75
2540,45.79
2541,47.36
2542,48.36
2543,47.25
2544,49.05
2545,49.12
2546,48.91
2547,48.91
2548,48.98
2549,48.81
2550,46.75
2551,46.55
2552,47.35
2553,47.66
2554,48.76
2555,48.23
2556,48.44
2557,46.65
2558,47.05
2559,47.1
2560,47.04
2561,48.88
2562,49.84
2563,50.31
2564,50.28
2565,51.17
2566,50.6
2567,49.44
2568,48.96
2569,48.05
2570,47.9
2571,47.85
2572,48.08
2573,47.86
2574,47.44
2575,47.35
2576,47.85
2577,48.18
2578,48.28
2579,48.13
2580,50.1
2581,49.12
2582,47.16
2583,46.64
2584,47.99
2585,49.94
2586,51.28
2587,51.82
2588,51.95
2589,52.42
2590,51.14
2591,49.51
2592,47.88
2593,47.1
2594,47.05
2595,47.0
2596,47.13
2597,47.83
2598,46.58
2599,49.99
2600,53.82
2601,51.09
2602,51.14
2603,47.93
2604,46.99
2605,46.24
2606,46.09
2607,46.18
2608,46.1
2609,46.68
2610,46.85
2611,46.8
2612,46.63
2613,46.79
2614,46.88
2615,46.4
2616,46.28
2617,45.94
2618,45.9
2619,45.92
2620,45.88
2621,46.44
2622,45.69
2623,46.43
2624,48.48
2625,46.51
2626,45.78
2627,45.58
2628,45.48
2629,45.61
2630,45.57
2631,45.68
2632,45.69
2633,45.77
2634,45.66
2635,45.7
2636,45.77
2637,46.26
2638,46.35
2639,45.85
2640,45.2
2641,44.76
2642,44.54
2643,44.43
2644,44.37
2645,44.97
2646,45.55
2647,46.08
2648,46.22
2649,45.08
2650,43.06
2651,42.34
2652,41.53
2653,39.29
2654,38.18
2655,36.44
2656,34.92
2657,39.66
2658,41.54
2659,41.85
2660,42.29
2661,42.11
2662,41.42
2663,39.55
2664,39.11
2665,39.41
2666,39.42
2667,39.82
2668,39.93
2669,39.91
2670,42.82
2671,45.47
2672,45.71
2673,44.36
2674,42.3
2675,39.89
2676,38.49
2677,35.34
2678,33.75
2679,33.12
2680,36.12
2681,40.11
2682,42.26
2683,44.52
2684,44.28
2685,44.15
2686,43.15
2687,41.25
2688,43.59
2689,43.49
2690,43.78
2691,44.65
2692,45.3
2693,45.65
2694,45.83
2695,49.36
2696,53.43
2697,48.75
2698,47.1
2699,46.06
2700,45.39
2701,42.64
2702,40.11
2703,41.32
2704,42.94
2705,44.11
2706,45.45
2707,45.83
2708,46.44
2709,46.86
2710,46.76
2711,46.59
2712,48.49
2713,48.06
2714,47.98
2715,48.02
2716,48.2
2717,48.7
2718,48.18
2719,48.74
2720,49.32
2721,49.02
2722,47.86
2723,46.66
2724,44.19
2725,40.63
2726,37.22
2727,38.09
2728,40.75
2729,44.14
2730,46.64
2731,47.62
2732,48.22
2733,48.15
2734,48.34
2735,48.22
2736,49.31
2737,47.16
2738,47.26
2739,46.96
2740,46.62
2741,46.16
2742,44.51
2743,44.31
2744,43.48
2745,40.07
2746,40.16
2747,39.9
2748,39.44
2749,39.2
2750,38.38
2751,37.42
2752,37.26
2753,40.96
2754,44.01
2755,46.45
2756,47.17
2757,48.46
2758,49.47
2759,49.78
2760,48.41
2761,47.72
2762,47.8
2763,48.05
2764,48.5
2765,49.62
2766,54.07
2767,79.51
2768,81.51
2769,72.09
2770,52.1
2771,51.18
2772,50.23
2773,49.1
2774,48.45
2775,49.25
2776,49.62
2777,52.61
2778,61.66
2779,76.76
2780,78.61
2781,67.94
2782,60.0
2783,51.73
2784,51.13
2785,48.71
2786,48.52
2787,48.16
2788,49.12
2789,51.72
2790,59.31
2791,80.71
2792,79.67
2793,56.84
2794,51.15
2795,50.19
2796,48.61
2797,46.61
2798,45.98
2799,47.42
2800,49.27
2801,52.17
2802,59.1
2803,58.58
2804,56.49
2805,57.96
2806,52.41
2807,48.31
2808,47.17
2809,46.5
2810,47.09
2811,47.94
2812,49.01
2813,52.28
2814,69.58
2815,79.31
2816,83.29
2817,67.98
2818,54.6
2819,51.61
2820,49.67
2821,49.57
2822,50.96
2823,54.43
2824,56.09
2825,63.76
2826,65.36
2827,73.86
2828,63.46
2829,60.81
2830,55.1
2831,49.11
2832,48.21
2833,47.58
2834,47.41
2835,47.57
2836,48.36
2837,49.15
2838,55.9
2839,77.22
2840,82.3
2841,67.61
2842,59.57
2843,55.54
2844,53.76
2845,48.8
2846,46.62
2847,45.33
2848,46.66
2849,48.19
2850,50.61
2851,50.76
2852,49.29
2853,49.25
2854,47.8
2855,48.0
2856,48.02
2857,47.33
2858,48.21
2859,49.07
2860,49.21
2861,50.26
2862,58.18
2863,78.26
2864,81.79
2865,75.56
2866,70.33
2867,66.69
2868,50.66
2869,49.64
2870,49.82
2871,48.68
2872,51.06
2873,52.38
2874,52.22
2875,51.38
2876,49.53
2877,48.4
2878,49.61
2879,48.98
2880,52.39
2881,50.49
2882,50.28
2883,50.22
2884,50.54
2885,50.42
2886,50.51
2887,50.62
2888,51.25
2889,53.2
2890,52.64
2891,51.39
2892,51.13
2893,49.12
2894,46.63
2895,45.57
2896,47.14
2897,48.57
2898,50.8
2899,51.58
2900,52.97
2901,54.43
2902,55.1
2903,50.75
2904,53.68
2905,50.63
2906,49.04
2907,47.65
2908,47.94
2909,47.81
2910,47.09
2911,48.0
2912,49.33
2913,47.99
2914,46.93
2915,46.62
2916,44.76
2917,35.98
2918,34.18
2919,33.61
2920,36.43
2921,42.2
2922,46.56
2923,50.64
2924,51.61
2925,54.04
2926,55.53
2927,51.4
2928,52.68
2929,51.03
2930,49.99
2931,50.2
2932,50.14
2933,54.92
2934,67.8
2935,83.98
2936,85.45
2937,65.4
2938,59.13
2939,55.4
2940,52.04
2941,50.01
2942,50.87
2943,50.13
2944,49.92
2945,54.89
2946,62.48
2947,79.75
2948,79.78
2949,76.04
2950,66.51
2951,51.36
2952,50.08
2953,47.14
2954,45.63
2955,44.53
2956,41.37
2957,40.54
2958,44.71
2959,50.32
2960,50.59
2961,47.99
2962,46.29
2963,44.6
2964,43.23
2965,41.98
2966,41.92
2967,41.55
2968,41.37
2969,41.32
2970,45.25
2971,47.2
2972,48.69
2973,48.48
2974,47.18
2975,45.41
2976,42.76
2977,39.78
2978,39.88
2979,40.05
2980,41.96
2981,46.52
2982,50.22
2983,61.06
2984,63.44
2985,50.94
2986,47.38
2987,45.06
2988,44.93
2989,44.95
2990,45.12
2991,45.01
2992,45.04
2993,46.66
2994,49.68
2995,56.75
2996,57.46
2997,57.02
2998,54.12
2999,51.51
3000,50.81
3001,50.3
3002,49.94
3003,51.55
3004,52.99
3005,55.52
3006,59.95
3007,70.54
3008,66.75
3009,54.74
3010,54.81
3011,54.96
3012,59.8
3013,58.88
3014,58.01
3015,60.9
3016,62.74
3017,70.03
3018,76.51
3019,85.07
3020,79.73
3021,79.59
3022,76.74
3023,62.5
3024,59.72
3025,58.05
3026,57.58
3027,57.56
3028,58.25
3029,67.1
3030,77.97
3031,88.76
3032,98.93
3033,82.03
3034,76.76
3035,75.03
3036,65.84
3037,59.97
3038,54.04
3039,52.42
3040,53.26
3041,55.64
3042,59.54
3043,71.4
3044,59.85
3045,58.53
3046,58.21
3047,54.06
3048,55.93
3049,55.92
3050,57.1
3051,59.8
3052,59.8
3053,57.76
3054,53.74
3055,54.45
3056,55.36
3057,52.12
3058,47.48
3059,43.96
3060,43.17
3061,42.63
3062,41.55
3063,44.28
3064,47.86
3065,50.38
3066,53.7
3067,58.83
3068,61.74
3069,58.83
3070,53.71
3071,50.35
3072,47.1
3073,37.19
3074,28.17
3075,28.14
3076,28.14
3077,28.14
3078,29.38
3079,24.29
3080,27.73
3081,38.41
3082,42.14
3083,42.77
3084,42.78
3085,41.91
3086,42.33
3087,42.13
3088,40.62
3089,39.86
3090,46.07
3091,50.85
3092,51.7
3093,52.66
3094,52.38
3095,50.92
3096,46.25
3097,43.36
3098,41.18
3099,36.51
3100,40.28
3101,45.61
3102,51.32
3103,55.84
3104,57.59
3105,54.43
3106,51.97
3107,51.3
3108,50.76
3109,47.93
3110,48.58
3111,51.37
3112,51.74
3113,52.52
3114,53.0
3115,53.97
3116,54.18
3117,54.05
3118,54.08
3119,53.89
3120,53.31
3121,52.87
3122,52.78
3123,52.78
3124,52.85
3125,53.31
3126,53.27
3127,55.53
3128,56.96
3129,55.72
3130,55.49
3131,55.12
3132,55.57
3133,55.02
3134,54.02
3135,54.04
3136,54.23
3137,54.14
3138,55.18
3139,55.04
3140,54.5
3141,54.56
3142,54.31
3143,54.16
3144,52.97
3145,52.61
3146,52.56
3147,52.48
3148,52.56
3149,52.72
3150,52.64
3151,54.93
3152,56.09
3153,55.82
3154,55.17
3155,55.34
3156,54.99
3157,54.67
3158,53.7
3159,53.07
3160,52.71
3161,53.49
3162,54.91
3163,55.4
3164,53.85
3165,53.73
3166,53.62
3167,52.67
3168,51.59
3169,51.04
3170,50.86
3171,50.82
3172,50.81
3173,50.9
3174,50.66
3175,50.71
3176,51.53
3177,52.92
3178,52.59
3179,52.13
3180,51.83
3181,50.3
3182,47.71
3183,46.77
3184,48.5
3185,50.7
3186,51.4
3187,51.45
3188,50.82
3189,50.82
3190,50.88
3191,50.94
3192,51.1
3193,50.83
3194,50.76
3195,50.79
3196,50.84
3197,51.0
3198,51.08
3199,53.38
3200,54.24
3201,54.29
3202,53.83
3203,53.6
3204,52.98
3205,52.48
3206,51.07
3207,50.95
3208,50.98
3209,51.16
3210,52.42
3211,52.07
3212,50.92
3213,50.99
3214,51.23
3215,51.01
3216,50.94
3217,50.53
3218,50.04
3219,50.04
3220,49.63
3221,49.45
3222,50.06
3223,48.8
3224,50.12
3225,50.54
3226,50.77
3227,50.75
3228,50.3
3229,47.08
3230,44.02
3231,46.44
3232,49.82
3233,51.22
3234,51.46
3235,51.37
3236,51.08
3237,50.62
3238,50.33
3239,48.94
3240,51.42
3241,46.51
3242,40.47
3243,33.61
3244,28.97
3245,28.19
3246,22.82
3247,24.61
3248,30.59
3249,31.95
3250,25.04
3251,30.18
3252,24.89
3253,15.4
3254,13.53
3255,20.5
3256,27.1
3257,45.6
3258,50.72
3259,52.62
3260,53.33
3261,53.49
3262,52.86
3263,51.04
3264,51.35
3265,50.91
3266,50.72
3267,50.68
3268,50.71
3269,50.48
3270,53.53
3271,55.09
3272,56.62
3273,57.02
3274,57.06
3275,56.6
3276,56.13
3277,56.11
3278,55.28
3279,54.37
3280,54.24
3281,54.4
3282,54.84
3283,54.68
3284,52.16
3285,52.19
3286,51.48
3287,50.62
3288,51.73
3289,51.37
3290,51.28
3291,51.31
3292,51.37
3293,51.66
3294,55.16
3295,58.04
3296,61.92
3297,59.92
3298,58.75
3299,58.1
3300,57.62
3301,56.84
3302,56.17
3303,55.64
3304,55.74
3305,57.71
3306,57.67
3307,57.22
3308,56.48
3309,56.37
3310,55.31
3311,52.63
3312,51.97
3313,51.7
3314,51.24
3315,51.29
3316,51.37
3317,51.78
3318,55.67
3319,58.2
3320,59.04
3321,57.82
3322,57.45
3323,56.66
3324,56.23
3325,56.39
3326,55.95
3327,54.77
3328,54.56
3329,53.99
3330,55.43
3331,55.07
3332,53.47
3333,53.05
3334,52.09
3335,51.56
3336,51.8
3337,50.88
3338,50.41
3339,49.38
3340,48.91
3341,48.46
3342,53.51
3343,56.09
3344,58.02
3345,55.89
3346,57.24
3347,54.49
3348,53.81
3349,53.54
3350,52.38
3351,51.72
3352,52.32
3353,53.57
3354,55.19
3355,55.53
3356,54.04
3357,53.54
3358,53.34
3359,52.85
3360,51.89
3361,45.74
3362,38.15
3363,8.35
3364,7.44
3365,22.03
3366,50.74
3367,59.39
3368,60.31
3369,52.58
3370,42.4
3371,25.75
3372,22.46
3373,20.64
3374,17.71
3375,6.94
3376,12.72
3377,21.46
3378,46.27
3379,51.37
3380,50.77
3381,51.52
3382,51.01
3383,45.2
3384,37.51
3385,9.13
3386,0.96
3387,0.23
3388,0.05
3389,0.05
3390,0.18
3391,0.59
3392,1.4
3393,9.94
3394,20.38
3395,21.42
3396,20.04
3397,18.12
3398,10.82
3399,10.06
3400,17.47
3401,29.02
3402,28.86
3403,42.2
3404,47.48
3405,49.59
3406,48.21
3407,31.04
3408,25.48
3409,25.44
3410,18.58
3411,17.07
3412,16.68
3413,16.81
3414,17.12
3415,15.7
3416,13.79
3417,14.42
3418,11.43
3419,12.08
3420,10.62
3421,10.76
3422,10.09
3423,14.03
3424,15.83
3425,38.96
3426,47.68
3427,52.73
3428,53.62
3429,56.64
3430,59.68
3431,55.99
3432,53.36
3433,48.92
3434,43.64
3435,35.1
3436,12.57
3437,17.31
3438,24.74
3439,35.28
3440,37.8
3441,44.08
3442,44.11
3443,45.0
3444,45.64
3445,40.14
3446,36.35
3447,39.22
3448,43.71
3449,52.29
3450,52.73
3451,55.37
3452,57.32
3453,60.0
3454,60.99
3455,52.86
3456,51.79
3457,48.1
3458,45.46
3459,41.61
3460,43.28
3461,48.31
3462,56.3
3463,58.94
3464,56.99
3465,56.39
3466,56.12
3467,55.54
3468,53.46
3469,49.04
3470,43.79
3471,41.97
3472,44.01
3473,50.42
3474,53.58
3475,53.48
3476,52.43
3477,51.92
3478,50.23
3479,48.42
3480,48.41
3481,48.04
3482,47.8
3483,47.82
3484,48.04
3485,48.14
3486,51.64
3487,53.97
3488,55.1
3489,54.18
3490,54.05
3491,54.09
3492,54.07
3493,54.02
3494,53.22
3495,52.92
3496,52.11
3497,53.43
3498,53.87
3499,53.56
3500,51.77
3501,51.37
3502,50.42
3503,48.99
3504,47.54
3505,47.12
3506,46.92
3507,46.89
3508,46.96
3509,47.0
3510,49.83
3511,53.7
3512,55.16
3513,55.09
3514,54.81
3515,54.3
3516,54.05
3517,53.92
3518,53.47
3519,52.86
3520,52.58
3521,52.94
3522,53.1
3523,53.44
3524,53.6
3525,53.38
3526,52.78
3527,50.5
3528,49.47
3529,48.92
3530,48.44
3531,48.36
3532,48.54
3533,49.98
3534,54.03
3535,55.62
3536,56.63
3537,56.04
3538,55.25
3539,54.36
3540,54.05
3541,55.39
3542,53.63
3543,52.73
3544,52.0
3545,52.43
3546,53.41
3547,53.25
3548,53.0
3549,52.93
3550,51.89
3551,50.64
3552,49.8
3553,49.58
3554,49.42
3555,49.38
3556,49.35
3557,49.26
3558,49.82
3559,52.68
3560,52.98
3561,54.33
3562,52.85
3563,51.4
3564,48.0
3565,33.24
3566,22.86
3567,28.35
3568,30.62
3569,46.92
3570,52.4
3571,54.49
3572,53.6
3573,53.96
3574,52.88
3575,52.15
3576,51.07
3577,50.56
3578,50.11
3579,48.47
3580,48.44
3581,47.08
3582,45.6
3583,43.92
3584,38.97
3585,32.65
3586,21.62
3587,19.17
3588,18.15
3589,17.44
3590,15.53
3591,16.47
3592,21.8
3593,27.77
3594,46.49
3595,49.78
3596,51.48
3597,52.62
3598,52.83
3599,52.46
3600,50.34
3601,49.85
3602,49.58
3603,49.53
3604,49.92
3605,50.12
3606,50.94
3607,55.96
3608,57.69
3609,56.8
3610,56.18
3611,55.67
3612,55.39
3613,54.65
3614,53.46
3615,54.09
3616,53.35
3617,56.41
3618,58.91
3619,58.61
3620,56.4
3621,56.14
3622,54.36
3623,50.58
3624,42.7
3625,41.31
3626,39.7
3627,38.66
3628,38.6
3629,40.52
3630,49.31
3631,56.63
3632,58.26
3633,57.58
3634,57.33
3635,57.17
3636,56.37
3637,55.45
3638,54.76
3639,51.76
3640,50.94
3641,55.21
3642,53.06
3643,52.11
3644,50.72
3645,50.23
3646,47.85
3647,43.84
3648,41.68
3649,40.52
3650,38.79
3651,38.27
3652,39.15
3653,43.69
3654,48.25
3655,56.33
3656,57.12
3657,56.12
3658,55.78
3659,55.34
3660,54.53
3661,52.86
3662,52.73
3663,52.75
3664,50.59
3665,53.34
3666,53.14
3667,53.1
3668,52.83
3669,52.34
3670,48.52
3671,44.97
3672,44.15
3673,42.75
3674,41.23
3675,40.86
3676,40.82
3677,41.83
3678,47.71
3679,55.54
3680,58.03
3681,57.06
3682,53.34
3683,51.64
3684,51.12
3685,50.81
3686,52.68
3687,52.85
3688,51.08
3689,53.33
3690,53.53
3691,53.01
3692,51.26
3693,50.65
3694,48.43
3695,45.67
3696,46.24
3697,44.85
3698,44.38
3699,44.06
3700,44.05
3701,44.3
3702,48.87
3703,53.3
3704,58.34
3705,58.34
3706,58.18
3707,58.2
3708,58.29
3709,58.32
3710,54.94
3711,50.65
3712,49.96
3713,51.56
3714,51.42
3715,50.76
3716,50.52
3717,48.62
3718,47.66
3719,47.48
3720,46.68
3721,46.25
3722,46.21
3723,46.14
3724,46.05
3725,46.03
3726,46.18
3727,46.46
3728,47.21
3729,47.02
3730,47.95
3731,47.85
3732,47.31
3733,47.02
3734,47.0
3735,46.73
3736,46.71
3737,48.41
3738,50.09
3739,49.59
3740,48.4
3741,47.65
3742,47.2
3743,46.75
3744,46.31
3745,45.88
3746,45.39
3747,45.11
3748,44.57
3749,44.18
3750,44.68
3751,45.7
3752,46.21
3753,46.56
3754,46.72
3755,46.78
3756,46.76
3757,46.77
3758,46.74
3759,46.73
3760,46.77
3761,46.73
3762,46.8
3763,46.85
3764,46.85
3765,46.86
3766,46.86
3767,46.69
3768,46.91
3769,46.46
3770,46.23
3771,46.16
3772,46.07
3773,46.28
3774,50.15
3775,58.18
3776,58.65
3777,58.55
3778,58.47
3779,58.4
3780,58.32
3781,58.21
3782,58.62
3783,58.27
3784,57.79
3785,58.06
3786,58.04
3787,57.1
3788,50.45
3789,49.65
3790,48.58
3791,46.97
3792,47.8
3793,46.68
3794,46.37
3795,46.34
3796,46.43
3797,48.26
3798,51.7
3799,57.75
3800,60.0
3801,59.59
3802,59.21
3803,58.84
3804,58.66
3805,58.2
3806,58.27
3807,57.74
3808,57.7
3809,57.78
3810,57.67
3811,57.74
3812,54.71
3813,52.24
3814,50.28
3815,49.11
3816,50.87
3817,50.64
3818,50.53
3819,50.24
3820,50.27
3821,49.64
3822,51.82
3823,58.25
3824,60.18
3825,59.79
3826,59.5
3827,59.3
3828,58.73
3829,58.61
3830,58.6
3831,57.66
3832,57.49
3833,55.96
3834,54.76
3835,54.69
3836,53.21
3837,51.46
3838,50.22
3839,48.63
3840,49.11
3841,49.1
3842,47.51
3843,46.81
3844,48.99
3845,48.85
3846,51.78
3847,57.27
3848,58.64
3849,58.71
3850,58.69
3851,58.68
3852,59.15
3853,58.77
3854,57.71
3855,57.2
3856,57.18
3857,57.18
3858,57.18
3859,57.15
3860,57.3
3861,53.04
3862,52.08
3863,50.14
3864,49.82
3865,49.38
3866,49.17
3867,49.08
3868,48.85
3869,49.06
3870,49.74
3871,52.65
3872,57.29
3873,57.22
3874,56.33
3875,52.87
3876,52.89
3877,52.11
3878,51.09
3879,50.48
3880,51.29
3881,52.12
3882,51.84
3883,51.42
3884,50.88
3885,50.68
3886,50.52
3887,50.23
3888,49.63
3889,47.44
3890,45.93
3891,45.02
3892,42.27
3893,40.83
3894,44.65
3895,47.13
3896,50.42
3897,50.99
3898,50.45
3899,36.66
3900,22.39
3901,6.84
3902,4.78
3903,1.93
3904,3.41
3905,15.05
3906,22.13
3907,45.25
3908,46.09
3909,46.75
3910,47.23
3911,44.11
3912,37.59
3913,24.22
3914,7.52
3915,5.19
3916,4.73
3917,3.16
3918,3.91
3919,8.58
3920,4.23
3921,4.91
3922,3.92
3923,1.52
3924,1.45
3925,1.44
3926,1.47
3927,3.98
3928,12.88
3929,43.82
3930,48.42
3931,48.74
3932,48.39
3933,47.07
3934,46.91
3935,45.99
3936,46.68
3937,43.04
3938,41.78
3939,41.1
3940,40.8
3941,41.25
3942,40.64
3943,47.81
3944,51.22
3945,51.38
3946,51.09
3947,50.31
3948,49.67
3949,49.55
3950,48.99
3951,49.38
3952,49.27
3953,49.01
3954,48.7
3955,48.56
3956,48.84
3957,48.69
3958,48.41
3959,47.2
3960,45.19
3961,43.31
3962,42.97
3963,42.8
3964,42.51
3965,42.77
3966,45.99
3967,47.19
3968,50.55
3969,49.14
3970,49.2
3971,48.87
3972,48.4
3973,50.0
3974,48.73
3975,48.38
3976,48.83
3977,49.42
3978,48.4
3979,48.29
3980,50.41
3981,48.6
3982,47.21
3983,46.37
3984,41.54
3985,40.83
3986,40.47
3987,39.87
3988,39.73
3989,40.98
3990,43.51
3991,48.14
3992,50.16
3993,50.01
3994,52.02
3995,51.55
3996,51.28
3997,50.48
3998,50.27
3999,48.73
4000,47.04
4001,47.27
4002,46.92
4003,46.26
4004,47.33
4005,46.29
4006,43.42
4007,41.81
4008,40.12
4009,39.44
4010,38.77
4011,38.44
4012,38.28
4013,38.78
4014,41.01
4015,46.17
4016,52.2
4017,52.25
4018,51.99
4019,50.92
4020,50.05
4021,47.51
4022,46.18
4023,45.08
4024,43.04
4025,41.88
4026,40.75
4027,39.87
4028,41.5
4029,40.91
4030,40.46
4031,40.08
4032,40.45
4033,38.9
4034,38.13
4035,37.81
4036,37.25
4037,37.76
4038,41.17
4039,43.24
4040,45.02
4041,45.27
4042,45.06
4043,44.61
4044,43.8
4045,43.48
4046,43.18
4047,43.11
4048,43.09
4049,43.08
4050,43.27
4051,43.46
4052,43.53
4053,43.29
4054,42.02
4055,41.09
4056,40.99
4057,38.98
4058,38.05
4059,37.83
4060,36.0
4061,36.0
4062,37.86
4063,38.96
4064,40.74
4065,41.99
4066,44.66
4067,44.19
4068,42.66
4069,42.52
4070,42.03
4071,41.67
4072,41.61
4073,41.74
4074,41.8
4075,41.71
4076,41.35
4077,41.07
4078,41.04
4079,41.04
4080,41.32
4081,39.46
4082,39.24
4083,38.72
4084,38.07
4085,37.62
4086,39.26
4087,39.7
4088,40.53
4089,42.09
4090,42.8
4091,43.33
4092,42.29
4093,29.02
4094,25.85
4095,37.41
4096,43.27
4097,43.25
4098,43.84
4099,43.23
4100,42.93
4101,42.36
4102,41.82
4103,42.04
4104,40.38
4105,39.7
4106,39.02
4107,38.72
4108,38.87
4109,39.72
4110,41.72
4111,42.27
4112,44.6
4113,45.11
4114,45.41
4115,45.98
4116,46.19
4117,46.2
4118,46.37
4119,46.05
4120,46.24
4121,46.43
4122,46.12
4123,45.06
4124,45.16
4125,43.56
4126,42.77
4127,42.07
4128,44.41
4129,43.29
4130,43.06
4131,42.55
4132,42.32
4133,42.02
4134,43.67
4135,45.9
4136,46.98
4137,47.02
4138,46.86
4139,46.79
4140,46.66
4141,46.62
4142,46.73
4143,46.31
4144,46.18
4145,46.23
4146,46.1
4147,45.98
4148,46.38
4149,46.09
4150,44.98
4151,44.48
4152,45.05
4153,44.96
4154,44.48
4155,44.12
4156,43.99
4157,44.7
4158,46.1
4159,47.68
4160,48.36
4161,48.53
4162,49.03
4163,49.06
4164,49.03
4165,48.95
4166,48.99
4167,48.31
4168,48.13
4169,48.03
4170,47.75
4171,47.58
4172,47.84
4173,47.55
4174,46.19
4175,45.14
4176,45.36
4177,45.06
4178,44.61
4179,44.28
4180,43.93
4181,44.64
4182,46.6
4183,48.64
4184,49.83
4185,50.75
4186,50.83
4187,51.48
4188,51.4
4189,49.82
4190,49.75
4191,49.45
4192,48.79
4193,47.92
4194,47.14
4195,47.22
4196,47.2
4197,47.13
4198,46.37
4199,46.0
4200,46.96
4201,46.33
4202,45.79
4203,45.63
4204,45.19
4205,45.87
4206,47.12
4207,48.67
4208,48.72
4209,48.79
4210,48.86
4211,48.87
4212,48.77
4213,48.67
4214,48.56
4215,48.16
4216,48.1
4217,47.96
4218,47.78
4219,47.82
4220,47.47
4221,47.1
4222,47.05
4223,47.04
4224,48.59
4225,48.09
4226,47.89
4227,47.81
4228,47.73
4229,47.72
4230,47.85
4231,47.79
4232,47.85
4233,48.09
4234,48.52
4235,48.59
4236,48.56
4237,48.41
4238,48.29
4239,48.18
4240,48.37
4241,48.46
4242,48.43
4243,48.26
4244,48.04
4245,48.03
4246,48.35
4247,48.14
4248,50.87
4249,50.44
4250,49.87
4251,49.25
4252,48.72
4253,48.96
4254,49.49
4255,48.74
4256,50.35
4257,50.83
4258,50.95
4259,50.93
4260,50.74
4261,34.11
4262,31.73
4263,41.74
4264,49.15
4265,51.11
4266,51.08
4267,51.08
4268,51.01
4269,50.97
4270,51.08
4271,50.98
4272,52.04
4273,50.41
4274,50.0
4275,49.77
4276,49.75
4277,51.85
4278,52.37
4279,53.31
4280,54.31
4281,53.73
4282,53.95
4283,53.95
4284,53.8
4285,53.75
4286,53.65
4287,53.71
4288,53.38
4289,53.77
4290,53.54
4291,52.8
4292,53.73
4293,52.82
4294,52.24
4295,50.1
4296,48.53
4297,47.75
4298,47.07
4299,46.82
4300,46.8
4301,47.64
4302,50.5
4303,54.07
4304,55.13
4305,55.96
4306,56.11
4307,55.32
4308,55.9
4309,55.86
4310,54.96
4311,54.6
4312,54.18
4313,54.21
4314,53.94
4315,52.89
4316,53.64
4317,52.69
4318,50.2
4319,49.08
4320,48.0
4321,46.54
4322,45.36
4323,44.6
4324,44.03
4325,45.61
4326,48.76
4327,53.11
4328,54.13
4329,54.31
4330,54.39
4331,54.46
4332,54.52
4333,54.5
4334,54.4
4335,53.44
4336,53.17
4337,54.34
4338,53.56
4339,53.04
4340,53.01
4341,49.49
4342,50.61
4343,49.27
4344,46.43
4345,46.03
4346,45.35
4347,44.22
4348,43.84
4349,45.21
4350,46.86
4351,48.46
4352,50.34
4353,52.46
4354,52.74
4355,51.97
4356,53.48
4357,53.36
4358,52.74
4359,52.8
4360,50.88
4361,51.01
4362,49.33
4363,48.68
4364,53.5
4365,49.29
4366,48.76
4367,48.38
4368,47.54
4369,46.89
4370,46.63
4371,45.86
4372,45.05
4373,46.67
4374,48.94
4375,50.14
4376,54.76
4377,55.17
4378,55.46
4379,55.47
4380,55.25
4381,54.86
4382,54.38
4383,53.15
4384,54.95
4385,55.18
4386,54.89
4387,54.56
4388,54.65
4389,54.28
4390,51.18
4391,50.63
4392,51.0
4393,50.42
4394,50.05
4395,49.8
4396,49.53
4397,49.52
4398,49.72
4399,49.88
4400,50.62
4401,52.27
4402,54.83
4403,54.98
4404,54.89
4405,54.28
4406,53.57
4407,53.65
4408,54.78
4409,55.05
4410,55.15
4411,55.0
4412,53.73
4413,52.32
4414,51.29
4415,50.79
4416,53.19
4417,51.28
4418,50.97
4419,50.86
4420,50.56
4421,50.42
4422,50.68
4423,50.95
4424,54.01
4425,54.1
4426,55.95
4427,56.44
4428,56.86
4429,56.88
4430,56.93
4431,57.08
4432,57.41
4433,58.55
4434,59.33
4435,59.42
4436,58.92
4437,58.11
4438,57.15
4439,56.04
4440,55.57
4441,54.15
4442,54.06
4443,53.85
4444,53.44
4445,53.99
4446,56.35
4447,59.33
4448,61.74
4449,61.35
4450,61.28
4451,61.09
4452,60.56
4453,60.56
4454,60.42
4455,60.27
4456,60.24
4457,60.4
4458,60.45
4459,60.6
4460,59.3
4461,57.37
4462,56.15
4463,55.61
4464,55.85
4465,53.58
4466,52.99
4467,52.11
4468,51.34
4469,53.55
4470,58.06
4471,59.6
4472,60.28
4473,60.3
4474,60.32
4475,60.11
4476,58.67
4477,57.2
4478,57.0
4479,57.07
4480,58.41
4481,59.34
4482,59.59
4483,59.73
4484,59.64
4485,58.95
4486,58.58
4487,55.1
4488,55.13
4489,52.61
4490,51.16
4491,50.95
4492,50.87
4493,50.92
4494,57.73
4495,58.95
4496,59.0
4497,58.84
4498,58.97
4499,59.02
4500,58.8
4501,58.83
4502,58.95
4503,58.99
4504,59.05
4505,59.4
4506,59.68
4507,59.75
4508,59.64
4509,59.9
4510,58.89
4511,55.86
4512,54.45
4513,53.8
4514,52.98
4515,52.62
4516,52.27
4517,53.78
4518,59.45
4519,60.39
4520,60.59
4521,60.65
4522,60.7
4523,60.61
4524,60.61
4525,60.61
4526,60.52
4527,59.91
4528,59.94
4529,60.24
4530,60.27
4531,60.22
4532,60.38
4533,60.7
4534,60.65
4535,58.81
4536,59.78
4537,59.37
4538,58.57
4539,58.67
4540,58.76
4541,59.77
4542,60.26
4543,60.56
4544,60.82
4545,61.04
4546,60.88
4547,60.87
4548,60.87
4549,60.84
4550,60.76
4551,60.61
4552,60.52
4553,60.66
4554,60.6
4555,60.48
4556,60.54
4557,60.39
4558,59.61
4559,58.64
4560,58.88
4561,57.39
4562,56.61
4563,56.16
4564,54.69
4565,54.76
4566,55.4
4567,56.32
4568,57.25
4569,59.09
4570,59.55
4571,59.52
4572,59.31
4573,58.97
4574,57.74
4575,57.39
4576,57.41
4577,58.37
4578,59.06
4579,58.99
4580,58.24
4581,57.41
4582,56.92
4583,56.4
4584,55.35
4585,52.1
4586,51.43
4587,51.67
4588,50.91
4589,52.0
4590,55.91
4591,56.56
4592,57.12
4593,58.81
4594,59.67
4595,60.42
4596,60.4
4597,60.25
4598,59.98
4599,60.1
4600,60.08
4601,60.35
4602,60.31
4603,60.42
4604,60.42
4605,60.36
4606,60.06
4607,59.19
4608,58.43
4609,57.76
4610,56.56
4611,56.64
4612,57.85
4613,58.76
4614,60.5
4615,60.24
4616,60.34
4617,60.53
4618,60.62
4619,60.64
4620,60.65
4621,60.63
4622,60.65
4623,60.55
4624,60.55
4625,60.53
4626,60.48
4627,60.46
4628,60.49
4629,60.5
4630,60.35
4631,60.06
4632,60.92
4633,60.74
4634,60.67
4635,60.64
4636,60.6
4637,60.56
4638,60.87
4639,60.9
4640,61.12
4641,61.63
4642,61.72
4643,61.69
4644,61.71
4645,61.72
4646,61.65
4647,61.46
4648,61.54
4649,61.57
4650,61.51
4651,61.37
4652,61.55
4653,61.36
4654,61.06
4655,60.96
4656,62.55
4657,62.42
4658,62.21
4659,62.17
4660,62.08
4661,62.01
4662,62.32
4663,62.06
4664,62.29
4665,62.76
4666,62.91
4667,62.91
4668,62.9
4669,62.84
4670,62.74
4671,62.45
4672,62.23
4673,62.52
4674,62.21
4675,62.2
4676,62.2
4677,62.21
4678,62.02
4679,61.65
4680,63.03
4681,62.37
4682,61.66
4683,61.08
4684,60.73
4685,61.05
4686,62.71
4687,63.32
4688,63.74
4689,63.93
4690,64.01
4691,63.89
4692,63.84
4693,63.88
4694,63.76
4695,63.63
4696,63.61
4697,63.62
4698,63.61
4699,63.72
4700,63.61
4701,63.36
4702,62.86
4703,61.69
4704,57.14
4705,55.9
4706,55.2
4707,55.0
4708,55.04
4709,55.58
4710,56.9
4711,61.72
4712,63.97
4713,64.64
4714,64.86
4715,64.88
4716,64.86
4717,64.81
4718,64.64
4719,64.46
4720,64.35
4721,64.37
4722,64.33
4723,64.27
4724,63.88
4725,63.46
4726,62.64
4727,60.74
4728,62.5
4729,61.73
4730,61.04
4731,60.28
4732,57.95
4733,57.33
4734,61.47
4735,62.73
4736,63.52
4737,64.6
4738,64.55
4739,62.54
4740,58.2
4741,51.68
4742,42.66
4743,37.67
4744,41.63
4745,53.78
4746,59.27
4747,59.48
4748,60.3
4749,60.76
4750,60.69
4751,60.17
4752,57.54
4753,53.29
4754,51.63
4755,50.93
4756,46.18
4757,47.04
4758,51.6
4759,53.96
4760,55.6
4761,49.9
4762,38.24
4763,27.9
4764,21.1
4765,3.04
4766,3.18
4767,4.88
4768,9.53
4769,25.88
4770,51.47
4771,58.3
4772,59.79
4773,60.18
4774,60.87
4775,61.16
4776,57.53
4777,56.46
4778,53.17
4779,52.49
4780,52.1
4781,52.18
4782,59.63
4783,63.48
4784,64.36
4785,65.0
4786,65.28
4787,65.14
4788,65.15
4789,65.45
4790,65.11
4791,64.95
4792,64.7
4793,65.09
4794,64.97
4795,64.65
4796,64.22
4797,63.68
4798,63.24
4799,57.62
4800,59.36
4801,58.24
4802,57.83
4803,57.73
4804,57.41
4805,57.56
4806,60.78
4807,63.51
4808,64.07
4809,64.23
4810,64.41
4811,64.19
4812,64.05
4813,63.93
4814,63.66
4815,63.41
4816,63.4
4817,63.93
4818,64.16
4819,64.08
4820,64.08
4821,63.95
4822,63.68
4823,61.87
4824,58.77
4825,58.28
4826,57.85
4827,57.64
4828,57.21
4829,57.41
4830,61.51
4831,63.57
4832,64.02
4833,64.82
4834,65.14
4835,65.23
4836,65.23
4837,65.17
4838,64.96
4839,64.92
4840,64.79
4841,64.82
4842,64.91
4843,64.73
4844,64.38
4845,64.01
4846,63.55
4847,59.74
4848,59.28
4849,58.46
4850,57.62
4851,57.61
4852,56.3
4853,57.31
4854,62.09
4855,62.86
4856,63.08
4857,63.18
4858,63.2
4859,63.15
4860,63.1
4861,63.06
4862,63.0
4863,62.98
4864,62.96
4865,62.97
4866,63.24
4867,63.19
4868,63.13
4869,63.04
4870,62.25
4871,60.73
4872,59.38
4873,58.43
4874,57.31
4875,57.1
4876,56.02
4877,57.11
4878,60.88
4879,61.97
4880,62.24
4881,62.49
4882,63.04
4883,63.26
4884,63.16
4885,62.97
4886,62.75
4887,62.63
4888,62.45
4889,62.74
4890,63.21
4891,62.87
4892,62.8
4893,62.46
4894,61.34
4895,60.92
4896,59.58
4897,58.56
4898,58.3
4899,58.17
4900,57.91
4901,57.47
4902,58.13
4903,58.86
4904,60.43
4905,61.14
4906,61.42
4907,61.84
4908,61.41
4909,61.18
4910,60.96
4911,60.97
4912,61.14
4913,61.39
4914,62.05
4915,61.95
4916,61.62
4917,61.33
4918,61.24
4919,60.76
4920,59.72
4921,58.61
4922,57.53
4923,53.02
4924,53.05
4925,53.06
4926,53.04
4927,53.12
4928,57.34
4929,56.54
4930,53.3
4931,54.36
4932,53.92
4933,52.58
4934,50.67
4935,56.05
4936,60.65
4937,61.47
4938,61.49
4939,61.46
4940,61.29
4941,61.29
4942,61.22
4943,61.06
4944,61.4
4945,61.62
4946,61.46
4947,60.8
4948,60.01
4949,60.8
4950,61.94
4951,61.74
4952,62.28
4953,62.38
4954,62.44
4955,62.44
4956,62.41
4957,62.39
4958,62.45
4959,62.43
4960,62.43
4961,62.65
4962,62.6
4963,62.59
4964,62.57
4965,62.34
4966,62.16
4967,61.94
4968,60.71
4969,58.36
4970,57.8
4971,57.59
4972,57.36
4973,57.68
4974,60.73
4975,61.11
4976,62.03
4977,62.46
4978,62.58
4979,62.58
4980,62.54
4981,62.49
4982,62.52
4983,62.56
4984,62.59
4985,62.73
4986,62.77
4987,62.72
4988,62.7
4989,62.55
4990,62.35
4991,60.29
4992,58.59
4993,57.97
4994,57.34
4995,57.04
4996,56.81
4997,56.9
4998,59.47
4999,60.45
5000,61.56
5001,61.63
5002,61.66
5003,61.66
5004,61.62
5005,61.52
5006,59.81
5007,58.92
5008,59.04
5009,61.5
5010,61.54
5011,61.5
5012,61.5
5013,61.24
5014,60.26
5015,59.32
5016,57.84
5017,54.18
5018,49.72
5019,46.97
5020,48.35
5021,53.43
5022,58.78
5023,59.82
5024,59.06
5025,52.55
5026,44.24
5027,44.39
5028,45.23
5029,44.22
5030,43.7
5031,44.07
5032,43.25
5033,52.73
5034,56.97
5035,60.17
5036,60.58
5037,60.62
5038,60.83
5039,59.92
5040,57.39
5041,53.36
5042,51.68
5043,50.2
5044,49.98
5045,49.97
5046,53.69
5047,56.36
5048,57.45
5049,56.92
5050,56.36
5051,53.89
5052,52.44
5053,46.87
5054,50.23
5055,51.99
5056,56.44
5057,60.14
5058,61.04
5059,61.55
5060,61.39
5061,61.32
5062,60.39
5063,59.68
5064,56.92
5065,55.09
5066,44.88
5067,41.85
5068,38.61
5069,34.82
5070,42.19
5071,42.33
5072,39.04
5073,39.74
5074,43.25
5075,43.01
5076,43.11
5077,39.85
5078,38.86
5079,38.95
5080,40.04
5081,44.96
5082,52.41
5083,56.65
5084,57.78
5085,59.67
5086,59.57
5087,58.78
5088,57.48
5089,53.14
5090,53.24
5091,53.64
5092,53.86
5093,53.05
5094,54.0
5095,57.68
5096,58.69
5097,58.67
5098,60.08
5099,60.18
5100,60.64
5101,58.48
5102,56.22
5103,55.88
5104,57.94
5105,60.24
5106,61.31
5107,61.63
5108,61.69
5109,61.59
5110,61.32
5111,60.64
5112,60.17
5113,58.41
5114,56.43
5115,55.2
5116,56.32
5117,59.1
5118,59.87
5119,60.32
5120,60.7
5121,61.08
5122,61.28
5123,61.3
5124,61.36
5125,61.21
5126,61.15
5127,60.99
5128,60.96
5129,61.03
5130,61.26
5131,61.36
5132,61.67
5133,61.54
5134,60.65
5135,60.21
5136,60.37
5137,60.03
5138,59.79
5139,59.67
5140,59.67
5141,59.61
5142,60.84
5143,61.75
5144,62.11
5145,62.67
5146,62.88
5147,62.77
5148,62.58
5149,62.5
5150,62.68
5151,62.51
5152,62.47
5153,62.78
5154,62.82
5155,62.72
5156,62.42
5157,61.73
5158,61.86
5159,61.5
5160,61.85
5161,61.5
5162,61.4
5163,61.27
5164,61.07
5165,61.37
5166,62.44
5167,63.44
5168,63.73
5169,64.21
5170,64.6
5171,65.29
5172,64.66
5173,65.38
5174,64.12
5175,63.89
5176,63.75
5177,64.58
5178,65.35
5179,65.96
5180,65.93
5181,64.39
5182,64.01
5183,62.04
5184,63.69
5185,63.26
5186,63.12
5187,63.03
5188,63.03
5189,63.14
5190,63.94
5191,64.51
5192,65.72
5193,65.99
5194,65.82
5195,65.54
5196,64.72
5197,65.74
5198,64.63
5199,64.51
5200,64.39
5201,64.87
5202,66.01
5203,65.73
5204,64.82
5205,64.75
5206,63.98
5207,63.52
5208,63.67
5209,62.97
5210,62.52
5211,62.22
5212,62.4
5213,62.97
5214,64.04
5215,64.97
5216,64.71
5217,65.15
5218,65.22
5219,64.74
5220,63.8
5221,61.82
5222,58.94
5223,59.06
5224,61.71
5225,64.29
5226,65.57
5227,65.47
5228,65.24
5229,65.54
5230,64.67
5231,63.78
5232,63.77
5233,61.1
5234,58.51
5235,58.3
5236,58.93
5237,61.39
5238,61.65
5239,63.48
5240,63.1
5241,62.35
5242,60.35
5243,57.84
5244,57.61
5245,55.85
5246,57.5
5247,62.43
5248,63.95
5249,65.05
5250,67.61
5251,67.68
5252,67.51
5253,66.31
5254,64.61
5255,62.69
5256,59.42
5257,56.98
5258,30.79
5259,22.22
5260,0.71
5261,0.08
5262,0.04
5263,0.09
5264,1.49
5265,30.58
5266,53.95
5267,55.75
5268,56.41
5269,56.06
5270,56.0
5271,56.21
5272,54.06
5273,54.44
5274,57.5
5275,63.15
5276,64.84
5277,66.34
5278,65.05
5279,61.18
5280,55.64
5281,54.53
5282,41.38
5283,38.96
5284,55.99
5285,60.46
5286,67.5
5287,69.09
5288,70.55
5289,68.98
5290,66.56
5291,65.19
5292,64.66
5293,64.08
5294,64.29
5295,63.89
5296,65.23
5297,71.24
5298,76.34
5299,76.85
5300,73.2
5301,72.25
5302,70.17
5303,67.46
5304,70.87
5305,70.66
5306,68.3
5307,66.31
5308,68.25
5309,70.61
5310,72.36
5311,72.24
5312,72.71
5313,73.3
5314,74.14
5315,74.03
5316,74.78
5317,74.3
5318,75.18
5319,73.94
5320,73.72
5321,74.49
5322,75.05
5323,73.76
5324,73.82
5325,75.25
5326,73.59
5327,71.39
5328,74.62
5329,73.88
5330,73.55
5331,73.47
5332,73.64
5333,75.2
5334,76.55
5335,75.36
5336,75.35
5337,75.58
5338,76.49
5339,76.32
5340,76.49
5341,76.34
5342,75.47
5343,75.41
5344,75.4
5345,76.05
5346,76.25
5347,76.25
5348,76.27
5349,76.88
5350,76.73
5351,74.66
5352,75.99
5353,75.14
5354,74.67
5355,74.39
5356,74.61
5357,76.29
5358,76.44
5359,76.32
5360,76.98
5361,77.17
5362,76.74
5363,76.47
5364,76.11
5365,75.77
5366,75.62
5367,75.6
5368,75.63
5369,76.41
5370,76.56
5371,76.47
5372,76.45
5373,76.67
5374,76.61
5375,75.24
5376,75.72
5377,74.34
5378,73.79
5379,73.58
5380,73.91
5381,74.75
5382,73.66
5383,74.09
5384,74.73
5385,74.98
5386,75.25
5387,74.8
5388,75.2
5389,74.34
5390,72.54
5391,72.36
5392,73.08
5393,74.67
5394,74.6
5395,74.45
5396,73.55
5397,74.09
5398,73.47
5399,73.41
5400,77.6
5401,75.98
5402,72.01
5403,70.03
5404,69.57
5405,69.7
5406,70.21
5407,73.82
5408,73.28
5409,71.14
5410,69.25
5411,65.03
5412,64.7
5413,59.71
5414,57.24
5415,55.99
5416,64.56
5417,69.32
5418,71.27
5419,73.69
5420,76.77
5421,76.99
5422,76.32
5423,75.01
5424,74.29
5425,70.89
5426,69.49
5427,67.09
5428,64.18
5429,64.46
5430,63.42
5431,62.57
5432,61.84
5433,57.6
5434,57.74
5435,57.08
5436,58.97
5437,58.7
5438,58.39
5439,63.06
5440,66.11
5441,70.98
5442,73.67
5443,77.59
5444,80.55
5445,82.25
5446,83.23
5447,77.81
5448,72.0
5449,69.84
5450,68.11
5451,67.47
5452,69.47
5453,71.38
5454,77.83
5455,79.18
5456,79.96
5457,79.91
5458,76.85
5459,73.66
5460,72.08
5461,70.5
5462,69.73
5463,68.55
5464,68.96
5465,70.72
5466,72.38
5467,77.1
5468,75.97
5469,75.74
5470,71.23
5471,68.48
5472,65.52
5473,63.74
5474,52.02
5475,40.3
5476,37.64
5477,53.68
5478,68.0
5479,72.52
5480,71.94
5481,70.05
5482,69.59
5483,68.82
5484,68.21
5485,67.56
5486,65.99
5487,67.86
5488,68.42
5489,71.61
5490,73.78
5491,77.11
5492,77.34
5493,77.7
5494,76.94
5495,70.31
5496,69.02
5497,68.37
5498,66.26
5499,67.81
5500,68.8
5501,70.4
5502,75.4
5503,77.98
5504,81.13
5505,79.34
5506,78.76
5507,78.05
5508,77.41
5509,73.29
5510,71.97
5511,71.32
5512,71.78
5513,75.58
5514,78.3
5515,78.11
5516,78.17
5517,78.17
5518,75.55
5519,70.81
5520,70.54
5521,69.57
5522,67.42
5523,66.95
5524,68.94
5525,71.76
5526,75.5
5527,78.47
5528,81.67
5529,78.25
5530,78.0
5531,77.71
5532,78.91
5533,78.94
5534,79.3
5535,78.45
5536,81.98
5537,83.45
5538,82.83
5539,82.66
5540,81.95
5541,81.67
5542,81.74
5543,79.95
5544,82.21
5545,81.17
5546,80.94
5547,80.74
5548,80.88
5549,81.15
5550,80.48
5551,83.59
5552,86.3
5553,89.01
5554,89.69
5555,88.49
5556,86.94
5557,85.45
5558,84.99
5559,82.44
5560,81.6
5561,82.04
5562,81.29
5563,81.93
5564,81.64
5565,81.01
5566,81.18
5567,80.16
5568,83.38
5569,82.76
5570,82.01
5571,81.35
5572,81.78
5573,82.04
5574,82.75
5575,82.93
5576,83.94
5577,84.92
5578,84.13
5579,81.38
5580,80.88
5581,79.27
5582,78.87
5583,80.13
5584,82.12
5585,85.25
5586,85.23
5587,84.99
5588,85.48
5589,85.05
5590,84.86
5591,84.49
5592,86.43
5593,80.78
5594,76.77
5595,73.91
5596,71.72
5597,71.05
5598,71.06
5599,72.05
5600,76.25
5601,78.67
5602,77.98
5603,79.15
5604,78.26
5605,76.97
5606,75.07
5607,74.47
5608,78.47
5609,81.38
5610,84.63
5611,88.83
5612,87.95
5613,89.35
5614,89.34
5615,83.83
5616,77.96
5617,77.73
5618,77.51
5619,75.28
5620,77.66
5621,80.31
5622,83.05
5623,83.17
5624,84.3
5625,84.42
5626,84.91
5627,84.32
5628,84.25
5629,84.5
5630,84.37
5631,83.6
5632,83.29
5633,84.41
5634,85.39
5635,84.45
5636,83.73
5637,83.58
5638,82.8
5639,81.62
5640,82.31
5641,80.23
5642,79.75
5643,80.73
5644,82.33
5645,84.52
5646,86.04
5647,86.05
5648,88.16
5649,89.09
5650,87.63
5651,85.71
5652,86.91
5653,84.18
5654,81.98
5655,83.25
5656,85.24
5657,86.0
5658,85.65
5659,84.96
5660,84.68
5661,84.48
5662,83.96
5663,81.8
5664,83.72
5665,82.52
5666,81.85
5667,77.94
5668,75.82
5669,76.94
5670,83.49
5671,85.69
5672,87.64
5673,87.75
5674,85.31
5675,80.72
5676,76.62
5677,74.23
5678,72.86
5679,73.22
5680,74.73
5681,80.19
5682,83.29
5683,85.17
5684,83.24
5685,84.49
5686,81.35
5687,75.84
5688,78.46
5689,77.27
5690,75.92
5691,77.04
5692,78.75
5693,82.16
5694,85.17
5695,87.78
5696,92.15
5697,93.47
5698,95.23
5699,94.44
5700,91.51
5701,90.68
5702,86.29
5703,82.91
5704,82.94
5705,88.95
5706,88.66
5707,88.98
5708,89.04
5709,89.24
5710,85.5
5711,81.43
5712,83.22
5713,80.21
5714,80.04
5715,79.11
5716,79.39
5717,84.3
5718,89.12
5719,89.8
5720,102.24
5721,100.83
5722,100.32
5723,93.16
5724,90.32
5725,90.02
5726,87.24
5727,85.44
5728,88.89
5729,90.96
5730,92.46
5731,90.75
5732,90.56
5733,90.64
5734,90.32
5735,89.41
5736,89.19
5737,84.47
5738,81.88
5739,81.03
5740,80.93
5741,81.04
5742,81.18
5743,85.78
5744,90.45
5745,91.68
5746,89.11
5747,87.49
5748,86.52
5749,80.39
5750,77.19
5751,79.61
5752,84.42
5753,88.65
5754,90.89
5755,93.45
5756,92.86
5757,92.59
5758,91.27
5759,88.12
5760,88.96
5761,83.88
5762,79.93
5763,75.51
5764,74.51
5765,74.49
5766,75.57
5767,77.71
5768,81.6
5769,85.51
5770,85.43
5771,88.57
5772,87.12
5773,83.51
5774,80.16
5775,83.23
5776,84.29
5777,89.31
5778,90.88
5779,95.43
5780,101.13
5781,93.74
5782,90.7
5783,87.29
5784,85.72
5785,83.08
5786,81.11
5787,80.7
5788,85.87
5789,87.34
5790,92.74
5791,101.84
5792,117.68
5793,114.53
5794,112.02
5795,116.31
5796,121.6
5797,112.01
5798,104.8
5799,100.87
5800,100.86
5801,108.8
5802,111.89
5803,128.31
5804,129.37
5805,114.32
5806,106.1
5807,93.48
5808,94.54
5809,89.67
5810,88.83
5811,88.78
5812,88.94
5813,92.55
5814,114.31
5815,133.66
5816,136.2
5817,135.03
5818,124.38
5819,115.5
5820,112.97
5821,104.03
5822,97.24
5823,94.87
5824,97.98
5825,107.17
5826,123.08
5827,133.27
5828,134.1
5829,120.43
5830,105.7
5831,98.72
5832,94.13
5833,92.28
5834,90.58
5835,89.47
5836,93.68
5837,100.71
5838,115.2
5839,122.56
5840,135.76
5841,128.39
5842,116.2
5843,109.0
5844,103.17
5845,97.33
5846,94.34
5847,94.9
5848,99.84
5849,111.94
5850,129.01
5851,117.56
5852,116.66
5853,116.62
5854,113.17
5855,102.03
5856,99.71
5857,96.62
5858,95.03
5859,95.5
5860,96.42
5861,104.76
5862,106.28
5863,110.82
5864,119.72
5865,121.53
5866,113.38
5867,104.15
5868,99.45
5869,99.57
5870,97.54
5871,96.36
5872,95.81
5873,100.61
5874,102.96
5875,104.31
5876,103.67
5877,109.04
5878,105.73
5879,98.5
5880,100.96
5881,96.59
5882,95.57
5883,91.49
5884,93.85
5885,97.54
5886,100.1
5887,97.98
5888,99.34
5889,100.29
5890,99.95
5891,97.2
5892,95.51
5893,94.01
5894,94.7
5895,95.19
5896,97.14
5897,98.51
5898,98.61
5899,98.24
5900,97.9
5901,97.96
5902,97.86
5903,98.29
5904,99.68
5905,98.95
5906,97.81
5907,95.47
5908,95.41
5909,96.9
5910,98.43
5911,99.83
5912,105.76
5913,105.28
5914,98.1
5915,96.97
5916,94.69
5917,92.1
5918,91.86
5919,94.59
5920,96.97
5921,98.2
5922,110.87
5923,112.87
5924,111.57
5925,108.0
5926,101.86
5927,99.74
5928,109.03
5929,97.76
5930,95.86
5931,93.99
5932,93.56
5933,93.83
5934,93.76
5935,94.72
5936,94.99
5937,95.21
5938,93.73
5939,90.44
5940,88.37
5941,88.88
5942,90.58
5943,93.6
5944,95.07
5945,95.78
5946,97.4
5947,109.03
5948,119.26
5949,121.76
5950,112.64
5951,103.83
5952,106.03
5953,104.73
5954,101.59
5955,98.12
5956,100.94
5957,108.95
5958,120.94
5959,151.82
5960,159.92
5961,138.9
5962,127.71
5963,110.2
5964,105.52
5965,103.2
5966,105.93
5967,113.86
5968,128.34
5969,133.73
5970,133.73
5971,132.13
5972,118.78
5973,117.78
5974,113.11
5975,110.72
5976,110.58
5977,111.63
5978,108.16
5979,107.73
5980,107.84
5981,110.68
5982,115.84
5983,118.01
5984,138.12
5985,126.91
5986,114.49
5987,114.45
5988,108.27
5989,105.94
5990,105.91
5991,106.17
5992,105.64
5993,104.06
5994,104.43
5995,103.58
5996,108.68
5997,117.72
5998,117.65
5999,108.95
6000,112.94
6001,109.78
6002,106.41
6003,104.59
6004,108.79
6005,109.99
6006,106.59
6007,106.84
6008,108.85
6009,108.6
6010,108.56
6011,106.88
6012,105.83
6013,102.81
6014,103.72
6015,108.43
6016,108.97
6017,108.6
6018,109.82
6019,110.66
6020,111.07
6021,110.83
6022,111.5
6023,110.31
6024,107.49
6025,107.48
6026,104.52
6027,101.94
6028,103.62
6029,107.66
6030,105.79
6031,106.41
6032,109.49
6033,109.56
6034,110.18
6035,109.94
6036,109.59
6037,110.86
6038,111.03
6039,110.98
6040,109.12
6041,108.98
6042,112.76
6043,113.06
6044,111.34
6045,112.12
6046,109.95
6047,110.82
6048,115.57
6049,114.05
6050,113.51
6051,111.31
6052,113.45
6053,114.11
6054,108.0
6055,109.5
6056,110.89
6057,111.12
6058,110.95
6059,110.62
6060,110.27
6061,111.69
6062,110.27
6063,108.05
6064,108.71
6065,109.81
6066,111.63
6067,113.08
6068,110.09
6069,108.5
6070,109.24
6071,109.56
6072,109.47
6073,108.61
6074,108.12
6075,107.62
6076,107.5
6077,107.74
6078,107.42
6079,107.12
6080,108.19
6081,110.8
6082,111.38
6083,110.51
6084,111.46
6085,109.55
6086,106.64
6087,107.34
6088,110.88
6089,112.33
6090,110.56
6091,110.49
6092,110.39
6093,108.88
6094,106.7
6095,105.98
6096,104.43
6097,98.58
6098,98.44
6099,94.81
6100,96.99
6101,97.06
6102,95.03
6103,100.89
6104,105.16
6105,104.82
6106,103.5
6107,102.09
6108,96.17
6109,88.35
6110,73.62
6111,92.14
6112,97.37
6113,102.32
6114,106.04
6115,106.31
6116,106.32
6117,106.03
6118,105.4
6119,104.34
6120,104.38
6121,104.26
6122,103.31
6123,102.96
6124,104.23
6125,104.93
6126,105.26
6127,106.03
6128,107.0
6129,107.05
6130,106.81
6131,106.47
6132,106.47
6133,106.49
6134,106.43
6135,106.39
6136,106.43
6137,107.59
6138,108.0
6139,108.24
6140,108.3
6141,107.37
6142,107.27
6143,106.62
6144,107.5
6145,106.82
6146,106.68
6147,106.37
6148,106.74
6149,106.94
6150,108.73
6151,111.9
6152,113.91
6153,118.04
6154,131.65
6155,122.32
6156,119.43
6157,116.03
6158,123.72
6159,149.1
6160,142.75
6161,133.05
6162,120.81
6163,118.66
6164,121.85
6165,112.18
6166,108.79
6167,107.77
6168,112.72
6169,111.97
6170,110.54
6171,109.7
6172,109.65
6173,109.04
6174,116.33
6175,116.31
6176,117.0
6177,116.35
6178,116.98
6179,118.56
6180,118.2
6181,118.25
6182,118.2
6183,117.89
6184,117.89
6185,120.12
6186,121.96
6187,121.26
6188,117.34
6189,116.29
6190,112.98
6191,110.75
6192,114.72
6193,113.15
6194,112.63
6195,112.33
6196,112.31
6197,112.66
6198,114.58
6199,120.5
6200,123.61
6201,122.49
6202,125.52
6203,131.71
6204,131.85
6205,133.96
6206,128.56
6207,129.02
6208,131.65
6209,136.4
6210,134.05
6211,133.43
6212,121.54
6213,120.06
6214,120.97
6215,119.52
6216,118.23
6217,116.29
6218,114.53
6219,113.41
6220,114.19
6221,117.83
6222,120.5
6223,120.29
6224,122.18
6225,122.22
6226,130.37
6227,125.66
6228,126.3
6229,131.56
6230,130.53
6231,125.23
6232,132.27
6233,133.28
6234,131.71
6235,123.2
6236,119.44
6237,119.61
6238,117.96
6239,117.5
6240,113.45
6241,113.08
6242,113.04
6243,113.01
6244,112.8
6245,113.05
6246,113.33
6247,113.01
6248,113.99
6249,116.85
6250,117.78
6251,116.35
6252,112.66
6253,110.58
6254,109.3
6255,111.86
6256,113.75
6257,116.17
6258,115.7
6259,114.84
6260,114.03
6261,113.49
6262,111.42
6263,106.35
6264,94.95
6265,90.85
6266,84.94
6267,81.35
6268,76.98
6269,80.1
6270,81.0
6271,81.78
6272,86.24
6273,87.41
6274,84.93
6275,85.34
6276,87.48
6277,83.73
6278,85.06
6279,91.42
6280,99.24
6281,110.45
6282,114.42
6283,121.38
6284,121.7
6285,113.44
6286,110.3
6287,98.61
6288,101.25
6289,95.52
6290,98.21
6291,98.04
6292,102.1
6293,108.84
6294,110.86
6295,122.46
6296,130.15
6297,130.81
6298,130.04
6299,122.89
6300,122.57
6301,123.33
6302,124.79
6303,122.77
6304,123.85
6305,123.06
6306,122.58
6307,122.83
6308,122.43
6309,117.86
6310,111.08
6311,109.11
6312,112.28
6313,111.02
6314,110.3
6315,110.36
6316,111.02
6317,112.13
6318,117.6
6319,122.99
6320,129.4
6321,127.14
6322,127.2
6323,125.52
6324,124.91
6325,124.49
6326,124.86
6327,124.7
6328,124.78
6329,124.88
6330,125.69
6331,127.22
6332,125.85
6333,120.56
6334,113.81
6335,111.73
6336,114.21
6337,103.12
6338,98.06
6339,96.28
6340,100.78
6341,112.68
6342,118.37
6343,128.55
6344,131.28
6345,127.41
6346,125.92
6347,122.4
6348,119.78
6349,116.92
6350,116.37
6351,114.71
6352,114.61
6353,116.39
6354,116.45
6355,117.98
6356,118.18
6357,117.69
6358,115.04
6359,103.01
6360,99.66
6361,99.52
6362,89.6
6363,86.19
6364,86.2
6365,88.88
6366,100.81
6367,111.2
6368,107.5
6369,107.94
6370,106.82
6371,100.24
6372,103.34
6373,99.52
6374,98.14
6375,104.66
6376,107.87
6377,103.73
6378,97.37
6379,100.85
6380,97.75
6381,97.96
6382,95.56
6383,92.36
6384,90.93
6385,91.94
6386,92.07
6387,92.34
6388,95.73
6389,97.43
6390,105.81
6391,115.31
6392,117.6
6393,119.49
6394,116.98
6395,109.94
6396,102.04
6397,93.33
6398,85.3
6399,91.83
6400,94.58
6401,99.92
6402,100.07
6403,100.78
6404,99.09
6405,96.94
6406,93.88
6407,86.2
6408,93.94
6409,95.93
6410,94.73
6411,95.15
6412,97.15
6413,97.39
6414,105.23
6415,111.34
6416,112.8
6417,113.15
6418,111.46
6419,103.6
6420,97.69
6421,100.76
6422,103.05
6423,111.62
6424,117.01
6425,121.05
6426,122.1
6427,122.2
6428,119.78
6429,118.04
6430,116.1
6431,113.78
6432,114.83
6433,112.22
6434,110.24
6435,103.41
6436,102.43
6437,102.02
6438,108.78
6439,109.88
6440,113.92
6441,112.06
6442,109.26
6443,103.6
6444,100.16
6445,93.48
6446,92.96
6447,98.29
6448,109.14
6449,111.91
6450,113.03
6451,114.45
6452,113.05
6453,112.18
6454,109.98
6455,107.42
6456,109.54
6457,108.55
6458,103.29
6459,97.46
6460,99.84
6461,109.58
6462,110.34
6463,113.27
6464,115.38
6465,115.93
6466,115.5
6467,113.4
6468,110.81
6469,109.02
6470,108.04
6471,109.15
6472,108.87
6473,109.78
6474,110.81
6475,110.63
6476,108.16
6477,105.1
6478,97.13
6479,94.32
6480,98.68
6481,97.38
6482,95.89
6483,95.83
6484,103.09
6485,108.47
6486,108.35
6487,111.52
6488,115.52
6489,116.52
6490,115.99
6491,114.68
6492,112.73
6493,112.65
6494,113.83
6495,113.35
6496,114.02
6497,115.87
6498,117.05
6499,117.16
6500,113.81
6501,110.34
6502,108.16
6503,107.45
6504,107.67
6505,105.74
6506,93.53
6507,86.84
6508,87.54
6509,100.57
6510,109.17
6511,111.8
6512,115.08
6513,113.71
6514,112.95
6515,112.61
6516,112.26
6517,109.17
6518,106.05
6519,100.57
6520,105.11
6521,112.11
6522,112.05
6523,111.55
6524,109.34
6525,101.58
6526,95.35
6527,86.36
6528,83.3
6529,68.26
6530,63.94
6531,65.01
6532,85.62
6533,92.44
6534,104.22
6535,112.85
6536,113.4
6537,110.99
6538,103.51
6539,99.75
6540,90.0
6541,86.62
6542,86.99
6543,96.48
6544,106.36
6545,108.99
6546,106.48
6547,109.2
6548,104.82
6549,97.85
6550,95.85
6551,86.49
6552,88.98
6553,70.55
6554,59.36
6555,47.45
6556,57.46
6557,68.25
6558,89.7
6559,92.63
6560,95.32
6561,94.62
6562,89.44
6563,84.31
6564,68.89
6565,56.69
6566,87.14
6567,89.19
6568,89.7
6569,90.39
6570,91.95
6571,91.76
6572,90.61
6573,89.8
6574,91.13
6575,91.29
6576,89.39
6577,91.66
6578,94.8
6579,94.44
6580,94.14
6581,94.23
6582,94.52
6583,95.61
6584,98.46
6585,103.58
6586,104.76
6587,103.07
6588,97.65
6589,89.21
6590,88.26
6591,85.06
6592,88.76
6593,95.26
6594,103.0
6595,97.99
6596,90.41
6597,78.4
6598,40.57
6599,14.71
6600,0.05
6601,-0.03
6602,-1.02
6603,-1.91
6604,-1.97
6605,-1.01
6606,0.01
6607,0.08
6608,1.72
6609,35.05
6610,57.35
6611,66.05
6612,65.38
6613,65.84
6614,66.23
6615,69.59
6616,85.27
6617,91.38
6618,94.15
6619,96.94
6620,96.53
6621,95.06
6622,93.03
6623,89.68
6624,76.5
6625,73.33
6626,72.63
6627,69.65
6628,88.19
6629,93.55
6630,90.06
6631,91.75
6632,95.98
6633,98.33
6634,95.78
6635,95.46
6636,95.32
6637,93.23
6638,93.13
6639,93.4
6640,94.07
6641,94.49
6642,94.08
6643,95.84
6644,94.05
6645,93.63
6646,90.0
6647,75.27
6648,93.89
6649,91.93
6650,91.19
6651,90.94
6652,91.29
6653,91.96
6654,93.95
6655,96.44
6656,98.17
6657,97.86
6658,97.76
6659,97.08
6660,96.86
6661,95.6
6662,95.45
6663,95.56
6664,96.03
6665,95.44
6666,106.84
6667,107.78
6668,105.74
6669,104.88
6670,103.54
6671,97.11
6672,92.29
6673,91.12
6674,76.3
6675,61.94
6676,87.88
6677,92.98
6678,104.61
6679,105.96
6680,111.17
6681,111.85
6682,112.42
6683,112.09
6684,111.09
6685,108.64
6686,109.26
6687,109.59
6688,109.67
6689,111.04
6690,112.49
6691,112.98
6692,110.89
6693,108.42
6694,107.08
6695,104.65
6696,114.98
6697,114.3
6698,113.91
6699,113.76
6700,114.3
6701,115.39
6702,121.49
6703,121.61
6704,122.83
6705,124.42
6706,123.63
6707,120.86
6708,118.53
6709,116.22
6710,114.61
6711,117.3
6712,119.49
6713,128.59
6714,136.33
6715,132.02
6716,120.85
6717,118.02
6718,116.38
6719,114.3
6720,119.5
6721,118.61
6722,116.83
6723,116.31
6724,116.31
6725,118.96
6726,119.38
6727,122.11
6728,126.36
6729,125.16
6730,125.63
6731,123.24
6732,122.94
6733,119.3
6734,117.32
6735,115.9
6736,116.91
6737,121.6
6738,126.2
6739,123.45
6740,119.39
6741,120.59
6742,119.44
6743,117.31
6744,114.86
6745,111.76
6746,109.81
6747,109.34
6748,109.22
6749,109.49
6750,110.14
6751,111.7
6752,114.55
6753,119.35
6754,116.71
6755,109.04
6756,101.68
6757,95.7
6758,97.99
6759,105.02
6760,114.02
6761,124.11
6762,127.53
6763,123.88
6764,119.3
6765,118.72
6766,115.82
6767,110.75
6768,110.43
6769,107.4
6770,104.48
6771,104.37
6772,104.37
6773,104.71
6774,106.64
6775,108.44
6776,109.86
6777,111.11
6778,111.77
6779,109.43
6780,102.63
6781,93.34
6782,94.42
6783,101.98
6784,110.55
6785,114.3
6786,116.7
6787,118.08
6788,118.19
6789,115.9
6790,112.85
6791,111.0
6792,108.39
6793,106.21
6794,103.93
6795,102.53
6796,101.48
6797,103.83
6798,108.4
6799,113.13
6800,117.9
6801,115.42
6802,111.35
6803,108.17
6804,105.87
6805,103.45
6806,100.49
6807,102.77
6808,105.03
6809,108.89
6810,115.07
6811,115.16
6812,108.8
6813,107.66
6814,106.02
6815,98.28
6816,98.23
6817,96.07
6818,92.85
6819,94.49
6820,98.16
6821,102.89
6822,110.71
6823,123.7
6824,138.47
6825,137.43
6826,129.61
6827,122.62
6828,123.18
6829,118.22
6830,117.56
6831,115.9
6832,118.0
6833,119.84
6834,121.78
6835,123.64
6836,120.24
6837,118.84
6838,111.77
6839,107.72
6840,114.1
6841,111.4
6842,110.31
6843,108.57
6844,108.36
6845,108.55
6846,128.42
6847,135.45
6848,151.2
6849,150.83
6850,150.3
6851,139.81
6852,136.89
6853,139.74
6854,142.17
6855,127.72
6856,127.48
6857,133.25
6858,138.41
6859,141.2
6860,132.66
6861,127.75
6862,117.12
6863,104.56
6864,98.66
6865,97.02
6866,94.5
6867,94.49
6868,94.95
6869,97.6
6870,105.62
6871,112.15
6872,115.18
6873,113.19
6874,109.77
6875,106.14
6876,103.51
6877,99.38
6878,97.49
6879,96.88
6880,95.63
6881,97.17
6882,96.98
6883,93.99
6884,92.51
6885,90.63
6886,87.72
6887,85.63
6888,74.76
6889,73.42
6890,69.58
6891,68.56
6892,72.57
6893,73.17
6894,84.18
6895,88.04
6896,91.59
6897,90.68
6898,85.25
6899,84.36
6900,82.85
6901,77.55
6902,83.44
6903,84.87
6904,86.84
6905,92.41
6906,96.89
6907,96.96
6908,92.81
6909,91.66
6910,91.8
6911,91.49
6912,91.9
6913,92.56
6914,92.03
6915,92.31
6916,92.62
6917,92.63
6918,92.48
6919,94.32
6920,94.04
6921,95.04
6922,92.8
6923,92.4
6924,91.21
6925,89.78
6926,90.08
6927,92.65
6928,98.13
6929,104.55
6930,108.89
6931,107.36
6932,107.71
6933,106.57
6934,101.73
6935,99.47
6936,101.65
6937,101.29
6938,98.85
6939,102.12
6940,105.01
6941,108.03
6942,106.86
6943,108.9
6944,110.34
6945,110.67
6946,112.79
6947,113.18
6948,110.84
6949,104.55
6950,99.53
6951,104.6
6952,106.44
6953,109.94
6954,116.6
6955,118.06
6956,116.04
6957,108.76
6958,108.35
6959,108.3
6960,108.76
6961,108.63
6962,103.67
6963,104.67
6964,109.05
6965,111.65
6966,120.53
6967,161.94
6968,254.92
6969,237.99
6970,161.94
6971,130.91
6972,125.6
6973,122.55
6974,123.76
6975,123.68
6976,122.16
6977,129.11
6978,131.85
6979,131.6
6980,121.7
6981,115.84
6982,111.24
6983,100.0
6984,102.96
6985,100.45
6986,96.45
6987,91.56
6988,94.27
6989,102.83
6990,129.61
6991,189.57
6992,222.99
6993,213.04
6994,203.0
6995,188.68
6996,188.69
6997,178.53
6998,172.03
6999,158.78
7000,159.24
7001,169.81
7002,170.12
7003,129.37
7004,108.58
7005,92.74
7006,88.09
7007,76.08
7008,85.84
7009,64.06
7010,38.9
7011,10.09
7012,10.05
7013,61.68
7014,88.95
7015,99.61
7016,103.74
7017,98.62
7018,90.78
7019,88.92
7020,88.57
7021,89.15
7022,89.03
7023,88.36
7024,88.67
7025,91.3
7026,97.45
7027,101.18
7028,91.1
7029,88.57
7030,87.26
7031,78.72
7032,86.9
7033,80.69
7034,54.54
7035,18.95
7036,29.36
7037,51.92
7038,86.92
7039,96.38
7040,108.59
7041,103.91
7042,90.48
7043,87.84
7044,87.65
7045,87.49
7046,87.33
7047,87.28
7048,87.33
7049,87.42
7050,91.4
7051,90.95
7052,87.59
7053,87.28
7054,86.93
7055,86.12
7056,79.63
7057,80.25
7058,78.5
7059,75.04
7060,77.0
7061,81.47
7062,87.25
7063,100.14
7064,102.13
7065,92.8
7066,86.27
7067,85.16
7068,84.31
7069,84.43
7070,84.22
7071,82.51
7072,84.42
7073,85.04
7074,89.29
7075,89.54
7076,85.69
7077,84.81
7078,82.49
7079,77.12
7080,76.22
7081,75.53
7082,75.64
7083,78.85
7084,79.81
7085,82.18
7086,85.07
7087,87.74
7088,91.64
7089,97.8
7090,100.15
7091,100.9
7092,98.65
7093,99.21
7094,101.3
7095,103.13
7096,109.55
7097,128.71
7098,188.58
7099,167.59
7100,129.5
7101,119.51
7102,106.79
7103,102.34
7104,100.35
7105,96.83
7106,88.69
7107,88.67
7108,84.38
7109,82.97
7110,78.93
7111,80.82
7112,87.98
7113,83.48
7114,82.93
7115,82.48
7116,78.91
7117,77.65
7118,71.04
7119,79.17
7120,85.93
7121,93.57
7122,95.04
7123,93.78
7124,88.42
7125,80.44
7126,79.3
7127,79.06
7128,79.42
7129,79.47
7130,81.32
7131,79.59
7132,83.66
7133,89.57
7134,93.11
7135,99.83
7136,112.22
7137,111.62
7138,105.4
7139,102.07
7140,99.49
7141,98.84
7142,99.05
7143,103.11
7144,111.64
7145,118.43
7146,121.22
7147,115.02
7148,98.22
7149,96.03
7150,93.6
7151,90.11
7152,82.18
7153,82.3
7154,83.09
7155,85.21
7156,87.18
7157,89.96
7158,99.6
7159,108.02
7160,113.62
7161,111.73
7162,109.86
7163,106.71
7164,106.89
7165,101.82
7166,99.6
7167,97.85
7168,99.4
7169,105.7
7170,109.9
7171,102.78
7172,95.44
7173,92.34
7174,85.88
7175,79.34
7176,76.21
7177,73.08
7178,67.53
7179,65.54
7180,63.02
7181,66.01
7182,78.08
7183,81.84
7184,83.4
7185,82.64
7186,83.35
7187,84.92
7188,83.42
7189,82.39
7190,82.08
7191,81.85
7192,81.84
7193,82.09
7194,82.16
7195,82.11
7196,81.51
7197,81.1
7198,80.7
7199,76.88
7200,75.98
7201,74.03
7202,68.29
7203,66.82
7204,67.05
7205,66.14
7206,76.18
7207,78.54
7208,80.7
7209,78.68
7210,78.36
7211,78.09
7212,77.69
7213,77.55
7214,77.69
7215,77.97
7216,78.66
7217,83.82
7218,84.65
7219,80.12
7220,78.08
7221,77.08
7222,71.44
7223,66.57
7224,68.37
7225,68.37
7226,69.8
7227,65.61
7228,70.05
7229,75.13
7230,75.96
7231,84.43
7232,90.87
7233,87.84
7234,85.53
7235,84.0
7236,80.24
7237,76.63
7238,75.76
7239,76.25
7240,77.15
7241,84.74
7242,90.82
7243,84.12
7244,77.21
7245,75.26
7246,74.9
7247,65.89
7248,68.12
7249,68.18
7250,68.88
7251,66.09
7252,66.41
7253,73.09
7254,74.9
7255,77.57
7256,81.73
7257,83.0
7258,85.42
7259,84.77
7260,76.69
7261,74.32
7262,67.72
7263,67.73
7264,73.11
7265,71.24
7266,75.84
7267,72.39
7268,68.34
7269,67.59
7270,67.15
7271,57.38
7272,60.16
7273,61.51
7274,69.46
7275,64.89
7276,57.46
7277,59.01
7278,54.11
7279,55.06
7280,57.14
7281,61.46
7282,71.25
7283,65.4
7284,65.31
7285,62.04
7286,56.47
7287,56.49
7288,63.48
7289,70.34
7290,77.31
7291,72.83
7292,62.61
7293,54.8
7294,54.8
7295,57.33
7296,52.53
7297,59.7
7298,52.12
7299,44.19
7300,22.18
7301,20.53
7302,42.03
7303,58.65
7304,73.57
7305,84.26
7306,81.19
7307,78.35
7308,74.07
7309,74.69
7310,76.18
7311,77.1
7312,82.32
7313,82.91
7314,89.03
7315,87.77
7316,79.88
7317,75.82
7318,74.21
7319,72.49
7320,71.03
7321,72.13
7322,72.59
7323,73.94
7324,79.91
7325,82.8
7326,86.24
7327,88.42
7328,88.88
7329,92.84
7330,89.85
7331,90.31
7332,90.49
7333,92.58
7334,94.85
7335,94.32
7336,95.24
7337,96.66
7338,96.27
7339,94.5
7340,88.64
7341,85.86
7342,83.35
7343,83.18
7344,82.76
7345,84.06
7346,83.28
7347,82.99
7348,83.06
7349,83.28
7350,85.61
7351,88.66
7352,97.43
7353,103.52
7354,98.12
7355,98.08
7356,96.66
7357,96.93
7358,99.51
7359,99.56
7360,100.72
7361,106.55
7362,117.17
7363,117.02
7364,102.07
7365,93.76
7366,91.22
7367,88.99
7368,87.67
7369,91.29
7370,90.02
7371,89.7
7372,89.88
7373,90.52
7374,93.85
7375,102.2
7376,117.74
7377,122.48
7378,122.5
7379,119.0
7380,110.92
7381,106.49
7382,106.49
7383,106.29
7384,110.25
7385,119.17
7386,123.12
7387,115.6
7388,100.88
7389,96.75
7390,96.31
7391,95.2
7392,91.63
7393,91.44
7394,86.29
7395,86.0
7396,85.77
7397,85.7
7398,86.74
7399,93.78
7400,98.97
7401,101.15
7402,99.29
7403,96.05
7404,91.98
7405,86.47
7406,84.9
7407,84.46
7408,84.51
7409,86.82
7410,89.73
7411,87.5
7412,84.45
7413,81.09
7414,79.1
7415,77.88
7416,77.45
7417,77.87
7418,77.03
7419,76.2
7420,74.79
7421,77.29
7422,77.72
7423,77.41
7424,78.07
7425,79.91
7426,82.7
7427,83.0
7428,80.71
7429,77.8
7430,77.76
7431,78.02
7432,79.59
7433,81.09
7434,82.16
7435,80.95
7436,78.23
7437,76.11
7438,70.92
7439,69.69
7440,67.34
7441,69.39
7442,63.95
7443,52.46
7444,37.13
7445,28.32
7446,41.66
7447,59.29
7448,59.38
7449,68.44
7450,73.41
7451,76.49
7452,77.08
7453,75.78
7454,73.21
7455,76.04
7456,76.96
7457,78.72
7458,82.89
7459,82.51
7460,83.97
7461,82.03
7462,78.36
7463,78.03
7464,77.98
7465,76.92
7466,76.41
7467,76.28
7468,77.69
7469,82.92
7470,88.78
7471,97.67
7472,113.39
7473,128.48
7474,129.16
7475,123.62
7476,116.46
7477,108.43
7478,112.36
7479,116.18
7480,126.11
7481,219.69
7482,277.83
7483,266.86
7484,122.01
7485,103.89
7486,100.36
7487,94.87
7488,86.62
7489,87.33
7490,83.84
7491,81.83
7492,79.51
7493,77.91
7494,78.88
7495,87.51
7496,94.79
7497,95.95
7498,91.62
7499,86.33
7500,83.76
7501,81.8
7502,80.84
7503,80.61
7504,80.82
7505,83.28
7506,84.5
7507,83.22
7508,80.8
7509,77.95
7510,76.38
7511,75.14
7512,74.52
7513,78.75
7514,77.51
7515,76.53
7516,78.69
7517,79.03
7518,79.45
7519,81.09
7520,83.52
7521,89.2
7522,93.49
7523,93.09
7524,89.53
7525,89.05
7526,89.84
7527,88.98
7528,89.59
7529,93.52
7530,96.21
7531,95.99
7532,95.6
7533,93.75
7534,92.37
7535,90.12
7536,86.51
7537,88.65
7538,87.15
7539,86.58
7540,86.38
7541,86.05
7542,86.09
7543,87.91
7544,88.23
7545,90.01
7546,91.37
7547,91.22
7548,89.94
7549,88.83
7550,88.33
7551,88.88
7552,88.1
7553,89.33
7554,93.3
7555,92.7
7556,91.71
7557,90.15
7558,89.72
7559,88.47
7560,86.79
7561,90.65
7562,89.56
7563,89.03
7564,88.8
7565,89.19
7566,89.51
7567,92.3
7568,96.8
7569,99.39
7570,97.39
7571,96.08
7572,93.36
7573,93.27
7574,93.31
7575,93.24
7576,93.5
7577,97.15
7578,99.65
7579,97.44
7580,92.78
7581,86.57
7582,86.06
7583,82.92
7584,81.61
7585,81.31
7586,81.07
7587,80.89
7588,80.98
7589,81.45
7590,82.79
7591,85.7
7592,87.18
7593,91.01
7594,93.65
7595,95.78
7596,96.13
7597,95.76
7598,95.09
7599,94.86
7600,95.25
7601,97.23
7602,98.55
7603,97.69
7604,96.67
7605,95.31
7606,95.02
7607,95.52
7608,95.06
7609,97.33
7610,96.14
7611,95.78
7612,95.6
7613,95.16
7614,93.03
7615,93.11
7616,95.23
7617,96.31
7618,96.62
7619,97.58
7620,97.9
7621,96.99
7622,96.65
7623,96.68
7624,97.64
7625,102.13
7626,106.34
7627,102.53
7628,99.34
7629,96.66
7630,96.62
7631,93.67
7632,92.35
7633,92.18
7634,90.53
7635,90.38
7636,90.46
7637,91.23
7638,92.88
7639,97.54
7640,99.9
7641,101.6
7642,99.46
7643,99.0
7644,97.85
7645,97.91
7646,98.97
7647,99.28
7648,100.08
7649,101.77
7650,105.71
7651,101.16
7652,97.38
7653,95.58
7654,95.55
7655,93.5
7656,92.69
7657,95.49
7658,93.8
7659,93.05
7660,92.88
7661,93.05
7662,94.63
7663,95.23
7664,98.6
7665,100.82
7666,98.72
7667,98.62
7668,98.11
7669,97.65
7670,97.55
7671,96.87
7672,97.9
7673,98.17
7674,99.32
7675,97.75
7676,94.1
7677,93.46
7678,93.17
7679,91.93
7680,88.95
7681,92.86
7682,91.48
7683,88.44
7684,86.71
7685,86.78
7686,87.33
7687,89.22
7688,93.02
7689,95.03
7690,94.98
7691,94.21
7692,92.55
7693,90.11
7694,88.79
7695,88.26
7696,88.97
7697,91.0
7698,92.93
7699,89.83
7700,86.73
7701,84.71
7702,83.9
7703,83.18
7704,82.52
7705,83.67
7706,83.36
7707,83.34
7708,83.82
7709,84.78
7710,85.81
7711,90.13
7712,98.96
7713,102.7
7714,98.51
7715,95.8
7716,92.79
7717,90.03
7718,89.63
7719,88.7
7720,89.83
7721,91.31
7722,90.86
7723,88.39
7724,86.66
7725,86.17
7726,85.42
7727,85.23
7728,82.33
7729,77.56
7730,73.76
7731,69.19
7732,68.9
7733,77.64
7734,82.29
7735,85.58
7736,86.1
7737,86.49
7738,86.27
7739,86.1
7740,85.96
7741,85.77
7742,85.61
7743,85.52
7744,85.53
7745,85.88
7746,85.96
7747,85.84
7748,85.66
7749,85.66
7750,85.6
7751,85.76
7752,85.66
7753,89.01
7754,88.78
7755,88.71
7756,88.69
7757,88.78
7758,88.79
7759,88.8
7760,89.4
7761,89.79
7762,89.88
7763,91.14
7764,90.46
7765,89.79
7766,89.42
7767,89.53
7768,89.74
7769,91.44
7770,90.65
7771,90.48
7772,89.76
7773,89.18
7774,86.45
7775,88.33
7776,88.33
7777,83.5
7778,81.78
7779,80.18
7780,80.3
7781,81.69
7782,82.26
7783,85.54
7784,88.32
7785,90.62
7786,94.6
7787,94.9
7788,95.98
7789,94.83
7790,94.71
7791,96.4
7792,99.92
7793,105.62
7794,107.35
7795,104.17
7796,100.18
7797,98.9
7798,99.94
7799,98.94
7800,97.24
7801,102.3
7802,101.92
7803,102.72
7804,102.79
7805,104.51
7806,109.22
7807,177.41
7808,200.39
7809,227.84
7810,223.4
7811,130.41
7812,117.97
7813,115.94
7814,112.12
7815,111.6
7816,111.81
7817,112.74
7818,112.0
7819,109.03
7820,107.65
7821,98.37
7822,95.28
7823,91.47
7824,90.31
7825,91.78
7826,91.63
7827,91.49
7828,91.81
7829,92.45
7830,94.94
7831,111.83
7832,117.08
7833,139.5
7834,136.1
7835,128.99
7836,123.16
7837,120.9
7838,120.42
7839,120.38
7840,120.66
7841,129.46
7842,126.32
7843,115.0
7844,109.79
7845,97.86
7846,95.73
7847,94.08
7848,92.48
7849,95.19
7850,93.93
7851,93.61
7852,93.89
7853,96.25
7854,101.74
7855,107.41
7856,115.79
7857,118.88
7858,119.3
7859,119.62
7860,118.9
7861,118.29
7862,117.87
7863,116.92
7864,118.19
7865,120.87
7866,120.89
7867,116.24
7868,113.82
7869,106.3
7870,102.64
7871,101.46
7872,97.17
7873,99.46
7874,99.25
7875,99.78
7876,101.18
7877,102.92
7878,107.34
7879,112.5
7880,120.93
7881,127.18
7882,122.17
7883,119.64
7884,116.83
7885,114.96
7886,113.6
7887,114.29
7888,115.46
7889,118.16
7890,118.37
7891,118.42
7892,116.65
7893,114.79
7894,110.53
7895,105.97
7896,102.8
7897,104.44
7898,104.73
7899,107.4
7900,109.73
7901,110.74
7902,115.94
7903,122.68
7904,130.83
7905,131.94
7906,127.5
7907,123.16
7908,120.15
7909,118.37
7910,118.56
7911,117.86
7912,118.46
7913,121.22
7914,121.41
7915,120.86
7916,117.92
7917,114.72
7918,113.68
7919,110.34
7920,106.39
7921,115.75
7922,116.43
7923,117.03
7924,116.61
7925,118.18
7926,119.78
7927,119.23
7928,123.44
7929,133.64
7930,139.43
7931,143.07
7932,149.76
7933,142.14
7934,139.37
7935,138.31
7936,140.64
7937,203.58
7938,266.8
7939,246.31
7940,210.87
7941,155.41
7942,142.5
7943,129.96
7944,122.1
7945,181.06
7946,143.49
7947,141.9
7948,139.44
7949,143.4
7950,173.01
7951,167.64
7952,162.6
7953,184.4
7954,198.28
7955,201.28
7956,207.96
7957,208.27
7958,196.58
7959,196.64
7960,203.34
7961,215.17
7962,243.03
7963,245.82
7964,233.11
7965,194.01
7966,187.38
7967,190.73
7968,147.66
7969,154.54
7970,150.48
7971,140.36
7972,135.9
7973,142.6
7974,156.29
7975,201.56
7976,222.68
7977,326.01
7978,307.75
7979,265.21
7980,267.68
7981,284.58
7982,326.71
7983,340.19
7984,349.46
7985,357.28
7986,418.68
7987,407.04
7988,352.01
7989,307.5
7990,204.71
7991,188.37
7992,133.2
7993,121.71
7994,106.22
7995,99.58
7996,99.4
7997,99.24
7998,103.9
7999,114.78
8000,123.88
8001,125.62
8002,125.47
8003,125.42
8004,123.6
8005,123.34
8006,124.28
8007,124.08
8008,131.82
8009,139.85
8010,177.86
8011,226.59
8012,230.47
8013,213.09
8014,170.76
8015,144.56
8016,126.68
8017,130.92
8018,112.83
8019,103.51
8020,99.79
8021,99.74
8022,114.32
8023,122.97
8024,128.55
8025,131.76
8026,130.86
8027,129.71
8028,124.31
8029,122.79
8030,122.92
8031,123.28
8032,123.42
8033,125.4
8034,125.24
8035,124.3
8036,122.98
8037,124.42
8038,125.23
8039,123.01
8040,119.32
8041,118.76
8042,114.83
8043,108.12
8044,109.52
8045,111.6
8046,114.87
8047,135.12
8048,151.85
8049,198.81
8050,198.87
8051,194.62
8052,220.68
8053,215.46
8054,224.22
8055,249.51
8056,295.73
8057,317.89
8058,344.23
8059,296.63
8060,216.92
8061,166.32
8062,159.77
8063,141.66
8064,130.05
8065,145.23
8066,132.22
8067,125.17
8068,118.2
8069,122.04
8070,134.41
8071,168.51
8072,231.49
8073,255.98
8074,216.71
8075,180.1
8076,159.65
8077,139.78
8078,140.28
8079,139.23
8080,143.19
8081,159.07
8082,161.74
8083,142.14
8084,133.97
8085,121.37
8086,123.83
8087,124.02
8088,115.36
8089,121.18
8090,122.56
8091,126.15
8092,129.71
8093,132.13
8094,132.81
8095,133.77
8096,132.1
8097,137.11
8098,138.39
8099,149.8
8100,154.06
8101,151.01
8102,140.0
8103,139.61
8104,140.03
8105,144.05
8106,145.66
8107,147.57
8108,145.22
8109,137.15
8110,133.4
8111,129.43
8112,120.45
8113,114.9
8114,110.01
8115,109.87
8116,109.69
8117,110.22
8118,112.91
8119,112.04
8120,110.19
8121,112.41
8122,122.58
8123,132.85
8124,133.0
8125,133.99
8126,134.03
8127,135.14
8128,138.45
8129,149.49
8130,174.84
8131,168.23
8132,166.08
8133,157.26
8134,149.37
8135,138.56
8136,134.03
8137,133.48
8138,131.26
8139,130.23
8140,133.92
8141,141.3
8142,169.17
8143,147.38
8144,194.51
8145,198.4
8146,364.1
8147,241.09
8148,161.31
8149,153.85
8150,151.01
8151,155.6
8152,158.17
8153,235.08
8154,194.51
8155,204.78
8156,150.48
8157,146.86
8158,153.5
8159,139.34
8160,130.68
8161,130.17
8162,123.74
8163,118.53
8164,118.23
8165,130.95
8166,133.63
8167,142.66
8168,191.32
8169,275.51
8170,279.42
8171,273.59
8172,218.68
8173,194.68
8174,189.62
8175,198.33
8176,189.79
8177,181.78
8178,264.23
8179,188.42
8180,153.57
8181,147.84
8182,144.1
8183,126.4
8184,113.96
8185,114.41
8186,109.16
8187,109.72
8188,109.23
8189,106.95
8190,112.18
8191,119.69
8192,137.47
8193,139.95
8194,139.94
8195,140.83
8196,141.12
8197,142.64
8198,144.99
8199,146.35
8200,148.56
8201,151.66
8202,154.24
8203,145.34
8204,141.2
8205,138.75
8206,137.71
8207,132.86
8208,126.38
8209,118.34
8210,115.78
8211,115.3
8212,115.83
8213,117.0
8214,126.7
8215,137.4
8216,138.11
8217,139.15
8218,138.78
8219,139.07
8220,138.36
8221,137.99
8222,138.01
8223,138.34
8224,138.42
8225,139.08
8226,139.02
8227,138.05
8228,136.97
8229,136.39
8230,136.93
8231,136.67
8232,130.31
8233,134.25
8234,131.98
8235,128.9
8236,129.64
8237,132.74
8238,134.1
8239,136.24
8240,138.75
8241,249.64
8242,249.11
8243,180.59
8244,140.8
8245,140.81
8246,140.81
8247,146.23
8248,168.48
8249,146.1
8250,146.23
8251,144.98
8252,143.37
8253,142.32
8254,146.56
8255,139.03
8256,136.16
8257,137.08
8258,135.91
8259,135.63
8260,135.39
8261,135.52
8262,136.37
8263,135.97
8264,136.71
8265,141.22
8266,159.05
8267,198.35
8268,202.31
8269,198.39
8270,142.69
8271,166.09
8272,172.86
8273,258.63
8274,276.14
8275,199.31
8276,142.22
8277,140.76
8278,137.78
8279,138.14
8280,131.71
8281,133.68
8282,122.02
8283,115.62
8284,113.12
8285,111.58
8286,110.57
8287,110.83
8288,114.24
8289,119.86
8290,132.58
8291,134.56
8292,136.01
8293,136.14
8294,136.59
8295,138.48
8296,141.06
8297,166.04
8298,176.87
8299,166.04
8300,154.13
8301,141.89
8302,140.28
8303,138.15
8304,136.24
8305,133.65
8306,132.6
8307,128.66
8308,125.14
8309,131.56
8310,135.98
8311,137.76
8312,139.45
8313,143.56
8314,142.88
8315,141.73
8316,141.35
8317,141.7
8318,141.65
8319,142.09
8320,141.88
8321,144.89
8322,142.08
8323,140.61
8324,138.13
8325,133.33
8326,133.12
8327,128.48
8328,131.74
8329,130.62
8330,126.69
8331,126.49
8332,126.66
8333,127.68
8334,132.9
8335,139.68
8336,221.02
8337,304.25
8338,313.64
8339,284.06
8340,333.79
8341,294.62
8342,299.37
8343,307.78
8344,345.23
8345,366.58
8346,176.2
8347,172.27
8348,144.24
8349,137.73
8350,137.25
8351,125.55
8352,121.88
8353,127.02
8354,121.67
8355,119.34
8356,118.98
8357,119.73
8358,121.16
8359,126.61
8360,133.35
8361,138.29
8362,137.91
8363,136.55
8364,136.23
8365,135.36
8366,135.32
8367,135.32
8368,137.39
8369,137.63
8370,137.44
8371,134.35
8372,132.84
8373,130.29
8374,132.17
8375,128.94
8376,126.92
8377,134.53
8378,134.08
8379,133.51
8380,133.81
8381,135.33
8382,141.45
8383,151.06
8384,157.67
8385,167.8
8386,166.12
8387,165.84
8388,163.14
8389,160.27
8390,157.43
8391,157.68
8392,162.34
8393,171.01
8394,180.64
8395,179.8
8396,166.09
8397,160.74
8398,164.05
8399,154.08
8400,149.05
8401,162.43
8402,158.55
8403,155.75
8404,154.57
8405,160.31
8406,164.04
8407,178.96
8408,182.87
8409,199.44
8410,202.62
8411,202.42
8412,202.61
8413,197.56
8414,194.42
8415,200.67
8416,196.77
8417,201.01
8418,201.93
8419,200.64
8420,188.83
8421,167.2
8422,166.95
8423,163.7
8424,161.98
8425,175.28
8426,170.08
8427,172.16
8428,168.36
8429,164.65
8430,160.15
8431,158.96
8432,157.02
8433,163.21
8434,167.12
8435,170.07
8436,166.71
8437,161.94
8438,157.44
8439,157.18
8440,157.07
8441,160.87
8442,162.01
8443,158.21
8444,156.34
8445,154.26
8446,142.7
8447,129.35
8448,124.99
8449,131.77
8450,130.19
8451,129.38
8452,129.1
8453,129.07
8454,129.5
8455,131.94
8456,130.86
8457,135.49
8458,142.53
8459,144.23
8460,142.98
8461,145.72
8462,148.44
8463,150.61
8464,156.21
8465,158.58
8466,174.61
8467,178.52
8468,177.73
8469,178.55
8470,177.98
8471,176.27
8472,174.36
8473,167.78
8474,160.2
8475,156.9
8476,153.63
8477,165.48
8478,178.59
8479,231.19
8480,389.08
8481,429.27
8482,406.06
8483,370.16
8484,336.6
8485,286.81
8486,348.55
8487,401.0
8488,424.67
8489,436.16
8490,456.1
8491,461.47
8492,435.71
8493,265.64
8494,368.36
8495,250.43
8496,221.19
8497,238.47
8498,213.02
8499,207.3
8500,205.26
8501,226.37
8502,308.12
8503,256.73
8504,274.67
8505,503.85
8506,507.89
8507,497.8
8508,474.19
8509,449.24
8510,454.43
8511,470.44
8512,499.02
8513,533.92
8514,612.49
8515,592.83
8516,513.7
8517,464.9
8518,395.72
8519,322.16
8520,267.35
8521,231.13
8522,216.39
8523,213.0
8524,216.83
8525,230.11
8526,266.15
8527,254.54
8528,254.56
8529,284.68
8530,472.08
8531,283.39
8532,277.48
8533,268.55
8534,266.59
8535,261.04
8536,260.58
8537,277.4
8538,274.1
8539,264.12
8540,268.56
8541,255.71
8542,249.99
8543,229.5
8544,205.26
8545,227.76
8546,221.19
8547,218.93
8548,217.21
8549,220.22
8550,220.1
8551,231.24
8552,254.11
8553,278.16
8554,292.89
8555,299.16
8556,282.77
8557,273.8
8558,273.42
8559,273.16
8560,297.6
8561,322.5
8562,285.56
8563,244.37
8564,226.75
8565,207.93
8566,199.06
8567,172.83
8568,164.75
8569,165.17
8570,161.63
8571,160.38
8572,161.01
8573,162.45
8574,165.35
8575,166.28
8576,178.97
8577,199.31
8578,208.31
8579,209.64
8580,215.86
8581,214.56
8582,214.57
8583,218.84
8584,222.06
8585,228.23
8586,225.64
8587,222.94
8588,220.89
8589,220.52
8590,222.48
8591,221.07
8592,223.16
8593,213.56
8594,201.19
8595,191.14
8596,160.74
8597,153.95
8598,154.07
8599,156.01
8600,158.17
8601,177.29
8602,201.21
8603,212.84
8604,220.99
8605,218.18
8606,216.34
8607,217.52
8608,220.35
8609,225.73
8610,238.69
8611,238.73
8612,219.6
8613,217.05
8614,215.76
8615,210.66
8616,198.19
8617,184.98
8618,163.14
8619,159.73
8620,156.56
8621,153.84
8622,153.94
8623,157.22
8624,168.39
8625,181.09
8626,193.08
8627,206.18
8628,210.17
8629,206.21
8630,201.17
8631,200.73
8632,200.82
8633,203.16
8634,218.9
8635,217.36
8636,211.39
8637,202.35
8638,194.55
8639,186.1
8640,178.1
8641,175.51
8642,164.26
8643,163.84
8644,157.95
8645,157.41
8646,156.56
8647,160.63
8648,167.92
8649,175.4
8650,201.21
8651,206.24
8652,206.26
8653,211.34
8654,201.55
8655,195.26
8656,192.81
8657,187.34
8658,206.27
8659,208.38
8660,197.27
8661,173.07
8662,159.69
8663,154.9
8664,150.79
8665,143.55
8666,141.58
8667,139.78
8668,139.29
8669,139.58
8670,134.27
8671,139.13
8672,143.6
8673,146.85
8674,148.84
8675,151.78
8676,152.32
8677,152.28
8678,151.83
8679,151.77
8680,151.3
8681,151.84
8682,155.12
8683,155.43
8684,154.91
8685,148.54
8686,150.85
8687,147.61
8688,146.92
8689,140.22
8690,139.98
8691,139.38
8692,139.02
8693,139.35
8694,140.52
8695,143.98
8696,177.32
8697,191.47
8698,196.79
8699,197.92
8700,198.31
8701,199.5
8702,199.11
8703,199.17
8704,193.65
8705,189.77
8706,193.16
8707,180.44
8708,163.51
8709,141.85
8710,139.78
8711,134.46
8712,128.95
8713,131.42
8714,122.95
8715,118.36
8716,122.96
8717,123.03
8718,119.61
8719,129.32
8720,133.47
8721,141.36
8722,147.11
8723,149.26
8724,149.7
8725,148.13
8726,147.97
8727,147.81
8728,147.91
8729,147.58
8730,150.58
8731,149.97
8732,147.51
8733,145.8
8734,142.94
8735,137.71
8736,136.65
8737,139.42
8738,128.31
8739,114.82
8740,113.31
8741,114.15
8742,112.65
8743,123.22
8744,124.3
8745,136.14
8746,140.58
8747,144.3
8748,144.68
8749,144.89
8750,144.94
8751,145.2
8752,145.91
8753,146.21
8754,146.95
8755,144.04
8756,141.06
8757,141.69
8758,140.22
8759,138.9
8760,138.02
8761,132.76
8762,129.18
8763,131.95
8764,111.33
8765,112.24
8766,113.79
8767,122.13
8768,118.47
8769,118.36
8770,117.75
8771,119.92
8772,116.96
8773,117.06
8774,119.97
8775,124.42
8776,124.77
8777,135.46
8778,149.83
8779,150.57
8780,143.67
8781,140.23
8782,139.72
8783,134.95
8784,123.3
8785,113.52
8786,111.62
8787,106.49
8788,104.46
8789,104.02
8790,105.82
8791,111.92
8792,105.18
8793,111.48
8794,115.76
8795,121.89
8796,121.25
8797,112.38
8798,111.34
8799,111.43
8800,118.14
8801,122.25
8802,129.74
8803,135.92
8804,128.28
8805,116.27
8806,110.16
8807,104.77
8808,110.12
8809,124.94
8810,123.36
8811,122.68
8812,121.5
8813,122.16
8814,123.52
8815,120.63
8816,120.95
8817,126.55
8818,132.51
8819,122.92
8820,123.08
8821,123.92
8822,126.62
8823,133.7
8824,137.67
8825,137.43
8826,143.67
8827,145.07
8828,142.75
8829,142.16
8830,139.54
8831,130.74
8832,113.6
8833,131.81
8834,131.97
8835,128.66
8836,115.58
8837,113.46
8838,133.16
8839,143.55
8840,155.05
8841,168.01
8842,166.78
8843,167.42
8844,164.74
8845,160.1
8846,155.81
8847,155.28
8848,158.57
8849,161.47
8850,167.89
8851,164.58
8852,154.0
8853,146.92
8854,141.68
8855,137.32
8856,114.34
8857,133.31
8858,123.54
8859,111.79
8860,103.5
8861,105.99
8862,121.84
8863,138.51
8864,138.93
8865,138.97
8866,139.33
8867,139.26
8868,138.24
8869,137.1
8870,137.04
8871,136.78
8872,137.22
8873,141.85
8874,148.28
8875,143.94
8876,140.27
8877,137.82
8878,139.18
8879,137.09
8880,135.69
8881,125.73
8882,124.86
8883,124.93
8884,129.85
8885,139.93
8886,146.8
8887,151.79
8888,153.52
8889,182.52
8890,205.74
8891,209.11
8892,224.56
8893,218.85
8894,202.58
8895,209.22
8896,223.93
8897,238.67
8898,265.99
8899,264.79
8900,213.8
8901,211.45
8902,196.67
8903,155.83
8904,139.69
8905,134.62
8906,130.07
8907,123.14
8908,122.66
8909,122.68
8910,127.79
8911,140.88
8912,153.39
8913,157.07
8914,157.92
8915,157.79
8916,161.7
8917,162.5
8918,161.94
8919,163.4
8920,178.49
8921,196.67
8922,236.72
8923,241.71
8924,173.67
8925,161.29
8926,158.72
8927,154.65
8928,145.47
8929,148.98
8930,146.46
8931,145.02
8932,146.12
8933,147.35
8934,147.26
8935,146.94
8936,147.56
8937,149.59
8938,151.93
8939,154.87
8940,154.31
8941,154.58
8942,151.93
8943,152.05
8944,154.68
8945,156.75
8946,151.94
8947,148.76
8948,140.44
8949,128.38
8950,126.95
8951,123.51
8952,122.26
8953,125.52
8954,115.32
8955,111.85
8956,109.08
8957,102.78
8958,99.76
8959,101.81
8960,101.83
8961,112.04
8962,128.75
8963,135.16
8964,144.77
8965,148.89
8966,150.4
8967,150.62
8968,154.0
8969,181.24
8970,216.47
8971,236.48
8972,200.23
8973,154.44
8974,150.69
8975,148.45
8976,145.01
8977,144.5
8978,138.3
8979,137.12
8980,139.27
8981,143.2
8982,152.32
8983,166.61
8984,249.37
8985,286.15
8986,305.38
8987,300.92
8988,300.61
8989,290.84
8990,280.45
8991,160.18
8992,169.65
8993,162.01
8994,163.42
8995,180.73
8996,155.27
8997,160.02
8998,162.9
8999,155.71
9000,150.32
9001,147.57
9002,143.83
9003,140.28
9004,140.04
9005,141.63
9006,147.18
9007,147.67
9008,152.36
9009,153.84
9010,153.62
9011,153.55
9012,156.25
9013,153.85
9014,153.1
9015,153.18
9016,154.04
9017,156.51
9018,168.69
9019,163.23
9020,153.48
9021,153.21
9022,153.71
9023,150.64
9024,145.43
9025,143.35
9026,140.89
9027,139.51
9028,139.26
9029,140.13
9030,141.8
9031,141.83
9032,146.57
9033,149.0
9034,146.05
9035,143.62
9036,140.2
9037,140.01
9038,139.05
9039,137.35
9040,136.56
9041,136.65
9042,136.55
9043,135.32
9044,132.86
9045,131.19
9046,130.72
9047,129.12
9048,127.82
9049,125.55
9050,123.84
9051,121.42
9052,120.55
9053,120.08
9054,120.63
9055,123.49
9056,128.95
9057,131.68
9058,132.33
9059,132.45
9060,131.85
9061,129.36
9062,129.02
9063,128.96
9064,128.86
9065,129.4
9066,129.28
9067,129.38
9068,128.05
9069,125.43
9070,125.23
9071,120.46
9072,117.44
9073,116.0
9074,112.82
9075,110.98
9076,110.18
9077,112.61
9078,119.57
9079,124.09
9080,127.73
9081,129.13
9082,129.13
9083,130.51
9084,129.11
9085,128.66
9086,128.41
9087,131.88
9088,135.11
9089,136.79
9090,140.76
9091,139.89
9092,140.36
9093,140.21
9094,140.5
9095,140.05
9096,139.6
9097,141.58
9098,139.87
9099,139.53
9100,139.57
9101,139.88
9102,141.49
9103,141.85
9104,142.26
9105,149.24
9106,169.1
9107,202.54
9108,195.48
9109,157.15
9110,152.3
9111,149.77
9112,179.04
9113,208.26
9114,158.77
9115,158.5
9116,152.93
9117,144.25
9118,143.54
9119,139.29
9120,137.21
9121,136.97
9122,136.11
9123,133.87
9124,133.63
9125,133.54
9126,133.38
9127,127.84
9128,124.74
9129,126.66
9130,127.3
9131,127.84
9132,127.73
9133,126.94
9134,126.4
9135,122.72
9136,125.84
9137,126.58
9138,129.43
9139,126.18
9140,125.35
9141,125.38
9142,124.36
9143,120.66
9144,115.73
9145,120.92
9146,119.38
9147,119.1
9148,119.65
9149,120.38
9150,121.85
9151,124.74
9152,126.3
9153,130.02
9154,129.5
9155,128.82
9156,127.84
9157,127.57
9158,129.87
9159,134.57
9160,139.84
9161,144.86
9162,150.61
9163,149.95
9164,144.75
9165,143.56
9166,142.51
9167,140.09
9168,139.05
9169,140.66
9170,138.98
9171,138.6
9172,138.5
9173,139.43
9174,144.78
9175,154.1
9176,258.38
9177,277.91
9178,239.92
9179,193.53
9180,158.43
9181,152.3
9182,150.59
9183,148.96
9184,148.36
9185,149.67
9186,150.5
9187,147.33
9188,143.21
9189,139.4
9190,139.16
9191,136.96
9192,133.06
9193,137.55
9194,134.6
9195,134.6
9196,133.47
9197,133.52
9198,135.65
9199,137.45
9200,138.83
9201,139.62
9202,139.52
9203,139.1
9204,138.61
9205,138.0
9206,138.06
9207,137.93
9208,137.22
9209,137.59
9210,137.39
9211,136.93
9212,134.24
9213,130.75
9214,131.88
9215,125.75
9216,120.02
9217,126.34
9218,122.28
9219,118.22
9220,115.28
9221,115.4
9222,122.81
9223,129.79
9224,131.16
9225,135.28
9226,133.77
9227,131.92
9228,131.59
9229,128.69
9230,127.78
9231,130.8
9232,132.22
9233,135.54
9234,137.52
9235,136.2
9236,136.12
9237,136.01
9238,135.61
9239,131.89
9240,128.07
9241,127.14
9242,126.45
9243,127.09
9244,127.58
9245,127.87
9246,130.81
9247,132.17
9248,142.45
9249,144.04
9250,143.83
9251,143.7
9252,142.23
9253,140.92
9254,144.02
9255,142.27
9256,143.31
9257,145.23
9258,147.87
9259,146.47
9260,141.86
9261,136.35
9262,133.76
9263,133.17
9264,127.18
9265,127.93
9266,124.53
9267,124.21
9268,126.09
9269,127.92
9270,128.88
9271,129.91
9272,137.86
9273,143.12
9274,144.17
9275,145.84
9276,146.04
9277,145.94
9278,145.79
9279,145.26
9280,145.65
9281,147.12
9282,149.64
9283,149.38
9284,146.44
9285,144.12
9286,141.95
9287,138.91
9288,135.07
9289,132.91
9290,132.62
9291,132.66
9292,132.57
9293,132.52
9294,133.1
9295,133.14
9296,134.02
9297,134.73
9298,139.24
9299,141.41
9300,141.97
9301,142.22
9302,141.3
9303,140.78
9304,141.15
9305,143.83
9306,145.9
9307,144.33
9308,141.26
9309,136.42
9310,134.36
9311,133.55
9312,132.55
9313,133.16
9314,131.58
9315,130.74
9316,130.45
9317,130.39
9318,132.14
9319,134.15
9320,136.84
9321,137.84
9322,138.04
9323,137.94
9324,137.64
9325,137.48
9326,137.04
9327,137.31
9328,137.0
9329,137.81
9330,138.18
9331,137.68
9332,137.4
9333,135.92
9334,136.45
9335,134.89
9336,133.37
9337,131.93
9338,131.07
9339,131.21
9340,131.79
9341,133.04
9342,135.93
9343,139.53
9344,150.98
9345,167.79
9346,186.04
9347,195.42
9348,177.18
9349,177.16
9350,174.86
9351,174.37
9352,169.91
9353,177.73
9354,176.34
9355,169.6
9356,160.05
9357,150.5
9358,147.0
9359,142.54
9360,136.0
9361,135.48
9362,133.43
9363,130.93
9364,128.22
9365,128.04
9366,129.78
9367,131.75
9368,135.01
9369,137.26
9370,135.52
9371,134.3
9372,133.54
9373,131.28
9374,130.2
9375,130.2
9376,130.3
9377,133.28
9378,136.7
9379,136.14
9380,134.01
9381,133.43
9382,133.68
9383,131.89
9384,128.5
9385,126.72
9386,121.37
9387,116.67
9388,115.2
9389,115.33
9390,117.84
9391,122.86
9392,128.57
9393,134.4
9394,133.35
9395,133.3
9396,132.33
9397,130.7
9398,132.02
9399,133.29
9400,133.29
9401,133.77
9402,132.91
9403,128.82
9404,124.88
9405,124.5
9406,126.24
9407,123.58
9408,121.92
9409,121.92
9410,120.59
9411,120.52
9412,121.09
9413,121.62
9414,128.39
9415,131.11
9416,136.85
9417,142.51
9418,142.62
9419,143.41
9420,143.84
9421,143.29
9422,142.53
9423,142.32
9424,143.19
9425,148.87
9426,150.22
9427,147.52
9428,142.12
9429,136.97
9430,136.41
9431,132.29
9432,124.8
9433,126.35
9434,119.46
9435,109.42
9436,80.34
9437,45.53
9438,47.02
9439,68.98
9440,93.25
9441,115.41
9442,114.96
9443,116.68
9444,122.56
9445,120.35
9446,119.32
9447,119.88
9448,121.0
9449,121.74
9450,123.0
9451,126.44
9452,119.66
9453,118.2
9454,118.03
9455,114.36
9456,110.17
9457,111.52
9458,103.31
9459,99.52
9460,102.03
9461,100.59
9462,106.3
9463,111.3
9464,112.36
9465,114.15
9466,116.62
9467,119.88
9468,119.9
9469,119.85
9470,119.31
9471,119.88
9472,120.47
9473,123.62
9474,131.85
9475,137.85
9476,140.49
9477,141.85
9478,142.24
9479,142.86
9480,139.81
9481,136.65
9482,132.8
9483,128.16
9484,121.71
9485,122.13
9486,132.91
9487,143.36
9488,150.23
9489,235.43
9490,243.98
9491,240.26
9492,230.09
9493,222.75
9494,190.38
9495,150.89
9496,149.37
9497,149.67
9498,149.21
9499,148.09
9500,147.74
9501,147.6
9502,148.84
9503,146.94
9504,142.25
9505,141.06


==> figures/spotmarket_Trheim.csv <==
idx,Time_end,Price,Time_start
0,2021-01-01 01:00:00+01:00,24.83,2021-01-01 00:00:00+01:00
1,2021-01-01 02:00:00+01:00,23.95,2021-01-01 01:00:00+01:00
2,2021-01-01 03:00:00+01:00,24.73,2021-01-01 02:00:00+01:00
3,2021-01-01 04:00:00+01:00,24.68,2021-01-01 03:00:00+01:00
4,2021-01-01 05:00:00+01:00,24.76,2021-01-01 04:00:00+01:00
5,2021-01-01 06:00:00+01:00,24.95,2021-01-01 05:00:00+01:00
6,2021-01-01 07:00:00+01:00,25.44,2021-01-01 06:00:00+01:00
7,2021-01-01 08:00:00+01:00,26.04,2021-01-01 07:00:00+01:00
8,2021-01-01 09:00:00+01:00,26.01,2021-01-01 08:00:00+01:00
9,2021-01-01 10:00:00+01:00,26.18,2021-01-01 09:00:00+01:00
10,2021-01-01 11:00:00+01:00,26.77,2021-01-01 10:00:00+01:00
11,2021-01-01 12:00:00+01:00,27.07,2021-01-01 11:00:00+01:00
12,2021-01-01 13:00:00+01:00,27.29,2021-01-01 12:00:00+01:00
13,2021-01-01 14:00:00+01:00,27.75,2021-01-01 13:00:00+01:00
14,2021-01-01 15:00:00+01:00,28.51,2021-01-01 14:00:00+01:00
15,2021-01-01 16:00:00+01:00,29.88,2021-01-01 15:00:00+01:00
16,2021-01-01 17:00:00+01:00,31.6,2021-01-01 16:00:00+01:00
17,2021-01-01 18:00:00+01:00,31.53,2021-01-01 17:00:00+01:00
18,2021-01-01 19:00:00+01:00,30.1,2021-01-01 18:00:00+01:00
19,2021-01-01 20:00:00+01:00,29.51,2021-01-01 19:00:00+01:00
20,2021-01-01 21:00:00+01:00,28.53,2021-01-01 20:00:00+01:00
21,2021-01-01 22:00:00+01:00,26.1,2021-01-01 21:00:00+01:00
22,2021-01-01 23:00:00+01:00,23.94,2021-01-01 22:00:00+01:00
23,2021-01-02 00:00:00+01:00,22.78,2021-01-01 23:00:00+01:00
24,2021-01-02 01:00:00+01:00,23.01,2021-01-02 00:00:00+01:00
25,2021-01-02 02:00:00+01:00,23.07,2021-01-02 01:00:00+01:00
26,2021-01-02 03:00:00+01:00,22.98,2021-01-02 02:00:00+01:00
27,2021-01-02 04:00:00+01:00,23.01,2021-01-02 03:00:00+01:00
28,2021-01-02 05:00:00+01:00,23.07,2021-01-02 04:00:00+01:00
29,2021-01-02 06:00:00+01:00,24.61,2021-01-02 05:00:00+01:00
30,2021-01-02 07:00:00+01:00,25.49,2021-01-02 06:00:00+01:00
31,2021-01-02 08:00:00+01:00,26.88,2021-01-02 07:00:00+01:00
32,2021-01-02 09:00:00+01:00,27.02,2021-01-02 08:00:00+01:00
33,2021-01-02 10:00:00+01:00,28.08,2021-01-02 09:00:00+01:00
34,2021-01-02 11:00:00+01:00,28.93,2021-01-02 10:00:00+01:00
35,2021-01-02 12:00:00+01:00,31.08,2021-01-02 11:00:00+01:00
36,2021-01-02 13:00:00+01:00,29.89,2021-01-02 12:00:00+01:00
37,2021-01-02 14:00:00+01:00,30.0,2021-01-02 13:00:00+01:00
38,2021-01-02 15:00:00+01:00,30.17,2021-01-02 14:00:00+01:00
39,2021-01-02 16:00:00+01:00,41.51,2021-01-02 15:00:00+01:00
40,2021-01-02 17:00:00+01:00,61.5,2021-01-02 16:00:00+01:00
41,2021-01-02 18:00:00+01:00,63.2,2021-01-02 17:00:00+01:00
42,2021-01-02 19:00:00+01:00,62.5,2021-01-02 18:00:00+01:00
43,2021-01-02 20:00:00+01:00,31.27,2021-01-02 19:00:00+01:00
44,2021-01-02 21:00:00+01:00,28.6,2021-01-02 20:00:00+01:00
45,2021-01-02 22:00:00+01:00,28.16,2021-01-02 21:00:00+01:00
46,2021-01-02 23:00:00+01:00,28.04,2021-01-02 22:00:00+01:00
47,2021-01-03 00:00:00+01:00,27.09,2021-01-02 23:00:00+01:00
48,2021-01-03 01:00:00+01:00,26.39,2021-01-03 00:00:00+01:00
49,2021-01-03 02:00:00+01:00,25.68,2021-01-03 01:00:00+01:00
50,2021-01-03 03:00:00+01:00,24.92,2021-01-03 02:00:00+01:00
51,2021-01-03 04:00:00+01:00,24.62,2021-01-03 03:00:00+01:00
52,2021-01-03 05:00:00+01:00,24.53,2021-01-03 04:00:00+01:00
53,2021-01-03 06:00:00+01:00,24.91,2021-01-03 05:00:00+01:00
54,2021-01-03 07:00:00+01:00,25.12,2021-01-03 06:00:00+01:00
55,2021-01-03 08:00:00+01:00,25.9,2021-01-03 07:00:00+01:00
56,2021-01-03 09:00:00+01:00,26.08,2021-01-03 08:00:00+01:00
57,2021-01-03 10:00:00+01:00,26.79,2021-01-03 09:00:00+01:00
58,2021-01-03 11:00:00+01:00,27.16,2021-01-03 10:00:00+01:00
59,2021-01-03 12:00:00+01:00,27.23,2021-01-03 11:00:00+01:00
60,2021-01-03 13:00:00+01:00,27.02,2021-01-03 12:00:00+01:00
61,2021-01-03 14:00:00+01:00,26.98,2021-01-03 13:00:00+01:00
62,2021-01-03 15:00:00+01:00,27.18,2021-01-03 14:00:00+01:00
63,2021-01-03 16:00:00+01:00,27.68,2021-01-03 15:00:00+01:00
64,2021-01-03 17:00:00+01:00,29.3,2021-01-03 16:00:00+01:00
65,2021-01-03 18:00:00+01:00,29.8,2021-01-03 17:00:00+01:00
66,2021-01-03 19:00:00+01:00,29.42,2021-01-03 18:00:00+01:00
67,2021-01-03 20:00:00+01:00,29.16,2021-01-03 19:00:00+01:00
68,2021-01-03 21:00:00+01:00,28.79,2021-01-03 20:00:00+01:00
69,2021-01-03 22:00:00+01:00,28.24,2021-01-03 21:00:00+01:00
70,2021-01-03 23:00:00+01:00,27.34,2021-01-03 22:00:00+01:00
71,2021-01-04 00:00:00+01:00,26.03,2021-01-03 23:00:00+01:00
72,2021-01-04 01:00:00+01:00,25.76,2021-01-04 00:00:00+01:00
73,2021-01-04 02:00:00+01:00,25.12,2021-01-04 01:00:00+01:00
74,2021-01-04 03:00:00+01:00,24.94,2021-01-04 02:00:00+01:00
75,2021-01-04 04:00:00+01:00,25.1,2021-01-04 03:00:00+01:00
76,2021-01-04 05:00:00+01:00,25.67,2021-01-04 04:00:00+01:00
77,2021-01-04 06:00:00+01:00,26.99,2021-01-04 05:00:00+01:00
78,2021-01-04 07:00:00+01:00,29.46,2021-01-04 06:00:00+01:00
79,2021-01-04 08:00:00+01:00,32.22,2021-01-04 07:00:00+01:00
80,2021-01-04 09:00:00+01:00,51.39,2021-01-04 08:00:00+01:00
81,2021-01-04 10:00:00+01:00,52.24,2021-01-04 09:00:00+01:00
82,2021-01-04 11:00:00+01:00,57.86,2021-01-04 10:00:00+01:00
83,2021-01-04 12:00:00+01:00,59.04,2021-01-04 11:00:00+01:00
84,2021-01-04 13:00:00+01:00,54.39,2021-01-04 12:00:00+01:00
85,2021-01-04 14:00:00+01:00,59.04,2021-01-04 13:00:00+01:00
86,2021-01-04 15:00:00+01:00,60.57,2021-01-04 14:00:00+01:00
87,2021-01-04 16:00:00+01:00,60.61,2021-01-04 15:00:00+01:00
88,2021-01-04 17:00:00+01:00,63.19,2021-01-04 16:00:00+01:00
89,2021-01-04 18:00:00+01:00,68.12,2021-01-04 17:00:00+01:00
90,2021-01-04 19:00:00+01:00,62.72,2021-01-04 18:00:00+01:00
91,2021-01-04 20:00:00+01:00,56.12,2021-01-04 19:00:00+01:00
92,2021-01-04 21:00:00+01:00,39.36,2021-01-04 20:00:00+01:00
93,2021-01-04 22:00:00+01:00,36.37,2021-01-04 21:00:00+01:00
94,2021-01-04 23:00:00+01:00,32.33,2021-01-04 22:00:00+01:00
95,2021-01-05 00:00:00+01:00,28.57,2021-01-04 23:00:00+01:00
96,2021-01-05 01:00:00+01:00,29.02,2021-01-05 00:00:00+01:00
97,2021-01-05 02:00:00+01:00,28.65,2021-01-05 01:00:00+01:00
98,2021-01-05 03:00:00+01:00,28.26,2021-01-05 02:00:00+01:00
99,2021-01-05 04:00:00+01:00,28.32,2021-01-05 03:00:00+01:00
100,2021-01-05 05:00:00+01:00,29.0,2021-01-05 04:00:00+01:00
101,2021-01-05 06:00:00+01:00,31.11,2021-01-05 05:00:00+01:00
102,2021-01-05 07:00:00+01:00,37.34,2021-01-05 06:00:00+01:00
103,2021-01-05 08:00:00+01:00,55.98,2021-01-05 07:00:00+01:00
104,2021-01-05 09:00:00+01:00,62.62,2021-01-05 08:00:00+01:00
105,2021-01-05 10:00:00+01:00,62.74,2021-01-05 09:00:00+01:00
106,2021-01-05 11:00:00+01:00,63.85,2021-01-05 10:00:00+01:00
107,2021-01-05 12:00:00+01:00,65.18,2021-01-05 11:00:00+01:00
108,2021-01-05 13:00:00+01:00,64.16,2021-01-05 12:00:00+01:00
109,2021-01-05 14:00:00+01:00,65.01,2021-01-05 13:00:00+01:00
110,2021-01-05 15:00:00+01:00,64.74,2021-01-05 14:00:00+01:00
111,2021-01-05 16:00:00+01:00,65.24,2021-01-05 15:00:00+01:00
112,2021-01-05 17:00:00+01:00,67.06,2021-01-05 16:00:00+01:00
113,2021-01-05 18:00:00+01:00,68.46,2021-01-05 17:00:00+01:00
114,2021-01-05 19:00:00+01:00,62.75,2021-01-05 18:00:00+01:00
115,2021-01-05 20:00:00+01:00,57.04,2021-01-05 19:00:00+01:00
116,2021-01-05 21:00:00+01:00,42.56,2021-01-05 20:00:00+01:00
117,2021-01-05 22:00:00+01:00,41.33,2021-01-05 21:00:00+01:00
118,2021-01-05 23:00:00+01:00,33.46,2021-01-05 22:00:00+01:00
119,2021-01-06 00:00:00+01:00,30.48,2021-01-05 23:00:00+01:00
120,2021-01-06 01:00:00+01:00,31.24,2021-01-06 00:00:00+01:00
121,2021-01-06 02:00:00+01:00,30.08,2021-01-06 01:00:00+01:00
122,2021-01-06 03:00:00+01:00,29.44,2021-01-06 02:00:00+01:00
123,2021-01-06 04:00:00+01:00,29.3,2021-01-06 03:00:00+01:00
124,2021-01-06 05:00:00+01:00,29.49,2021-01-06 04:00:00+01:00
125,2021-01-06 06:00:00+01:00,30.37,2021-01-06 05:00:00+01:00
126,2021-01-06 07:00:00+01:00,32.17,2021-01-06 06:00:00+01:00
127,2021-01-06 08:00:00+01:00,37.22,2021-01-06 07:00:00+01:00
128,2021-01-06 09:00:00+01:00,41.03,2021-01-06 08:00:00+01:00
129,2021-01-06 10:00:00+01:00,43.86,2021-01-06 09:00:00+01:00
130,2021-01-06 11:00:00+01:00,48.25,2021-01-06 10:00:00+01:00
131,2021-01-06 12:00:00+01:00,47.41,2021-01-06 11:00:00+01:00
132,2021-01-06 13:00:00+01:00,48.39,2021-01-06 12:00:00+01:00
133,2021-01-06 14:00:00+01:00,49.59,2021-01-06 13:00:00+01:00
134,2021-01-06 15:00:00+01:00,53.73,2021-01-06 14:00:00+01:00
135,2021-01-06 16:00:00+01:00,57.49,2021-01-06 15:00:00+01:00
136,2021-01-06 17:00:00+01:00,61.16,2021-01-06 16:00:00+01:00
137,2021-01-06 18:00:00+01:00,62.76,2021-01-06 17:00:00+01:00
138,2021-01-06 19:00:00+01:00,58.3,2021-01-06 18:00:00+01:00
139,2021-01-06 20:00:00+01:00,52.62,2021-01-06 19:00:00+01:00
140,2021-01-06 21:00:00+01:00,41.72,2021-01-06 20:00:00+01:00
141,2021-01-06 22:00:00+01:00,41.82,2021-01-06 21:00:00+01:00
142,2021-01-06 23:00:00+01:00,40.53,2021-01-06 22:00:00+01:00
143,2021-01-07 00:00:00+01:00,34.04,2021-01-06 23:00:00+01:00
144,2021-01-07 01:00:00+01:00,44.7,2021-01-07 00:00:00+01:00
145,2021-01-07 02:00:00+01:00,42.44,2021-01-07 01:00:00+01:00
146,2021-01-07 03:00:00+01:00,40.67,2021-01-07 02:00:00+01:00
147,2021-01-07 04:00:00+01:00,41.28,2021-01-07 03:00:00+01:00
148,2021-01-07 05:00:00+01:00,42.83,2021-01-07 04:00:00+01:00
149,2021-01-07 06:00:00+01:00,47.26,2021-01-07 05:00:00+01:00
150,2021-01-07 07:00:00+01:00,58.08,2021-01-07 06:00:00+01:00
151,2021-01-07 08:00:00+01:00,70.35,2021-01-07 07:00:00+01:00
152,2021-01-07 09:00:00+01:00,87.61,2021-01-07 08:00:00+01:00
153,2021-01-07 10:00:00+01:00,87.02,2021-01-07 09:00:00+01:00
154,2021-01-07 11:00:00+01:00,85.54,2021-01-07 10:00:00+01:00
155,2021-01-07 12:00:00+01:00,89.23,2021-01-07 11:00:00+01:00
156,2021-01-07 13:00:00+01:00,87.9,2021-01-07 12:00:00+01:00
157,2021-01-07 14:00:00+01:00,85.39,2021-01-07 13:00:00+01:00
158,2021-01-07 15:00:00+01:00,81.58,2021-01-07 14:00:00+01:00
159,2021-01-07 16:00:00+01:00,84.64,2021-01-07 15:00:00+01:00
160,2021-01-07 17:00:00+01:00,93.06,2021-01-07 16:00:00+01:00
161,2021-01-07 18:00:00+01:00,103.67,2021-01-07 17:00:00+01:00
162,2021-01-07 19:00:00+01:00,87.81,2021-01-07 18:00:00+01:00
163,2021-01-07 20:00:00+01:00,80.72,2021-01-07 19:00:00+01:00
164,2021-01-07 21:00:00+01:00,67.66,2021-01-07 20:00:00+01:00
165,2021-01-07 22:00:00+01:00,61.56,2021-01-07 21:00:00+01:00
166,2021-01-07 23:00:00+01:00,60.45,2021-01-07 22:00:00+01:00
167,2021-01-08 00:00:00+01:00,52.91,2021-01-07 23:00:00+01:00
168,2021-01-08 01:00:00+01:00,51.13,2021-01-08 00:00:00+01:00
169,2021-01-08 02:00:00+01:00,49.13,2021-01-08 01:00:00+01:00
170,2021-01-08 03:00:00+01:00,47.47,2021-01-08 02:00:00+01:00
171,2021-01-08 04:00:00+01:00,46.15,2021-01-08 03:00:00+01:00
172,2021-01-08 05:00:00+01:00,47.38,2021-01-08 04:00:00+01:00
173,2021-01-08 06:00:00+01:00,52.19,2021-01-08 05:00:00+01:00
174,2021-01-08 07:00:00+01:00,61.91,2021-01-08 06:00:00+01:00
175,2021-01-08 08:00:00+01:00,82.5,2021-01-08 07:00:00+01:00
176,2021-01-08 09:00:00+01:00,107.36,2021-01-08 08:00:00+01:00
177,2021-01-08 10:00:00+01:00,111.78,2021-01-08 09:00:00+01:00
178,2021-01-08 11:00:00+01:00,111.28,2021-01-08 10:00:00+01:00
179,2021-01-08 12:00:00+01:00,108.11,2021-01-08 11:00:00+01:00
180,2021-01-08 13:00:00+01:00,103.6,2021-01-08 12:00:00+01:00
181,2021-01-08 14:00:00+01:00,98.78,2021-01-08 13:00:00+01:00
182,2021-01-08 15:00:00+01:00,96.14,2021-01-08 14:00:00+01:00
183,2021-01-08 16:00:00+01:00,98.94,2021-01-08 15:00:00+01:00
184,2021-01-08 17:00:00+01:00,98.51,2021-01-08 16:00:00+01:00
185,2021-01-08 18:00:00+01:00,114.06,2021-01-08 17:00:00+01:00
186,2021-01-08 19:00:00+01:00,103.64,2021-01-08 18:00:00+01:00
187,2021-01-08 20:00:00+01:00,83.08,2021-01-08 19:00:00+01:00
188,2021-01-08 21:00:00+01:00,63.75,2021-01-08 20:00:00+01:00
189,2021-01-08 22:00:00+01:00,61.62,2021-01-08 21:00:00+01:00
190,2021-01-08 23:00:00+01:00,58.3,2021-01-08 22:00:00+01:00
191,2021-01-09 00:00:00+01:00,52.34,2021-01-08 23:00:00+01:00
192,2021-01-09 01:00:00+01:00,49.06,2021-01-09 00:00:00+01:00
193,2021-01-09 02:00:00+01:00,48.5,2021-01-09 01:00:00+01:00
194,2021-01-09 03:00:00+01:00,47.92,2021-01-09 02:00:00+01:00
195,2021-01-09 04:00:00+01:00,49.15,2021-01-09 03:00:00+01:00
196,2021-01-09 05:00:00+01:00,49.53,2021-01-09 04:00:00+01:00
197,2021-01-09 06:00:00+01:00,44.41,2021-01-09 05:00:00+01:00
198,2021-01-09 07:00:00+01:00,43.8,2021-01-09 06:00:00+01:00
199,2021-01-09 08:00:00+01:00,42.02,2021-01-09 07:00:00+01:00
200,2021-01-09 09:00:00+01:00,42.46,2021-01-09 08:00:00+01:00
201,2021-01-09 10:00:00+01:00,43.19,2021-01-09 09:00:00+01:00
202,2021-01-09 11:00:00+01:00,42.78,2021-01-09 10:00:00+01:00
203,2021-01-09 12:00:00+01:00,41.22,2021-01-09 11:00:00+01:00
204,2021-01-09 13:00:00+01:00,40.12,2021-01-09 12:00:00+01:00
205,2021-01-09 14:00:00+01:00,39.1,2021-01-09 13:00:00+01:00
206,2021-01-09 15:00:00+01:00,38.79,2021-01-09 14:00:00+01:00
207,2021-01-09 16:00:00+01:00,39.51,2021-01-09 15:00:00+01:00
208,2021-01-09 17:00:00+01:00,40.24,2021-01-09 16:00:00+01:00
209,2021-01-09 18:00:00+01:00,40.63,2021-01-09 17:00:00+01:00
210,2021-01-09 19:00:00+01:00,41.17,2021-01-09 18:00:00+01:00
211,2021-01-09 20:00:00+01:00,40.55,2021-01-09 19:00:00+01:00
212,2021-01-09 21:00:00+01:00,39.87,2021-01-09 20:00:00+01:00
213,2021-01-09 22:00:00+01:00,39.72,2021-01-09 21:00:00+01:00
214,2021-01-09 23:00:00+01:00,40.97,2021-01-09 22:00:00+01:00
215,2021-01-10 00:00:00+01:00,37.78,2021-01-09 23:00:00+01:00
216,2021-01-10 01:00:00+01:00,36.88,2021-01-10 00:00:00+01:00
217,2021-01-10 02:00:00+01:00,33.72,2021-01-10 01:00:00+01:00
218,2021-01-10 03:00:00+01:00,32.33,2021-01-10 02:00:00+01:00
219,2021-01-10 04:00:00+01:00,31.29,2021-01-10 03:00:00+01:00
220,2021-01-10 05:00:00+01:00,30.24,2021-01-10 04:00:00+01:00
221,2021-01-10 06:00:00+01:00,30.7,2021-01-10 05:00:00+01:00
222,2021-01-10 07:00:00+01:00,31.36,2021-01-10 06:00:00+01:00
223,2021-01-10 08:00:00+01:00,31.28,2021-01-10 07:00:00+01:00
224,2021-01-10 09:00:00+01:00,33.36,2021-01-10 08:00:00+01:00
225,2021-01-10 10:00:00+01:00,36.08,2021-01-10 09:00:00+01:00
226,2021-01-10 11:00:00+01:00,40.16,2021-01-10 10:00:00+01:00
227,2021-01-10 12:00:00+01:00,41.38,2021-01-10 11:00:00+01:00
228,2021-01-10 13:00:00+01:00,41.38,2021-01-10 12:00:00+01:00
229,2021-01-10 14:00:00+01:00,41.63,2021-01-10 13:00:00+01:00
230,2021-01-10 15:00:00+01:00,44.49,2021-01-10 14:00:00+01:00
231,2021-01-10 16:00:00+01:00,48.01,2021-01-10 15:00:00+01:00
232,2021-01-10 17:00:00+01:00,51.66,2021-01-10 16:00:00+01:00
233,2021-01-10 18:00:00+01:00,56.86,2021-01-10 17:00:00+01:00
234,2021-01-10 19:00:00+01:00,55.19,2021-01-10 18:00:00+01:00
235,2021-01-10 20:00:00+01:00,51.1,2021-01-10 19:00:00+01:00
236,2021-01-10 21:00:00+01:00,48.04,2021-01-10 20:00:00+01:00
237,2021-01-10 22:00:00+01:00,46.04,2021-01-10 21:00:00+01:00
238,2021-01-10 23:00:00+01:00,41.46,2021-01-10 22:00:00+01:00
239,2021-01-11 00:00:00+01:00,37.13,2021-01-10 23:00:00+01:00
240,2021-01-11 01:00:00+01:00,42.01,2021-01-11 00:00:00+01:00
241,2021-01-11 02:00:00+01:00,40.96,2021-01-11 01:00:00+01:00
242,2021-01-11 03:00:00+01:00,39.09,2021-01-11 02:00:00+01:00
243,2021-01-11 04:00:00+01:00,36.66,2021-01-11 03:00:00+01:00
244,2021-01-11 05:00:00+01:00,38.58,2021-01-11 04:00:00+01:00
245,2021-01-11 06:00:00+01:00,42.85,2021-01-11 05:00:00+01:00
246,2021-01-11 07:00:00+01:00,44.26,2021-01-11 06:00:00+01:00
247,2021-01-11 08:00:00+01:00,51.48,2021-01-11 07:00:00+01:00
248,2021-01-11 09:00:00+01:00,53.2,2021-01-11 08:00:00+01:00
249,2021-01-11 10:00:00+01:00,51.34,2021-01-11 09:00:00+01:00
250,2021-01-11 11:00:00+01:00,49.22,2021-01-11 10:00:00+01:00
251,2021-01-11 12:00:00+01:00,46.19,2021-01-11 11:00:00+01:00
252,2021-01-11 13:00:00+01:00,44.83,2021-01-11 12:00:00+01:00
253,2021-01-11 14:00:00+01:00,44.09,2021-01-11 13:00:00+01:00
254,2021-01-11 15:00:00+01:00,43.51,2021-01-11 14:00:00+01:00
255,2021-01-11 16:00:00+01:00,43.78,2021-01-11 15:00:00+01:00
256,2021-01-11 17:00:00+01:00,44.78,2021-01-11 16:00:00+01:00
257,2021-01-11 18:00:00+01:00,44.02,2021-01-11 17:00:00+01:00
258,2021-01-11 19:00:00+01:00,43.49,2021-01-11 18:00:00+01:00
259,2021-01-11 20:00:00+01:00,41.09,2021-01-11 19:00:00+01:00
260,2021-01-11 21:00:00+01:00,38.4,2021-01-11 20:00:00+01:00
261,2021-01-11 22:00:00+01:00,35.43,2021-01-11 21:00:00+01:00
262,2021-01-11 23:00:00+01:00,34.36,2021-01-11 22:00:00+01:00
263,2021-01-12 00:00:00+01:00,28.34,2021-01-11 23:00:00+01:00
264,2021-01-12 01:00:00+01:00,27.08,2021-01-12 00:00:00+01:00
265,2021-01-12 02:00:00+01:00,26.32,2021-01-12 01:00:00+01:00
266,2021-01-12 03:00:00+01:00,25.8,2021-01-12 02:00:00+01:00
267,2021-01-12 04:00:00+01:00,25.11,2021-01-12 03:00:00+01:00
268,2021-01-12 05:00:00+01:00,27.95,2021-01-12 04:00:00+01:00
269,2021-01-12 06:00:00+01:00,36.26,2021-01-12 05:00:00+01:00
270,2021-01-12 07:00:00+01:00,34.83,2021-01-12 06:00:00+01:00
271,2021-01-12 08:00:00+01:00,34.73,2021-01-12 07:00:00+01:00
272,2021-01-12 09:00:00+01:00,35.03,2021-01-12 08:00:00+01:00
273,2021-01-12 10:00:00+01:00,34.91,2021-01-12 09:00:00+01:00
274,2021-01-12 11:00:00+01:00,35.24,2021-01-12 10:00:00+01:00
275,2021-01-12 12:00:00+01:00,35.51,2021-01-12 11:00:00+01:00
276,2021-01-12 13:00:00+01:00,35.88,2021-01-12 12:00:00+01:00
277,2021-01-12 14:00:00+01:00,36.11,2021-01-12 13:00:00+01:00
278,2021-01-12 15:00:00+01:00,36.38,2021-01-12 14:00:00+01:00
279,2021-01-12 16:00:00+01:00,36.37,2021-01-12 15:00:00+01:00
280,2021-01-12 17:00:00+01:00,36.38,2021-01-12 16:00:00+01:00
281,2021-01-12 18:00:00+01:00,36.36,2021-01-12 17:00:00+01:00
282,2021-01-12 19:00:00+01:00,36.46,2021-01-12 18:00:00+01:00
283,2021-01-12 20:00:00+01:00,36.66,2021-01-12 19:00:00+01:00
284,2021-01-12 21:00:00+01:00,36.57,2021-01-12 20:00:00+01:00
285,2021-01-12 22:00:00+01:00,36.47,2021-01-12 21:00:00+01:00
286,2021-01-12 23:00:00+01:00,36.24,2021-01-12 22:00:00+01:00
287,2021-01-13 00:00:00+01:00,35.84,2021-01-12 23:00:00+01:00
288,2021-01-13 01:00:00+01:00,34.25,2021-01-13 00:00:00+01:00
289,2021-01-13 02:00:00+01:00,33.63,2021-01-13 01:00:00+01:00
290,2021-01-13 03:00:00+01:00,32.75,2021-01-13 02:00:00+01:00
291,2021-01-13 04:00:00+01:00,31.98,2021-01-13 03:00:00+01:00
292,2021-01-13 05:00:00+01:00,32.85,2021-01-13 04:00:00+01:00
293,2021-01-13 06:00:00+01:00,38.17,2021-01-13 05:00:00+01:00
294,2021-01-13 07:00:00+01:00,37.7,2021-01-13 06:00:00+01:00
295,2021-01-13 08:00:00+01:00,38.09,2021-01-13 07:00:00+01:00
296,2021-01-13 09:00:00+01:00,45.76,2021-01-13 08:00:00+01:00
297,2021-01-13 10:00:00+01:00,43.73,2021-01-13 09:00:00+01:00
298,2021-01-13 11:00:00+01:00,46.75,2021-01-13 10:00:00+01:00
299,2021-01-13 12:00:00+01:00,45.44,2021-01-13 11:00:00+01:00
300,2021-01-13 13:00:00+01:00,42.74,2021-01-13 12:00:00+01:00
301,2021-01-13 14:00:00+01:00,41.52,2021-01-13 13:00:00+01:00
302,2021-01-13 15:00:00+01:00,40.93,2021-01-13 14:00:00+01:00
303,2021-01-13 16:00:00+01:00,42.69,2021-01-13 15:00:00+01:00
304,2021-01-13 17:00:00+01:00,47.61,2021-01-13 16:00:00+01:00
305,2021-01-13 18:00:00+01:00,57.54,2021-01-13 17:00:00+01:00
306,2021-01-13 19:00:00+01:00,56.52,2021-01-13 18:00:00+01:00
307,2021-01-13 20:00:00+01:00,49.88,2021-01-13 19:00:00+01:00
308,2021-01-13 21:00:00+01:00,48.88,2021-01-13 20:00:00+01:00
309,2021-01-13 22:00:00+01:00,42.39,2021-01-13 21:00:00+01:00
310,2021-01-13 23:00:00+01:00,41.5,2021-01-13 22:00:00+01:00
311,2021-01-14 00:00:00+01:00,39.44,2021-01-13 23:00:00+01:00
312,2021-01-14 01:00:00+01:00,38.52,2021-01-14 00:00:00+01:00
313,2021-01-14 02:00:00+01:00,38.12,2021-01-14 01:00:00+01:00
314,2021-01-14 03:00:00+01:00,38.19,2021-01-14 02:00:00+01:00
315,2021-01-14 04:00:00+01:00,40.73,2021-01-14 03:00:00+01:00
316,2021-01-14 05:00:00+01:00,43.54,2021-01-14 04:00:00+01:00
317,2021-01-14 06:00:00+01:00,46.82,2021-01-14 05:00:00+01:00
318,2021-01-14 07:00:00+01:00,56.78,2021-01-14 06:00:00+01:00
319,2021-01-14 08:00:00+01:00,84.0,2021-01-14 07:00:00+01:00
320,2021-01-14 09:00:00+01:00,93.98,2021-01-14 08:00:00+01:00
321,2021-01-14 10:00:00+01:00,92.19,2021-01-14 09:00:00+01:00
322,2021-01-14 11:00:00+01:00,92.56,2021-01-14 10:00:00+01:00
323,2021-01-14 12:00:00+01:00,94.03,2021-01-14 11:00:00+01:00
324,2021-01-14 13:00:00+01:00,91.82,2021-01-14 12:00:00+01:00
325,2021-01-14 14:00:00+01:00,92.16,2021-01-14 13:00:00+01:00
326,2021-01-14 15:00:00+01:00,88.85,2021-01-14 14:00:00+01:00
327,2021-01-14 16:00:00+01:00,94.19,2021-01-14 15:00:00+01:00
328,2021-01-14 17:00:00+01:00,103.21,2021-01-14 16:00:00+01:00
329,2021-01-14 18:00:00+01:00,106.51,2021-01-14 17:00:00+01:00
330,2021-01-14 19:00:00+01:00,95.4,2021-01-14 18:00:00+01:00
331,2021-01-14 20:00:00+01:00,90.57,2021-01-14 19:00:00+01:00
332,2021-01-14 21:00:00+01:00,77.02,2021-01-14 20:00:00+01:00
333,2021-01-14 22:00:00+01:00,60.59,2021-01-14 21:00:00+01:00
334,2021-01-14 23:00:00+01:00,48.77,2021-01-14 22:00:00+01:00
335,2021-01-15 00:00:00+01:00,43.58,2021-01-14 23:00:00+01:00
336,2021-01-15 01:00:00+01:00,47.08,2021-01-15 00:00:00+01:00
337,2021-01-15 02:00:00+01:00,47.22,2021-01-15 01:00:00+01:00
338,2021-01-15 03:00:00+01:00,47.01,2021-01-15 02:00:00+01:00
339,2021-01-15 04:00:00+01:00,46.74,2021-01-15 03:00:00+01:00
340,2021-01-15 05:00:00+01:00,46.87,2021-01-15 04:00:00+01:00
341,2021-01-15 06:00:00+01:00,46.77,2021-01-15 05:00:00+01:00
342,2021-01-15 07:00:00+01:00,42.55,2021-01-15 06:00:00+01:00
343,2021-01-15 08:00:00+01:00,46.69,2021-01-15 07:00:00+01:00
344,2021-01-15 09:00:00+01:00,46.89,2021-01-15 08:00:00+01:00
345,2021-01-15 10:00:00+01:00,46.8,2021-01-15 09:00:00+01:00
346,2021-01-15 11:00:00+01:00,46.61,2021-01-15 10:00:00+01:00
347,2021-01-15 12:00:00+01:00,46.53,2021-01-15 11:00:00+01:00
348,2021-01-15 13:00:00+01:00,43.76,2021-01-15 12:00:00+01:00
349,2021-01-15 14:00:00+01:00,43.48,2021-01-15 13:00:00+01:00
350,2021-01-15 15:00:00+01:00,43.25,2021-01-15 14:00:00+01:00
351,2021-01-15 16:00:00+01:00,43.24,2021-01-15 15:00:00+01:00
352,2021-01-15 17:00:00+01:00,42.92,2021-01-15 16:00:00+01:00
353,2021-01-15 18:00:00+01:00,42.62,2021-01-15 17:00:00+01:00
354,2021-01-15 19:00:00+01:00,42.33,2021-01-15 18:00:00+01:00
355,2021-01-15 20:00:00+01:00,41.39,2021-01-15 19:00:00+01:00
356,2021-01-15 21:00:00+01:00,41.1,2021-01-15 20:00:00+01:00
357,2021-01-15 22:00:00+01:00,40.99,2021-01-15 21:00:00+01:00
358,2021-01-15 23:00:00+01:00,41.15,2021-01-15 22:00:00+01:00
359,2021-01-16 00:00:00+01:00,40.96,2021-01-15 23:00:00+01:00
360,2021-01-16 01:00:00+01:00,40.42,2021-01-16 00:00:00+01:00
361,2021-01-16 02:00:00+01:00,40.72,2021-01-16 01:00:00+01:00
362,2021-01-16 03:00:00+01:00,40.8,2021-01-16 02:00:00+01:00
363,2021-01-16 04:00:00+01:00,40.9,2021-01-16 03:00:00+01:00
364,2021-01-16 05:00:00+01:00,41.03,2021-01-16 04:00:00+01:00
365,2021-01-16 06:00:00+01:00,40.92,2021-01-16 05:00:00+01:00
366,2021-01-16 07:00:00+01:00,40.4,2021-01-16 06:00:00+01:00
367,2021-01-16 08:00:00+01:00,40.29,2021-01-16 07:00:00+01:00
368,2021-01-16 09:00:00+01:00,40.83,2021-01-16 08:00:00+01:00
369,2021-01-16 10:00:00+01:00,41.04,2021-01-16 09:00:00+01:00
370,2021-01-16 11:00:00+01:00,42.18,2021-01-16 10:00:00+01:00
371,2021-01-16 12:00:00+01:00,42.98,2021-01-16 11:00:00+01:00
372,2021-01-16 13:00:00+01:00,42.05,2021-01-16 12:00:00+01:00
373,2021-01-16 14:00:00+01:00,41.55,2021-01-16 13:00:00+01:00
374,2021-01-16 15:00:00+01:00,41.65,2021-01-16 14:00:00+01:00
375,2021-01-16 16:00:00+01:00,42.13,2021-01-16 15:00:00+01:00
376,2021-01-16 17:00:00+01:00,43.96,2021-01-16 16:00:00+01:00
377,2021-01-16 18:00:00+01:00,45.01,2021-01-16 17:00:00+01:00
378,2021-01-16 19:00:00+01:00,45.47,2021-01-16 18:00:00+01:00
379,2021-01-16 20:00:00+01:00,44.04,2021-01-16 19:00:00+01:00
380,2021-01-16 21:00:00+01:00,42.02,2021-01-16 20:00:00+01:00
381,2021-01-16 22:00:00+01:00,44.98,2021-01-16 21:00:00+01:00
382,2021-01-16 23:00:00+01:00,45.21,2021-01-16 22:00:00+01:00
383,2021-01-17 00:00:00+01:00,44.65,2021-01-16 23:00:00+01:00
384,2021-01-17 01:00:00+01:00,40.93,2021-01-17 00:00:00+01:00
385,2021-01-17 02:00:00+01:00,40.08,2021-01-17 01:00:00+01:00
386,2021-01-17 03:00:00+01:00,39.76,2021-01-17 02:00:00+01:00
387,2021-01-17 04:00:00+01:00,40.49,2021-01-17 03:00:00+01:00
388,2021-01-17 05:00:00+01:00,41.18,2021-01-17 04:00:00+01:00
389,2021-01-17 06:00:00+01:00,42.26,2021-01-17 05:00:00+01:00
390,2021-01-17 07:00:00+01:00,41.06,2021-01-17 06:00:00+01:00
391,2021-01-17 08:00:00+01:00,39.46,2021-01-17 07:00:00+01:00
392,2021-01-17 09:00:00+01:00,40.72,2021-01-17 08:00:00+01:00
393,2021-01-17 10:00:00+01:00,41.75,2021-01-17 09:00:00+01:00
394,2021-01-17 11:00:00+01:00,45.27,2021-01-17 10:00:00+01:00
395,2021-01-17 12:00:00+01:00,45.23,2021-01-17 11:00:00+01:00
396,2021-01-17 13:00:00+01:00,45.2,2021-01-17 12:00:00+01:00
397,2021-01-17 14:00:00+01:00,45.34,2021-01-17 13:00:00+01:00
398,2021-01-17 15:00:00+01:00,45.86,2021-01-17 14:00:00+01:00
399,2021-01-17 16:00:00+01:00,46.02,2021-01-17 15:00:00+01:00
400,2021-01-17 17:00:00+01:00,47.76,2021-01-17 16:00:00+01:00
401,2021-01-17 18:00:00+01:00,49.42,2021-01-17 17:00:00+01:00
402,2021-01-17 19:00:00+01:00,47.15,2021-01-17 18:00:00+01:00
403,2021-01-17 20:00:00+01:00,46.67,2021-01-17 19:00:00+01:00
404,2021-01-17 21:00:00+01:00,46.18,2021-01-17 20:00:00+01:00
405,2021-01-17 22:00:00+01:00,46.58,2021-01-17 21:00:00+01:00
406,2021-01-17 23:00:00+01:00,49.34,2021-01-17 22:00:00+01:00
407,2021-01-18 00:00:00+01:00,46.66,2021-01-17 23:00:00+01:00
408,2021-01-18 01:00:00+01:00,45.54,2021-01-18 00:00:00+01:00
409,2021-01-18 02:00:00+01:00,46.08,2021-01-18 01:00:00+01:00
410,2021-01-18 03:00:00+01:00,45.83,2021-01-18 02:00:00+01:00
411,2021-01-18 04:00:00+01:00,46.18,2021-01-18 03:00:00+01:00
412,2021-01-18 05:00:00+01:00,46.56,2021-01-18 04:00:00+01:00
413,2021-01-18 06:00:00+01:00,48.21,2021-01-18 05:00:00+01:00
414,2021-01-18 07:00:00+01:00,49.07,2021-01-18 06:00:00+01:00
415,2021-01-18 08:00:00+01:00,54.46,2021-01-18 07:00:00+01:00
416,2021-01-18 09:00:00+01:00,67.24,2021-01-18 08:00:00+01:00
417,2021-01-18 10:00:00+01:00,63.42,2021-01-18 09:00:00+01:00
418,2021-01-18 11:00:00+01:00,62.21,2021-01-18 10:00:00+01:00
419,2021-01-18 12:00:00+01:00,60.32,2021-01-18 11:00:00+01:00
420,2021-01-18 13:00:00+01:00,58.28,2021-01-18 12:00:00+01:00
421,2021-01-18 14:00:00+01:00,51.98,2021-01-18 13:00:00+01:00
422,2021-01-18 15:00:00+01:00,46.88,2021-01-18 14:00:00+01:00
423,2021-01-18 16:00:00+01:00,48.45,2021-01-18 15:00:00+01:00
424,2021-01-18 17:00:00+01:00,50.91,2021-01-18 16:00:00+01:00
425,2021-01-18 18:00:00+01:00,47.16,2021-01-18 17:00:00+01:00
426,2021-01-18 19:00:00+01:00,46.03,2021-01-18 18:00:00+01:00
427,2021-01-18 20:00:00+01:00,49.47,2021-01-18 19:00:00+01:00
428,2021-01-18 21:00:00+01:00,48.78,2021-01-18 20:00:00+01:00
429,2021-01-18 22:00:00+01:00,47.39,2021-01-18 21:00:00+01:00
430,2021-01-18 23:00:00+01:00,44.61,2021-01-18 22:00:00+01:00
431,2021-01-19 00:00:00+01:00,39.29,2021-01-18 23:00:00+01:00
432,2021-01-19 01:00:00+01:00,38.19,2021-01-19 00:00:00+01:00
433,2021-01-19 02:00:00+01:00,37.35,2021-01-19 01:00:00+01:00
434,2021-01-19 03:00:00+01:00,36.1,2021-01-19 02:00:00+01:00
435,2021-01-19 04:00:00+01:00,37.37,2021-01-19 03:00:00+01:00
436,2021-01-19 05:00:00+01:00,38.14,2021-01-19 04:00:00+01:00
437,2021-01-19 06:00:00+01:00,39.64,2021-01-19 05:00:00+01:00
438,2021-01-19 07:00:00+01:00,43.01,2021-01-19 06:00:00+01:00
439,2021-01-19 08:00:00+01:00,45.62,2021-01-19 07:00:00+01:00
440,2021-01-19 09:00:00+01:00,57.31,2021-01-19 08:00:00+01:00
441,2021-01-19 10:00:00+01:00,56.64,2021-01-19 09:00:00+01:00
442,2021-01-19 11:00:00+01:00,52.02,2021-01-19 10:00:00+01:00
443,2021-01-19 12:00:00+01:00,46.28,2021-01-19 11:00:00+01:00
444,2021-01-19 13:00:00+01:00,44.03,2021-01-19 12:00:00+01:00
445,2021-01-19 14:00:00+01:00,44.82,2021-01-19 13:00:00+01:00
446,2021-01-19 15:00:00+01:00,42.87,2021-01-19 14:00:00+01:00
447,2021-01-19 16:00:00+01:00,51.22,2021-01-19 15:00:00+01:00
448,2021-01-19 17:00:00+01:00,45.01,2021-01-19 16:00:00+01:00
449,2021-01-19 18:00:00+01:00,41.61,2021-01-19 17:00:00+01:00
450,2021-01-19 19:00:00+01:00,39.98,2021-01-19 18:00:00+01:00
451,2021-01-19 20:00:00+01:00,39.47,2021-01-19 19:00:00+01:00
452,2021-01-19 21:00:00+01:00,38.51,2021-01-19 20:00:00+01:00
453,2021-01-19 22:00:00+01:00,39.35,2021-01-19 21:00:00+01:00
454,2021-01-19 23:00:00+01:00,38.1,2021-01-19 22:00:00+01:00
455,2021-01-20 00:00:00+01:00,32.45,2021-01-19 23:00:00+01:00
456,2021-01-20 01:00:00+01:00,31.38,2021-01-20 00:00:00+01:00
457,2021-01-20 02:00:00+01:00,29.38,2021-01-20 01:00:00+01:00
458,2021-01-20 03:00:00+01:00,28.21,2021-01-20 02:00:00+01:00
459,2021-01-20 04:00:00+01:00,27.7,2021-01-20 03:00:00+01:00
460,2021-01-20 05:00:00+01:00,29.85,2021-01-20 04:00:00+01:00
461,2021-01-20 06:00:00+01:00,33.02,2021-01-20 05:00:00+01:00
462,2021-01-20 07:00:00+01:00,36.94,2021-01-20 06:00:00+01:00
463,2021-01-20 08:00:00+01:00,38.8,2021-01-20 07:00:00+01:00
464,2021-01-20 09:00:00+01:00,41.84,2021-01-20 08:00:00+01:00
465,2021-01-20 10:00:00+01:00,40.25,2021-01-20 09:00:00+01:00
466,2021-01-20 11:00:00+01:00,39.33,2021-01-20 10:00:00+01:00
467,2021-01-20 12:00:00+01:00,39.26,2021-01-20 11:00:00+01:00
468,2021-01-20 13:00:00+01:00,39.23,2021-01-20 12:00:00+01:00
469,2021-01-20 14:00:00+01:00,38.12,2021-01-20 13:00:00+01:00
470,2021-01-20 15:00:00+01:00,38.08,2021-01-20 14:00:00+01:00
471,2021-01-20 16:00:00+01:00,38.62,2021-01-20 15:00:00+01:00
472,2021-01-20 17:00:00+01:00,38.2,2021-01-20 16:00:00+01:00
473,2021-01-20 18:00:00+01:00,37.61,2021-01-20 17:00:00+01:00
474,2021-01-20 19:00:00+01:00,37.65,2021-01-20 18:00:00+01:00
475,2021-01-20 20:00:00+01:00,36.8,2021-01-20 19:00:00+01:00
476,2021-01-20 21:00:00+01:00,36.76,2021-01-20 20:00:00+01:00
477,2021-01-20 22:00:00+01:00,33.3,2021-01-20 21:00:00+01:00
478,2021-01-20 23:00:00+01:00,30.51,2021-01-20 22:00:00+01:00
479,2021-01-21 00:00:00+01:00,26.18,2021-01-20 23:00:00+01:00
480,2021-01-21 01:00:00+01:00,25.66,2021-01-21 00:00:00+01:00
481,2021-01-21 02:00:00+01:00,22.19,2021-01-21 01:00:00+01:00
482,2021-01-21 03:00:00+01:00,21.53,2021-01-21 02:00:00+01:00
483,2021-01-21 04:00:00+01:00,20.62,2021-01-21 03:00:00+01:00
484,2021-01-21 05:00:00+01:00,22.21,2021-01-21 04:00:00+01:00
485,2021-01-21 06:00:00+01:00,25.38,2021-01-21 05:00:00+01:00
486,2021-01-21 07:00:00+01:00,28.37,2021-01-21 06:00:00+01:00
487,2021-01-21 08:00:00+01:00,30.61,2021-01-21 07:00:00+01:00
488,2021-01-21 09:00:00+01:00,30.51,2021-01-21 08:00:00+01:00
489,2021-01-21 10:00:00+01:00,30.7,2021-01-21 09:00:00+01:00
490,2021-01-21 11:00:00+01:00,30.5,2021-01-21 10:00:00+01:00
491,2021-01-21 12:00:00+01:00,30.44,2021-01-21 11:00:00+01:00
492,2021-01-21 13:00:00+01:00,30.17,2021-01-21 12:00:00+01:00
493,2021-01-21 14:00:00+01:00,30.13,2021-01-21 13:00:00+01:00
494,2021-01-21 15:00:00+01:00,29.94,2021-01-21 14:00:00+01:00
495,2021-01-21 16:00:00+01:00,29.56,2021-01-21 15:00:00+01:00
496,2021-01-21 17:00:00+01:00,29.47,2021-01-21 16:00:00+01:00
497,2021-01-21 18:00:00+01:00,28.91,2021-01-21 17:00:00+01:00
498,2021-01-21 19:00:00+01:00,29.14,2021-01-21 18:00:00+01:00
499,2021-01-21 20:00:00+01:00,29.16,2021-01-21 19:00:00+01:00
500,2021-01-21 21:00:00+01:00,29.1,2021-01-21 20:00:00+01:00
501,2021-01-21 22:00:00+01:00,29.38,2021-01-21 21:00:00+01:00
502,2021-01-21 23:00:00+01:00,28.32,2021-01-21 22:00:00+01:00
503,2021-01-22 00:00:00+01:00,24.88,2021-01-21 23:00:00+01:00
504,2021-01-22 01:00:00+01:00,22.05,2021-01-22 00:00:00+01:00
505,2021-01-22 02:00:00+01:00,21.68,2021-01-22 01:00:00+01:00
506,2021-01-22 03:00:00+01:00,20.22,2021-01-22 02:00:00+01:00
507,2021-01-22 04:00:00+01:00,20.23,2021-01-22 03:00:00+01:00
508,2021-01-22 05:00:00+01:00,20.78,2021-01-22 04:00:00+01:00
509,2021-01-22 06:00:00+01:00,27.58,2021-01-22 05:00:00+01:00
510,2021-01-22 07:00:00+01:00,28.45,2021-01-22 06:00:00+01:00
511,2021-01-22 08:00:00+01:00,28.6,2021-01-22 07:00:00+01:00
512,2021-01-22 09:00:00+01:00,28.66,2021-01-22 08:00:00+01:00
513,2021-01-22 10:00:00+01:00,28.88,2021-01-22 09:00:00+01:00
514,2021-01-22 11:00:00+01:00,29.2,2021-01-22 10:00:00+01:00
515,2021-01-22 12:00:00+01:00,29.71,2021-01-22 11:00:00+01:00
516,2021-01-22 13:00:00+01:00,29.73,2021-01-22 12:00:00+01:00
517,2021-01-22 14:00:00+01:00,30.03,2021-01-22 13:00:00+01:00
518,2021-01-22 15:00:00+01:00,30.28,2021-01-22 14:00:00+01:00
519,2021-01-22 16:00:00+01:00,30.29,2021-01-22 15:00:00+01:00
520,2021-01-22 17:00:00+01:00,30.02,2021-01-22 16:00:00+01:00
521,2021-01-22 18:00:00+01:00,29.36,2021-01-22 17:00:00+01:00
522,2021-01-22 19:00:00+01:00,28.72,2021-01-22 18:00:00+01:00
523,2021-01-22 20:00:00+01:00,28.85,2021-01-22 19:00:00+01:00
524,2021-01-22 21:00:00+01:00,28.65,2021-01-22 20:00:00+01:00
525,2021-01-22 22:00:00+01:00,28.51,2021-01-22 21:00:00+01:00
526,2021-01-22 23:00:00+01:00,27.42,2021-01-22 22:00:00+01:00
527,2021-01-23 00:00:00+01:00,26.02,2021-01-22 23:00:00+01:00
528,2021-01-23 01:00:00+01:00,26.71,2021-01-23 00:00:00+01:00
529,2021-01-23 02:00:00+01:00,25.8,2021-01-23 01:00:00+01:00
530,2021-01-23 03:00:00+01:00,25.77,2021-01-23 02:00:00+01:00
531,2021-01-23 04:00:00+01:00,26.87,2021-01-23 03:00:00+01:00
532,2021-01-23 05:00:00+01:00,28.1,2021-01-23 04:00:00+01:00
533,2021-01-23 06:00:00+01:00,31.38,2021-01-23 05:00:00+01:00
534,2021-01-23 07:00:00+01:00,31.89,2021-01-23 06:00:00+01:00
535,2021-01-23 08:00:00+01:00,34.95,2021-01-23 07:00:00+01:00
536,2021-01-23 09:00:00+01:00,36.68,2021-01-23 08:00:00+01:00
537,2021-01-23 10:00:00+01:00,37.4,2021-01-23 09:00:00+01:00
538,2021-01-23 11:00:00+01:00,37.61,2021-01-23 10:00:00+01:00
539,2021-01-23 12:00:00+01:00,36.96,2021-01-23 11:00:00+01:00
540,2021-01-23 13:00:00+01:00,37.19,2021-01-23 12:00:00+01:00
541,2021-01-23 14:00:00+01:00,36.19,2021-01-23 13:00:00+01:00
542,2021-01-23 15:00:00+01:00,35.25,2021-01-23 14:00:00+01:00
543,2021-01-23 16:00:00+01:00,36.16,2021-01-23 15:00:00+01:00
544,2021-01-23 17:00:00+01:00,37.15,2021-01-23 16:00:00+01:00
545,2021-01-23 18:00:00+01:00,37.24,2021-01-23 17:00:00+01:00
546,2021-01-23 19:00:00+01:00,35.62,2021-01-23 18:00:00+01:00
547,2021-01-23 20:00:00+01:00,36.8,2021-01-23 19:00:00+01:00
548,2021-01-23 21:00:00+01:00,37.5,2021-01-23 20:00:00+01:00
549,2021-01-23 22:00:00+01:00,37.67,2021-01-23 21:00:00+01:00
550,2021-01-23 23:00:00+01:00,38.62,2021-01-23 22:00:00+01:00
551,2021-01-24 00:00:00+01:00,37.69,2021-01-23 23:00:00+01:00
552,2021-01-24 01:00:00+01:00,39.06,2021-01-24 00:00:00+01:00
553,2021-01-24 02:00:00+01:00,39.1,2021-01-24 01:00:00+01:00
554,2021-01-24 03:00:00+01:00,39.01,2021-01-24 02:00:00+01:00
555,2021-01-24 04:00:00+01:00,39.07,2021-01-24 03:00:00+01:00
556,2021-01-24 05:00:00+01:00,39.32,2021-01-24 04:00:00+01:00
557,2021-01-24 06:00:00+01:00,39.96,2021-01-24 05:00:00+01:00
558,2021-01-24 07:00:00+01:00,40.02,2021-01-24 06:00:00+01:00
559,2021-01-24 08:00:00+01:00,39.46,2021-01-24 07:00:00+01:00
560,2021-01-24 09:00:00+01:00,39.28,2021-01-24 08:00:00+01:00
561,2021-01-24 10:00:00+01:00,39.93,2021-01-24 09:00:00+01:00
562,2021-01-24 11:00:00+01:00,41.95,2021-01-24 10:00:00+01:00
563,2021-01-24 12:00:00+01:00,43.96,2021-01-24 11:00:00+01:00
564,2021-01-24 13:00:00+01:00,40.64,2021-01-24 12:00:00+01:00
565,2021-01-24 14:00:00+01:00,42.14,2021-01-24 13:00:00+01:00
566,2021-01-24 15:00:00+01:00,45.73,2021-01-24 14:00:00+01:00
567,2021-01-24 16:00:00+01:00,47.37,2021-01-24 15:00:00+01:00
568,2021-01-24 17:00:00+01:00,53.64,2021-01-24 16:00:00+01:00
569,2021-01-24 18:00:00+01:00,63.93,2021-01-24 17:00:00+01:00
570,2021-01-24 19:00:00+01:00,67.04,2021-01-24 18:00:00+01:00
571,2021-01-24 20:00:00+01:00,64.89,2021-01-24 19:00:00+01:00
572,2021-01-24 21:00:00+01:00,61.16,2021-01-24 20:00:00+01:00
573,2021-01-24 22:00:00+01:00,56.63,2021-01-24 21:00:00+01:00
574,2021-01-24 23:00:00+01:00,53.53,2021-01-24 22:00:00+01:00
575,2021-01-25 00:00:00+01:00,45.45,2021-01-24 23:00:00+01:00
576,2021-01-25 01:00:00+01:00,46.93,2021-01-25 00:00:00+01:00
577,2021-01-25 02:00:00+01:00,43.07,2021-01-25 01:00:00+01:00
578,2021-01-25 03:00:00+01:00,42.52,2021-01-25 02:00:00+01:00
579,2021-01-25 04:00:00+01:00,41.84,2021-01-25 03:00:00+01:00
580,2021-01-25 05:00:00+01:00,42.66,2021-01-25 04:00:00+01:00
581,2021-01-25 06:00:00+01:00,47.1,2021-01-25 05:00:00+01:00
582,2021-01-25 07:00:00+01:00,63.9,2021-01-25 06:00:00+01:00
583,2021-01-25 08:00:00+01:00,72.2,2021-01-25 07:00:00+01:00
584,2021-01-25 09:00:00+01:00,78.0,2021-01-25 08:00:00+01:00
585,2021-01-25 10:00:00+01:00,82.18,2021-01-25 09:00:00+01:00
586,2021-01-25 11:00:00+01:00,77.31,2021-01-25 10:00:00+01:00
587,2021-01-25 12:00:00+01:00,58.88,2021-01-25 11:00:00+01:00
588,2021-01-25 13:00:00+01:00,71.19,2021-01-25 12:00:00+01:00
589,2021-01-25 14:00:00+01:00,69.11,2021-01-25 13:00:00+01:00
590,2021-01-25 15:00:00+01:00,58.33,2021-01-25 14:00:00+01:00
591,2021-01-25 16:00:00+01:00,49.51,2021-01-25 15:00:00+01:00
592,2021-01-25 17:00:00+01:00,44.26,2021-01-25 16:00:00+01:00
593,2021-01-25 18:00:00+01:00,42.08,2021-01-25 17:00:00+01:00
594,2021-01-25 19:00:00+01:00,39.9,2021-01-25 18:00:00+01:00
595,2021-01-25 20:00:00+01:00,38.47,2021-01-25 19:00:00+01:00
596,2021-01-25 21:00:00+01:00,37.96,2021-01-25 20:00:00+01:00
597,2021-01-25 22:00:00+01:00,37.95,2021-01-25 21:00:00+01:00
598,2021-01-25 23:00:00+01:00,39.0,2021-01-25 22:00:00+01:00
599,2021-01-26 00:00:00+01:00,38.3,2021-01-25 23:00:00+01:00
600,2021-01-26 01:00:00+01:00,43.94,2021-01-26 00:00:00+01:00
601,2021-01-26 02:00:00+01:00,43.67,2021-01-26 01:00:00+01:00
602,2021-01-26 03:00:00+01:00,43.55,2021-01-26 02:00:00+01:00
603,2021-01-26 04:00:00+01:00,43.11,2021-01-26 03:00:00+01:00
604,2021-01-26 05:00:00+01:00,45.48,2021-01-26 04:00:00+01:00
605,2021-01-26 06:00:00+01:00,51.39,2021-01-26 05:00:00+01:00
606,2021-01-26 07:00:00+01:00,39.96,2021-01-26 06:00:00+01:00
607,2021-01-26 08:00:00+01:00,46.47,2021-01-26 07:00:00+01:00
608,2021-01-26 09:00:00+01:00,49.04,2021-01-26 08:00:00+01:00
609,2021-01-26 10:00:00+01:00,74.02,2021-01-26 09:00:00+01:00
610,2021-01-26 11:00:00+01:00,76.27,2021-01-26 10:00:00+01:00
611,2021-01-26 12:00:00+01:00,49.61,2021-01-26 11:00:00+01:00
612,2021-01-26 13:00:00+01:00,50.62,2021-01-26 12:00:00+01:00
613,2021-01-26 14:00:00+01:00,61.47,2021-01-26 13:00:00+01:00
614,2021-01-26 15:00:00+01:00,54.0,2021-01-26 14:00:00+01:00
615,2021-01-26 16:00:00+01:00,51.58,2021-01-26 15:00:00+01:00
616,2021-01-26 17:00:00+01:00,50.95,2021-01-26 16:00:00+01:00
617,2021-01-26 18:00:00+01:00,51.0,2021-01-26 17:00:00+01:00
618,2021-01-26 19:00:00+01:00,50.32,2021-01-26 18:00:00+01:00
619,2021-01-26 20:00:00+01:00,49.45,2021-01-26 19:00:00+01:00
620,2021-01-26 21:00:00+01:00,50.59,2021-01-26 20:00:00+01:00
621,2021-01-26 22:00:00+01:00,49.41,2021-01-26 21:00:00+01:00
622,2021-01-26 23:00:00+01:00,52.68,2021-01-26 22:00:00+01:00
623,2021-01-27 00:00:00+01:00,46.47,2021-01-26 23:00:00+01:00
624,2021-01-27 01:00:00+01:00,47.38,2021-01-27 00:00:00+01:00
625,2021-01-27 02:00:00+01:00,45.66,2021-01-27 01:00:00+01:00
626,2021-01-27 03:00:00+01:00,44.18,2021-01-27 02:00:00+01:00
627,2021-01-27 04:00:00+01:00,43.11,2021-01-27 03:00:00+01:00
628,2021-01-27 05:00:00+01:00,43.75,2021-01-27 04:00:00+01:00
629,2021-01-27 06:00:00+01:00,46.65,2021-01-27 05:00:00+01:00
630,2021-01-27 07:00:00+01:00,51.26,2021-01-27 06:00:00+01:00
631,2021-01-27 08:00:00+01:00,51.66,2021-01-27 07:00:00+01:00
632,2021-01-27 09:00:00+01:00,69.24,2021-01-27 08:00:00+01:00
633,2021-01-27 10:00:00+01:00,68.55,2021-01-27 09:00:00+01:00
634,2021-01-27 11:00:00+01:00,67.88,2021-01-27 10:00:00+01:00
635,2021-01-27 12:00:00+01:00,68.36,2021-01-27 11:00:00+01:00
636,2021-01-27 13:00:00+01:00,68.2,2021-01-27 12:00:00+01:00
637,2021-01-27 14:00:00+01:00,67.95,2021-01-27 13:00:00+01:00
638,2021-01-27 15:00:00+01:00,68.26,2021-01-27 14:00:00+01:00
639,2021-01-27 16:00:00+01:00,68.59,2021-01-27 15:00:00+01:00
640,2021-01-27 17:00:00+01:00,55.33,2021-01-27 16:00:00+01:00
641,2021-01-27 18:00:00+01:00,51.62,2021-01-27 17:00:00+01:00
642,2021-01-27 19:00:00+01:00,49.28,2021-01-27 18:00:00+01:00
643,2021-01-27 20:00:00+01:00,49.22,2021-01-27 19:00:00+01:00
644,2021-01-27 21:00:00+01:00,48.96,2021-01-27 20:00:00+01:00
645,2021-01-27 22:00:00+01:00,48.92,2021-01-27 21:00:00+01:00
646,2021-01-27 23:00:00+01:00,50.06,2021-01-27 22:00:00+01:00
647,2021-01-28 00:00:00+01:00,49.36,2021-01-27 23:00:00+01:00
648,2021-01-28 01:00:00+01:00,48.9,2021-01-28 00:00:00+01:00
649,2021-01-28 02:00:00+01:00,46.88,2021-01-28 01:00:00+01:00
650,2021-01-28 03:00:00+01:00,45.73,2021-01-28 02:00:00+01:00
651,2021-01-28 04:00:00+01:00,44.24,2021-01-28 03:00:00+01:00
652,2021-01-28 05:00:00+01:00,45.53,2021-01-28 04:00:00+01:00
653,2021-01-28 06:00:00+01:00,46.34,2021-01-28 05:00:00+01:00
654,2021-01-28 07:00:00+01:00,55.66,2021-01-28 06:00:00+01:00
655,2021-01-28 08:00:00+01:00,62.93,2021-01-28 07:00:00+01:00
656,2021-01-28 09:00:00+01:00,74.82,2021-01-28 08:00:00+01:00
657,2021-01-28 10:00:00+01:00,71.82,2021-01-28 09:00:00+01:00
658,2021-01-28 11:00:00+01:00,69.97,2021-01-28 10:00:00+01:00
659,2021-01-28 12:00:00+01:00,59.23,2021-01-28 11:00:00+01:00
660,2021-01-28 13:00:00+01:00,56.31,2021-01-28 12:00:00+01:00
661,2021-01-28 14:00:00+01:00,62.51,2021-01-28 13:00:00+01:00
662,2021-01-28 15:00:00+01:00,62.19,2021-01-28 14:00:00+01:00
663,2021-01-28 16:00:00+01:00,59.17,2021-01-28 15:00:00+01:00
664,2021-01-28 17:00:00+01:00,62.53,2021-01-28 16:00:00+01:00
665,2021-01-28 18:00:00+01:00,65.28,2021-01-28 17:00:00+01:00
666,2021-01-28 19:00:00+01:00,68.2,2021-01-28 18:00:00+01:00
667,2021-01-28 20:00:00+01:00,63.33,2021-01-28 19:00:00+01:00
668,2021-01-28 21:00:00+01:00,58.09,2021-01-28 20:00:00+01:00
669,2021-01-28 22:00:00+01:00,55.61,2021-01-28 21:00:00+01:00
670,2021-01-28 23:00:00+01:00,53.23,2021-01-28 22:00:00+01:00
671,2021-01-29 00:00:00+01:00,47.48,2021-01-28 23:00:00+01:00
672,2021-01-29 01:00:00+01:00,44.86,2021-01-29 00:00:00+01:00
673,2021-01-29 02:00:00+01:00,42.9,2021-01-29 01:00:00+01:00
674,2021-01-29 03:00:00+01:00,41.35,2021-01-29 02:00:00+01:00
675,2021-01-29 04:00:00+01:00,40.74,2021-01-29 03:00:00+01:00
676,2021-01-29 05:00:00+01:00,41.36,2021-01-29 04:00:00+01:00
677,2021-01-29 06:00:00+01:00,45.12,2021-01-29 05:00:00+01:00
678,2021-01-29 07:00:00+01:00,48.82,2021-01-29 06:00:00+01:00
679,2021-01-29 08:00:00+01:00,58.21,2021-01-29 07:00:00+01:00
680,2021-01-29 09:00:00+01:00,70.18,2021-01-29 08:00:00+01:00
681,2021-01-29 10:00:00+01:00,76.97,2021-01-29 09:00:00+01:00
682,2021-01-29 11:00:00+01:00,67.05,2021-01-29 10:00:00+01:00
683,2021-01-29 12:00:00+01:00,63.82,2021-01-29 11:00:00+01:00
684,2021-01-29 13:00:00+01:00,58.37,2021-01-29 12:00:00+01:00
685,2021-01-29 14:00:00+01:00,55.44,2021-01-29 13:00:00+01:00
686,2021-01-29 15:00:00+01:00,53.51,2021-01-29 14:00:00+01:00
687,2021-01-29 16:00:00+01:00,53.24,2021-01-29 15:00:00+01:00
688,2021-01-29 17:00:00+01:00,55.94,2021-01-29 16:00:00+01:00
689,2021-01-29 18:00:00+01:00,53.31,2021-01-29 17:00:00+01:00
690,2021-01-29 19:00:00+01:00,52.94,2021-01-29 18:00:00+01:00
691,2021-01-29 20:00:00+01:00,50.42,2021-01-29 19:00:00+01:00
692,2021-01-29 21:00:00+01:00,50.15,2021-01-29 20:00:00+01:00
693,2021-01-29 22:00:00+01:00,50.2,2021-01-29 21:00:00+01:00
694,2021-01-29 23:00:00+01:00,48.21,2021-01-29 22:00:00+01:00
695,2021-01-30 00:00:00+01:00,44.95,2021-01-29 23:00:00+01:00
696,2021-01-30 01:00:00+01:00,43.75,2021-01-30 00:00:00+01:00
697,2021-01-30 02:00:00+01:00,41.75,2021-01-30 01:00:00+01:00
698,2021-01-30 03:00:00+01:00,40.36,2021-01-30 02:00:00+01:00
699,2021-01-30 04:00:00+01:00,39.24,2021-01-30 03:00:00+01:00
700,2021-01-30 05:00:00+01:00,39.36,2021-01-30 04:00:00+01:00
701,2021-01-30 06:00:00+01:00,40.74,2021-01-30 05:00:00+01:00
702,2021-01-30 07:00:00+01:00,42.96,2021-01-30 06:00:00+01:00
703,2021-01-30 08:00:00+01:00,44.81,2021-01-30 07:00:00+01:00
704,2021-01-30 09:00:00+01:00,49.88,2021-01-30 08:00:00+01:00
705,2021-01-30 10:00:00+01:00,53.47,2021-01-30 09:00:00+01:00
706,2021-01-30 11:00:00+01:00,53.76,2021-01-30 10:00:00+01:00
707,2021-01-30 12:00:00+01:00,55.03,2021-01-30 11:00:00+01:00
708,2021-01-30 13:00:00+01:00,55.05,2021-01-30 12:00:00+01:00
709,2021-01-30 14:00:00+01:00,52.3,2021-01-30 13:00:00+01:00
710,2021-01-30 15:00:00+01:00,49.6,2021-01-30 14:00:00+01:00
711,2021-01-30 16:00:00+01:00,49.67,2021-01-30 15:00:00+01:00
712,2021-01-30 17:00:00+01:00,53.06,2021-01-30 16:00:00+01:00
713,2021-01-30 18:00:00+01:00,53.87,2021-01-30 17:00:00+01:00
714,2021-01-30 19:00:00+01:00,54.21,2021-01-30 18:00:00+01:00
715,2021-01-30 20:00:00+01:00,53.66,2021-01-30 19:00:00+01:00
716,2021-01-30 21:00:00+01:00,54.55,2021-01-30 20:00:00+01:00
717,2021-01-30 22:00:00+01:00,48.54,2021-01-30 21:00:00+01:00
718,2021-01-30 23:00:00+01:00,48.56,2021-01-30 22:00:00+01:00
719,2021-01-31 00:00:00+01:00,43.72,2021-01-30 23:00:00+01:00
720,2021-01-31 01:00:00+01:00,43.72,2021-01-31 00:00:00+01:00
721,2021-01-31 02:00:00+01:00,42.57,2021-01-31 01:00:00+01:00
722,2021-01-31 03:00:00+01:00,42.08,2021-01-31 02:00:00+01:00
723,2021-01-31 04:00:00+01:00,41.04,2021-01-31 03:00:00+01:00
724,2021-01-31 05:00:00+01:00,41.09,2021-01-31 04:00:00+01:00
725,2021-01-31 06:00:00+01:00,42.2,2021-01-31 05:00:00+01:00
726,2021-01-31 07:00:00+01:00,42.41,2021-01-31 06:00:00+01:00
727,2021-01-31 08:00:00+01:00,42.89,2021-01-31 07:00:00+01:00
728,2021-01-31 09:00:00+01:00,46.59,2021-01-31 08:00:00+01:00
729,2021-01-31 10:00:00+01:00,51.06,2021-01-31 09:00:00+01:00
730,2021-01-31 11:00:00+01:00,52.7,2021-01-31 10:00:00+01:00
731,2021-01-31 12:00:00+01:00,53.13,2021-01-31 11:00:00+01:00
732,2021-01-31 13:00:00+01:00,52.33,2021-01-31 12:00:00+01:00
733,2021-01-31 14:00:00+01:00,48.23,2021-01-31 13:00:00+01:00
734,2021-01-31 15:00:00+01:00,47.74,2021-01-31 14:00:00+01:00
735,2021-01-31 16:00:00+01:00,49.78,2021-01-31 15:00:00+01:00
736,2021-01-31 17:00:00+01:00,54.98,2021-01-31 16:00:00+01:00
737,2021-01-31 18:00:00+01:00,66.96,2021-01-31 17:00:00+01:00
738,2021-01-31 19:00:00+01:00,66.36,2021-01-31 18:00:00+01:00
739,2021-01-31 20:00:00+01:00,64.77,2021-01-31 19:00:00+01:00
740,2021-01-31 21:00:00+01:00,60.24,2021-01-31 20:00:00+01:00
741,2021-01-31 22:00:00+01:00,53.34,2021-01-31 21:00:00+01:00
742,2021-01-31 23:00:00+01:00,51.2,2021-01-31 22:00:00+01:00
743,2021-02-01 00:00:00+01:00,47.12,2021-01-31 23:00:00+01:00
744,2021-02-01 01:00:00+01:00,44.2,2021-02-01 00:00:00+01:00
745,2021-02-01 02:00:00+01:00,42.57,2021-02-01 01:00:00+01:00
746,2021-02-01 03:00:00+01:00,42.53,2021-02-01 02:00:00+01:00
747,2021-02-01 04:00:00+01:00,41.58,2021-02-01 03:00:00+01:00
748,2021-02-01 05:00:00+01:00,42.34,2021-02-01 04:00:00+01:00
749,2021-02-01 06:00:00+01:00,50.19,2021-02-01 05:00:00+01:00
750,2021-02-01 07:00:00+01:00,61.73,2021-02-01 06:00:00+01:00
751,2021-02-01 08:00:00+01:00,89.56,2021-02-01 07:00:00+01:00
752,2021-02-01 09:00:00+01:00,207.71,2021-02-01 08:00:00+01:00
753,2021-02-01 10:00:00+01:00,172.23,2021-02-01 09:00:00+01:00
754,2021-02-01 11:00:00+01:00,130.42,2021-02-01 10:00:00+01:00
755,2021-02-01 12:00:00+01:00,69.79,2021-02-01 11:00:00+01:00
756,2021-02-01 13:00:00+01:00,68.61,2021-02-01 12:00:00+01:00
757,2021-02-01 14:00:00+01:00,68.93,2021-02-01 13:00:00+01:00
758,2021-02-01 15:00:00+01:00,81.5,2021-02-01 14:00:00+01:00
759,2021-02-01 16:00:00+01:00,89.42,2021-02-01 15:00:00+01:00
760,2021-02-01 17:00:00+01:00,145.46,2021-02-01 16:00:00+01:00
761,2021-02-01 18:00:00+01:00,207.71,2021-02-01 17:00:00+01:00
762,2021-02-01 19:00:00+01:00,123.65,2021-02-01 18:00:00+01:00
763,2021-02-01 20:00:00+01:00,73.21,2021-02-01 19:00:00+01:00
764,2021-02-01 21:00:00+01:00,64.71,2021-02-01 20:00:00+01:00
765,2021-02-01 22:00:00+01:00,58.55,2021-02-01 21:00:00+01:00
766,2021-02-01 23:00:00+01:00,57.4,2021-02-01 22:00:00+01:00
767,2021-02-02 00:00:00+01:00,51.32,2021-02-01 23:00:00+01:00
768,2021-02-02 01:00:00+01:00,47.92,2021-02-02 00:00:00+01:00
769,2021-02-02 02:00:00+01:00,46.8,2021-02-02 01:00:00+01:00
770,2021-02-02 03:00:00+01:00,45.28,2021-02-02 02:00:00+01:00
771,2021-02-02 04:00:00+01:00,44.08,2021-02-02 03:00:00+01:00
772,2021-02-02 05:00:00+01:00,45.68,2021-02-02 04:00:00+01:00
773,2021-02-02 06:00:00+01:00,49.57,2021-02-02 05:00:00+01:00
774,2021-02-02 07:00:00+01:00,64.88,2021-02-02 06:00:00+01:00
775,2021-02-02 08:00:00+01:00,121.01,2021-02-02 07:00:00+01:00
776,2021-02-02 09:00:00+01:00,158.15,2021-02-02 08:00:00+01:00
777,2021-02-02 10:00:00+01:00,124.06,2021-02-02 09:00:00+01:00
778,2021-02-02 11:00:00+01:00,103.96,2021-02-02 10:00:00+01:00
779,2021-02-02 12:00:00+01:00,69.36,2021-02-02 11:00:00+01:00
780,2021-02-02 13:00:00+01:00,66.47,2021-02-02 12:00:00+01:00
781,2021-02-02 14:00:00+01:00,65.0,2021-02-02 13:00:00+01:00
782,2021-02-02 15:00:00+01:00,66.93,2021-02-02 14:00:00+01:00
783,2021-02-02 16:00:00+01:00,67.26,2021-02-02 15:00:00+01:00
784,2021-02-02 17:00:00+01:00,82.0,2021-02-02 16:00:00+01:00
785,2021-02-02 18:00:00+01:00,92.74,2021-02-02 17:00:00+01:00
786,2021-02-02 19:00:00+01:00,68.57,2021-02-02 18:00:00+01:00
787,2021-02-02 20:00:00+01:00,62.44,2021-02-02 19:00:00+01:00
788,2021-02-02 21:00:00+01:00,53.17,2021-02-02 20:00:00+01:00
789,2021-02-02 22:00:00+01:00,50.52,2021-02-02 21:00:00+01:00
790,2021-02-02 23:00:00+01:00,48.34,2021-02-02 22:00:00+01:00
791,2021-02-03 00:00:00+01:00,43.61,2021-02-02 23:00:00+01:00
792,2021-02-03 01:00:00+01:00,40.1,2021-02-03 00:00:00+01:00
793,2021-02-03 02:00:00+01:00,38.9,2021-02-03 01:00:00+01:00
794,2021-02-03 03:00:00+01:00,38.07,2021-02-03 02:00:00+01:00
795,2021-02-03 04:00:00+01:00,38.26,2021-02-03 03:00:00+01:00
796,2021-02-03 05:00:00+01:00,40.1,2021-02-03 04:00:00+01:00
797,2021-02-03 06:00:00+01:00,42.73,2021-02-03 05:00:00+01:00
798,2021-02-03 07:00:00+01:00,46.68,2021-02-03 06:00:00+01:00
799,2021-02-03 08:00:00+01:00,51.87,2021-02-03 07:00:00+01:00
800,2021-02-03 09:00:00+01:00,52.25,2021-02-03 08:00:00+01:00
801,2021-02-03 10:00:00+01:00,51.79,2021-02-03 09:00:00+01:00
802,2021-02-03 11:00:00+01:00,51.72,2021-02-03 10:00:00+01:00
803,2021-02-03 12:00:00+01:00,52.5,2021-02-03 11:00:00+01:00
804,2021-02-03 13:00:00+01:00,52.46,2021-02-03 12:00:00+01:00
805,2021-02-03 14:00:00+01:00,52.14,2021-02-03 13:00:00+01:00
806,2021-02-03 15:00:00+01:00,51.34,2021-02-03 14:00:00+01:00
807,2021-02-03 16:00:00+01:00,50.8,2021-02-03 15:00:00+01:00
808,2021-02-03 17:00:00+01:00,48.99,2021-02-03 16:00:00+01:00
809,2021-02-03 18:00:00+01:00,46.28,2021-02-03 17:00:00+01:00
810,2021-02-03 19:00:00+01:00,45.16,2021-02-03 18:00:00+01:00
811,2021-02-03 20:00:00+01:00,44.2,2021-02-03 19:00:00+01:00
812,2021-02-03 21:00:00+01:00,44.04,2021-02-03 20:00:00+01:00
813,2021-02-03 22:00:00+01:00,43.31,2021-02-03 21:00:00+01:00
814,2021-02-03 23:00:00+01:00,41.61,2021-02-03 22:00:00+01:00
815,2021-02-04 00:00:00+01:00,38.28,2021-02-03 23:00:00+01:00
816,2021-02-04 01:00:00+01:00,36.2,2021-02-04 00:00:00+01:00
817,2021-02-04 02:00:00+01:00,35.69,2021-02-04 01:00:00+01:00
818,2021-02-04 03:00:00+01:00,35.15,2021-02-04 02:00:00+01:00
819,2021-02-04 04:00:00+01:00,35.79,2021-02-04 03:00:00+01:00
820,2021-02-04 05:00:00+01:00,38.29,2021-02-04 04:00:00+01:00
821,2021-02-04 06:00:00+01:00,40.94,2021-02-04 05:00:00+01:00
822,2021-02-04 07:00:00+01:00,41.16,2021-02-04 06:00:00+01:00
823,2021-02-04 08:00:00+01:00,42.41,2021-02-04 07:00:00+01:00
824,2021-02-04 09:00:00+01:00,43.41,2021-02-04 08:00:00+01:00
825,2021-02-04 10:00:00+01:00,44.6,2021-02-04 09:00:00+01:00
826,2021-02-04 11:00:00+01:00,44.72,2021-02-04 10:00:00+01:00
827,2021-02-04 12:00:00+01:00,45.03,2021-02-04 11:00:00+01:00
828,2021-02-04 13:00:00+01:00,45.29,2021-02-04 12:00:00+01:00
829,2021-02-04 14:00:00+01:00,45.43,2021-02-04 13:00:00+01:00
830,2021-02-04 15:00:00+01:00,44.46,2021-02-04 14:00:00+01:00
831,2021-02-04 16:00:00+01:00,44.28,2021-02-04 15:00:00+01:00
832,2021-02-04 17:00:00+01:00,43.83,2021-02-04 16:00:00+01:00
833,2021-02-04 18:00:00+01:00,43.28,2021-02-04 17:00:00+01:00
834,2021-02-04 19:00:00+01:00,42.89,2021-02-04 18:00:00+01:00
835,2021-02-04 20:00:00+01:00,43.74,2021-02-04 19:00:00+01:00
836,2021-02-04 21:00:00+01:00,43.18,2021-02-04 20:00:00+01:00
837,2021-02-04 22:00:00+01:00,43.38,2021-02-04 21:00:00+01:00
838,2021-02-04 23:00:00+01:00,46.63,2021-02-04 22:00:00+01:00
839,2021-02-05 00:00:00+01:00,45.27,2021-02-04 23:00:00+01:00
840,2021-02-05 01:00:00+01:00,47.1,2021-02-05 00:00:00+01:00
841,2021-02-05 02:00:00+01:00,45.49,2021-02-05 01:00:00+01:00
842,2021-02-05 03:00:00+01:00,43.66,2021-02-05 02:00:00+01:00
843,2021-02-05 04:00:00+01:00,42.58,2021-02-05 03:00:00+01:00
844,2021-02-05 05:00:00+01:00,42.89,2021-02-05 04:00:00+01:00
845,2021-02-05 06:00:00+01:00,45.21,2021-02-05 05:00:00+01:00
846,2021-02-05 07:00:00+01:00,44.36,2021-02-05 06:00:00+01:00
847,2021-02-05 08:00:00+01:00,44.48,2021-02-05 07:00:00+01:00
848,2021-02-05 09:00:00+01:00,46.18,2021-02-05 08:00:00+01:00
849,2021-02-05 10:00:00+01:00,46.26,2021-02-05 09:00:00+01:00
850,2021-02-05 11:00:00+01:00,48.09,2021-02-05 10:00:00+01:00
851,2021-02-05 12:00:00+01:00,51.01,2021-02-05 11:00:00+01:00
852,2021-02-05 13:00:00+01:00,55.28,2021-02-05 12:00:00+01:00
853,2021-02-05 14:00:00+01:00,54.89,2021-02-05 13:00:00+01:00
854,2021-02-05 15:00:00+01:00,51.85,2021-02-05 14:00:00+01:00
855,2021-02-05 16:00:00+01:00,49.91,2021-02-05 15:00:00+01:00
856,2021-02-05 17:00:00+01:00,48.74,2021-02-05 16:00:00+01:00
857,2021-02-05 18:00:00+01:00,49.89,2021-02-05 17:00:00+01:00
858,2021-02-05 19:00:00+01:00,48.39,2021-02-05 18:00:00+01:00
859,2021-02-05 20:00:00+01:00,46.51,2021-02-05 19:00:00+01:00
860,2021-02-05 21:00:00+01:00,45.33,2021-02-05 20:00:00+01:00
861,2021-02-05 22:00:00+01:00,45.05,2021-02-05 21:00:00+01:00
862,2021-02-05 23:00:00+01:00,50.12,2021-02-05 22:00:00+01:00
863,2021-02-06 00:00:00+01:00,45.04,2021-02-05 23:00:00+01:00
864,2021-02-06 01:00:00+01:00,41.98,2021-02-06 00:00:00+01:00
865,2021-02-06 02:00:00+01:00,41.24,2021-02-06 01:00:00+01:00
866,2021-02-06 03:00:00+01:00,40.53,2021-02-06 02:00:00+01:00
867,2021-02-06 04:00:00+01:00,39.89,2021-02-06 03:00:00+01:00
868,2021-02-06 05:00:00+01:00,40.17,2021-02-06 04:00:00+01:00
869,2021-02-06 06:00:00+01:00,41.19,2021-02-06 05:00:00+01:00
870,2021-02-06 07:00:00+01:00,42.08,2021-02-06 06:00:00+01:00
871,2021-02-06 08:00:00+01:00,43.21,2021-02-06 07:00:00+01:00
872,2021-02-06 09:00:00+01:00,44.3,2021-02-06 08:00:00+01:00
873,2021-02-06 10:00:00+01:00,51.62,2021-02-06 09:00:00+01:00
874,2021-02-06 11:00:00+01:00,57.44,2021-02-06 10:00:00+01:00
875,2021-02-06 12:00:00+01:00,54.86,2021-02-06 11:00:00+01:00
876,2021-02-06 13:00:00+01:00,51.72,2021-02-06 12:00:00+01:00
877,2021-02-06 14:00:00+01:00,49.86,2021-02-06 13:00:00+01:00
878,2021-02-06 15:00:00+01:00,48.12,2021-02-06 14:00:00+01:00
879,2021-02-06 16:00:00+01:00,48.29,2021-02-06 15:00:00+01:00
880,2021-02-06 17:00:00+01:00,45.42,2021-02-06 16:00:00+01:00
881,2021-02-06 18:00:00+01:00,44.56,2021-02-06 17:00:00+01:00
882,2021-02-06 19:00:00+01:00,43.35,2021-02-06 18:00:00+01:00
883,2021-02-06 20:00:00+01:00,43.2,2021-02-06 19:00:00+01:00
884,2021-02-06 21:00:00+01:00,43.33,2021-02-06 20:00:00+01:00
885,2021-02-06 22:00:00+01:00,42.82,2021-02-06 21:00:00+01:00
886,2021-02-06 23:00:00+01:00,42.02,2021-02-06 22:00:00+01:00
887,2021-02-07 00:00:00+01:00,40.9,2021-02-06 23:00:00+01:00
888,2021-02-07 01:00:00+01:00,41.15,2021-02-07 00:00:00+01:00
889,2021-02-07 02:00:00+01:00,39.69,2021-02-07 01:00:00+01:00
890,2021-02-07 03:00:00+01:00,39.0,2021-02-07 02:00:00+01:00
891,2021-02-07 04:00:00+01:00,38.02,2021-02-07 03:00:00+01:00
892,2021-02-07 05:00:00+01:00,38.3,2021-02-07 04:00:00+01:00
893,2021-02-07 06:00:00+01:00,39.52,2021-02-07 05:00:00+01:00
894,2021-02-07 07:00:00+01:00,39.22,2021-02-07 06:00:00+01:00
895,2021-02-07 08:00:00+01:00,39.8,2021-02-07 07:00:00+01:00
896,2021-02-07 09:00:00+01:00,41.7,2021-02-07 08:00:00+01:00
897,2021-02-07 10:00:00+01:00,42.61,2021-02-07 09:00:00+01:00
898,2021-02-07 11:00:00+01:00,42.9,2021-02-07 10:00:00+01:00
899,2021-02-07 12:00:00+01:00,42.98,2021-02-07 11:00:00+01:00
900,2021-02-07 13:00:00+01:00,42.89,2021-02-07 12:00:00+01:00
901,2021-02-07 14:00:00+01:00,42.58,2021-02-07 13:00:00+01:00
902,2021-02-07 15:00:00+01:00,41.98,2021-02-07 14:00:00+01:00
903,2021-02-07 16:00:00+01:00,42.11,2021-02-07 15:00:00+01:00
904,2021-02-07 17:00:00+01:00,43.26,2021-02-07 16:00:00+01:00
905,2021-02-07 18:00:00+01:00,46.04,2021-02-07 17:00:00+01:00
906,2021-02-07 19:00:00+01:00,45.83,2021-02-07 18:00:00+01:00
907,2021-02-07 20:00:00+01:00,45.34,2021-02-07 19:00:00+01:00
908,2021-02-07 21:00:00+01:00,42.93,2021-02-07 20:00:00+01:00
909,2021-02-07 22:00:00+01:00,42.74,2021-02-07 21:00:00+01:00
910,2021-02-07 23:00:00+01:00,41.92,2021-02-07 22:00:00+01:00
911,2021-02-08 00:00:00+01:00,39.94,2021-02-07 23:00:00+01:00
912,2021-02-08 01:00:00+01:00,41.2,2021-02-08 00:00:00+01:00
913,2021-02-08 02:00:00+01:00,40.54,2021-02-08 01:00:00+01:00
914,2021-02-08 03:00:00+01:00,40.11,2021-02-08 02:00:00+01:00
915,2021-02-08 04:00:00+01:00,40.37,2021-02-08 03:00:00+01:00
916,2021-02-08 05:00:00+01:00,41.68,2021-02-08 04:00:00+01:00
917,2021-02-08 06:00:00+01:00,45.92,2021-02-08 05:00:00+01:00
918,2021-02-08 07:00:00+01:00,47.46,2021-02-08 06:00:00+01:00
919,2021-02-08 08:00:00+01:00,47.1,2021-02-08 07:00:00+01:00
920,2021-02-08 09:00:00+01:00,53.37,2021-02-08 08:00:00+01:00
921,2021-02-08 10:00:00+01:00,58.35,2021-02-08 09:00:00+01:00
922,2021-02-08 11:00:00+01:00,71.9,2021-02-08 10:00:00+01:00
923,2021-02-08 12:00:00+01:00,66.87,2021-02-08 11:00:00+01:00
924,2021-02-08 13:00:00+01:00,63.97,2021-02-08 12:00:00+01:00
925,2021-02-08 14:00:00+01:00,60.52,2021-02-08 13:00:00+01:00
926,2021-02-08 15:00:00+01:00,51.51,2021-02-08 14:00:00+01:00
927,2021-02-08 16:00:00+01:00,57.92,2021-02-08 15:00:00+01:00
928,2021-02-08 17:00:00+01:00,58.02,2021-02-08 16:00:00+01:00
929,2021-02-08 18:00:00+01:00,59.61,2021-02-08 17:00:00+01:00
930,2021-02-08 19:00:00+01:00,60.71,2021-02-08 18:00:00+01:00
931,2021-02-08 20:00:00+01:00,63.81,2021-02-08 19:00:00+01:00
932,2021-02-08 21:00:00+01:00,51.34,2021-02-08 20:00:00+01:00
933,2021-02-08 22:00:00+01:00,51.25,2021-02-08 21:00:00+01:00
934,2021-02-08 23:00:00+01:00,49.3,2021-02-08 22:00:00+01:00
935,2021-02-09 00:00:00+01:00,46.3,2021-02-08 23:00:00+01:00
936,2021-02-09 01:00:00+01:00,47.89,2021-02-09 00:00:00+01:00
937,2021-02-09 02:00:00+01:00,47.71,2021-02-09 01:00:00+01:00
938,2021-02-09 03:00:00+01:00,47.68,2021-02-09 02:00:00+01:00
939,2021-02-09 04:00:00+01:00,47.25,2021-02-09 03:00:00+01:00
940,2021-02-09 05:00:00+01:00,47.6,2021-02-09 04:00:00+01:00
941,2021-02-09 06:00:00+01:00,49.22,2021-02-09 05:00:00+01:00
942,2021-02-09 07:00:00+01:00,59.67,2021-02-09 06:00:00+01:00
943,2021-02-09 08:00:00+01:00,81.96,2021-02-09 07:00:00+01:00
944,2021-02-09 09:00:00+01:00,112.72,2021-02-09 08:00:00+01:00
945,2021-02-09 10:00:00+01:00,89.26,2021-02-09 09:00:00+01:00
946,2021-02-09 11:00:00+01:00,84.08,2021-02-09 10:00:00+01:00
947,2021-02-09 12:00:00+01:00,77.47,2021-02-09 11:00:00+01:00
948,2021-02-09 13:00:00+01:00,73.47,2021-02-09 12:00:00+01:00
949,2021-02-09 14:00:00+01:00,72.09,2021-02-09 13:00:00+01:00
950,2021-02-09 15:00:00+01:00,68.96,2021-02-09 14:00:00+01:00
951,2021-02-09 16:00:00+01:00,73.69,2021-02-09 15:00:00+01:00
952,2021-02-09 17:00:00+01:00,74.66,2021-02-09 16:00:00+01:00
953,2021-02-09 18:00:00+01:00,61.48,2021-02-09 17:00:00+01:00
954,2021-02-09 19:00:00+01:00,56.08,2021-02-09 18:00:00+01:00
955,2021-02-09 20:00:00+01:00,55.37,2021-02-09 19:00:00+01:00
956,2021-02-09 21:00:00+01:00,51.22,2021-02-09 20:00:00+01:00
957,2021-02-09 22:00:00+01:00,51.0,2021-02-09 21:00:00+01:00
958,2021-02-09 23:00:00+01:00,57.12,2021-02-09 22:00:00+01:00
959,2021-02-10 00:00:00+01:00,51.39,2021-02-09 23:00:00+01:00
960,2021-02-10 01:00:00+01:00,52.85,2021-02-10 00:00:00+01:00
961,2021-02-10 02:00:00+01:00,50.85,2021-02-10 01:00:00+01:00
962,2021-02-10 03:00:00+01:00,49.62,2021-02-10 02:00:00+01:00
963,2021-02-10 04:00:00+01:00,48.74,2021-02-10 03:00:00+01:00
964,2021-02-10 05:00:00+01:00,48.93,2021-02-10 04:00:00+01:00
965,2021-02-10 06:00:00+01:00,50.49,2021-02-10 05:00:00+01:00
966,2021-02-10 07:00:00+01:00,50.72,2021-02-10 06:00:00+01:00
967,2021-02-10 08:00:00+01:00,51.23,2021-02-10 07:00:00+01:00
968,2021-02-10 09:00:00+01:00,97.08,2021-02-10 08:00:00+01:00
969,2021-02-10 10:00:00+01:00,54.35,2021-02-10 09:00:00+01:00
970,2021-02-10 11:00:00+01:00,71.82,2021-02-10 10:00:00+01:00
971,2021-02-10 12:00:00+01:00,71.77,2021-02-10 11:00:00+01:00
972,2021-02-10 13:00:00+01:00,69.5,2021-02-10 12:00:00+01:00
973,2021-02-10 14:00:00+01:00,77.9,2021-02-10 13:00:00+01:00
974,2021-02-10 15:00:00+01:00,54.55,2021-02-10 14:00:00+01:00
975,2021-02-10 16:00:00+01:00,50.58,2021-02-10 15:00:00+01:00
976,2021-02-10 17:00:00+01:00,50.59,2021-02-10 16:00:00+01:00
977,2021-02-10 18:00:00+01:00,50.26,2021-02-10 17:00:00+01:00
978,2021-02-10 19:00:00+01:00,49.99,2021-02-10 18:00:00+01:00
979,2021-02-10 20:00:00+01:00,50.06,2021-02-10 19:00:00+01:00
980,2021-02-10 21:00:00+01:00,49.58,2021-02-10 20:00:00+01:00
981,2021-02-10 22:00:00+01:00,49.5,2021-02-10 21:00:00+01:00
982,2021-02-10 23:00:00+01:00,50.4,2021-02-10 22:00:00+01:00
983,2021-02-11 00:00:00+01:00,49.94,2021-02-10 23:00:00+01:00
984,2021-02-11 01:00:00+01:00,50.54,2021-02-11 00:00:00+01:00
985,2021-02-11 02:00:00+01:00,50.66,2021-02-11 01:00:00+01:00
986,2021-02-11 03:00:00+01:00,50.44,2021-02-11 02:00:00+01:00
987,2021-02-11 04:00:00+01:00,50.35,2021-02-11 03:00:00+01:00
988,2021-02-11 05:00:00+01:00,49.97,2021-02-11 04:00:00+01:00
989,2021-02-11 06:00:00+01:00,49.96,2021-02-11 05:00:00+01:00
990,2021-02-11 07:00:00+01:00,47.94,2021-02-11 06:00:00+01:00
991,2021-02-11 08:00:00+01:00,48.41,2021-02-11 07:00:00+01:00
992,2021-02-11 09:00:00+01:00,50.72,2021-02-11 08:00:00+01:00
993,2021-02-11 10:00:00+01:00,52.74,2021-02-11 09:00:00+01:00
994,2021-02-11 11:00:00+01:00,55.7,2021-02-11 10:00:00+01:00
995,2021-02-11 12:00:00+01:00,56.74,2021-02-11 11:00:00+01:00
996,2021-02-11 13:00:00+01:00,61.33,2021-02-11 12:00:00+01:00
997,2021-02-11 14:00:00+01:00,56.38,2021-02-11 13:00:00+01:00
998,2021-02-11 15:00:00+01:00,51.4,2021-02-11 14:00:00+01:00
999,2021-02-11 16:00:00+01:00,50.76,2021-02-11 15:00:00+01:00
1000,2021-02-11 17:00:00+01:00,50.35,2021-02-11 16:00:00+01:00
1001,2021-02-11 18:00:00+01:00,47.97,2021-02-11 17:00:00+01:00
1002,2021-02-11 19:00:00+01:00,47.99,2021-02-11 18:00:00+01:00
1003,2021-02-11 20:00:00+01:00,47.53,2021-02-11 19:00:00+01:00
1004,2021-02-11 21:00:00+01:00,47.17,2021-02-11 20:00:00+01:00
1005,2021-02-11 22:00:00+01:00,46.12,2021-02-11 21:00:00+01:00
1006,2021-02-11 23:00:00+01:00,45.96,2021-02-11 22:00:00+01:00
1007,2021-02-12 00:00:00+01:00,45.18,2021-02-11 23:00:00+01:00
1008,2021-02-12 01:00:00+01:00,44.0,2021-02-12 00:00:00+01:00
1009,2021-02-12 02:00:00+01:00,43.91,2021-02-12 01:00:00+01:00
1010,2021-02-12 03:00:00+01:00,43.54,2021-02-12 02:00:00+01:00
1011,2021-02-12 04:00:00+01:00,43.35,2021-02-12 03:00:00+01:00
1012,2021-02-12 05:00:00+01:00,43.13,2021-02-12 04:00:00+01:00
1013,2021-02-12 06:00:00+01:00,41.39,2021-02-12 05:00:00+01:00
1014,2021-02-12 07:00:00+01:00,38.69,2021-02-12 06:00:00+01:00
1015,2021-02-12 08:00:00+01:00,40.88,2021-02-12 07:00:00+01:00
1016,2021-02-12 09:00:00+01:00,41.51,2021-02-12 08:00:00+01:00
1017,2021-02-12 10:00:00+01:00,42.24,2021-02-12 09:00:00+01:00
1018,2021-02-12 11:00:00+01:00,42.35,2021-02-12 10:00:00+01:00
1019,2021-02-12 12:00:00+01:00,41.59,2021-02-12 11:00:00+01:00
1020,2021-02-12 13:00:00+01:00,40.81,2021-02-12 12:00:00+01:00
1021,2021-02-12 14:00:00+01:00,40.03,2021-02-12 13:00:00+01:00
1022,2021-02-12 15:00:00+01:00,39.5,2021-02-12 14:00:00+01:00
1023,2021-02-12 16:00:00+01:00,40.04,2021-02-12 15:00:00+01:00
1024,2021-02-12 17:00:00+01:00,39.99,2021-02-12 16:00:00+01:00
1025,2021-02-12 18:00:00+01:00,40.12,2021-02-12 17:00:00+01:00
1026,2021-02-12 19:00:00+01:00,40.19,2021-02-12 18:00:00+01:00
1027,2021-02-12 20:00:00+01:00,40.02,2021-02-12 19:00:00+01:00
1028,2021-02-12 21:00:00+01:00,40.32,2021-02-12 20:00:00+01:00
1029,2021-02-12 22:00:00+01:00,40.02,2021-02-12 21:00:00+01:00
1030,2021-02-12 23:00:00+01:00,41.03,2021-02-12 22:00:00+01:00
1031,2021-02-13 00:00:00+01:00,41.03,2021-02-12 23:00:00+01:00
1032,2021-02-13 01:00:00+01:00,36.19,2021-02-13 00:00:00+01:00
1033,2021-02-13 02:00:00+01:00,37.77,2021-02-13 01:00:00+01:00
1034,2021-02-13 03:00:00+01:00,38.1,2021-02-13 02:00:00+01:00
1035,2021-02-13 04:00:00+01:00,38.58,2021-02-13 03:00:00+01:00
1036,2021-02-13 05:00:00+01:00,38.82,2021-02-13 04:00:00+01:00
1037,2021-02-13 06:00:00+01:00,38.3,2021-02-13 05:00:00+01:00
1038,2021-02-13 07:00:00+01:00,37.13,2021-02-13 06:00:00+01:00
1039,2021-02-13 08:00:00+01:00,36.87,2021-02-13 07:00:00+01:00
1040,2021-02-13 09:00:00+01:00,37.61,2021-02-13 08:00:00+01:00
1041,2021-02-13 10:00:00+01:00,38.29,2021-02-13 09:00:00+01:00
1042,2021-02-13 11:00:00+01:00,38.3,2021-02-13 10:00:00+01:00
1043,2021-02-13 12:00:00+01:00,39.07,2021-02-13 11:00:00+01:00
1044,2021-02-13 13:00:00+01:00,38.49,2021-02-13 12:00:00+01:00
1045,2021-02-13 14:00:00+01:00,38.29,2021-02-13 13:00:00+01:00
1046,2021-02-13 15:00:00+01:00,37.91,2021-02-13 14:00:00+01:00
1047,2021-02-13 16:00:00+01:00,38.06,2021-02-13 15:00:00+01:00
1048,2021-02-13 17:00:00+01:00,38.65,2021-02-13 16:00:00+01:00
1049,2021-02-13 18:00:00+01:00,38.93,2021-02-13 17:00:00+01:00
1050,2021-02-13 19:00:00+01:00,38.95,2021-02-13 18:00:00+01:00
1051,2021-02-13 20:00:00+01:00,38.93,2021-02-13 19:00:00+01:00
1052,2021-02-13 21:00:00+01:00,38.64,2021-02-13 20:00:00+01:00
1053,2021-02-13 22:00:00+01:00,38.76,2021-02-13 21:00:00+01:00
1054,2021-02-13 23:00:00+01:00,39.06,2021-02-13 22:00:00+01:00
1055,2021-02-14 00:00:00+01:00,39.24,2021-02-13 23:00:00+01:00
1056,2021-02-14 01:00:00+01:00,41.4,2021-02-14 00:00:00+01:00
1057,2021-02-14 02:00:00+01:00,42.49,2021-02-14 01:00:00+01:00
1058,2021-02-14 03:00:00+01:00,43.09,2021-02-14 02:00:00+01:00
1059,2021-02-14 04:00:00+01:00,43.87,2021-02-14 03:00:00+01:00
1060,2021-02-14 05:00:00+01:00,43.33,2021-02-14 04:00:00+01:00
1061,2021-02-14 06:00:00+01:00,43.09,2021-02-14 05:00:00+01:00
1062,2021-02-14 07:00:00+01:00,43.49,2021-02-14 06:00:00+01:00
1063,2021-02-14 08:00:00+01:00,44.6,2021-02-14 07:00:00+01:00
1064,2021-02-14 09:00:00+01:00,45.59,2021-02-14 08:00:00+01:00
1065,2021-02-14 10:00:00+01:00,47.12,2021-02-14 09:00:00+01:00
1066,2021-02-14 11:00:00+01:00,47.18,2021-02-14 10:00:00+01:00
1067,2021-02-14 12:00:00+01:00,47.11,2021-02-14 11:00:00+01:00
1068,2021-02-14 13:00:00+01:00,46.15,2021-02-14 12:00:00+01:00
1069,2021-02-14 14:00:00+01:00,44.58,2021-02-14 13:00:00+01:00
1070,2021-02-14 15:00:00+01:00,43.48,2021-02-14 14:00:00+01:00
1071,2021-02-14 16:00:00+01:00,44.83,2021-02-14 15:00:00+01:00
1072,2021-02-14 17:00:00+01:00,45.58,2021-02-14 16:00:00+01:00
1073,2021-02-14 18:00:00+01:00,45.48,2021-02-14 17:00:00+01:00
1074,2021-02-14 19:00:00+01:00,44.12,2021-02-14 18:00:00+01:00
1075,2021-02-14 20:00:00+01:00,43.94,2021-02-14 19:00:00+01:00
1076,2021-02-14 21:00:00+01:00,43.42,2021-02-14 20:00:00+01:00
1077,2021-02-14 22:00:00+01:00,42.61,2021-02-14 21:00:00+01:00
1078,2021-02-14 23:00:00+01:00,42.0,2021-02-14 22:00:00+01:00
1079,2021-02-15 00:00:00+01:00,41.82,2021-02-14 23:00:00+01:00
1080,2021-02-15 01:00:00+01:00,40.04,2021-02-15 00:00:00+01:00
1081,2021-02-15 02:00:00+01:00,39.49,2021-02-15 01:00:00+01:00
1082,2021-02-15 03:00:00+01:00,38.84,2021-02-15 02:00:00+01:00
1083,2021-02-15 04:00:00+01:00,38.34,2021-02-15 03:00:00+01:00
1084,2021-02-15 05:00:00+01:00,39.93,2021-02-15 04:00:00+01:00
1085,2021-02-15 06:00:00+01:00,44.9,2021-02-15 05:00:00+01:00
1086,2021-02-15 07:00:00+01:00,42.41,2021-02-15 06:00:00+01:00
1087,2021-02-15 08:00:00+01:00,42.22,2021-02-15 07:00:00+01:00
1088,2021-02-15 09:00:00+01:00,42.92,2021-02-15 08:00:00+01:00
1089,2021-02-15 10:00:00+01:00,43.36,2021-02-15 09:00:00+01:00
1090,2021-02-15 11:00:00+01:00,44.31,2021-02-15 10:00:00+01:00
1091,2021-02-15 12:00:00+01:00,45.56,2021-02-15 11:00:00+01:00
1092,2021-02-15 13:00:00+01:00,49.52,2021-02-15 12:00:00+01:00
1093,2021-02-15 14:00:00+01:00,46.95,2021-02-15 13:00:00+01:00
1094,2021-02-15 15:00:00+01:00,47.13,2021-02-15 14:00:00+01:00
1095,2021-02-15 16:00:00+01:00,48.1,2021-02-15 15:00:00+01:00
1096,2021-02-15 17:00:00+01:00,49.04,2021-02-15 16:00:00+01:00
1097,2021-02-15 18:00:00+01:00,51.92,2021-02-15 17:00:00+01:00
1098,2021-02-15 19:00:00+01:00,51.79,2021-02-15 18:00:00+01:00
1099,2021-02-15 20:00:00+01:00,50.86,2021-02-15 19:00:00+01:00
1100,2021-02-15 21:00:00+01:00,50.15,2021-02-15 20:00:00+01:00
1101,2021-02-15 22:00:00+01:00,49.29,2021-02-15 21:00:00+01:00
1102,2021-02-15 23:00:00+01:00,51.14,2021-02-15 22:00:00+01:00
1103,2021-02-16 00:00:00+01:00,47.15,2021-02-15 23:00:00+01:00
1104,2021-02-16 01:00:00+01:00,46.13,2021-02-16 00:00:00+01:00
1105,2021-02-16 02:00:00+01:00,45.21,2021-02-16 01:00:00+01:00
1106,2021-02-16 03:00:00+01:00,44.43,2021-02-16 02:00:00+01:00
1107,2021-02-16 04:00:00+01:00,43.11,2021-02-16 03:00:00+01:00
1108,2021-02-16 05:00:00+01:00,43.24,2021-02-16 04:00:00+01:00
1109,2021-02-16 06:00:00+01:00,45.91,2021-02-16 05:00:00+01:00
1110,2021-02-16 07:00:00+01:00,47.58,2021-02-16 06:00:00+01:00
1111,2021-02-16 08:00:00+01:00,57.86,2021-02-16 07:00:00+01:00
1112,2021-02-16 09:00:00+01:00,59.2,2021-02-16 08:00:00+01:00
1113,2021-02-16 10:00:00+01:00,49.12,2021-02-16 09:00:00+01:00
1114,2021-02-16 11:00:00+01:00,47.99,2021-02-16 10:00:00+01:00
1115,2021-02-16 12:00:00+01:00,46.87,2021-02-16 11:00:00+01:00
1116,2021-02-16 13:00:00+01:00,46.96,2021-02-16 12:00:00+01:00
1117,2021-02-16 14:00:00+01:00,46.77,2021-02-16 13:00:00+01:00
1118,2021-02-16 15:00:00+01:00,46.39,2021-02-16 14:00:00+01:00
1119,2021-02-16 16:00:00+01:00,45.67,2021-02-16 15:00:00+01:00
1120,2021-02-16 17:00:00+01:00,45.8,2021-02-16 16:00:00+01:00
1121,2021-02-16 18:00:00+01:00,45.46,2021-02-16 17:00:00+01:00
1122,2021-02-16 19:00:00+01:00,45.09,2021-02-16 18:00:00+01:00
1123,2021-02-16 20:00:00+01:00,45.04,2021-02-16 19:00:00+01:00
1124,2021-02-16 21:00:00+01:00,44.8,2021-02-16 20:00:00+01:00
1125,2021-02-16 22:00:00+01:00,44.44,2021-02-16 21:00:00+01:00
1126,2021-02-16 23:00:00+01:00,45.12,2021-02-16 22:00:00+01:00
1127,2021-02-17 00:00:00+01:00,43.66,2021-02-16 23:00:00+01:00
1128,2021-02-17 01:00:00+01:00,38.11,2021-02-17 00:00:00+01:00
1129,2021-02-17 02:00:00+01:00,37.76,2021-02-17 01:00:00+01:00
1130,2021-02-17 03:00:00+01:00,38.09,2021-02-17 02:00:00+01:00
1131,2021-02-17 04:00:00+01:00,38.07,2021-02-17 03:00:00+01:00
1132,2021-02-17 05:00:00+01:00,38.72,2021-02-17 04:00:00+01:00
1133,2021-02-17 06:00:00+01:00,39.38,2021-02-17 05:00:00+01:00
1134,2021-02-17 07:00:00+01:00,40.32,2021-02-17 06:00:00+01:00
1135,2021-02-17 08:00:00+01:00,40.65,2021-02-17 07:00:00+01:00
1136,2021-02-17 09:00:00+01:00,42.83,2021-02-17 08:00:00+01:00
1137,2021-02-17 10:00:00+01:00,42.97,2021-02-17 09:00:00+01:00
1138,2021-02-17 11:00:00+01:00,42.3,2021-02-17 10:00:00+01:00
1139,2021-02-17 12:00:00+01:00,42.82,2021-02-17 11:00:00+01:00
1140,2021-02-17 13:00:00+01:00,41.86,2021-02-17 12:00:00+01:00
1141,2021-02-17 14:00:00+01:00,41.88,2021-02-17 13:00:00+01:00
1142,2021-02-17 15:00:00+01:00,42.22,2021-02-17 14:00:00+01:00
1143,2021-02-17 16:00:00+01:00,42.34,2021-02-17 15:00:00+01:00
1144,2021-02-17 17:00:00+01:00,41.99,2021-02-17 16:00:00+01:00
1145,2021-02-17 18:00:00+01:00,41.44,2021-02-17 17:00:00+01:00
1146,2021-02-17 19:00:00+01:00,40.65,2021-02-17 18:00:00+01:00
1147,2021-02-17 20:00:00+01:00,40.15,2021-02-17 19:00:00+01:00
1148,2021-02-17 21:00:00+01:00,39.87,2021-02-17 20:00:00+01:00
1149,2021-02-17 22:00:00+01:00,40.12,2021-02-17 21:00:00+01:00
1150,2021-02-17 23:00:00+01:00,40.17,2021-02-17 22:00:00+01:00
1151,2021-02-18 00:00:00+01:00,39.69,2021-02-17 23:00:00+01:00
1152,2021-02-18 01:00:00+01:00,39.64,2021-02-18 00:00:00+01:00
1153,2021-02-18 02:00:00+01:00,38.96,2021-02-18 01:00:00+01:00
1154,2021-02-18 03:00:00+01:00,39.79,2021-02-18 02:00:00+01:00
1155,2021-02-18 04:00:00+01:00,39.61,2021-02-18 03:00:00+01:00
1156,2021-02-18 05:00:00+01:00,38.6,2021-02-18 04:00:00+01:00
1157,2021-02-18 06:00:00+01:00,40.92,2021-02-18 05:00:00+01:00
1158,2021-02-18 07:00:00+01:00,39.22,2021-02-18 06:00:00+01:00
1159,2021-02-18 08:00:00+01:00,39.92,2021-02-18 07:00:00+01:00
1160,2021-02-18 09:00:00+01:00,40.27,2021-02-18 08:00:00+01:00
1161,2021-02-18 10:00:00+01:00,40.68,2021-02-18 09:00:00+01:00
1162,2021-02-18 11:00:00+01:00,40.93,2021-02-18 10:00:00+01:00
1163,2021-02-18 12:00:00+01:00,39.52,2021-02-18 11:00:00+01:00
1164,2021-02-18 13:00:00+01:00,37.79,2021-02-18 12:00:00+01:00
1165,2021-02-18 14:00:00+01:00,37.46,2021-02-18 13:00:00+01:00
1166,2021-02-18 15:00:00+01:00,37.35,2021-02-18 14:00:00+01:00
1167,2021-02-18 16:00:00+01:00,37.36,2021-02-18 15:00:00+01:00
1168,2021-02-18 17:00:00+01:00,37.65,2021-02-18 16:00:00+01:00
1169,2021-02-18 18:00:00+01:00,37.79,2021-02-18 17:00:00+01:00
1170,2021-02-18 19:00:00+01:00,39.94,2021-02-18 18:00:00+01:00
1171,2021-02-18 20:00:00+01:00,39.95,2021-02-18 19:00:00+01:00
1172,2021-02-18 21:00:00+01:00,39.88,2021-02-18 20:00:00+01:00
1173,2021-02-18 22:00:00+01:00,40.28,2021-02-18 21:00:00+01:00
1174,2021-02-18 23:00:00+01:00,38.41,2021-02-18 22:00:00+01:00
1175,2021-02-19 00:00:00+01:00,37.2,2021-02-18 23:00:00+01:00
1176,2021-02-19 01:00:00+01:00,37.94,2021-02-19 00:00:00+01:00
1177,2021-02-19 02:00:00+01:00,37.86,2021-02-19 01:00:00+01:00
1178,2021-02-19 03:00:00+01:00,37.78,2021-02-19 02:00:00+01:00
1179,2021-02-19 04:00:00+01:00,37.46,2021-02-19 03:00:00+01:00
1180,2021-02-19 05:00:00+01:00,38.45,2021-02-19 04:00:00+01:00
1181,2021-02-19 06:00:00+01:00,38.77,2021-02-19 05:00:00+01:00
1182,2021-02-19 07:00:00+01:00,38.34,2021-02-19 06:00:00+01:00
1183,2021-02-19 08:00:00+01:00,38.84,2021-02-19 07:00:00+01:00
1184,2021-02-19 09:00:00+01:00,41.73,2021-02-19 08:00:00+01:00
1185,2021-02-19 10:00:00+01:00,45.99,2021-02-19 09:00:00+01:00
1186,2021-02-19 11:00:00+01:00,51.45,2021-02-19 10:00:00+01:00
1187,2021-02-19 12:00:00+01:00,48.7,2021-02-19 11:00:00+01:00
1188,2021-02-19 13:00:00+01:00,47.22,2021-02-19 12:00:00+01:00
1189,2021-02-19 14:00:00+01:00,44.38,2021-02-19 13:00:00+01:00
1190,2021-02-19 15:00:00+01:00,44.58,2021-02-19 14:00:00+01:00
1191,2021-02-19 16:00:00+01:00,51.05,2021-02-19 15:00:00+01:00
1192,2021-02-19 17:00:00+01:00,50.53,2021-02-19 16:00:00+01:00
1193,2021-02-19 18:00:00+01:00,49.4,2021-02-19 17:00:00+01:00
1194,2021-02-19 19:00:00+01:00,45.61,2021-02-19 18:00:00+01:00
1195,2021-02-19 20:00:00+01:00,41.88,2021-02-19 19:00:00+01:00
1196,2021-02-19 21:00:00+01:00,40.0,2021-02-19 20:00:00+01:00
1197,2021-02-19 22:00:00+01:00,39.16,2021-02-19 21:00:00+01:00
1198,2021-02-19 23:00:00+01:00,38.77,2021-02-19 22:00:00+01:00
1199,2021-02-20 00:00:00+01:00,38.01,2021-02-19 23:00:00+01:00
1200,2021-02-20 01:00:00+01:00,39.65,2021-02-20 00:00:00+01:00
1201,2021-02-20 02:00:00+01:00,38.57,2021-02-20 01:00:00+01:00
1202,2021-02-20 03:00:00+01:00,37.22,2021-02-20 02:00:00+01:00
1203,2021-02-20 04:00:00+01:00,36.93,2021-02-20 03:00:00+01:00
1204,2021-02-20 05:00:00+01:00,36.94,2021-02-20 04:00:00+01:00
1205,2021-02-20 06:00:00+01:00,34.96,2021-02-20 05:00:00+01:00
1206,2021-02-20 07:00:00+01:00,37.0,2021-02-20 06:00:00+01:00
1207,2021-02-20 08:00:00+01:00,37.09,2021-02-20 07:00:00+01:00
1208,2021-02-20 09:00:00+01:00,38.56,2021-02-20 08:00:00+01:00
1209,2021-02-20 10:00:00+01:00,39.05,2021-02-20 09:00:00+01:00
1210,2021-02-20 11:00:00+01:00,37.14,2021-02-20 10:00:00+01:00
1211,2021-02-20 12:00:00+01:00,36.95,2021-02-20 11:00:00+01:00
1212,2021-02-20 13:00:00+01:00,36.32,2021-02-20 12:00:00+01:00
1213,2021-02-20 14:00:00+01:00,35.75,2021-02-20 13:00:00+01:00
1214,2021-02-20 15:00:00+01:00,35.48,2021-02-20 14:00:00+01:00
1215,2021-02-20 16:00:00+01:00,35.28,2021-02-20 15:00:00+01:00
1216,2021-02-20 17:00:00+01:00,37.83,2021-02-20 16:00:00+01:00
1217,2021-02-20 18:00:00+01:00,40.97,2021-02-20 17:00:00+01:00
1218,2021-02-20 19:00:00+01:00,42.26,2021-02-20 18:00:00+01:00
1219,2021-02-20 20:00:00+01:00,40.8,2021-02-20 19:00:00+01:00
1220,2021-02-20 21:00:00+01:00,37.15,2021-02-20 20:00:00+01:00
1221,2021-02-20 22:00:00+01:00,34.09,2021-02-20 21:00:00+01:00
1222,2021-02-20 23:00:00+01:00,33.66,2021-02-20 22:00:00+01:00
1223,2021-02-21 00:00:00+01:00,32.24,2021-02-20 23:00:00+01:00
1224,2021-02-21 01:00:00+01:00,30.82,2021-02-21 00:00:00+01:00
1225,2021-02-21 02:00:00+01:00,30.34,2021-02-21 01:00:00+01:00
1226,2021-02-21 03:00:00+01:00,29.57,2021-02-21 02:00:00+01:00
1227,2021-02-21 04:00:00+01:00,29.51,2021-02-21 03:00:00+01:00
1228,2021-02-21 05:00:00+01:00,29.85,2021-02-21 04:00:00+01:00
1229,2021-02-21 06:00:00+01:00,30.63,2021-02-21 05:00:00+01:00
1230,2021-02-21 07:00:00+01:00,30.79,2021-02-21 06:00:00+01:00
1231,2021-02-21 08:00:00+01:00,30.92,2021-02-21 07:00:00+01:00
1232,2021-02-21 09:00:00+01:00,33.07,2021-02-21 08:00:00+01:00
1233,2021-02-21 10:00:00+01:00,35.59,2021-02-21 09:00:00+01:00
1234,2021-02-21 11:00:00+01:00,34.4,2021-02-21 10:00:00+01:00
1235,2021-02-21 12:00:00+01:00,34.14,2021-02-21 11:00:00+01:00
1236,2021-02-21 13:00:00+01:00,34.64,2021-02-21 12:00:00+01:00
1237,2021-02-21 14:00:00+01:00,34.59,2021-02-21 13:00:00+01:00
1238,2021-02-21 15:00:00+01:00,35.27,2021-02-21 14:00:00+01:00
1239,2021-02-21 16:00:00+01:00,37.0,2021-02-21 15:00:00+01:00
1240,2021-02-21 17:00:00+01:00,41.29,2021-02-21 16:00:00+01:00
1241,2021-02-21 18:00:00+01:00,43.7,2021-02-21 17:00:00+01:00
1242,2021-02-21 19:00:00+01:00,45.87,2021-02-21 18:00:00+01:00
1243,2021-02-21 20:00:00+01:00,44.81,2021-02-21 19:00:00+01:00
1244,2021-02-21 21:00:00+01:00,42.19,2021-02-21 20:00:00+01:00
1245,2021-02-21 22:00:00+01:00,41.73,2021-02-21 21:00:00+01:00
1246,2021-02-21 23:00:00+01:00,42.19,2021-02-21 22:00:00+01:00
1247,2021-02-22 00:00:00+01:00,40.61,2021-02-21 23:00:00+01:00
1248,2021-02-22 01:00:00+01:00,40.02,2021-02-22 00:00:00+01:00
1249,2021-02-22 02:00:00+01:00,39.31,2021-02-22 01:00:00+01:00
1250,2021-02-22 03:00:00+01:00,38.07,2021-02-22 02:00:00+01:00
1251,2021-02-22 04:00:00+01:00,37.94,2021-02-22 03:00:00+01:00
1252,2021-02-22 05:00:00+01:00,38.31,2021-02-22 04:00:00+01:00
1253,2021-02-22 06:00:00+01:00,40.44,2021-02-22 05:00:00+01:00
1254,2021-02-22 07:00:00+01:00,43.08,2021-02-22 06:00:00+01:00
1255,2021-02-22 08:00:00+01:00,46.78,2021-02-22 07:00:00+01:00
1256,2021-02-22 09:00:00+01:00,48.14,2021-02-22 08:00:00+01:00
1257,2021-02-22 10:00:00+01:00,47.3,2021-02-22 09:00:00+01:00
1258,2021-02-22 11:00:00+01:00,46.3,2021-02-22 10:00:00+01:00
1259,2021-02-22 12:00:00+01:00,45.4,2021-02-22 11:00:00+01:00
1260,2021-02-22 13:00:00+01:00,44.5,2021-02-22 12:00:00+01:00
1261,2021-02-22 14:00:00+01:00,43.57,2021-02-22 13:00:00+01:00
1262,2021-02-22 15:00:00+01:00,44.72,2021-02-22 14:00:00+01:00
1263,2021-02-22 16:00:00+01:00,45.81,2021-02-22 15:00:00+01:00
1264,2021-02-22 17:00:00+01:00,46.76,2021-02-22 16:00:00+01:00
1265,2021-02-22 18:00:00+01:00,46.76,2021-02-22 17:00:00+01:00
1266,2021-02-22 19:00:00+01:00,46.2,2021-02-22 18:00:00+01:00
1267,2021-02-22 20:00:00+01:00,44.91,2021-02-22 19:00:00+01:00
1268,2021-02-22 21:00:00+01:00,42.74,2021-02-22 20:00:00+01:00
1269,2021-02-22 22:00:00+01:00,41.75,2021-02-22 21:00:00+01:00
1270,2021-02-22 23:00:00+01:00,41.15,2021-02-22 22:00:00+01:00
1271,2021-02-23 00:00:00+01:00,38.66,2021-02-22 23:00:00+01:00
1272,2021-02-23 01:00:00+01:00,37.35,2021-02-23 00:00:00+01:00
1273,2021-02-23 02:00:00+01:00,36.45,2021-02-23 01:00:00+01:00
1274,2021-02-23 03:00:00+01:00,36.2,2021-02-23 02:00:00+01:00
1275,2021-02-23 04:00:00+01:00,36.38,2021-02-23 03:00:00+01:00
1276,2021-02-23 05:00:00+01:00,36.02,2021-02-23 04:00:00+01:00
1277,2021-02-23 06:00:00+01:00,36.64,2021-02-23 05:00:00+01:00
1278,2021-02-23 07:00:00+01:00,38.47,2021-02-23 06:00:00+01:00
1279,2021-02-23 08:00:00+01:00,38.24,2021-02-23 07:00:00+01:00
1280,2021-02-23 09:00:00+01:00,39.74,2021-02-23 08:00:00+01:00
1281,2021-02-23 10:00:00+01:00,40.53,2021-02-23 09:00:00+01:00
1282,2021-02-23 11:00:00+01:00,42.51,2021-02-23 10:00:00+01:00
1283,2021-02-23 12:00:00+01:00,41.27,2021-02-23 11:00:00+01:00
1284,2021-02-23 13:00:00+01:00,40.12,2021-02-23 12:00:00+01:00
1285,2021-02-23 14:00:00+01:00,39.48,2021-02-23 13:00:00+01:00
1286,2021-02-23 15:00:00+01:00,39.74,2021-02-23 14:00:00+01:00
1287,2021-02-23 16:00:00+01:00,40.06,2021-02-23 15:00:00+01:00
1288,2021-02-23 17:00:00+01:00,39.13,2021-02-23 16:00:00+01:00
1289,2021-02-23 18:00:00+01:00,38.23,2021-02-23 17:00:00+01:00
1290,2021-02-23 19:00:00+01:00,37.08,2021-02-23 18:00:00+01:00
1291,2021-02-23 20:00:00+01:00,36.62,2021-02-23 19:00:00+01:00
1292,2021-02-23 21:00:00+01:00,36.98,2021-02-23 20:00:00+01:00
1293,2021-02-23 22:00:00+01:00,36.94,2021-02-23 21:00:00+01:00
1294,2021-02-23 23:00:00+01:00,37.05,2021-02-23 22:00:00+01:00
1295,2021-02-24 00:00:00+01:00,35.46,2021-02-23 23:00:00+01:00
1296,2021-02-24 01:00:00+01:00,30.86,2021-02-24 00:00:00+01:00
1297,2021-02-24 02:00:00+01:00,27.71,2021-02-24 01:00:00+01:00
1298,2021-02-24 03:00:00+01:00,24.98,2021-02-24 02:00:00+01:00
1299,2021-02-24 04:00:00+01:00,23.23,2021-02-24 03:00:00+01:00
1300,2021-02-24 05:00:00+01:00,26.07,2021-02-24 04:00:00+01:00
1301,2021-02-24 06:00:00+01:00,28.31,2021-02-24 05:00:00+01:00
1302,2021-02-24 07:00:00+01:00,32.87,2021-02-24 06:00:00+01:00
1303,2021-02-24 08:00:00+01:00,33.36,2021-02-24 07:00:00+01:00
1304,2021-02-24 09:00:00+01:00,33.68,2021-02-24 08:00:00+01:00
1305,2021-02-24 10:00:00+01:00,33.62,2021-02-24 09:00:00+01:00
1306,2021-02-24 11:00:00+01:00,33.13,2021-02-24 10:00:00+01:00
1307,2021-02-24 12:00:00+01:00,32.65,2021-02-24 11:00:00+01:00
1308,2021-02-24 13:00:00+01:00,32.85,2021-02-24 12:00:00+01:00
1309,2021-02-24 14:00:00+01:00,32.6,2021-02-24 13:00:00+01:00
1310,2021-02-24 15:00:00+01:00,32.26,2021-02-24 14:00:00+01:00
1311,2021-02-24 16:00:00+01:00,32.6,2021-02-24 15:00:00+01:00
1312,2021-02-24 17:00:00+01:00,32.76,2021-02-24 16:00:00+01:00
1313,2021-02-24 18:00:00+01:00,33.08,2021-02-24 17:00:00+01:00
1314,2021-02-24 19:00:00+01:00,33.14,2021-02-24 18:00:00+01:00
1315,2021-02-24 20:00:00+01:00,33.0,2021-02-24 19:00:00+01:00
1316,2021-02-24 21:00:00+01:00,32.75,2021-02-24 20:00:00+01:00
1317,2021-02-24 22:00:00+01:00,32.09,2021-02-24 21:00:00+01:00
1318,2021-02-24 23:00:00+01:00,31.1,2021-02-24 22:00:00+01:00
1319,2021-02-25 00:00:00+01:00,28.88,2021-02-24 23:00:00+01:00
1320,2021-02-25 01:00:00+01:00,25.48,2021-02-25 00:00:00+01:00
1321,2021-02-25 02:00:00+01:00,24.53,2021-02-25 01:00:00+01:00
1322,2021-02-25 03:00:00+01:00,24.32,2021-02-25 02:00:00+01:00
1323,2021-02-25 04:00:00+01:00,24.77,2021-02-25 03:00:00+01:00
1324,2021-02-25 05:00:00+01:00,26.2,2021-02-25 04:00:00+01:00
1325,2021-02-25 06:00:00+01:00,28.48,2021-02-25 05:00:00+01:00
1326,2021-02-25 07:00:00+01:00,29.17,2021-02-25 06:00:00+01:00
1327,2021-02-25 08:00:00+01:00,29.67,2021-02-25 07:00:00+01:00
1328,2021-02-25 09:00:00+01:00,30.44,2021-02-25 08:00:00+01:00
1329,2021-02-25 10:00:00+01:00,30.48,2021-02-25 09:00:00+01:00
1330,2021-02-25 11:00:00+01:00,30.59,2021-02-25 10:00:00+01:00
1331,2021-02-25 12:00:00+01:00,30.86,2021-02-25 11:00:00+01:00
1332,2021-02-25 13:00:00+01:00,30.84,2021-02-25 12:00:00+01:00
1333,2021-02-25 14:00:00+01:00,30.82,2021-02-25 13:00:00+01:00
1334,2021-02-25 15:00:00+01:00,30.78,2021-02-25 14:00:00+01:00
1335,2021-02-25 16:00:00+01:00,30.86,2021-02-25 15:00:00+01:00
1336,2021-02-25 17:00:00+01:00,30.78,2021-02-25 16:00:00+01:00
1337,2021-02-25 18:00:00+01:00,30.7,2021-02-25 17:00:00+01:00
1338,2021-02-25 19:00:00+01:00,31.04,2021-02-25 18:00:00+01:00
1339,2021-02-25 20:00:00+01:00,30.7,2021-02-25 19:00:00+01:00
1340,2021-02-25 21:00:00+01:00,30.2,2021-02-25 20:00:00+01:00
1341,2021-02-25 22:00:00+01:00,29.61,2021-02-25 21:00:00+01:00
1342,2021-02-25 23:00:00+01:00,28.84,2021-02-25 22:00:00+01:00
1343,2021-02-26 00:00:00+01:00,26.29,2021-02-25 23:00:00+01:00
1344,2021-02-26 01:00:00+01:00,24.5,2021-02-26 00:00:00+01:00
1345,2021-02-26 02:00:00+01:00,22.63,2021-02-26 01:00:00+01:00
1346,2021-02-26 03:00:00+01:00,21.63,2021-02-26 02:00:00+01:00
1347,2021-02-26 04:00:00+01:00,22.28,2021-02-26 03:00:00+01:00
1348,2021-02-26 05:00:00+01:00,24.95,2021-02-26 04:00:00+01:00
1349,2021-02-26 06:00:00+01:00,26.79,2021-02-26 05:00:00+01:00
1350,2021-02-26 07:00:00+01:00,26.81,2021-02-26 06:00:00+01:00
1351,2021-02-26 08:00:00+01:00,26.78,2021-02-26 07:00:00+01:00
1352,2021-02-26 09:00:00+01:00,27.27,2021-02-26 08:00:00+01:00
1353,2021-02-26 10:00:00+01:00,27.47,2021-02-26 09:00:00+01:00
1354,2021-02-26 11:00:00+01:00,27.62,2021-02-26 10:00:00+01:00
1355,2021-02-26 12:00:00+01:00,27.28,2021-02-26 11:00:00+01:00
1356,2021-02-26 13:00:00+01:00,27.34,2021-02-26 12:00:00+01:00
1357,2021-02-26 14:00:00+01:00,26.6,2021-02-26 13:00:00+01:00
1358,2021-02-26 15:00:00+01:00,26.31,2021-02-26 14:00:00+01:00
1359,2021-02-26 16:00:00+01:00,26.45,2021-02-26 15:00:00+01:00
1360,2021-02-26 17:00:00+01:00,26.74,2021-02-26 16:00:00+01:00
1361,2021-02-26 18:00:00+01:00,27.13,2021-02-26 17:00:00+01:00
1362,2021-02-26 19:00:00+01:00,26.63,2021-02-26 18:00:00+01:00
1363,2021-02-26 20:00:00+01:00,26.56,2021-02-26 19:00:00+01:00
1364,2021-02-26 21:00:00+01:00,26.41,2021-02-26 20:00:00+01:00
1365,2021-02-26 22:00:00+01:00,26.26,2021-02-26 21:00:00+01:00
1366,2021-02-26 23:00:00+01:00,25.64,2021-02-26 22:00:00+01:00
1367,2021-02-27 00:00:00+01:00,24.82,2021-02-26 23:00:00+01:00
1368,2021-02-27 01:00:00+01:00,25.38,2021-02-27 00:00:00+01:00
1369,2021-02-27 02:00:00+01:00,25.09,2021-02-27 01:00:00+01:00
1370,2021-02-27 03:00:00+01:00,25.13,2021-02-27 02:00:00+01:00
1371,2021-02-27 04:00:00+01:00,25.38,2021-02-27 03:00:00+01:00
1372,2021-02-27 05:00:00+01:00,25.98,2021-02-27 04:00:00+01:00
1373,2021-02-27 06:00:00+01:00,26.31,2021-02-27 05:00:00+01:00
1374,2021-02-27 07:00:00+01:00,27.33,2021-02-27 06:00:00+01:00
1375,2021-02-27 08:00:00+01:00,27.54,2021-02-27 07:00:00+01:00
1376,2021-02-27 09:00:00+01:00,28.09,2021-02-27 08:00:00+01:00
1377,2021-02-27 10:00:00+01:00,28.8,2021-02-27 09:00:00+01:00
1378,2021-02-27 11:00:00+01:00,28.74,2021-02-27 10:00:00+01:00
1379,2021-02-27 12:00:00+01:00,28.12,2021-02-27 11:00:00+01:00
1380,2021-02-27 13:00:00+01:00,27.53,2021-02-27 12:00:00+01:00
1381,2021-02-27 14:00:00+01:00,27.17,2021-02-27 13:00:00+01:00
1382,2021-02-27 15:00:00+01:00,26.59,2021-02-27 14:00:00+01:00
1383,2021-02-27 16:00:00+01:00,26.2,2021-02-27 15:00:00+01:00
1384,2021-02-27 17:00:00+01:00,26.11,2021-02-27 16:00:00+01:00
1385,2021-02-27 18:00:00+01:00,26.19,2021-02-27 17:00:00+01:00
1386,2021-02-27 19:00:00+01:00,26.43,2021-02-27 18:00:00+01:00
1387,2021-02-27 20:00:00+01:00,26.24,2021-02-27 19:00:00+01:00
1388,2021-02-27 21:00:00+01:00,26.02,2021-02-27 20:00:00+01:00
1389,2021-02-27 22:00:00+01:00,25.89,2021-02-27 21:00:00+01:00
1390,2021-02-27 23:00:00+01:00,25.96,2021-02-27 22:00:00+01:00
1391,2021-02-28 00:00:00+01:00,25.69,2021-02-27 23:00:00+01:00
1392,2021-02-28 01:00:00+01:00,24.81,2021-02-28 00:00:00+01:00
1393,2021-02-28 02:00:00+01:00,24.22,2021-02-28 01:00:00+01:00
1394,2021-02-28 03:00:00+01:00,23.21,2021-02-28 02:00:00+01:00
1395,2021-02-28 04:00:00+01:00,22.51,2021-02-28 03:00:00+01:00
1396,2021-02-28 05:00:00+01:00,23.22,2021-02-28 04:00:00+01:00
1397,2021-02-28 06:00:00+01:00,23.85,2021-02-28 05:00:00+01:00
1398,2021-02-28 07:00:00+01:00,23.92,2021-02-28 06:00:00+01:00
1399,2021-02-28 08:00:00+01:00,24.55,2021-02-28 07:00:00+01:00
1400,2021-02-28 09:00:00+01:00,25.55,2021-02-28 08:00:00+01:00
1401,2021-02-28 10:00:00+01:00,25.48,2021-02-28 09:00:00+01:00
1402,2021-02-28 11:00:00+01:00,25.38,2021-02-28 10:00:00+01:00
1403,2021-02-28 12:00:00+01:00,25.32,2021-02-28 11:00:00+01:00
1404,2021-02-28 13:00:00+01:00,25.14,2021-02-28 12:00:00+01:00
1405,2021-02-28 14:00:00+01:00,24.86,2021-02-28 13:00:00+01:00
1406,2021-02-28 15:00:00+01:00,24.49,2021-02-28 14:00:00+01:00
1407,2021-02-28 16:00:00+01:00,24.62,2021-02-28 15:00:00+01:00
1408,2021-02-28 17:00:00+01:00,25.34,2021-02-28 16:00:00+01:00
1409,2021-02-28 18:00:00+01:00,25.53,2021-02-28 17:00:00+01:00
1410,2021-02-28 19:00:00+01:00,25.68,2021-02-28 18:00:00+01:00
1411,2021-02-28 20:00:00+01:00,25.66,2021-02-28 19:00:00+01:00
1412,2021-02-28 21:00:00+01:00,25.54,2021-02-28 20:00:00+01:00
1413,2021-02-28 22:00:00+01:00,25.42,2021-02-28 21:00:00+01:00
1414,2021-02-28 23:00:00+01:00,25.49,2021-02-28 22:00:00+01:00
1415,2021-03-01 00:00:00+01:00,25.25,2021-02-28 23:00:00+01:00
1416,2021-03-01 01:00:00+01:00,21.01,2021-03-01 00:00:00+01:00
1417,2021-03-01 02:00:00+01:00,20.16,2021-03-01 01:00:00+01:00
1418,2021-03-01 03:00:00+01:00,19.68,2021-03-01 02:00:00+01:00
1419,2021-03-01 04:00:00+01:00,21.05,2021-03-01 03:00:00+01:00
1420,2021-03-01 05:00:00+01:00,24.46,2021-03-01 04:00:00+01:00
1421,2021-03-01 06:00:00+01:00,25.53,2021-03-01 05:00:00+01:00
1422,2021-03-01 07:00:00+01:00,25.35,2021-03-01 06:00:00+01:00
1423,2021-03-01 08:00:00+01:00,25.61,2021-03-01 07:00:00+01:00
1424,2021-03-01 09:00:00+01:00,26.12,2021-03-01 08:00:00+01:00
1425,2021-03-01 10:00:00+01:00,26.29,2021-03-01 09:00:00+01:00
1426,2021-03-01 11:00:00+01:00,26.7,2021-03-01 10:00:00+01:00
1427,2021-03-01 12:00:00+01:00,26.72,2021-03-01 11:00:00+01:00
1428,2021-03-01 13:00:00+01:00,26.59,2021-03-01 12:00:00+01:00
1429,2021-03-01 14:00:00+01:00,26.6,2021-03-01 13:00:00+01:00
1430,2021-03-01 15:00:00+01:00,26.76,2021-03-01 14:00:00+01:00
1431,2021-03-01 16:00:00+01:00,26.78,2021-03-01 15:00:00+01:00
1432,2021-03-01 17:00:00+01:00,26.83,2021-03-01 16:00:00+01:00
1433,2021-03-01 18:00:00+01:00,26.84,2021-03-01 17:00:00+01:00
1434,2021-03-01 19:00:00+01:00,26.86,2021-03-01 18:00:00+01:00
1435,2021-03-01 20:00:00+01:00,26.8,2021-03-01 19:00:00+01:00
1436,2021-03-01 21:00:00+01:00,26.66,2021-03-01 20:00:00+01:00
1437,2021-03-01 22:00:00+01:00,26.45,2021-03-01 21:00:00+01:00
1438,2021-03-01 23:00:00+01:00,26.41,2021-03-01 22:00:00+01:00
1439,2021-03-02 00:00:00+01:00,24.99,2021-03-01 23:00:00+01:00
1440,2021-03-02 01:00:00+01:00,24.91,2021-03-02 00:00:00+01:00
1441,2021-03-02 02:00:00+01:00,24.53,2021-03-02 01:00:00+01:00
1442,2021-03-02 03:00:00+01:00,24.13,2021-03-02 02:00:00+01:00
1443,2021-03-02 04:00:00+01:00,25.4,2021-03-02 03:00:00+01:00
1444,2021-03-02 05:00:00+01:00,26.84,2021-03-02 04:00:00+01:00
1445,2021-03-02 06:00:00+01:00,27.01,2021-03-02 05:00:00+01:00
1446,2021-03-02 07:00:00+01:00,27.03,2021-03-02 06:00:00+01:00
1447,2021-03-02 08:00:00+01:00,27.35,2021-03-02 07:00:00+01:00
1448,2021-03-02 09:00:00+01:00,28.14,2021-03-02 08:00:00+01:00
1449,2021-03-02 10:00:00+01:00,28.49,2021-03-02 09:00:00+01:00
1450,2021-03-02 11:00:00+01:00,28.28,2021-03-02 10:00:00+01:00
1451,2021-03-02 12:00:00+01:00,27.77,2021-03-02 11:00:00+01:00
1452,2021-03-02 13:00:00+01:00,27.47,2021-03-02 12:00:00+01:00
1453,2021-03-02 14:00:00+01:00,27.51,2021-03-02 13:00:00+01:00
1454,2021-03-02 15:00:00+01:00,27.55,2021-03-02 14:00:00+01:00
1455,2021-03-02 16:00:00+01:00,27.53,2021-03-02 15:00:00+01:00
1456,2021-03-02 17:00:00+01:00,27.66,2021-03-02 16:00:00+01:00
1457,2021-03-02 18:00:00+01:00,27.97,2021-03-02 17:00:00+01:00
1458,2021-03-02 19:00:00+01:00,28.35,2021-03-02 18:00:00+01:00
1459,2021-03-02 20:00:00+01:00,28.06,2021-03-02 19:00:00+01:00
1460,2021-03-02 21:00:00+01:00,27.9,2021-03-02 20:00:00+01:00
1461,2021-03-02 22:00:00+01:00,27.49,2021-03-02 21:00:00+01:00
1462,2021-03-02 23:00:00+01:00,27.51,2021-03-02 22:00:00+01:00
1463,2021-03-03 00:00:00+01:00,27.05,2021-03-02 23:00:00+01:00
1464,2021-03-03 01:00:00+01:00,25.77,2021-03-03 00:00:00+01:00
1465,2021-03-03 02:00:00+01:00,25.67,2021-03-03 01:00:00+01:00
1466,2021-03-03 03:00:00+01:00,24.94,2021-03-03 02:00:00+01:00
1467,2021-03-03 04:00:00+01:00,25.45,2021-03-03 03:00:00+01:00
1468,2021-03-03 05:00:00+01:00,26.76,2021-03-03 04:00:00+01:00
1469,2021-03-03 06:00:00+01:00,26.74,2021-03-03 05:00:00+01:00
1470,2021-03-03 07:00:00+01:00,27.01,2021-03-03 06:00:00+01:00
1471,2021-03-03 08:00:00+01:00,27.14,2021-03-03 07:00:00+01:00
1472,2021-03-03 09:00:00+01:00,27.42,2021-03-03 08:00:00+01:00
1473,2021-03-03 10:00:00+01:00,27.89,2021-03-03 09:00:00+01:00
1474,2021-03-03 11:00:00+01:00,27.86,2021-03-03 10:00:00+01:00
1475,2021-03-03 12:00:00+01:00,27.66,2021-03-03 11:00:00+01:00
1476,2021-03-03 13:00:00+01:00,27.28,2021-03-03 12:00:00+01:00
1477,2021-03-03 14:00:00+01:00,27.05,2021-03-03 13:00:00+01:00
1478,2021-03-03 15:00:00+01:00,26.87,2021-03-03 14:00:00+01:00
1479,2021-03-03 16:00:00+01:00,26.9,2021-03-03 15:00:00+01:00
1480,2021-03-03 17:00:00+01:00,27.02,2021-03-03 16:00:00+01:00
1481,2021-03-03 18:00:00+01:00,27.11,2021-03-03 17:00:00+01:00
1482,2021-03-03 19:00:00+01:00,27.32,2021-03-03 18:00:00+01:00
1483,2021-03-03 20:00:00+01:00,27.13,2021-03-03 19:00:00+01:00
1484,2021-03-03 21:00:00+01:00,26.68,2021-03-03 20:00:00+01:00
1485,2021-03-03 22:00:00+01:00,26.78,2021-03-03 21:00:00+01:00
1486,2021-03-03 23:00:00+01:00,26.69,2021-03-03 22:00:00+01:00
1487,2021-03-04 00:00:00+01:00,26.22,2021-03-03 23:00:00+01:00
1488,2021-03-04 01:00:00+01:00,25.8,2021-03-04 00:00:00+01:00
1489,2021-03-04 02:00:00+01:00,25.86,2021-03-04 01:00:00+01:00
1490,2021-03-04 03:00:00+01:00,25.88,2021-03-04 02:00:00+01:00
1491,2021-03-04 04:00:00+01:00,26.03,2021-03-04 03:00:00+01:00
1492,2021-03-04 05:00:00+01:00,26.99,2021-03-04 04:00:00+01:00
1493,2021-03-04 06:00:00+01:00,26.57,2021-03-04 05:00:00+01:00
1494,2021-03-04 07:00:00+01:00,26.96,2021-03-04 06:00:00+01:00
1495,2021-03-04 08:00:00+01:00,26.87,2021-03-04 07:00:00+01:00
1496,2021-03-04 09:00:00+01:00,26.64,2021-03-04 08:00:00+01:00
1497,2021-03-04 10:00:00+01:00,26.49,2021-03-04 09:00:00+01:00
1498,2021-03-04 11:00:00+01:00,26.51,2021-03-04 10:00:00+01:00
1499,2021-03-04 12:00:00+01:00,26.46,2021-03-04 11:00:00+01:00
1500,2021-03-04 13:00:00+01:00,26.47,2021-03-04 12:00:00+01:00
1501,2021-03-04 14:00:00+01:00,26.43,2021-03-04 13:00:00+01:00
1502,2021-03-04 15:00:00+01:00,27.03,2021-03-04 14:00:00+01:00
1503,2021-03-04 16:00:00+01:00,28.35,2021-03-04 15:00:00+01:00
1504,2021-03-04 17:00:00+01:00,28.56,2021-03-04 16:00:00+01:00
1505,2021-03-04 18:00:00+01:00,28.59,2021-03-04 17:00:00+01:00
1506,2021-03-04 19:00:00+01:00,28.64,2021-03-04 18:00:00+01:00
1507,2021-03-04 20:00:00+01:00,28.38,2021-03-04 19:00:00+01:00
1508,2021-03-04 21:00:00+01:00,27.62,2021-03-04 20:00:00+01:00
1509,2021-03-04 22:00:00+01:00,27.86,2021-03-04 21:00:00+01:00
1510,2021-03-04 23:00:00+01:00,27.53,2021-03-04 22:00:00+01:00
1511,2021-03-05 00:00:00+01:00,28.12,2021-03-04 23:00:00+01:00
1512,2021-03-05 01:00:00+01:00,27.87,2021-03-05 00:00:00+01:00
1513,2021-03-05 02:00:00+01:00,28.13,2021-03-05 01:00:00+01:00
1514,2021-03-05 03:00:00+01:00,28.3,2021-03-05 02:00:00+01:00
1515,2021-03-05 04:00:00+01:00,28.6,2021-03-05 03:00:00+01:00
1516,2021-03-05 05:00:00+01:00,28.8,2021-03-05 04:00:00+01:00
1517,2021-03-05 06:00:00+01:00,29.05,2021-03-05 05:00:00+01:00
1518,2021-03-05 07:00:00+01:00,28.76,2021-03-05 06:00:00+01:00
1519,2021-03-05 08:00:00+01:00,29.51,2021-03-05 07:00:00+01:00
1520,2021-03-05 09:00:00+01:00,30.21,2021-03-05 08:00:00+01:00
1521,2021-03-05 10:00:00+01:00,30.62,2021-03-05 09:00:00+01:00
1522,2021-03-05 11:00:00+01:00,30.7,2021-03-05 10:00:00+01:00
1523,2021-03-05 12:00:00+01:00,30.42,2021-03-05 11:00:00+01:00
1524,2021-03-05 13:00:00+01:00,30.1,2021-03-05 12:00:00+01:00
1525,2021-03-05 14:00:00+01:00,29.84,2021-03-05 13:00:00+01:00
1526,2021-03-05 15:00:00+01:00,29.46,2021-03-05 14:00:00+01:00
1527,2021-03-05 16:00:00+01:00,28.76,2021-03-05 15:00:00+01:00
1528,2021-03-05 17:00:00+01:00,28.32,2021-03-05 16:00:00+01:00
1529,2021-03-05 18:00:00+01:00,27.69,2021-03-05 17:00:00+01:00
1530,2021-03-05 19:00:00+01:00,27.4,2021-03-05 18:00:00+01:00
1531,2021-03-05 20:00:00+01:00,26.95,2021-03-05 19:00:00+01:00
1532,2021-03-05 21:00:00+01:00,26.84,2021-03-05 20:00:00+01:00
1533,2021-03-05 22:00:00+01:00,26.62,2021-03-05 21:00:00+01:00
1534,2021-03-05 23:00:00+01:00,26.34,2021-03-05 22:00:00+01:00
1535,2021-03-06 00:00:00+01:00,26.08,2021-03-05 23:00:00+01:00
1536,2021-03-06 01:00:00+01:00,25.42,2021-03-06 00:00:00+01:00
1537,2021-03-06 02:00:00+01:00,24.56,2021-03-06 01:00:00+01:00
1538,2021-03-06 03:00:00+01:00,21.95,2021-03-06 02:00:00+01:00
1539,2021-03-06 04:00:00+01:00,21.38,2021-03-06 03:00:00+01:00
1540,2021-03-06 05:00:00+01:00,21.41,2021-03-06 04:00:00+01:00
1541,2021-03-06 06:00:00+01:00,21.46,2021-03-06 05:00:00+01:00
1542,2021-03-06 07:00:00+01:00,21.46,2021-03-06 06:00:00+01:00
1543,2021-03-06 08:00:00+01:00,21.46,2021-03-06 07:00:00+01:00
1544,2021-03-06 09:00:00+01:00,24.45,2021-03-06 08:00:00+01:00
1545,2021-03-06 10:00:00+01:00,24.95,2021-03-06 09:00:00+01:00
1546,2021-03-06 11:00:00+01:00,24.6,2021-03-06 10:00:00+01:00
1547,2021-03-06 12:00:00+01:00,22.62,2021-03-06 11:00:00+01:00
1548,2021-03-06 13:00:00+01:00,23.13,2021-03-06 12:00:00+01:00
1549,2021-03-06 14:00:00+01:00,21.28,2021-03-06 13:00:00+01:00
1550,2021-03-06 15:00:00+01:00,19.75,2021-03-06 14:00:00+01:00
1551,2021-03-06 16:00:00+01:00,20.04,2021-03-06 15:00:00+01:00
1552,2021-03-06 17:00:00+01:00,22.27,2021-03-06 16:00:00+01:00
1553,2021-03-06 18:00:00+01:00,25.68,2021-03-06 17:00:00+01:00
1554,2021-03-06 19:00:00+01:00,25.42,2021-03-06 18:00:00+01:00
1555,2021-03-06 20:00:00+01:00,24.68,2021-03-06 19:00:00+01:00
1556,2021-03-06 21:00:00+01:00,22.64,2021-03-06 20:00:00+01:00
1557,2021-03-06 22:00:00+01:00,21.25,2021-03-06 21:00:00+01:00
1558,2021-03-06 23:00:00+01:00,21.4,2021-03-06 22:00:00+01:00
1559,2021-03-07 00:00:00+01:00,20.0,2021-03-06 23:00:00+01:00
1560,2021-03-07 01:00:00+01:00,17.22,2021-03-07 00:00:00+01:00
1561,2021-03-07 02:00:00+01:00,16.78,2021-03-07 01:00:00+01:00
1562,2021-03-07 03:00:00+01:00,16.5,2021-03-07 02:00:00+01:00
1563,2021-03-07 04:00:00+01:00,17.0,2021-03-07 03:00:00+01:00
1564,2021-03-07 05:00:00+01:00,18.17,2021-03-07 04:00:00+01:00
1565,2021-03-07 06:00:00+01:00,20.36,2021-03-07 05:00:00+01:00
1566,2021-03-07 07:00:00+01:00,20.72,2021-03-07 06:00:00+01:00
1567,2021-03-07 08:00:00+01:00,21.29,2021-03-07 07:00:00+01:00
1568,2021-03-07 09:00:00+01:00,23.9,2021-03-07 08:00:00+01:00
1569,2021-03-07 10:00:00+01:00,24.67,2021-03-07 09:00:00+01:00
1570,2021-03-07 11:00:00+01:00,24.7,2021-03-07 10:00:00+01:00
1571,2021-03-07 12:00:00+01:00,24.6,2021-03-07 11:00:00+01:00
1572,2021-03-07 13:00:00+01:00,24.46,2021-03-07 12:00:00+01:00
1573,2021-03-07 14:00:00+01:00,24.38,2021-03-07 13:00:00+01:00
1574,2021-03-07 15:00:00+01:00,24.59,2021-03-07 14:00:00+01:00
1575,2021-03-07 16:00:00+01:00,24.98,2021-03-07 15:00:00+01:00
1576,2021-03-07 17:00:00+01:00,25.93,2021-03-07 16:00:00+01:00
1577,2021-03-07 18:00:00+01:00,27.04,2021-03-07 17:00:00+01:00
1578,2021-03-07 19:00:00+01:00,27.5,2021-03-07 18:00:00+01:00
1579,2021-03-07 20:00:00+01:00,27.81,2021-03-07 19:00:00+01:00
1580,2021-03-07 21:00:00+01:00,27.98,2021-03-07 20:00:00+01:00
1581,2021-03-07 22:00:00+01:00,28.01,2021-03-07 21:00:00+01:00
1582,2021-03-07 23:00:00+01:00,28.77,2021-03-07 22:00:00+01:00
1583,2021-03-08 00:00:00+01:00,28.76,2021-03-07 23:00:00+01:00
1584,2021-03-08 01:00:00+01:00,27.74,2021-03-08 00:00:00+01:00
1585,2021-03-08 02:00:00+01:00,27.89,2021-03-08 01:00:00+01:00
1586,2021-03-08 03:00:00+01:00,28.12,2021-03-08 02:00:00+01:00
1587,2021-03-08 04:00:00+01:00,28.29,2021-03-08 03:00:00+01:00
1588,2021-03-08 05:00:00+01:00,28.64,2021-03-08 04:00:00+01:00
1589,2021-03-08 06:00:00+01:00,28.68,2021-03-08 05:00:00+01:00
1590,2021-03-08 07:00:00+01:00,29.71,2021-03-08 06:00:00+01:00
1591,2021-03-08 08:00:00+01:00,30.34,2021-03-08 07:00:00+01:00
1592,2021-03-08 09:00:00+01:00,32.97,2021-03-08 08:00:00+01:00
1593,2021-03-08 10:00:00+01:00,32.6,2021-03-08 09:00:00+01:00
1594,2021-03-08 11:00:00+01:00,30.54,2021-03-08 10:00:00+01:00
1595,2021-03-08 12:00:00+01:00,30.34,2021-03-08 11:00:00+01:00
1596,2021-03-08 13:00:00+01:00,30.05,2021-03-08 12:00:00+01:00
1597,2021-03-08 14:00:00+01:00,29.64,2021-03-08 13:00:00+01:00
1598,2021-03-08 15:00:00+01:00,29.26,2021-03-08 14:00:00+01:00
1599,2021-03-08 16:00:00+01:00,28.91,2021-03-08 15:00:00+01:00
1600,2021-03-08 17:00:00+01:00,28.46,2021-03-08 16:00:00+01:00
1601,2021-03-08 18:00:00+01:00,28.11,2021-03-08 17:00:00+01:00
1602,2021-03-08 19:00:00+01:00,27.09,2021-03-08 18:00:00+01:00
1603,2021-03-08 20:00:00+01:00,27.04,2021-03-08 19:00:00+01:00
1604,2021-03-08 21:00:00+01:00,27.5,2021-03-08 20:00:00+01:00
1605,2021-03-08 22:00:00+01:00,27.78,2021-03-08 21:00:00+01:00
1606,2021-03-08 23:00:00+01:00,28.35,2021-03-08 22:00:00+01:00
1607,2021-03-09 00:00:00+01:00,28.33,2021-03-08 23:00:00+01:00
1608,2021-03-09 01:00:00+01:00,29.15,2021-03-09 00:00:00+01:00
1609,2021-03-09 02:00:00+01:00,29.15,2021-03-09 01:00:00+01:00
1610,2021-03-09 03:00:00+01:00,28.98,2021-03-09 02:00:00+01:00
1611,2021-03-09 04:00:00+01:00,28.99,2021-03-09 03:00:00+01:00
1612,2021-03-09 05:00:00+01:00,29.07,2021-03-09 04:00:00+01:00
1613,2021-03-09 06:00:00+01:00,28.9,2021-03-09 05:00:00+01:00
1614,2021-03-09 07:00:00+01:00,29.05,2021-03-09 06:00:00+01:00
1615,2021-03-09 08:00:00+01:00,29.43,2021-03-09 07:00:00+01:00
1616,2021-03-09 09:00:00+01:00,29.83,2021-03-09 08:00:00+01:00
1617,2021-03-09 10:00:00+01:00,29.92,2021-03-09 09:00:00+01:00
1618,2021-03-09 11:00:00+01:00,29.83,2021-03-09 10:00:00+01:00
1619,2021-03-09 12:00:00+01:00,29.81,2021-03-09 11:00:00+01:00
1620,2021-03-09 13:00:00+01:00,29.82,2021-03-09 12:00:00+01:00
1621,2021-03-09 14:00:00+01:00,29.76,2021-03-09 13:00:00+01:00
1622,2021-03-09 15:00:00+01:00,29.78,2021-03-09 14:00:00+01:00
1623,2021-03-09 16:00:00+01:00,29.49,2021-03-09 15:00:00+01:00
1624,2021-03-09 17:00:00+01:00,29.46,2021-03-09 16:00:00+01:00
1625,2021-03-09 18:00:00+01:00,29.4,2021-03-09 17:00:00+01:00
1626,2021-03-09 19:00:00+01:00,28.78,2021-03-09 18:00:00+01:00
1627,2021-03-09 20:00:00+01:00,28.68,2021-03-09 19:00:00+01:00
1628,2021-03-09 21:00:00+01:00,28.58,2021-03-09 20:00:00+01:00
1629,2021-03-09 22:00:00+01:00,28.32,2021-03-09 21:00:00+01:00
1630,2021-03-09 23:00:00+01:00,28.47,2021-03-09 22:00:00+01:00
1631,2021-03-10 00:00:00+01:00,28.16,2021-03-09 23:00:00+01:00
1632,2021-03-10 01:00:00+01:00,27.3,2021-03-10 00:00:00+01:00
1633,2021-03-10 02:00:00+01:00,27.25,2021-03-10 01:00:00+01:00
1634,2021-03-10 03:00:00+01:00,27.02,2021-03-10 02:00:00+01:00
1635,2021-03-10 04:00:00+01:00,26.81,2021-03-10 03:00:00+01:00
1636,2021-03-10 05:00:00+01:00,26.66,2021-03-10 04:00:00+01:00
1637,2021-03-10 06:00:00+01:00,26.66,2021-03-10 05:00:00+01:00
1638,2021-03-10 07:00:00+01:00,27.17,2021-03-10 06:00:00+01:00
1639,2021-03-10 08:00:00+01:00,27.49,2021-03-10 07:00:00+01:00
1640,2021-03-10 09:00:00+01:00,27.48,2021-03-10 08:00:00+01:00
1641,2021-03-10 10:00:00+01:00,27.52,2021-03-10 09:00:00+01:00
1642,2021-03-10 11:00:00+01:00,27.19,2021-03-10 10:00:00+01:00
1643,2021-03-10 12:00:00+01:00,26.88,2021-03-10 11:00:00+01:00
1644,2021-03-10 13:00:00+01:00,26.6,2021-03-10 12:00:00+01:00
1645,2021-03-10 14:00:00+01:00,26.49,2021-03-10 13:00:00+01:00
1646,2021-03-10 15:00:00+01:00,26.37,2021-03-10 14:00:00+01:00
1647,2021-03-10 16:00:00+01:00,26.28,2021-03-10 15:00:00+01:00
1648,2021-03-10 17:00:00+01:00,26.07,2021-03-10 16:00:00+01:00
1649,2021-03-10 18:00:00+01:00,25.85,2021-03-10 17:00:00+01:00
1650,2021-03-10 19:00:00+01:00,25.91,2021-03-10 18:00:00+01:00
1651,2021-03-10 20:00:00+01:00,25.79,2021-03-10 19:00:00+01:00
1652,2021-03-10 21:00:00+01:00,25.15,2021-03-10 20:00:00+01:00
1653,2021-03-10 22:00:00+01:00,25.08,2021-03-10 21:00:00+01:00
1654,2021-03-10 23:00:00+01:00,25.31,2021-03-10 22:00:00+01:00
1655,2021-03-11 00:00:00+01:00,24.58,2021-03-10 23:00:00+01:00
1656,2021-03-11 01:00:00+01:00,18.23,2021-03-11 00:00:00+01:00
1657,2021-03-11 02:00:00+01:00,15.61,2021-03-11 01:00:00+01:00
1658,2021-03-11 03:00:00+01:00,15.27,2021-03-11 02:00:00+01:00
1659,2021-03-11 04:00:00+01:00,15.23,2021-03-11 03:00:00+01:00
1660,2021-03-11 05:00:00+01:00,17.07,2021-03-11 04:00:00+01:00
1661,2021-03-11 06:00:00+01:00,20.04,2021-03-11 05:00:00+01:00
1662,2021-03-11 07:00:00+01:00,24.58,2021-03-11 06:00:00+01:00
1663,2021-03-11 08:00:00+01:00,25.07,2021-03-11 07:00:00+01:00
1664,2021-03-11 09:00:00+01:00,25.14,2021-03-11 08:00:00+01:00
1665,2021-03-11 10:00:00+01:00,25.11,2021-03-11 09:00:00+01:00
1666,2021-03-11 11:00:00+01:00,25.04,2021-03-11 10:00:00+01:00
1667,2021-03-11 12:00:00+01:00,25.07,2021-03-11 11:00:00+01:00
1668,2021-03-11 13:00:00+01:00,25.15,2021-03-11 12:00:00+01:00
1669,2021-03-11 14:00:00+01:00,25.15,2021-03-11 13:00:00+01:00
1670,2021-03-11 15:00:00+01:00,25.15,2021-03-11 14:00:00+01:00
1671,2021-03-11 16:00:00+01:00,25.12,2021-03-11 15:00:00+01:00
1672,2021-03-11 17:00:00+01:00,25.09,2021-03-11 16:00:00+01:00
1673,2021-03-11 18:00:00+01:00,25.05,2021-03-11 17:00:00+01:00
1674,2021-03-11 19:00:00+01:00,25.15,2021-03-11 18:00:00+01:00
1675,2021-03-11 20:00:00+01:00,25.18,2021-03-11 19:00:00+01:00
1676,2021-03-11 21:00:00+01:00,24.97,2021-03-11 20:00:00+01:00
1677,2021-03-11 22:00:00+01:00,24.86,2021-03-11 21:00:00+01:00
1678,2021-03-11 23:00:00+01:00,22.78,2021-03-11 22:00:00+01:00
1679,2021-03-12 00:00:00+01:00,16.96,2021-03-11 23:00:00+01:00
1680,2021-03-12 01:00:00+01:00,17.75,2021-03-12 00:00:00+01:00
1681,2021-03-12 02:00:00+01:00,16.32,2021-03-12 01:00:00+01:00
1682,2021-03-12 03:00:00+01:00,16.49,2021-03-12 02:00:00+01:00
1683,2021-03-12 04:00:00+01:00,16.95,2021-03-12 03:00:00+01:00
1684,2021-03-12 05:00:00+01:00,22.2,2021-03-12 04:00:00+01:00
1685,2021-03-12 06:00:00+01:00,25.77,2021-03-12 05:00:00+01:00
1686,2021-03-12 07:00:00+01:00,28.9,2021-03-12 06:00:00+01:00
1687,2021-03-12 08:00:00+01:00,28.86,2021-03-12 07:00:00+01:00
1688,2021-03-12 09:00:00+01:00,29.14,2021-03-12 08:00:00+01:00
1689,2021-03-12 10:00:00+01:00,29.03,2021-03-12 09:00:00+01:00
1690,2021-03-12 11:00:00+01:00,29.03,2021-03-12 10:00:00+01:00
1691,2021-03-12 12:00:00+01:00,28.73,2021-03-12 11:00:00+01:00
1692,2021-03-12 13:00:00+01:00,28.22,2021-03-12 12:00:00+01:00
1693,2021-03-12 14:00:00+01:00,27.68,2021-03-12 13:00:00+01:00
1694,2021-03-12 15:00:00+01:00,27.25,2021-03-12 14:00:00+01:00
1695,2021-03-12 16:00:00+01:00,27.13,2021-03-12 15:00:00+01:00
1696,2021-03-12 17:00:00+01:00,28.44,2021-03-12 16:00:00+01:00
1697,2021-03-12 18:00:00+01:00,29.83,2021-03-12 17:00:00+01:00
1698,2021-03-12 19:00:00+01:00,30.05,2021-03-12 18:00:00+01:00
1699,2021-03-12 20:00:00+01:00,30.05,2021-03-12 19:00:00+01:00
1700,2021-03-12 21:00:00+01:00,29.07,2021-03-12 20:00:00+01:00
1701,2021-03-12 22:00:00+01:00,28.96,2021-03-12 21:00:00+01:00
1702,2021-03-12 23:00:00+01:00,29.14,2021-03-12 22:00:00+01:00
1703,2021-03-13 00:00:00+01:00,28.1,2021-03-12 23:00:00+01:00
1704,2021-03-13 01:00:00+01:00,26.71,2021-03-13 00:00:00+01:00
1705,2021-03-13 02:00:00+01:00,25.45,2021-03-13 01:00:00+01:00
1706,2021-03-13 03:00:00+01:00,25.38,2021-03-13 02:00:00+01:00
1707,2021-03-13 04:00:00+01:00,25.42,2021-03-13 03:00:00+01:00
1708,2021-03-13 05:00:00+01:00,25.8,2021-03-13 04:00:00+01:00
1709,2021-03-13 06:00:00+01:00,26.57,2021-03-13 05:00:00+01:00
1710,2021-03-13 07:00:00+01:00,25.99,2021-03-13 06:00:00+01:00
1711,2021-03-13 08:00:00+01:00,26.85,2021-03-13 07:00:00+01:00
1712,2021-03-13 09:00:00+01:00,28.71,2021-03-13 08:00:00+01:00
1713,2021-03-13 10:00:00+01:00,29.26,2021-03-13 09:00:00+01:00
1714,2021-03-13 11:00:00+01:00,29.29,2021-03-13 10:00:00+01:00
1715,2021-03-13 12:00:00+01:00,29.02,2021-03-13 11:00:00+01:00
1716,2021-03-13 13:00:00+01:00,28.73,2021-03-13 12:00:00+01:00
1717,2021-03-13 14:00:00+01:00,28.44,2021-03-13 13:00:00+01:00
1718,2021-03-13 15:00:00+01:00,27.78,2021-03-13 14:00:00+01:00
1719,2021-03-13 16:00:00+01:00,27.8,2021-03-13 15:00:00+01:00
1720,2021-03-13 17:00:00+01:00,28.8,2021-03-13 16:00:00+01:00
1721,2021-03-13 18:00:00+01:00,30.64,2021-03-13 17:00:00+01:00
1722,2021-03-13 19:00:00+01:00,30.82,2021-03-13 18:00:00+01:00
1723,2021-03-13 20:00:00+01:00,30.6,2021-03-13 19:00:00+01:00
1724,2021-03-13 21:00:00+01:00,29.92,2021-03-13 20:00:00+01:00
1725,2021-03-13 22:00:00+01:00,28.62,2021-03-13 21:00:00+01:00
1726,2021-03-13 23:00:00+01:00,27.72,2021-03-13 22:00:00+01:00
1727,2021-03-14 00:00:00+01:00,26.35,2021-03-13 23:00:00+01:00
1728,2021-03-14 01:00:00+01:00,28.27,2021-03-14 00:00:00+01:00
1729,2021-03-14 02:00:00+01:00,28.2,2021-03-14 01:00:00+01:00
1730,2021-03-14 03:00:00+01:00,27.88,2021-03-14 02:00:00+01:00
1731,2021-03-14 04:00:00+01:00,27.25,2021-03-14 03:00:00+01:00
1732,2021-03-14 05:00:00+01:00,27.84,2021-03-14 04:00:00+01:00
1733,2021-03-14 06:00:00+01:00,28.24,2021-03-14 05:00:00+01:00
1734,2021-03-14 07:00:00+01:00,26.02,2021-03-14 06:00:00+01:00
1735,2021-03-14 08:00:00+01:00,26.82,2021-03-14 07:00:00+01:00
1736,2021-03-14 09:00:00+01:00,28.49,2021-03-14 08:00:00+01:00
1737,2021-03-14 10:00:00+01:00,29.14,2021-03-14 09:00:00+01:00
1738,2021-03-14 11:00:00+01:00,29.26,2021-03-14 10:00:00+01:00
1739,2021-03-14 12:00:00+01:00,29.16,2021-03-14 11:00:00+01:00
1740,2021-03-14 13:00:00+01:00,28.88,2021-03-14 12:00:00+01:00
1741,2021-03-14 14:00:00+01:00,28.35,2021-03-14 13:00:00+01:00
1742,2021-03-14 15:00:00+01:00,28.27,2021-03-14 14:00:00+01:00
1743,2021-03-14 16:00:00+01:00,28.74,2021-03-14 15:00:00+01:00
1744,2021-03-14 17:00:00+01:00,29.39,2021-03-14 16:00:00+01:00
1745,2021-03-14 18:00:00+01:00,32.99,2021-03-14 17:00:00+01:00
1746,2021-03-14 19:00:00+01:00,32.98,2021-03-14 18:00:00+01:00
1747,2021-03-14 20:00:00+01:00,33.12,2021-03-14 19:00:00+01:00
1748,2021-03-14 21:00:00+01:00,32.98,2021-03-14 20:00:00+01:00
1749,2021-03-14 22:00:00+01:00,32.81,2021-03-14 21:00:00+01:00
1750,2021-03-14 23:00:00+01:00,32.63,2021-03-14 22:00:00+01:00
1751,2021-03-15 00:00:00+01:00,32.64,2021-03-14 23:00:00+01:00
1752,2021-03-15 01:00:00+01:00,33.18,2021-03-15 00:00:00+01:00
1753,2021-03-15 02:00:00+01:00,32.4,2021-03-15 01:00:00+01:00
1754,2021-03-15 03:00:00+01:00,32.24,2021-03-15 02:00:00+01:00
1755,2021-03-15 04:00:00+01:00,32.29,2021-03-15 03:00:00+01:00
1756,2021-03-15 05:00:00+01:00,32.82,2021-03-15 04:00:00+01:00
1757,2021-03-15 06:00:00+01:00,32.95,2021-03-15 05:00:00+01:00
1758,2021-03-15 07:00:00+01:00,32.96,2021-03-15 06:00:00+01:00
1759,2021-03-15 08:00:00+01:00,44.82,2021-03-15 07:00:00+01:00
1760,2021-03-15 09:00:00+01:00,51.93,2021-03-15 08:00:00+01:00
1761,2021-03-15 10:00:00+01:00,40.14,2021-03-15 09:00:00+01:00
1762,2021-03-15 11:00:00+01:00,36.21,2021-03-15 10:00:00+01:00
1763,2021-03-15 12:00:00+01:00,32.61,2021-03-15 11:00:00+01:00
1764,2021-03-15 13:00:00+01:00,31.25,2021-03-15 12:00:00+01:00
1765,2021-03-15 14:00:00+01:00,31.06,2021-03-15 13:00:00+01:00
1766,2021-03-15 15:00:00+01:00,30.98,2021-03-15 14:00:00+01:00
1767,2021-03-15 16:00:00+01:00,30.93,2021-03-15 15:00:00+01:00
1768,2021-03-15 17:00:00+01:00,30.81,2021-03-15 16:00:00+01:00
1769,2021-03-15 18:00:00+01:00,30.64,2021-03-15 17:00:00+01:00
1770,2021-03-15 19:00:00+01:00,30.51,2021-03-15 18:00:00+01:00
1771,2021-03-15 20:00:00+01:00,31.2,2021-03-15 19:00:00+01:00
1772,2021-03-15 21:00:00+01:00,30.7,2021-03-15 20:00:00+01:00
1773,2021-03-15 22:00:00+01:00,30.59,2021-03-15 21:00:00+01:00
1774,2021-03-15 23:00:00+01:00,29.85,2021-03-15 22:00:00+01:00
1775,2021-03-16 00:00:00+01:00,29.15,2021-03-15 23:00:00+01:00
1776,2021-03-16 01:00:00+01:00,32.54,2021-03-16 00:00:00+01:00
1777,2021-03-16 02:00:00+01:00,31.95,2021-03-16 01:00:00+01:00
1778,2021-03-16 03:00:00+01:00,31.56,2021-03-16 02:00:00+01:00
1779,2021-03-16 04:00:00+01:00,31.78,2021-03-16 03:00:00+01:00
1780,2021-03-16 05:00:00+01:00,33.15,2021-03-16 04:00:00+01:00
1781,2021-03-16 06:00:00+01:00,32.09,2021-03-16 05:00:00+01:00
1782,2021-03-16 07:00:00+01:00,29.13,2021-03-16 06:00:00+01:00
1783,2021-03-16 08:00:00+01:00,29.66,2021-03-16 07:00:00+01:00
1784,2021-03-16 09:00:00+01:00,30.0,2021-03-16 08:00:00+01:00
1785,2021-03-16 10:00:00+01:00,30.21,2021-03-16 09:00:00+01:00
1786,2021-03-16 11:00:00+01:00,30.04,2021-03-16 10:00:00+01:00
1787,2021-03-16 12:00:00+01:00,29.94,2021-03-16 11:00:00+01:00
1788,2021-03-16 13:00:00+01:00,29.95,2021-03-16 12:00:00+01:00
1789,2021-03-16 14:00:00+01:00,29.86,2021-03-16 13:00:00+01:00
1790,2021-03-16 15:00:00+01:00,29.94,2021-03-16 14:00:00+01:00
1791,2021-03-16 16:00:00+01:00,30.03,2021-03-16 15:00:00+01:00
1792,2021-03-16 17:00:00+01:00,30.14,2021-03-16 16:00:00+01:00
1793,2021-03-16 18:00:00+01:00,30.17,2021-03-16 17:00:00+01:00
1794,2021-03-16 19:00:00+01:00,29.96,2021-03-16 18:00:00+01:00
1795,2021-03-16 20:00:00+01:00,32.19,2021-03-16 19:00:00+01:00
1796,2021-03-16 21:00:00+01:00,32.4,2021-03-16 20:00:00+01:00
1797,2021-03-16 22:00:00+01:00,33.04,2021-03-16 21:00:00+01:00
1798,2021-03-16 23:00:00+01:00,32.42,2021-03-16 22:00:00+01:00
1799,2021-03-17 00:00:00+01:00,34.07,2021-03-16 23:00:00+01:00
1800,2021-03-17 01:00:00+01:00,32.2,2021-03-17 00:00:00+01:00
1801,2021-03-17 02:00:00+01:00,34.18,2021-03-17 01:00:00+01:00
1802,2021-03-17 03:00:00+01:00,33.98,2021-03-17 02:00:00+01:00
1803,2021-03-17 04:00:00+01:00,34.35,2021-03-17 03:00:00+01:00
1804,2021-03-17 05:00:00+01:00,38.34,2021-03-17 04:00:00+01:00
1805,2021-03-17 06:00:00+01:00,38.64,2021-03-17 05:00:00+01:00
1806,2021-03-17 07:00:00+01:00,38.63,2021-03-17 06:00:00+01:00
1807,2021-03-17 08:00:00+01:00,32.52,2021-03-17 07:00:00+01:00
1808,2021-03-17 09:00:00+01:00,34.69,2021-03-17 08:00:00+01:00
1809,2021-03-17 10:00:00+01:00,35.54,2021-03-17 09:00:00+01:00
1810,2021-03-17 11:00:00+01:00,32.93,2021-03-17 10:00:00+01:00
1811,2021-03-17 12:00:00+01:00,32.2,2021-03-17 11:00:00+01:00
1812,2021-03-17 13:00:00+01:00,32.18,2021-03-17 12:00:00+01:00
1813,2021-03-17 14:00:00+01:00,31.97,2021-03-17 13:00:00+01:00
1814,2021-03-17 15:00:00+01:00,31.84,2021-03-17 14:00:00+01:00
1815,2021-03-17 16:00:00+01:00,31.79,2021-03-17 15:00:00+01:00
1816,2021-03-17 17:00:00+01:00,31.72,2021-03-17 16:00:00+01:00
1817,2021-03-17 18:00:00+01:00,31.57,2021-03-17 17:00:00+01:00
1818,2021-03-17 19:00:00+01:00,31.3,2021-03-17 18:00:00+01:00
1819,2021-03-17 20:00:00+01:00,31.51,2021-03-17 19:00:00+01:00
1820,2021-03-17 21:00:00+01:00,30.99,2021-03-17 20:00:00+01:00
1821,2021-03-17 22:00:00+01:00,29.92,2021-03-17 21:00:00+01:00
1822,2021-03-17 23:00:00+01:00,29.94,2021-03-17 22:00:00+01:00
1823,2021-03-18 00:00:00+01:00,30.41,2021-03-17 23:00:00+01:00
1824,2021-03-18 01:00:00+01:00,30.46,2021-03-18 00:00:00+01:00
1825,2021-03-18 02:00:00+01:00,30.89,2021-03-18 01:00:00+01:00
1826,2021-03-18 03:00:00+01:00,30.58,2021-03-18 02:00:00+01:00
1827,2021-03-18 04:00:00+01:00,30.87,2021-03-18 03:00:00+01:00
1828,2021-03-18 05:00:00+01:00,38.32,2021-03-18 04:00:00+01:00
1829,2021-03-18 06:00:00+01:00,31.28,2021-03-18 05:00:00+01:00
1830,2021-03-18 07:00:00+01:00,31.11,2021-03-18 06:00:00+01:00
1831,2021-03-18 08:00:00+01:00,31.96,2021-03-18 07:00:00+01:00
1832,2021-03-18 09:00:00+01:00,34.11,2021-03-18 08:00:00+01:00
1833,2021-03-18 10:00:00+01:00,35.4,2021-03-18 09:00:00+01:00
1834,2021-03-18 11:00:00+01:00,34.54,2021-03-18 10:00:00+01:00
1835,2021-03-18 12:00:00+01:00,34.54,2021-03-18 11:00:00+01:00
1836,2021-03-18 13:00:00+01:00,36.13,2021-03-18 12:00:00+01:00
1837,2021-03-18 14:00:00+01:00,33.53,2021-03-18 13:00:00+01:00
1838,2021-03-18 15:00:00+01:00,34.12,2021-03-18 14:00:00+01:00
1839,2021-03-18 16:00:00+01:00,33.33,2021-03-18 15:00:00+01:00
1840,2021-03-18 17:00:00+01:00,34.22,2021-03-18 16:00:00+01:00
1841,2021-03-18 18:00:00+01:00,34.31,2021-03-18 17:00:00+01:00
1842,2021-03-18 19:00:00+01:00,31.64,2021-03-18 18:00:00+01:00
1843,2021-03-18 20:00:00+01:00,35.51,2021-03-18 19:00:00+01:00
1844,2021-03-18 21:00:00+01:00,36.55,2021-03-18 20:00:00+01:00
1845,2021-03-18 22:00:00+01:00,32.15,2021-03-18 21:00:00+01:00
1846,2021-03-18 23:00:00+01:00,33.98,2021-03-18 22:00:00+01:00
1847,2021-03-19 00:00:00+01:00,33.56,2021-03-18 23:00:00+01:00
1848,2021-03-19 01:00:00+01:00,32.66,2021-03-19 00:00:00+01:00
1849,2021-03-19 02:00:00+01:00,31.21,2021-03-19 01:00:00+01:00
1850,2021-03-19 03:00:00+01:00,32.19,2021-03-19 02:00:00+01:00
1851,2021-03-19 04:00:00+01:00,36.95,2021-03-19 03:00:00+01:00
1852,2021-03-19 05:00:00+01:00,40.26,2021-03-19 04:00:00+01:00
1853,2021-03-19 06:00:00+01:00,42.85,2021-03-19 05:00:00+01:00
1854,2021-03-19 07:00:00+01:00,43.93,2021-03-19 06:00:00+01:00
1855,2021-03-19 08:00:00+01:00,39.98,2021-03-19 07:00:00+01:00
1856,2021-03-19 09:00:00+01:00,39.77,2021-03-19 08:00:00+01:00
1857,2021-03-19 10:00:00+01:00,39.2,2021-03-19 09:00:00+01:00
1858,2021-03-19 11:00:00+01:00,34.13,2021-03-19 10:00:00+01:00
1859,2021-03-19 12:00:00+01:00,30.95,2021-03-19 11:00:00+01:00
1860,2021-03-19 13:00:00+01:00,30.17,2021-03-19 12:00:00+01:00
1861,2021-03-19 14:00:00+01:00,29.54,2021-03-19 13:00:00+01:00
1862,2021-03-19 15:00:00+01:00,27.83,2021-03-19 14:00:00+01:00
1863,2021-03-19 16:00:00+01:00,26.09,2021-03-19 15:00:00+01:00
1864,2021-03-19 17:00:00+01:00,25.05,2021-03-19 16:00:00+01:00
1865,2021-03-19 18:00:00+01:00,24.68,2021-03-19 17:00:00+01:00
1866,2021-03-19 19:00:00+01:00,24.56,2021-03-19 18:00:00+01:00
1867,2021-03-19 20:00:00+01:00,24.63,2021-03-19 19:00:00+01:00
1868,2021-03-19 21:00:00+01:00,24.46,2021-03-19 20:00:00+01:00
1869,2021-03-19 22:00:00+01:00,24.06,2021-03-19 21:00:00+01:00
1870,2021-03-19 23:00:00+01:00,24.08,2021-03-19 22:00:00+01:00
1871,2021-03-20 00:00:00+01:00,23.99,2021-03-19 23:00:00+01:00
1872,2021-03-20 01:00:00+01:00,22.04,2021-03-20 00:00:00+01:00
1873,2021-03-20 02:00:00+01:00,20.76,2021-03-20 01:00:00+01:00
1874,2021-03-20 03:00:00+01:00,20.05,2021-03-20 02:00:00+01:00
1875,2021-03-20 04:00:00+01:00,20.08,2021-03-20 03:00:00+01:00
1876,2021-03-20 05:00:00+01:00,21.01,2021-03-20 04:00:00+01:00
1877,2021-03-20 06:00:00+01:00,22.94,2021-03-20 05:00:00+01:00
1878,2021-03-20 07:00:00+01:00,22.48,2021-03-20 06:00:00+01:00
1879,2021-03-20 08:00:00+01:00,22.9,2021-03-20 07:00:00+01:00
1880,2021-03-20 09:00:00+01:00,24.06,2021-03-20 08:00:00+01:00
1881,2021-03-20 10:00:00+01:00,24.67,2021-03-20 09:00:00+01:00
1882,2021-03-20 11:00:00+01:00,24.9,2021-03-20 10:00:00+01:00
1883,2021-03-20 12:00:00+01:00,24.63,2021-03-20 11:00:00+01:00
1884,2021-03-20 13:00:00+01:00,23.7,2021-03-20 12:00:00+01:00
1885,2021-03-20 14:00:00+01:00,22.9,2021-03-20 13:00:00+01:00
1886,2021-03-20 15:00:00+01:00,21.79,2021-03-20 14:00:00+01:00
1887,2021-03-20 16:00:00+01:00,21.29,2021-03-20 15:00:00+01:00
1888,2021-03-20 17:00:00+01:00,20.93,2021-03-20 16:00:00+01:00
1889,2021-03-20 18:00:00+01:00,24.07,2021-03-20 17:00:00+01:00
1890,2021-03-20 19:00:00+01:00,24.34,2021-03-20 18:00:00+01:00
1891,2021-03-20 20:00:00+01:00,24.24,2021-03-20 19:00:00+01:00
1892,2021-03-20 21:00:00+01:00,23.68,2021-03-20 20:00:00+01:00
1893,2021-03-20 22:00:00+01:00,21.98,2021-03-20 21:00:00+01:00
1894,2021-03-20 23:00:00+01:00,18.03,2021-03-20 22:00:00+01:00
1895,2021-03-21 00:00:00+01:00,16.35,2021-03-20 23:00:00+01:00
1896,2021-03-21 01:00:00+01:00,17.0,2021-03-21 00:00:00+01:00
1897,2021-03-21 02:00:00+01:00,15.09,2021-03-21 01:00:00+01:00
1898,2021-03-21 03:00:00+01:00,14.26,2021-03-21 02:00:00+01:00
1899,2021-03-21 04:00:00+01:00,15.2,2021-03-21 03:00:00+01:00
1900,2021-03-21 05:00:00+01:00,15.99,2021-03-21 04:00:00+01:00
1901,2021-03-21 06:00:00+01:00,16.3,2021-03-21 05:00:00+01:00
1902,2021-03-21 07:00:00+01:00,13.74,2021-03-21 06:00:00+01:00
1903,2021-03-21 08:00:00+01:00,15.86,2021-03-21 07:00:00+01:00
1904,2021-03-21 09:00:00+01:00,19.69,2021-03-21 08:00:00+01:00
1905,2021-03-21 10:00:00+01:00,19.32,2021-03-21 09:00:00+01:00
1906,2021-03-21 11:00:00+01:00,18.94,2021-03-21 10:00:00+01:00
1907,2021-03-21 12:00:00+01:00,18.42,2021-03-21 11:00:00+01:00
1908,2021-03-21 13:00:00+01:00,16.9,2021-03-21 12:00:00+01:00
1909,2021-03-21 14:00:00+01:00,16.02,2021-03-21 13:00:00+01:00
1910,2021-03-21 15:00:00+01:00,14.84,2021-03-21 14:00:00+01:00
1911,2021-03-21 16:00:00+01:00,15.05,2021-03-21 15:00:00+01:00
1912,2021-03-21 17:00:00+01:00,18.47,2021-03-21 16:00:00+01:00
1913,2021-03-21 18:00:00+01:00,23.96,2021-03-21 17:00:00+01:00
1914,2021-03-21 19:00:00+01:00,24.96,2021-03-21 18:00:00+01:00
1915,2021-03-21 20:00:00+01:00,25.09,2021-03-21 19:00:00+01:00
1916,2021-03-21 21:00:00+01:00,24.29,2021-03-21 20:00:00+01:00
1917,2021-03-21 22:00:00+01:00,24.4,2021-03-21 21:00:00+01:00
1918,2021-03-21 23:00:00+01:00,24.04,2021-03-21 22:00:00+01:00
1919,2021-03-22 00:00:00+01:00,23.51,2021-03-21 23:00:00+01:00
1920,2021-03-22 01:00:00+01:00,22.76,2021-03-22 00:00:00+01:00
1921,2021-03-22 02:00:00+01:00,22.71,2021-03-22 01:00:00+01:00
1922,2021-03-22 03:00:00+01:00,23.39,2021-03-22 02:00:00+01:00
1923,2021-03-22 04:00:00+01:00,23.5,2021-03-22 03:00:00+01:00
1924,2021-03-22 05:00:00+01:00,24.58,2021-03-22 04:00:00+01:00
1925,2021-03-22 06:00:00+01:00,24.78,2021-03-22 05:00:00+01:00
1926,2021-03-22 07:00:00+01:00,24.75,2021-03-22 06:00:00+01:00
1927,2021-03-22 08:00:00+01:00,24.93,2021-03-22 07:00:00+01:00
1928,2021-03-22 09:00:00+01:00,25.14,2021-03-22 08:00:00+01:00
1929,2021-03-22 10:00:00+01:00,25.32,2021-03-22 09:00:00+01:00
1930,2021-03-22 11:00:00+01:00,25.27,2021-03-22 10:00:00+01:00
1931,2021-03-22 12:00:00+01:00,25.12,2021-03-22 11:00:00+01:00
1932,2021-03-22 13:00:00+01:00,24.76,2021-03-22 12:00:00+01:00
1933,2021-03-22 14:00:00+01:00,24.53,2021-03-22 13:00:00+01:00
1934,2021-03-22 15:00:00+01:00,24.47,2021-03-22 14:00:00+01:00
1935,2021-03-22 16:00:00+01:00,24.32,2021-03-22 15:00:00+01:00
1936,2021-03-22 17:00:00+01:00,24.18,2021-03-22 16:00:00+01:00
1937,2021-03-22 18:00:00+01:00,23.98,2021-03-22 17:00:00+01:00
1938,2021-03-22 19:00:00+01:00,23.97,2021-03-22 18:00:00+01:00
1939,2021-03-22 20:00:00+01:00,23.29,2021-03-22 19:00:00+01:00
1940,2021-03-22 21:00:00+01:00,23.02,2021-03-22 20:00:00+01:00
1941,2021-03-22 22:00:00+01:00,22.11,2021-03-22 21:00:00+01:00
1942,2021-03-22 23:00:00+01:00,21.95,2021-03-22 22:00:00+01:00
1943,2021-03-23 00:00:00+01:00,22.24,2021-03-22 23:00:00+01:00
1944,2021-03-23 01:00:00+01:00,22.63,2021-03-23 00:00:00+01:00
1945,2021-03-23 02:00:00+01:00,22.24,2021-03-23 01:00:00+01:00
1946,2021-03-23 03:00:00+01:00,21.51,2021-03-23 02:00:00+01:00
1947,2021-03-23 04:00:00+01:00,22.11,2021-03-23 03:00:00+01:00
1948,2021-03-23 05:00:00+01:00,22.49,2021-03-23 04:00:00+01:00
1949,2021-03-23 06:00:00+01:00,22.76,2021-03-23 05:00:00+01:00
1950,2021-03-23 07:00:00+01:00,22.67,2021-03-23 06:00:00+01:00
1951,2021-03-23 08:00:00+01:00,22.72,2021-03-23 07:00:00+01:00
1952,2021-03-23 09:00:00+01:00,23.0,2021-03-23 08:00:00+01:00
1953,2021-03-23 10:00:00+01:00,23.04,2021-03-23 09:00:00+01:00
1954,2021-03-23 11:00:00+01:00,23.08,2021-03-23 10:00:00+01:00
1955,2021-03-23 12:00:00+01:00,23.0,2021-03-23 11:00:00+01:00
1956,2021-03-23 13:00:00+01:00,23.0,2021-03-23 12:00:00+01:00
1957,2021-03-23 14:00:00+01:00,22.94,2021-03-23 13:00:00+01:00
1958,2021-03-23 15:00:00+01:00,22.9,2021-03-23 14:00:00+01:00
1959,2021-03-23 16:00:00+01:00,22.93,2021-03-23 15:00:00+01:00
1960,2021-03-23 17:00:00+01:00,22.8,2021-03-23 16:00:00+01:00
1961,2021-03-23 18:00:00+01:00,22.76,2021-03-23 17:00:00+01:00
1962,2021-03-23 19:00:00+01:00,23.03,2021-03-23 18:00:00+01:00
1963,2021-03-23 20:00:00+01:00,23.06,2021-03-23 19:00:00+01:00
1964,2021-03-23 21:00:00+01:00,22.72,2021-03-23 20:00:00+01:00
1965,2021-03-23 22:00:00+01:00,22.52,2021-03-23 21:00:00+01:00
1966,2021-03-23 23:00:00+01:00,22.36,2021-03-23 22:00:00+01:00
1967,2021-03-24 00:00:00+01:00,21.79,2021-03-23 23:00:00+01:00
1968,2021-03-24 01:00:00+01:00,19.6,2021-03-24 00:00:00+01:00
1969,2021-03-24 02:00:00+01:00,18.42,2021-03-24 01:00:00+01:00
1970,2021-03-24 03:00:00+01:00,17.42,2021-03-24 02:00:00+01:00
1971,2021-03-24 04:00:00+01:00,18.18,2021-03-24 03:00:00+01:00
1972,2021-03-24 05:00:00+01:00,20.28,2021-03-24 04:00:00+01:00
1973,2021-03-24 06:00:00+01:00,21.87,2021-03-24 05:00:00+01:00
1974,2021-03-24 07:00:00+01:00,23.2,2021-03-24 06:00:00+01:00
1975,2021-03-24 08:00:00+01:00,23.41,2021-03-24 07:00:00+01:00
1976,2021-03-24 09:00:00+01:00,23.55,2021-03-24 08:00:00+01:00
1977,2021-03-24 10:00:00+01:00,23.72,2021-03-24 09:00:00+01:00
1978,2021-03-24 11:00:00+01:00,23.48,2021-03-24 10:00:00+01:00
1979,2021-03-24 12:00:00+01:00,22.89,2021-03-24 11:00:00+01:00
1980,2021-03-24 13:00:00+01:00,22.22,2021-03-24 12:00:00+01:00
1981,2021-03-24 14:00:00+01:00,22.01,2021-03-24 13:00:00+01:00
1982,2021-03-24 15:00:00+01:00,21.52,2021-03-24 14:00:00+01:00
1983,2021-03-24 16:00:00+01:00,21.41,2021-03-24 15:00:00+01:00
1984,2021-03-24 17:00:00+01:00,21.28,2021-03-24 16:00:00+01:00
1985,2021-03-24 18:00:00+01:00,21.44,2021-03-24 17:00:00+01:00
1986,2021-03-24 19:00:00+01:00,22.33,2021-03-24 18:00:00+01:00
1987,2021-03-24 20:00:00+01:00,22.29,2021-03-24 19:00:00+01:00
1988,2021-03-24 21:00:00+01:00,22.45,2021-03-24 20:00:00+01:00
1989,2021-03-24 22:00:00+01:00,21.15,2021-03-24 21:00:00+01:00
1990,2021-03-24 23:00:00+01:00,20.3,2021-03-24 22:00:00+01:00
1991,2021-03-25 00:00:00+01:00,19.08,2021-03-24 23:00:00+01:00
1992,2021-03-25 01:00:00+01:00,16.76,2021-03-25 00:00:00+01:00
1993,2021-03-25 02:00:00+01:00,16.9,2021-03-25 01:00:00+01:00
1994,2021-03-25 03:00:00+01:00,17.66,2021-03-25 02:00:00+01:00
1995,2021-03-25 04:00:00+01:00,19.38,2021-03-25 03:00:00+01:00
1996,2021-03-25 05:00:00+01:00,21.22,2021-03-25 04:00:00+01:00
1997,2021-03-25 06:00:00+01:00,22.52,2021-03-25 05:00:00+01:00
1998,2021-03-25 07:00:00+01:00,23.09,2021-03-25 06:00:00+01:00
1999,2021-03-25 08:00:00+01:00,23.27,2021-03-25 07:00:00+01:00
2000,2021-03-25 09:00:00+01:00,23.81,2021-03-25 08:00:00+01:00
2001,2021-03-25 10:00:00+01:00,24.32,2021-03-25 09:00:00+01:00
2002,2021-03-25 11:00:00+01:00,24.35,2021-03-25 10:00:00+01:00
2003,2021-03-25 12:00:00+01:00,24.43,2021-03-25 11:00:00+01:00
2004,2021-03-25 13:00:00+01:00,24.02,2021-03-25 12:00:00+01:00
2005,2021-03-25 14:00:00+01:00,23.88,2021-03-25 13:00:00+01:00
2006,2021-03-25 15:00:00+01:00,23.79,2021-03-25 14:00:00+01:00
2007,2021-03-25 16:00:00+01:00,23.94,2021-03-25 15:00:00+01:00
2008,2021-03-25 17:00:00+01:00,23.75,2021-03-25 16:00:00+01:00
2009,2021-03-25 18:00:00+01:00,23.64,2021-03-25 17:00:00+01:00
2010,2021-03-25 19:00:00+01:00,23.51,2021-03-25 18:00:00+01:00
2011,2021-03-25 20:00:00+01:00,23.44,2021-03-25 19:00:00+01:00
2012,2021-03-25 21:00:00+01:00,23.49,2021-03-25 20:00:00+01:00
2013,2021-03-25 22:00:00+01:00,23.34,2021-03-25 21:00:00+01:00
2014,2021-03-25 23:00:00+01:00,23.14,2021-03-25 22:00:00+01:00
2015,2021-03-26 00:00:00+01:00,22.7,2021-03-25 23:00:00+01:00
2016,2021-03-26 01:00:00+01:00,22.45,2021-03-26 00:00:00+01:00
2017,2021-03-26 02:00:00+01:00,22.11,2021-03-26 01:00:00+01:00
2018,2021-03-26 03:00:00+01:00,22.06,2021-03-26 02:00:00+01:00
2019,2021-03-26 04:00:00+01:00,22.11,2021-03-26 03:00:00+01:00
2020,2021-03-26 05:00:00+01:00,22.93,2021-03-26 04:00:00+01:00
2021,2021-03-26 06:00:00+01:00,23.35,2021-03-26 05:00:00+01:00
2022,2021-03-26 07:00:00+01:00,23.36,2021-03-26 06:00:00+01:00
2023,2021-03-26 08:00:00+01:00,24.12,2021-03-26 07:00:00+01:00
2024,2021-03-26 09:00:00+01:00,24.42,2021-03-26 08:00:00+01:00
2025,2021-03-26 10:00:00+01:00,24.14,2021-03-26 09:00:00+01:00
2026,2021-03-26 11:00:00+01:00,23.66,2021-03-26 10:00:00+01:00
2027,2021-03-26 12:00:00+01:00,23.3,2021-03-26 11:00:00+01:00
2028,2021-03-26 13:00:00+01:00,23.09,2021-03-26 12:00:00+01:00
2029,2021-03-26 14:00:00+01:00,22.82,2021-03-26 13:00:00+01:00
2030,2021-03-26 15:00:00+01:00,22.59,2021-03-26 14:00:00+01:00
2031,2021-03-26 16:00:00+01:00,22.3,2021-03-26 15:00:00+01:00
2032,2021-03-26 17:00:00+01:00,22.12,2021-03-26 16:00:00+01:00
2033,2021-03-26 18:00:00+01:00,21.98,2021-03-26 17:00:00+01:00
2034,2021-03-26 19:00:00+01:00,22.15,2021-03-26 18:00:00+01:00
2035,2021-03-26 20:00:00+01:00,22.06,2021-03-26 19:00:00+01:00
2036,2021-03-26 21:00:00+01:00,21.8,2021-03-26 20:00:00+01:00
2037,2021-03-26 22:00:00+01:00,20.46,2021-03-26 21:00:00+01:00
2038,2021-03-26 23:00:00+01:00,18.43,2021-03-26 22:00:00+01:00
2039,2021-03-27 00:00:00+01:00,16.69,2021-03-26 23:00:00+01:00
2040,2021-03-27 01:00:00+01:00,17.72,2021-03-27 00:00:00+01:00
2041,2021-03-27 02:00:00+01:00,17.21,2021-03-27 01:00:00+01:00
2042,2021-03-27 03:00:00+01:00,16.87,2021-03-27 02:00:00+01:00
2043,2021-03-27 04:00:00+01:00,17.38,2021-03-27 03:00:00+01:00
2044,2021-03-27 05:00:00+01:00,18.14,2021-03-27 04:00:00+01:00
2045,2021-03-27 06:00:00+01:00,18.63,2021-03-27 05:00:00+01:00
2046,2021-03-27 07:00:00+01:00,19.36,2021-03-27 06:00:00+01:00
2047,2021-03-27 08:00:00+01:00,20.23,2021-03-27 07:00:00+01:00
2048,2021-03-27 09:00:00+01:00,20.16,2021-03-27 08:00:00+01:00
2049,2021-03-27 10:00:00+01:00,19.4,2021-03-27 09:00:00+01:00
2050,2021-03-27 11:00:00+01:00,19.56,2021-03-27 10:00:00+01:00
2051,2021-03-27 12:00:00+01:00,19.56,2021-03-27 11:00:00+01:00
2052,2021-03-27 13:00:00+01:00,19.52,2021-03-27 12:00:00+01:00
2053,2021-03-27 14:00:00+01:00,19.49,2021-03-27 13:00:00+01:00
2054,2021-03-27 15:00:00+01:00,18.69,2021-03-27 14:00:00+01:00
2055,2021-03-27 16:00:00+01:00,18.5,2021-03-27 15:00:00+01:00
2056,2021-03-27 17:00:00+01:00,20.24,2021-03-27 16:00:00+01:00
2057,2021-03-27 18:00:00+01:00,22.63,2021-03-27 17:00:00+01:00
2058,2021-03-27 19:00:00+01:00,22.51,2021-03-27 18:00:00+01:00
2059,2021-03-27 20:00:00+01:00,22.14,2021-03-27 19:00:00+01:00
2060,2021-03-27 21:00:00+01:00,20.98,2021-03-27 20:00:00+01:00
2061,2021-03-27 22:00:00+01:00,20.36,2021-03-27 21:00:00+01:00
2062,2021-03-27 23:00:00+01:00,19.29,2021-03-27 22:00:00+01:00
2063,2021-03-28 00:00:00+01:00,18.26,2021-03-27 23:00:00+01:00
2064,2021-03-28 01:00:00+01:00,18.43,2021-03-28 00:00:00+01:00
2065,2021-03-28 03:00:00+02:00,18.9,2021-03-28 01:00:00+01:00
2066,2021-03-28 03:00:00+02:00,18.9,2021-03-28 03:00:00+02:00
2067,2021-03-28 04:00:00+02:00,18.61,2021-03-28 03:00:00+02:00
2068,2021-03-28 05:00:00+02:00,19.97,2021-03-28 04:00:00+02:00
2069,2021-03-28 06:00:00+02:00,20.28,2021-03-28 05:00:00+02:00
2070,2021-03-28 07:00:00+02:00,20.53,2021-03-28 06:00:00+02:00
2071,2021-03-28 08:00:00+02:00,20.94,2021-03-28 07:00:00+02:00
2072,2021-03-28 09:00:00+02:00,22.15,2021-03-28 08:00:00+02:00
2073,2021-03-28 10:00:00+02:00,22.56,2021-03-28 09:00:00+02:00
2074,2021-03-28 11:00:00+02:00,20.95,2021-03-28 10:00:00+02:00
2075,2021-03-28 12:00:00+02:00,17.29,2021-03-28 11:00:00+02:00
2076,2021-03-28 13:00:00+02:00,18.59,2021-03-28 12:00:00+02:00
2077,2021-03-28 14:00:00+02:00,17.97,2021-03-28 13:00:00+02:00
2078,2021-03-28 15:00:00+02:00,17.12,2021-03-28 14:00:00+02:00
2079,2021-03-28 16:00:00+02:00,16.42,2021-03-28 15:00:00+02:00
2080,2021-03-28 17:00:00+02:00,15.86,2021-03-28 16:00:00+02:00
2081,2021-03-28 18:00:00+02:00,18.25,2021-03-28 17:00:00+02:00
2082,2021-03-28 19:00:00+02:00,22.08,2021-03-28 18:00:00+02:00
2083,2021-03-28 20:00:00+02:00,22.82,2021-03-28 19:00:00+02:00
2084,2021-03-28 21:00:00+02:00,22.32,2021-03-28 20:00:00+02:00
2085,2021-03-28 22:00:00+02:00,22.02,2021-03-28 21:00:00+02:00
2086,2021-03-28 23:00:00+02:00,20.78,2021-03-28 22:00:00+02:00
2087,2021-03-29 00:00:00+02:00,18.8,2021-03-28 23:00:00+02:00
2088,2021-03-29 01:00:00+02:00,18.81,2021-03-29 00:00:00+02:00
2089,2021-03-29 02:00:00+02:00,18.51,2021-03-29 01:00:00+02:00
2090,2021-03-29 03:00:00+02:00,18.93,2021-03-29 02:00:00+02:00
2091,2021-03-29 04:00:00+02:00,19.47,2021-03-29 03:00:00+02:00
2092,2021-03-29 05:00:00+02:00,20.54,2021-03-29 04:00:00+02:00
2093,2021-03-29 06:00:00+02:00,21.96,2021-03-29 05:00:00+02:00
2094,2021-03-29 07:00:00+02:00,23.58,2021-03-29 06:00:00+02:00
2095,2021-03-29 08:00:00+02:00,24.02,2021-03-29 07:00:00+02:00
2096,2021-03-29 09:00:00+02:00,24.19,2021-03-29 08:00:00+02:00
2097,2021-03-29 10:00:00+02:00,24.07,2021-03-29 09:00:00+02:00
2098,2021-03-29 11:00:00+02:00,23.1,2021-03-29 10:00:00+02:00
2099,2021-03-29 12:00:00+02:00,22.95,2021-03-29 11:00:00+02:00
2100,2021-03-29 13:00:00+02:00,22.05,2021-03-29 12:00:00+02:00
2101,2021-03-29 14:00:00+02:00,18.67,2021-03-29 13:00:00+02:00
2102,2021-03-29 15:00:00+02:00,17.33,2021-03-29 14:00:00+02:00
2103,2021-03-29 16:00:00+02:00,18.83,2021-03-29 15:00:00+02:00
2104,2021-03-29 17:00:00+02:00,20.68,2021-03-29 16:00:00+02:00
2105,2021-03-29 18:00:00+02:00,22.32,2021-03-29 17:00:00+02:00
2106,2021-03-29 19:00:00+02:00,22.16,2021-03-29 18:00:00+02:00
2107,2021-03-29 20:00:00+02:00,21.93,2021-03-29 19:00:00+02:00
2108,2021-03-29 21:00:00+02:00,21.38,2021-03-29 20:00:00+02:00
2109,2021-03-29 22:00:00+02:00,19.92,2021-03-29 21:00:00+02:00
2110,2021-03-29 23:00:00+02:00,18.13,2021-03-29 22:00:00+02:00
2111,2021-03-30 00:00:00+02:00,16.11,2021-03-29 23:00:00+02:00
2112,2021-03-30 01:00:00+02:00,13.34,2021-03-30 00:00:00+02:00
2113,2021-03-30 02:00:00+02:00,12.44,2021-03-30 01:00:00+02:00
2114,2021-03-30 03:00:00+02:00,11.47,2021-03-30 02:00:00+02:00
2115,2021-03-30 04:00:00+02:00,11.49,2021-03-30 03:00:00+02:00
2116,2021-03-30 05:00:00+02:00,11.77,2021-03-30 04:00:00+02:00
2117,2021-03-30 06:00:00+02:00,15.69,2021-03-30 05:00:00+02:00
2118,2021-03-30 07:00:00+02:00,19.13,2021-03-30 06:00:00+02:00
2119,2021-03-30 08:00:00+02:00,19.87,2021-03-30 07:00:00+02:00
2120,2021-03-30 09:00:00+02:00,20.2,2021-03-30 08:00:00+02:00
2121,2021-03-30 10:00:00+02:00,20.73,2021-03-30 09:00:00+02:00
2122,2021-03-30 11:00:00+02:00,20.76,2021-03-30 10:00:00+02:00
2123,2021-03-30 12:00:00+02:00,20.48,2021-03-30 11:00:00+02:00
2124,2021-03-30 13:00:00+02:00,20.13,2021-03-30 12:00:00+02:00
2125,2021-03-30 14:00:00+02:00,20.03,2021-03-30 13:00:00+02:00
2126,2021-03-30 15:00:00+02:00,20.19,2021-03-30 14:00:00+02:00
2127,2021-03-30 16:00:00+02:00,20.5,2021-03-30 15:00:00+02:00
2128,2021-03-30 17:00:00+02:00,21.16,2021-03-30 16:00:00+02:00
2129,2021-03-30 18:00:00+02:00,21.42,2021-03-30 17:00:00+02:00
2130,2021-03-30 19:00:00+02:00,21.72,2021-03-30 18:00:00+02:00
2131,2021-03-30 20:00:00+02:00,21.92,2021-03-30 19:00:00+02:00
2132,2021-03-30 21:00:00+02:00,21.94,2021-03-30 20:00:00+02:00
2133,2021-03-30 22:00:00+02:00,20.53,2021-03-30 21:00:00+02:00
2134,2021-03-30 23:00:00+02:00,19.64,2021-03-30 22:00:00+02:00
2135,2021-03-31 00:00:00+02:00,18.38,2021-03-30 23:00:00+02:00
2136,2021-03-31 01:00:00+02:00,17.25,2021-03-31 00:00:00+02:00
2137,2021-03-31 02:00:00+02:00,16.4,2021-03-31 01:00:00+02:00
2138,2021-03-31 03:00:00+02:00,16.14,2021-03-31 02:00:00+02:00
2139,2021-03-31 04:00:00+02:00,16.67,2021-03-31 03:00:00+02:00
2140,2021-03-31 05:00:00+02:00,18.37,2021-03-31 04:00:00+02:00
2141,2021-03-31 06:00:00+02:00,19.77,2021-03-31 05:00:00+02:00
2142,2021-03-31 07:00:00+02:00,20.57,2021-03-31 06:00:00+02:00
2143,2021-03-31 08:00:00+02:00,21.15,2021-03-31 07:00:00+02:00
2144,2021-03-31 09:00:00+02:00,21.21,2021-03-31 08:00:00+02:00
2145,2021-03-31 10:00:00+02:00,21.28,2021-03-31 09:00:00+02:00
2146,2021-03-31 11:00:00+02:00,21.14,2021-03-31 10:00:00+02:00
2147,2021-03-31 12:00:00+02:00,21.02,2021-03-31 11:00:00+02:00
2148,2021-03-31 13:00:00+02:00,20.88,2021-03-31 12:00:00+02:00
2149,2021-03-31 14:00:00+02:00,20.71,2021-03-31 13:00:00+02:00
2150,2021-03-31 15:00:00+02:00,20.55,2021-03-31 14:00:00+02:00
2151,2021-03-31 16:00:00+02:00,20.5,2021-03-31 15:00:00+02:00
2152,2021-03-31 17:00:00+02:00,20.73,2021-03-31 16:00:00+02:00
2153,2021-03-31 18:00:00+02:00,21.08,2021-03-31 17:00:00+02:00
2154,2021-03-31 19:00:00+02:00,21.29,2021-03-31 18:00:00+02:00
2155,2021-03-31 20:00:00+02:00,21.23,2021-03-31 19:00:00+02:00
2156,2021-03-31 21:00:00+02:00,21.08,2021-03-31 20:00:00+02:00
2157,2021-03-31 22:00:00+02:00,20.69,2021-03-31 21:00:00+02:00
2158,2021-03-31 23:00:00+02:00,20.25,2021-03-31 22:00:00+02:00
2159,2021-04-01 00:00:00+02:00,19.11,2021-03-31 23:00:00+02:00
2160,2021-04-01 01:00:00+02:00,18.49,2021-04-01 00:00:00+02:00
2161,2021-04-01 02:00:00+02:00,17.91,2021-04-01 01:00:00+02:00
2162,2021-04-01 03:00:00+02:00,16.8,2021-04-01 02:00:00+02:00
2163,2021-04-01 04:00:00+02:00,16.88,2021-04-01 03:00:00+02:00
2164,2021-04-01 05:00:00+02:00,18.31,2021-04-01 04:00:00+02:00
2165,2021-04-01 06:00:00+02:00,19.03,2021-04-01 05:00:00+02:00
2166,2021-04-01 07:00:00+02:00,17.98,2021-04-01 06:00:00+02:00
2167,2021-04-01 08:00:00+02:00,18.58,2021-04-01 07:00:00+02:00
2168,2021-04-01 09:00:00+02:00,19.46,2021-04-01 08:00:00+02:00
2169,2021-04-01 10:00:00+02:00,20.48,2021-04-01 09:00:00+02:00
2170,2021-04-01 11:00:00+02:00,19.92,2021-04-01 10:00:00+02:00
2171,2021-04-01 12:00:00+02:00,19.22,2021-04-01 11:00:00+02:00
2172,2021-04-01 13:00:00+02:00,18.9,2021-04-01 12:00:00+02:00
2173,2021-04-01 14:00:00+02:00,18.54,2021-04-01 13:00:00+02:00
2174,2021-04-01 15:00:00+02:00,18.28,2021-04-01 14:00:00+02:00
2175,2021-04-01 16:00:00+02:00,18.23,2021-04-01 15:00:00+02:00
2176,2021-04-01 17:00:00+02:00,18.1,2021-04-01 16:00:00+02:00
2177,2021-04-01 18:00:00+02:00,18.97,2021-04-01 17:00:00+02:00
2178,2021-04-01 19:00:00+02:00,19.42,2021-04-01 18:00:00+02:00
2179,2021-04-01 20:00:00+02:00,19.63,2021-04-01 19:00:00+02:00
2180,2021-04-01 21:00:00+02:00,19.73,2021-04-01 20:00:00+02:00
2181,2021-04-01 22:00:00+02:00,18.85,2021-04-01 21:00:00+02:00
2182,2021-04-01 23:00:00+02:00,18.63,2021-04-01 22:00:00+02:00
2183,2021-04-02 00:00:00+02:00,17.58,2021-04-01 23:00:00+02:00
2184,2021-04-02 01:00:00+02:00,17.68,2021-04-02 00:00:00+02:00
2185,2021-04-02 02:00:00+02:00,17.45,2021-04-02 01:00:00+02:00
2186,2021-04-02 03:00:00+02:00,17.06,2021-04-02 02:00:00+02:00
2187,2021-04-02 04:00:00+02:00,17.3,2021-04-02 03:00:00+02:00
2188,2021-04-02 05:00:00+02:00,17.63,2021-04-02 04:00:00+02:00
2189,2021-04-02 06:00:00+02:00,17.93,2021-04-02 05:00:00+02:00
2190,2021-04-02 07:00:00+02:00,18.09,2021-04-02 06:00:00+02:00
2191,2021-04-02 08:00:00+02:00,18.52,2021-04-02 07:00:00+02:00
2192,2021-04-02 09:00:00+02:00,18.83,2021-04-02 08:00:00+02:00
2193,2021-04-02 10:00:00+02:00,18.77,2021-04-02 09:00:00+02:00
2194,2021-04-02 11:00:00+02:00,18.56,2021-04-02 10:00:00+02:00
2195,2021-04-02 12:00:00+02:00,18.53,2021-04-02 11:00:00+02:00
2196,2021-04-02 13:00:00+02:00,18.2,2021-04-02 12:00:00+02:00
2197,2021-04-02 14:00:00+02:00,10.29,2021-04-02 13:00:00+02:00
2198,2021-04-02 15:00:00+02:00,6.05,2021-04-02 14:00:00+02:00
2199,2021-04-02 16:00:00+02:00,7.0,2021-04-02 15:00:00+02:00
2200,2021-04-02 17:00:00+02:00,9.71,2021-04-02 16:00:00+02:00
2201,2021-04-02 18:00:00+02:00,16.75,2021-04-02 17:00:00+02:00
2202,2021-04-02 19:00:00+02:00,18.72,2021-04-02 18:00:00+02:00
2203,2021-04-02 20:00:00+02:00,18.83,2021-04-02 19:00:00+02:00
2204,2021-04-02 21:00:00+02:00,18.97,2021-04-02 20:00:00+02:00
2205,2021-04-02 22:00:00+02:00,18.67,2021-04-02 21:00:00+02:00
2206,2021-04-02 23:00:00+02:00,18.28,2021-04-02 22:00:00+02:00
2207,2021-04-03 00:00:00+02:00,17.68,2021-04-02 23:00:00+02:00
2208,2021-04-03 01:00:00+02:00,17.89,2021-04-03 00:00:00+02:00
2209,2021-04-03 02:00:00+02:00,17.72,2021-04-03 01:00:00+02:00
2210,2021-04-03 03:00:00+02:00,17.24,2021-04-03 02:00:00+02:00
2211,2021-04-03 04:00:00+02:00,17.62,2021-04-03 03:00:00+02:00
2212,2021-04-03 05:00:00+02:00,18.05,2021-04-03 04:00:00+02:00
2213,2021-04-03 06:00:00+02:00,18.12,2021-04-03 05:00:00+02:00
2214,2021-04-03 07:00:00+02:00,18.49,2021-04-03 06:00:00+02:00
2215,2021-04-03 08:00:00+02:00,19.47,2021-04-03 07:00:00+02:00
2216,2021-04-03 09:00:00+02:00,20.13,2021-04-03 08:00:00+02:00
2217,2021-04-03 10:00:00+02:00,20.83,2021-04-03 09:00:00+02:00
2218,2021-04-03 11:00:00+02:00,21.07,2021-04-03 10:00:00+02:00
2219,2021-04-03 12:00:00+02:00,20.78,2021-04-03 11:00:00+02:00
2220,2021-04-03 13:00:00+02:00,20.71,2021-04-03 12:00:00+02:00
2221,2021-04-03 14:00:00+02:00,19.85,2021-04-03 13:00:00+02:00
2222,2021-04-03 15:00:00+02:00,16.89,2021-04-03 14:00:00+02:00
2223,2021-04-03 16:00:00+02:00,13.63,2021-04-03 15:00:00+02:00
2224,2021-04-03 17:00:00+02:00,18.07,2021-04-03 16:00:00+02:00
2225,2021-04-03 18:00:00+02:00,18.7,2021-04-03 17:00:00+02:00
2226,2021-04-03 19:00:00+02:00,18.71,2021-04-03 18:00:00+02:00
2227,2021-04-03 20:00:00+02:00,18.72,2021-04-03 19:00:00+02:00
2228,2021-04-03 21:00:00+02:00,18.6,2021-04-03 20:00:00+02:00
2229,2021-04-03 22:00:00+02:00,18.5,2021-04-03 21:00:00+02:00
2230,2021-04-03 23:00:00+02:00,17.64,2021-04-03 22:00:00+02:00
2231,2021-04-04 00:00:00+02:00,16.12,2021-04-03 23:00:00+02:00
2232,2021-04-04 01:00:00+02:00,14.5,2021-04-04 00:00:00+02:00
2233,2021-04-04 02:00:00+02:00,13.76,2021-04-04 01:00:00+02:00
2234,2021-04-04 03:00:00+02:00,12.54,2021-04-04 02:00:00+02:00
2235,2021-04-04 04:00:00+02:00,11.47,2021-04-04 03:00:00+02:00
2236,2021-04-04 05:00:00+02:00,11.52,2021-04-04 04:00:00+02:00
2237,2021-04-04 06:00:00+02:00,12.04,2021-04-04 05:00:00+02:00
2238,2021-04-04 07:00:00+02:00,11.25,2021-04-04 06:00:00+02:00
2239,2021-04-04 08:00:00+02:00,13.64,2021-04-04 07:00:00+02:00
2240,2021-04-04 09:00:00+02:00,15.8,2021-04-04 08:00:00+02:00
2241,2021-04-04 10:00:00+02:00,17.15,2021-04-04 09:00:00+02:00
2242,2021-04-04 11:00:00+02:00,17.21,2021-04-04 10:00:00+02:00
2243,2021-04-04 12:00:00+02:00,15.47,2021-04-04 11:00:00+02:00
2244,2021-04-04 13:00:00+02:00,13.44,2021-04-04 12:00:00+02:00
2245,2021-04-04 14:00:00+02:00,6.05,2021-04-04 13:00:00+02:00
2246,2021-04-04 15:00:00+02:00,3.68,2021-04-04 14:00:00+02:00
2247,2021-04-04 16:00:00+02:00,1.5,2021-04-04 15:00:00+02:00
2248,2021-04-04 17:00:00+02:00,1.51,2021-04-04 16:00:00+02:00
2249,2021-04-04 18:00:00+02:00,7.05,2021-04-04 17:00:00+02:00
2250,2021-04-04 19:00:00+02:00,12.02,2021-04-04 18:00:00+02:00
2251,2021-04-04 20:00:00+02:00,13.14,2021-04-04 19:00:00+02:00
2252,2021-04-04 21:00:00+02:00,11.73,2021-04-04 20:00:00+02:00
2253,2021-04-04 22:00:00+02:00,10.59,2021-04-04 21:00:00+02:00
2254,2021-04-04 23:00:00+02:00,7.58,2021-04-04 22:00:00+02:00
2255,2021-04-05 00:00:00+02:00,7.79,2021-04-04 23:00:00+02:00
2256,2021-04-05 01:00:00+02:00,7.56,2021-04-05 00:00:00+02:00
2257,2021-04-05 02:00:00+02:00,7.53,2021-04-05 01:00:00+02:00
2258,2021-04-05 03:00:00+02:00,7.56,2021-04-05 02:00:00+02:00
2259,2021-04-05 04:00:00+02:00,7.58,2021-04-05 03:00:00+02:00
2260,2021-04-05 05:00:00+02:00,7.58,2021-04-05 04:00:00+02:00
2261,2021-04-05 06:00:00+02:00,8.32,2021-04-05 05:00:00+02:00
2262,2021-04-05 07:00:00+02:00,8.23,2021-04-05 06:00:00+02:00
2263,2021-04-05 08:00:00+02:00,8.8,2021-04-05 07:00:00+02:00
2264,2021-04-05 09:00:00+02:00,8.84,2021-04-05 08:00:00+02:00
2265,2021-04-05 10:00:00+02:00,9.2,2021-04-05 09:00:00+02:00
2266,2021-04-05 11:00:00+02:00,9.72,2021-04-05 10:00:00+02:00
2267,2021-04-05 12:00:00+02:00,10.12,2021-04-05 11:00:00+02:00
2268,2021-04-05 13:00:00+02:00,9.26,2021-04-05 12:00:00+02:00
2269,2021-04-05 14:00:00+02:00,8.8,2021-04-05 13:00:00+02:00
2270,2021-04-05 15:00:00+02:00,5.08,2021-04-05 14:00:00+02:00
2271,2021-04-05 16:00:00+02:00,4.12,2021-04-05 15:00:00+02:00
2272,2021-04-05 17:00:00+02:00,4.47,2021-04-05 16:00:00+02:00
2273,2021-04-05 18:00:00+02:00,5.68,2021-04-05 17:00:00+02:00
2274,2021-04-05 19:00:00+02:00,9.49,2021-04-05 18:00:00+02:00
2275,2021-04-05 20:00:00+02:00,18.77,2021-04-05 19:00:00+02:00
2276,2021-04-05 21:00:00+02:00,20.0,2021-04-05 20:00:00+02:00
2277,2021-04-05 22:00:00+02:00,19.6,2021-04-05 21:00:00+02:00
2278,2021-04-05 23:00:00+02:00,18.14,2021-04-05 22:00:00+02:00
2279,2021-04-06 00:00:00+02:00,10.53,2021-04-05 23:00:00+02:00
2280,2021-04-06 01:00:00+02:00,14.79,2021-04-06 00:00:00+02:00
2281,2021-04-06 02:00:00+02:00,13.98,2021-04-06 01:00:00+02:00
2282,2021-04-06 03:00:00+02:00,12.44,2021-04-06 02:00:00+02:00
2283,2021-04-06 04:00:00+02:00,14.28,2021-04-06 03:00:00+02:00
2284,2021-04-06 05:00:00+02:00,15.73,2021-04-06 04:00:00+02:00
2285,2021-04-06 06:00:00+02:00,19.8,2021-04-06 05:00:00+02:00
2286,2021-04-06 07:00:00+02:00,20.76,2021-04-06 06:00:00+02:00
2287,2021-04-06 08:00:00+02:00,20.82,2021-04-06 07:00:00+02:00
2288,2021-04-06 09:00:00+02:00,21.81,2021-04-06 08:00:00+02:00
2289,2021-04-06 10:00:00+02:00,22.13,2021-04-06 09:00:00+02:00
2290,2021-04-06 11:00:00+02:00,21.72,2021-04-06 10:00:00+02:00
2291,2021-04-06 12:00:00+02:00,21.29,2021-04-06 11:00:00+02:00
2292,2021-04-06 13:00:00+02:00,21.01,2021-04-06 12:00:00+02:00
2293,2021-04-06 14:00:00+02:00,19.11,2021-04-06 13:00:00+02:00
2294,2021-04-06 15:00:00+02:00,18.11,2021-04-06 14:00:00+02:00
2295,2021-04-06 16:00:00+02:00,17.72,2021-04-06 15:00:00+02:00
2296,2021-04-06 17:00:00+02:00,20.38,2021-04-06 16:00:00+02:00
2297,2021-04-06 18:00:00+02:00,20.85,2021-04-06 17:00:00+02:00
2298,2021-04-06 19:00:00+02:00,20.64,2021-04-06 18:00:00+02:00
2299,2021-04-06 20:00:00+02:00,20.41,2021-04-06 19:00:00+02:00
2300,2021-04-06 21:00:00+02:00,20.13,2021-04-06 20:00:00+02:00
2301,2021-04-06 22:00:00+02:00,19.59,2021-04-06 21:00:00+02:00
2302,2021-04-06 23:00:00+02:00,19.08,2021-04-06 22:00:00+02:00
2303,2021-04-07 00:00:00+02:00,18.96,2021-04-06 23:00:00+02:00
2304,2021-04-07 01:00:00+02:00,17.65,2021-04-07 00:00:00+02:00
2305,2021-04-07 02:00:00+02:00,17.09,2021-04-07 01:00:00+02:00
2306,2021-04-07 03:00:00+02:00,17.01,2021-04-07 02:00:00+02:00
2307,2021-04-07 04:00:00+02:00,17.14,2021-04-07 03:00:00+02:00
2308,2021-04-07 05:00:00+02:00,17.47,2021-04-07 04:00:00+02:00
2309,2021-04-07 06:00:00+02:00,18.14,2021-04-07 05:00:00+02:00
2310,2021-04-07 07:00:00+02:00,18.33,2021-04-07 06:00:00+02:00
2311,2021-04-07 08:00:00+02:00,19.11,2021-04-07 07:00:00+02:00
2312,2021-04-07 09:00:00+02:00,19.93,2021-04-07 08:00:00+02:00
2313,2021-04-07 10:00:00+02:00,20.21,2021-04-07 09:00:00+02:00
2314,2021-04-07 11:00:00+02:00,20.48,2021-04-07 10:00:00+02:00
2315,2021-04-07 12:00:00+02:00,20.73,2021-04-07 11:00:00+02:00
2316,2021-04-07 13:00:00+02:00,20.91,2021-04-07 12:00:00+02:00
2317,2021-04-07 14:00:00+02:00,21.1,2021-04-07 13:00:00+02:00
2318,2021-04-07 15:00:00+02:00,21.1,2021-04-07 14:00:00+02:00
2319,2021-04-07 16:00:00+02:00,21.03,2021-04-07 15:00:00+02:00
2320,2021-04-07 17:00:00+02:00,20.88,2021-04-07 16:00:00+02:00
2321,2021-04-07 18:00:00+02:00,21.04,2021-04-07 17:00:00+02:00
2322,2021-04-07 19:00:00+02:00,21.2,2021-04-07 18:00:00+02:00
2323,2021-04-07 20:00:00+02:00,21.72,2021-04-07 19:00:00+02:00
2324,2021-04-07 21:00:00+02:00,21.64,2021-04-07 20:00:00+02:00
2325,2021-04-07 22:00:00+02:00,21.12,2021-04-07 21:00:00+02:00
2326,2021-04-07 23:00:00+02:00,20.94,2021-04-07 22:00:00+02:00
2327,2021-04-08 00:00:00+02:00,20.74,2021-04-07 23:00:00+02:00
2328,2021-04-08 01:00:00+02:00,22.65,2021-04-08 00:00:00+02:00
2329,2021-04-08 02:00:00+02:00,23.02,2021-04-08 01:00:00+02:00
2330,2021-04-08 03:00:00+02:00,23.01,2021-04-08 02:00:00+02:00
2331,2021-04-08 04:00:00+02:00,23.04,2021-04-08 03:00:00+02:00
2332,2021-04-08 05:00:00+02:00,23.42,2021-04-08 04:00:00+02:00
2333,2021-04-08 06:00:00+02:00,23.07,2021-04-08 05:00:00+02:00
2334,2021-04-08 07:00:00+02:00,24.46,2021-04-08 06:00:00+02:00
2335,2021-04-08 08:00:00+02:00,29.49,2021-04-08 07:00:00+02:00
2336,2021-04-08 09:00:00+02:00,57.54,2021-04-08 08:00:00+02:00
2337,2021-04-08 10:00:00+02:00,56.61,2021-04-08 09:00:00+02:00
2338,2021-04-08 11:00:00+02:00,50.25,2021-04-08 10:00:00+02:00
2339,2021-04-08 12:00:00+02:00,36.26,2021-04-08 11:00:00+02:00
2340,2021-04-08 13:00:00+02:00,32.42,2021-04-08 12:00:00+02:00
2341,2021-04-08 14:00:00+02:00,30.15,2021-04-08 13:00:00+02:00
2342,2021-04-08 15:00:00+02:00,29.37,2021-04-08 14:00:00+02:00
2343,2021-04-08 16:00:00+02:00,28.52,2021-04-08 15:00:00+02:00
2344,2021-04-08 17:00:00+02:00,26.4,2021-04-08 16:00:00+02:00
2345,2021-04-08 18:00:00+02:00,26.3,2021-04-08 17:00:00+02:00
2346,2021-04-08 19:00:00+02:00,25.42,2021-04-08 18:00:00+02:00
2347,2021-04-08 20:00:00+02:00,24.58,2021-04-08 19:00:00+02:00
2348,2021-04-08 21:00:00+02:00,23.6,2021-04-08 20:00:00+02:00
2349,2021-04-08 22:00:00+02:00,21.9,2021-04-08 21:00:00+02:00
2350,2021-04-08 23:00:00+02:00,20.62,2021-04-08 22:00:00+02:00
2351,2021-04-09 00:00:00+02:00,18.4,2021-04-08 23:00:00+02:00
2352,2021-04-09 01:00:00+02:00,18.08,2021-04-09 00:00:00+02:00
2353,2021-04-09 02:00:00+02:00,18.19,2021-04-09 01:00:00+02:00
2354,2021-04-09 03:00:00+02:00,18.63,2021-04-09 02:00:00+02:00
2355,2021-04-09 04:00:00+02:00,19.6,2021-04-09 03:00:00+02:00
2356,2021-04-09 05:00:00+02:00,20.03,2021-04-09 04:00:00+02:00
2357,2021-04-09 06:00:00+02:00,20.31,2021-04-09 05:00:00+02:00
2358,2021-04-09 07:00:00+02:00,20.09,2021-04-09 06:00:00+02:00
2359,2021-04-09 08:00:00+02:00,23.17,2021-04-09 07:00:00+02:00
2360,2021-04-09 09:00:00+02:00,23.45,2021-04-09 08:00:00+02:00
2361,2021-04-09 10:00:00+02:00,23.37,2021-04-09 09:00:00+02:00
2362,2021-04-09 11:00:00+02:00,22.71,2021-04-09 10:00:00+02:00
2363,2021-04-09 12:00:00+02:00,20.36,2021-04-09 11:00:00+02:00
2364,2021-04-09 13:00:00+02:00,19.47,2021-04-09 12:00:00+02:00
2365,2021-04-09 14:00:00+02:00,18.66,2021-04-09 13:00:00+02:00
2366,2021-04-09 15:00:00+02:00,18.09,2021-04-09 14:00:00+02:00
2367,2021-04-09 16:00:00+02:00,18.11,2021-04-09 15:00:00+02:00
2368,2021-04-09 17:00:00+02:00,17.72,2021-04-09 16:00:00+02:00
2369,2021-04-09 18:00:00+02:00,18.56,2021-04-09 17:00:00+02:00
2370,2021-04-09 19:00:00+02:00,20.16,2021-04-09 18:00:00+02:00
2371,2021-04-09 20:00:00+02:00,21.11,2021-04-09 19:00:00+02:00
2372,2021-04-09 21:00:00+02:00,20.82,2021-04-09 20:00:00+02:00
2373,2021-04-09 22:00:00+02:00,20.49,2021-04-09 21:00:00+02:00
2374,2021-04-09 23:00:00+02:00,18.53,2021-04-09 22:00:00+02:00
2375,2021-04-10 00:00:00+02:00,17.95,2021-04-09 23:00:00+02:00
2376,2021-04-10 01:00:00+02:00,19.82,2021-04-10 00:00:00+02:00
2377,2021-04-10 02:00:00+02:00,19.33,2021-04-10 01:00:00+02:00
2378,2021-04-10 03:00:00+02:00,18.96,2021-04-10 02:00:00+02:00
2379,2021-04-10 04:00:00+02:00,18.68,2021-04-10 03:00:00+02:00
2380,2021-04-10 05:00:00+02:00,19.4,2021-04-10 04:00:00+02:00
2381,2021-04-10 06:00:00+02:00,18.63,2021-04-10 05:00:00+02:00
2382,2021-04-10 07:00:00+02:00,19.04,2021-04-10 06:00:00+02:00
2383,2021-04-10 08:00:00+02:00,19.58,2021-04-10 07:00:00+02:00
2384,2021-04-10 09:00:00+02:00,20.92,2021-04-10 08:00:00+02:00
2385,2021-04-10 10:00:00+02:00,21.24,2021-04-10 09:00:00+02:00
2386,2021-04-10 11:00:00+02:00,21.55,2021-04-10 10:00:00+02:00
2387,2021-04-10 12:00:00+02:00,21.27,2021-04-10 11:00:00+02:00
2388,2021-04-10 13:00:00+02:00,21.06,2021-04-10 12:00:00+02:00
2389,2021-04-10 14:00:00+02:00,20.77,2021-04-10 13:00:00+02:00
2390,2021-04-10 15:00:00+02:00,19.36,2021-04-10 14:00:00+02:00
2391,2021-04-10 16:00:00+02:00,19.13,2021-04-10 15:00:00+02:00
2392,2021-04-10 17:00:00+02:00,20.26,2021-04-10 16:00:00+02:00
2393,2021-04-10 18:00:00+02:00,21.19,2021-04-10 17:00:00+02:00
2394,2021-04-10 19:00:00+02:00,22.18,2021-04-10 18:00:00+02:00
2395,2021-04-10 20:00:00+02:00,21.7,2021-04-10 19:00:00+02:00
2396,2021-04-10 21:00:00+02:00,21.2,2021-04-10 20:00:00+02:00
2397,2021-04-10 22:00:00+02:00,21.14,2021-04-10 21:00:00+02:00
2398,2021-04-10 23:00:00+02:00,20.61,2021-04-10 22:00:00+02:00
2399,2021-04-11 00:00:00+02:00,19.16,2021-04-10 23:00:00+02:00
2400,2021-04-11 01:00:00+02:00,22.21,2021-04-11 00:00:00+02:00
2401,2021-04-11 02:00:00+02:00,22.26,2021-04-11 01:00:00+02:00
2402,2021-04-11 03:00:00+02:00,22.19,2021-04-11 02:00:00+02:00
2403,2021-04-11 04:00:00+02:00,22.26,2021-04-11 03:00:00+02:00
2404,2021-04-11 05:00:00+02:00,22.31,2021-04-11 04:00:00+02:00
2405,2021-04-11 06:00:00+02:00,21.67,2021-04-11 05:00:00+02:00
2406,2021-04-11 07:00:00+02:00,21.47,2021-04-11 06:00:00+02:00
2407,2021-04-11 08:00:00+02:00,21.5,2021-04-11 07:00:00+02:00
2408,2021-04-11 09:00:00+02:00,21.68,2021-04-11 08:00:00+02:00
2409,2021-04-11 10:00:00+02:00,22.28,2021-04-11 09:00:00+02:00
2410,2021-04-11 11:00:00+02:00,22.71,2021-04-11 10:00:00+02:00
2411,2021-04-11 12:00:00+02:00,22.79,2021-04-11 11:00:00+02:00
2412,2021-04-11 13:00:00+02:00,22.72,2021-04-11 12:00:00+02:00
2413,2021-04-11 14:00:00+02:00,22.32,2021-04-11 13:00:00+02:00
2414,2021-04-11 15:00:00+02:00,22.02,2021-04-11 14:00:00+02:00
2415,2021-04-11 16:00:00+02:00,22.84,2021-04-11 15:00:00+02:00
2416,2021-04-11 17:00:00+02:00,23.33,2021-04-11 16:00:00+02:00
2417,2021-04-11 18:00:00+02:00,25.18,2021-04-11 17:00:00+02:00
2418,2021-04-11 19:00:00+02:00,25.49,2021-04-11 18:00:00+02:00
2419,2021-04-11 20:00:00+02:00,26.12,2021-04-11 19:00:00+02:00
2420,2021-04-11 21:00:00+02:00,26.12,2021-04-11 20:00:00+02:00
2421,2021-04-11 22:00:00+02:00,25.97,2021-04-11 21:00:00+02:00
2422,2021-04-11 23:00:00+02:00,25.5,2021-04-11 22:00:00+02:00
2423,2021-04-12 00:00:00+02:00,22.85,2021-04-11 23:00:00+02:00
2424,2021-04-12 01:00:00+02:00,21.05,2021-04-12 00:00:00+02:00
2425,2021-04-12 02:00:00+02:00,20.92,2021-04-12 01:00:00+02:00
2426,2021-04-12 03:00:00+02:00,20.77,2021-04-12 02:00:00+02:00
2427,2021-04-12 04:00:00+02:00,20.84,2021-04-12 03:00:00+02:00
2428,2021-04-12 05:00:00+02:00,20.99,2021-04-12 04:00:00+02:00
2429,2021-04-12 06:00:00+02:00,23.48,2021-04-12 05:00:00+02:00
2430,2021-04-12 07:00:00+02:00,27.24,2021-04-12 06:00:00+02:00
2431,2021-04-12 08:00:00+02:00,27.49,2021-04-12 07:00:00+02:00
2432,2021-04-12 09:00:00+02:00,28.34,2021-04-12 08:00:00+02:00
2433,2021-04-12 10:00:00+02:00,25.18,2021-04-12 09:00:00+02:00
2434,2021-04-12 11:00:00+02:00,25.2,2021-04-12 10:00:00+02:00
2435,2021-04-12 12:00:00+02:00,24.84,2021-04-12 11:00:00+02:00
2436,2021-04-12 13:00:00+02:00,24.7,2021-04-12 12:00:00+02:00
2437,2021-04-12 14:00:00+02:00,23.75,2021-04-12 13:00:00+02:00
2438,2021-04-12 15:00:00+02:00,23.43,2021-04-12 14:00:00+02:00
2439,2021-04-12 16:00:00+02:00,23.41,2021-04-12 15:00:00+02:00
2440,2021-04-12 17:00:00+02:00,23.24,2021-04-12 16:00:00+02:00
2441,2021-04-12 18:00:00+02:00,23.08,2021-04-12 17:00:00+02:00
2442,2021-04-12 19:00:00+02:00,22.12,2021-04-12 18:00:00+02:00
2443,2021-04-12 20:00:00+02:00,22.24,2021-04-12 19:00:00+02:00
2444,2021-04-12 21:00:00+02:00,22.53,2021-04-12 20:00:00+02:00
2445,2021-04-12 22:00:00+02:00,22.37,2021-04-12 21:00:00+02:00
2446,2021-04-12 23:00:00+02:00,21.98,2021-04-12 22:00:00+02:00
2447,2021-04-13 00:00:00+02:00,21.58,2021-04-12 23:00:00+02:00
2448,2021-04-13 01:00:00+02:00,22.04,2021-04-13 00:00:00+02:00
2449,2021-04-13 02:00:00+02:00,21.94,2021-04-13 01:00:00+02:00
2450,2021-04-13 03:00:00+02:00,21.9,2021-04-13 02:00:00+02:00
2451,2021-04-13 04:00:00+02:00,22.16,2021-04-13 03:00:00+02:00
2452,2021-04-13 05:00:00+02:00,22.53,2021-04-13 04:00:00+02:00
2453,2021-04-13 06:00:00+02:00,23.18,2021-04-13 05:00:00+02:00
2454,2021-04-13 07:00:00+02:00,22.47,2021-04-13 06:00:00+02:00
2455,2021-04-13 08:00:00+02:00,23.22,2021-04-13 07:00:00+02:00
2456,2021-04-13 09:00:00+02:00,24.24,2021-04-13 08:00:00+02:00
2457,2021-04-13 10:00:00+02:00,24.8,2021-04-13 09:00:00+02:00
2458,2021-04-13 11:00:00+02:00,25.26,2021-04-13 10:00:00+02:00
2459,2021-04-13 12:00:00+02:00,26.48,2021-04-13 11:00:00+02:00
2460,2021-04-13 13:00:00+02:00,29.17,2021-04-13 12:00:00+02:00
2461,2021-04-13 14:00:00+02:00,28.56,2021-04-13 13:00:00+02:00
2462,2021-04-13 15:00:00+02:00,27.19,2021-04-13 14:00:00+02:00
2463,2021-04-13 16:00:00+02:00,24.92,2021-04-13 15:00:00+02:00
2464,2021-04-13 17:00:00+02:00,24.52,2021-04-13 16:00:00+02:00
2465,2021-04-13 18:00:00+02:00,24.22,2021-04-13 17:00:00+02:00
2466,2021-04-13 19:00:00+02:00,24.28,2021-04-13 18:00:00+02:00
2467,2021-04-13 20:00:00+02:00,24.24,2021-04-13 19:00:00+02:00
2468,2021-04-13 21:00:00+02:00,24.77,2021-04-13 20:00:00+02:00
2469,2021-04-13 22:00:00+02:00,23.98,2021-04-13 21:00:00+02:00
2470,2021-04-13 23:00:00+02:00,23.37,2021-04-13 22:00:00+02:00
2471,2021-04-14 00:00:00+02:00,22.33,2021-04-13 23:00:00+02:00
2472,2021-04-14 01:00:00+02:00,24.82,2021-04-14 00:00:00+02:00
2473,2021-04-14 02:00:00+02:00,23.96,2021-04-14 01:00:00+02:00
2474,2021-04-14 03:00:00+02:00,23.34,2021-04-14 02:00:00+02:00
2475,2021-04-14 04:00:00+02:00,23.3,2021-04-14 03:00:00+02:00
2476,2021-04-14 05:00:00+02:00,22.91,2021-04-14 04:00:00+02:00
2477,2021-04-14 06:00:00+02:00,22.76,2021-04-14 05:00:00+02:00
2478,2021-04-14 07:00:00+02:00,22.23,2021-04-14 06:00:00+02:00
2479,2021-04-14 08:00:00+02:00,24.33,2021-04-14 07:00:00+02:00
2480,2021-04-14 09:00:00+02:00,25.45,2021-04-14 08:00:00+02:00
2481,2021-04-14 10:00:00+02:00,25.77,2021-04-14 09:00:00+02:00
2482,2021-04-14 11:00:00+02:00,25.59,2021-04-14 10:00:00+02:00
2483,2021-04-14 12:00:00+02:00,24.84,2021-04-14 11:00:00+02:00
2484,2021-04-14 13:00:00+02:00,24.32,2021-04-14 12:00:00+02:00
2485,2021-04-14 14:00:00+02:00,24.29,2021-04-14 13:00:00+02:00
2486,2021-04-14 15:00:00+02:00,23.93,2021-04-14 14:00:00+02:00
2487,2021-04-14 16:00:00+02:00,23.86,2021-04-14 15:00:00+02:00
2488,2021-04-14 17:00:00+02:00,23.71,2021-04-14 16:00:00+02:00
2489,2021-04-14 18:00:00+02:00,24.3,2021-04-14 17:00:00+02:00
2490,2021-04-14 19:00:00+02:00,24.94,2021-04-14 18:00:00+02:00
2491,2021-04-14 20:00:00+02:00,25.96,2021-04-14 19:00:00+02:00
2492,2021-04-14 21:00:00+02:00,26.02,2021-04-14 20:00:00+02:00
2493,2021-04-14 22:00:00+02:00,25.29,2021-04-14 21:00:00+02:00
2494,2021-04-14 23:00:00+02:00,24.07,2021-04-14 22:00:00+02:00
2495,2021-04-15 00:00:00+02:00,23.06,2021-04-14 23:00:00+02:00
2496,2021-04-15 01:00:00+02:00,25.78,2021-04-15 00:00:00+02:00
2497,2021-04-15 02:00:00+02:00,25.74,2021-04-15 01:00:00+02:00
2498,2021-04-15 03:00:00+02:00,25.57,2021-04-15 02:00:00+02:00
2499,2021-04-15 04:00:00+02:00,25.49,2021-04-15 03:00:00+02:00
2500,2021-04-15 05:00:00+02:00,25.41,2021-04-15 04:00:00+02:00
2501,2021-04-15 06:00:00+02:00,25.22,2021-04-15 05:00:00+02:00
2502,2021-04-15 07:00:00+02:00,25.63,2021-04-15 06:00:00+02:00
2503,2021-04-15 08:00:00+02:00,26.4,2021-04-15 07:00:00+02:00
2504,2021-04-15 09:00:00+02:00,28.1,2021-04-15 08:00:00+02:00
2505,2021-04-15 10:00:00+02:00,29.25,2021-04-15 09:00:00+02:00
2506,2021-04-15 11:00:00+02:00,29.8,2021-04-15 10:00:00+02:00
2507,2021-04-15 12:00:00+02:00,29.83,2021-04-15 11:00:00+02:00
2508,2021-04-15 13:00:00+02:00,29.21,2021-04-15 12:00:00+02:00
2509,2021-04-15 14:00:00+02:00,27.99,2021-04-15 13:00:00+02:00
2510,2021-04-15 15:00:00+02:00,27.81,2021-04-15 14:00:00+02:00
2511,2021-04-15 16:00:00+02:00,28.35,2021-04-15 15:00:00+02:00
2512,2021-04-15 17:00:00+02:00,28.63,2021-04-15 16:00:00+02:00
2513,2021-04-15 18:00:00+02:00,29.93,2021-04-15 17:00:00+02:00
2514,2021-04-15 19:00:00+02:00,30.4,2021-04-15 18:00:00+02:00
2515,2021-04-15 20:00:00+02:00,29.86,2021-04-15 19:00:00+02:00
2516,2021-04-15 21:00:00+02:00,28.78,2021-04-15 20:00:00+02:00
2517,2021-04-15 22:00:00+02:00,26.82,2021-04-15 21:00:00+02:00
2518,2021-04-15 23:00:00+02:00,26.46,2021-04-15 22:00:00+02:00
2519,2021-04-16 00:00:00+02:00,25.61,2021-04-15 23:00:00+02:00
2520,2021-04-16 01:00:00+02:00,27.06,2021-04-16 00:00:00+02:00
2521,2021-04-16 02:00:00+02:00,26.52,2021-04-16 01:00:00+02:00
2522,2021-04-16 03:00:00+02:00,26.14,2021-04-16 02:00:00+02:00
2523,2021-04-16 04:00:00+02:00,26.68,2021-04-16 03:00:00+02:00
2524,2021-04-16 05:00:00+02:00,27.24,2021-04-16 04:00:00+02:00
2525,2021-04-16 06:00:00+02:00,30.14,2021-04-16 05:00:00+02:00
2526,2021-04-16 07:00:00+02:00,31.17,2021-04-16 06:00:00+02:00
2527,2021-04-16 08:00:00+02:00,31.68,2021-04-16 07:00:00+02:00
2528,2021-04-16 09:00:00+02:00,33.81,2021-04-16 08:00:00+02:00
2529,2021-04-16 10:00:00+02:00,33.57,2021-04-16 09:00:00+02:00
2530,2021-04-16 11:00:00+02:00,32.58,2021-04-16 10:00:00+02:00
2531,2021-04-16 12:00:00+02:00,31.69,2021-04-16 11:00:00+02:00
2532,2021-04-16 13:00:00+02:00,31.08,2021-04-16 12:00:00+02:00
2533,2021-04-16 14:00:00+02:00,30.87,2021-04-16 13:00:00+02:00
2534,2021-04-16 15:00:00+02:00,31.15,2021-04-16 14:00:00+02:00
2535,2021-04-16 16:00:00+02:00,31.09,2021-04-16 15:00:00+02:00
2536,2021-04-16 17:00:00+02:00,30.64,2021-04-16 16:00:00+02:00
2537,2021-04-16 18:00:00+02:00,31.07,2021-04-16 17:00:00+02:00
2538,2021-04-16 19:00:00+02:00,31.47,2021-04-16 18:00:00+02:00
2539,2021-04-16 20:00:00+02:00,31.66,2021-04-16 19:00:00+02:00
2540,2021-04-16 21:00:00+02:00,32.03,2021-04-16 20:00:00+02:00
2541,2021-04-16 22:00:00+02:00,27.8,2021-04-16 21:00:00+02:00
2542,2021-04-16 23:00:00+02:00,27.11,2021-04-16 22:00:00+02:00
2543,2021-04-17 00:00:00+02:00,26.99,2021-04-16 23:00:00+02:00
2544,2021-04-17 01:00:00+02:00,28.36,2021-04-17 00:00:00+02:00
2545,2021-04-17 02:00:00+02:00,27.05,2021-04-17 01:00:00+02:00
2546,2021-04-17 03:00:00+02:00,25.97,2021-04-17 02:00:00+02:00
2547,2021-04-17 04:00:00+02:00,26.41,2021-04-17 03:00:00+02:00
2548,2021-04-17 05:00:00+02:00,26.97,2021-04-17 04:00:00+02:00
2549,2021-04-17 06:00:00+02:00,26.78,2021-04-17 05:00:00+02:00
2550,2021-04-17 07:00:00+02:00,25.46,2021-04-17 06:00:00+02:00
2551,2021-04-17 08:00:00+02:00,26.92,2021-04-17 07:00:00+02:00
2552,2021-04-17 09:00:00+02:00,26.58,2021-04-17 08:00:00+02:00
2553,2021-04-17 10:00:00+02:00,27.15,2021-04-17 09:00:00+02:00
2554,2021-04-17 11:00:00+02:00,27.48,2021-04-17 10:00:00+02:00
2555,2021-04-17 12:00:00+02:00,26.37,2021-04-17 11:00:00+02:00
2556,2021-04-17 13:00:00+02:00,25.14,2021-04-17 12:00:00+02:00
2557,2021-04-17 14:00:00+02:00,24.95,2021-04-17 13:00:00+02:00
2558,2021-04-17 15:00:00+02:00,24.78,2021-04-17 14:00:00+02:00
2559,2021-04-17 16:00:00+02:00,24.83,2021-04-17 15:00:00+02:00
2560,2021-04-17 17:00:00+02:00,25.09,2021-04-17 16:00:00+02:00
2561,2021-04-17 18:00:00+02:00,26.23,2021-04-17 17:00:00+02:00
2562,2021-04-17 19:00:00+02:00,27.32,2021-04-17 18:00:00+02:00
2563,2021-04-17 20:00:00+02:00,27.68,2021-04-17 19:00:00+02:00
2564,2021-04-17 21:00:00+02:00,27.26,2021-04-17 20:00:00+02:00
2565,2021-04-17 22:00:00+02:00,27.08,2021-04-17 21:00:00+02:00
2566,2021-04-17 23:00:00+02:00,26.88,2021-04-17 22:00:00+02:00
2567,2021-04-18 00:00:00+02:00,25.28,2021-04-17 23:00:00+02:00
2568,2021-04-18 01:00:00+02:00,24.84,2021-04-18 00:00:00+02:00
2569,2021-04-18 02:00:00+02:00,24.44,2021-04-18 01:00:00+02:00
2570,2021-04-18 03:00:00+02:00,24.13,2021-04-18 02:00:00+02:00
2571,2021-04-18 04:00:00+02:00,24.21,2021-04-18 03:00:00+02:00
2572,2021-04-18 05:00:00+02:00,24.33,2021-04-18 04:00:00+02:00
2573,2021-04-18 06:00:00+02:00,24.45,2021-04-18 05:00:00+02:00
2574,2021-04-18 07:00:00+02:00,24.52,2021-04-18 06:00:00+02:00
2575,2021-04-18 08:00:00+02:00,24.71,2021-04-18 07:00:00+02:00
2576,2021-04-18 09:00:00+02:00,24.96,2021-04-18 08:00:00+02:00
2577,2021-04-18 10:00:00+02:00,25.84,2021-04-18 09:00:00+02:00
2578,2021-04-18 11:00:00+02:00,25.97,2021-04-18 10:00:00+02:00
2579,2021-04-18 12:00:00+02:00,25.0,2021-04-18 11:00:00+02:00
2580,2021-04-18 13:00:00+02:00,24.95,2021-04-18 12:00:00+02:00
2581,2021-04-18 14:00:00+02:00,24.72,2021-04-18 13:00:00+02:00
2582,2021-04-18 15:00:00+02:00,24.61,2021-04-18 14:00:00+02:00
2583,2021-04-18 16:00:00+02:00,24.49,2021-04-18 15:00:00+02:00
2584,2021-04-18 17:00:00+02:00,24.84,2021-04-18 16:00:00+02:00
2585,2021-04-18 18:00:00+02:00,25.78,2021-04-18 17:00:00+02:00
2586,2021-04-18 19:00:00+02:00,26.96,2021-04-18 18:00:00+02:00
2587,2021-04-18 20:00:00+02:00,26.51,2021-04-18 19:00:00+02:00
2588,2021-04-18 21:00:00+02:00,26.12,2021-04-18 20:00:00+02:00
2589,2021-04-18 22:00:00+02:00,25.6,2021-04-18 21:00:00+02:00
2590,2021-04-18 23:00:00+02:00,24.84,2021-04-18 22:00:00+02:00
2591,2021-04-19 00:00:00+02:00,23.77,2021-04-18 23:00:00+02:00
2592,2021-04-19 01:00:00+02:00,21.88,2021-04-19 00:00:00+02:00
2593,2021-04-19 02:00:00+02:00,22.08,2021-04-19 01:00:00+02:00
2594,2021-04-19 03:00:00+02:00,21.99,2021-04-19 02:00:00+02:00
2595,2021-04-19 04:00:00+02:00,22.52,2021-04-19 03:00:00+02:00
2596,2021-04-19 05:00:00+02:00,23.35,2021-04-19 04:00:00+02:00
2597,2021-04-19 06:00:00+02:00,27.01,2021-04-19 05:00:00+02:00
2598,2021-04-19 07:00:00+02:00,33.34,2021-04-19 06:00:00+02:00
2599,2021-04-19 08:00:00+02:00,49.99,2021-04-19 07:00:00+02:00
2600,2021-04-19 09:00:00+02:00,53.82,2021-04-19 08:00:00+02:00
2601,2021-04-19 10:00:00+02:00,51.09,2021-04-19 09:00:00+02:00
2602,2021-04-19 11:00:00+02:00,51.14,2021-04-19 10:00:00+02:00
2603,2021-04-19 12:00:00+02:00,47.93,2021-04-19 11:00:00+02:00
2604,2021-04-19 13:00:00+02:00,46.99,2021-04-19 12:00:00+02:00
2605,2021-04-19 14:00:00+02:00,40.03,2021-04-19 13:00:00+02:00
2606,2021-04-19 15:00:00+02:00,35.0,2021-04-19 14:00:00+02:00
2607,2021-04-19 16:00:00+02:00,33.8,2021-04-19 15:00:00+02:00
2608,2021-04-19 17:00:00+02:00,32.52,2021-04-19 16:00:00+02:00
2609,2021-04-19 18:00:00+02:00,30.88,2021-04-19 17:00:00+02:00
2610,2021-04-19 19:00:00+02:00,29.06,2021-04-19 18:00:00+02:00
2611,2021-04-19 20:00:00+02:00,26.99,2021-04-19 19:00:00+02:00
2612,2021-04-19 21:00:00+02:00,26.48,2021-04-19 20:00:00+02:00
2613,2021-04-19 22:00:00+02:00,25.58,2021-04-19 21:00:00+02:00
2614,2021-04-19 23:00:00+02:00,24.43,2021-04-19 22:00:00+02:00
2615,2021-04-20 00:00:00+02:00,22.87,2021-04-19 23:00:00+02:00
2616,2021-04-20 01:00:00+02:00,23.63,2021-04-20 00:00:00+02:00
2617,2021-04-20 02:00:00+02:00,23.46,2021-04-20 01:00:00+02:00
2618,2021-04-20 03:00:00+02:00,23.38,2021-04-20 02:00:00+02:00
2619,2021-04-20 04:00:00+02:00,23.76,2021-04-20 03:00:00+02:00
2620,2021-04-20 05:00:00+02:00,24.37,2021-04-20 04:00:00+02:00
2621,2021-04-20 06:00:00+02:00,24.72,2021-04-20 05:00:00+02:00
2622,2021-04-20 07:00:00+02:00,26.47,2021-04-20 06:00:00+02:00
2623,2021-04-20 08:00:00+02:00,28.8,2021-04-20 07:00:00+02:00
2624,2021-04-20 09:00:00+02:00,32.35,2021-04-20 08:00:00+02:00
2625,2021-04-20 10:00:00+02:00,33.45,2021-04-20 09:00:00+02:00
2626,2021-04-20 11:00:00+02:00,32.05,2021-04-20 10:00:00+02:00
2627,2021-04-20 12:00:00+02:00,29.51,2021-04-20 11:00:00+02:00
2628,2021-04-20 13:00:00+02:00,28.03,2021-04-20 12:00:00+02:00
2629,2021-04-20 14:00:00+02:00,26.15,2021-04-20 13:00:00+02:00
2630,2021-04-20 15:00:00+02:00,25.04,2021-04-20 14:00:00+02:00
2631,2021-04-20 16:00:00+02:00,24.72,2021-04-20 15:00:00+02:00
2632,2021-04-20 17:00:00+02:00,24.21,2021-04-20 16:00:00+02:00
2633,2021-04-20 18:00:00+02:00,24.31,2021-04-20 17:00:00+02:00
2634,2021-04-20 19:00:00+02:00,24.84,2021-04-20 18:00:00+02:00
2635,2021-04-20 20:00:00+02:00,24.61,2021-04-20 19:00:00+02:00
2636,2021-04-20 21:00:00+02:00,24.49,2021-04-20 20:00:00+02:00
2637,2021-04-20 22:00:00+02:00,23.05,2021-04-20 21:00:00+02:00
2638,2021-04-20 23:00:00+02:00,22.39,2021-04-20 22:00:00+02:00
2639,2021-04-21 00:00:00+02:00,22.12,2021-04-20 23:00:00+02:00
2640,2021-04-21 01:00:00+02:00,22.01,2021-04-21 00:00:00+02:00
2641,2021-04-21 02:00:00+02:00,21.97,2021-04-21 01:00:00+02:00
2642,2021-04-21 03:00:00+02:00,22.04,2021-04-21 02:00:00+02:00
2643,2021-04-21 04:00:00+02:00,22.16,2021-04-21 03:00:00+02:00
2644,2021-04-21 05:00:00+02:00,23.11,2021-04-21 04:00:00+02:00
2645,2021-04-21 06:00:00+02:00,24.84,2021-04-21 05:00:00+02:00
2646,2021-04-21 07:00:00+02:00,27.01,2021-04-21 06:00:00+02:00
2647,2021-04-21 08:00:00+02:00,29.3,2021-04-21 07:00:00+02:00
2648,2021-04-21 09:00:00+02:00,34.11,2021-04-21 08:00:00+02:00
2649,2021-04-21 10:00:00+02:00,32.7,2021-04-21 09:00:00+02:00
2650,2021-04-21 11:00:00+02:00,29.68,2021-04-21 10:00:00+02:00
2651,2021-04-21 12:00:00+02:00,28.94,2021-04-21 11:00:00+02:00
2652,2021-04-21 13:00:00+02:00,27.99,2021-04-21 12:00:00+02:00
2653,2021-04-21 14:00:00+02:00,27.3,2021-04-21 13:00:00+02:00
2654,2021-04-21 15:00:00+02:00,26.52,2021-04-21 14:00:00+02:00
2655,2021-04-21 16:00:00+02:00,25.97,2021-04-21 15:00:00+02:00
2656,2021-04-21 17:00:00+02:00,24.91,2021-04-21 16:00:00+02:00
2657,2021-04-21 18:00:00+02:00,24.67,2021-04-21 17:00:00+02:00
2658,2021-04-21 19:00:00+02:00,25.03,2021-04-21 18:00:00+02:00
2659,2021-04-21 20:00:00+02:00,25.19,2021-04-21 19:00:00+02:00
2660,2021-04-21 21:00:00+02:00,25.41,2021-04-21 20:00:00+02:00
2661,2021-04-21 22:00:00+02:00,24.39,2021-04-21 21:00:00+02:00
2662,2021-04-21 23:00:00+02:00,23.52,2021-04-21 22:00:00+02:00
2663,2021-04-22 00:00:00+02:00,23.72,2021-04-21 23:00:00+02:00
2664,2021-04-22 01:00:00+02:00,21.97,2021-04-22 00:00:00+02:00
2665,2021-04-22 02:00:00+02:00,21.8,2021-04-22 01:00:00+02:00
2666,2021-04-22 03:00:00+02:00,21.67,2021-04-22 02:00:00+02:00
2667,2021-04-22 04:00:00+02:00,21.51,2021-04-22 03:00:00+02:00
2668,2021-04-22 05:00:00+02:00,21.54,2021-04-22 04:00:00+02:00
2669,2021-04-22 06:00:00+02:00,21.22,2021-04-22 05:00:00+02:00
2670,2021-04-22 07:00:00+02:00,21.93,2021-04-22 06:00:00+02:00
2671,2021-04-22 08:00:00+02:00,22.2,2021-04-22 07:00:00+02:00
2672,2021-04-22 09:00:00+02:00,22.64,2021-04-22 08:00:00+02:00
2673,2021-04-22 10:00:00+02:00,22.65,2021-04-22 09:00:00+02:00
2674,2021-04-22 11:00:00+02:00,22.62,2021-04-22 10:00:00+02:00
2675,2021-04-22 12:00:00+02:00,22.52,2021-04-22 11:00:00+02:00
2676,2021-04-22 13:00:00+02:00,22.15,2021-04-22 12:00:00+02:00
2677,2021-04-22 14:00:00+02:00,22.11,2021-04-22 13:00:00+02:00
2678,2021-04-22 15:00:00+02:00,21.82,2021-04-22 14:00:00+02:00
2679,2021-04-22 16:00:00+02:00,21.62,2021-04-22 15:00:00+02:00
2680,2021-04-22 17:00:00+02:00,21.64,2021-04-22 16:00:00+02:00
2681,2021-04-22 18:00:00+02:00,24.1,2021-04-22 17:00:00+02:00
2682,2021-04-22 19:00:00+02:00,23.0,2021-04-22 18:00:00+02:00
2683,2021-04-22 20:00:00+02:00,23.26,2021-04-22 19:00:00+02:00
2684,2021-04-22 21:00:00+02:00,23.15,2021-04-22 20:00:00+02:00
2685,2021-04-22 22:00:00+02:00,22.7,2021-04-22 21:00:00+02:00
2686,2021-04-22 23:00:00+02:00,22.6,2021-04-22 22:00:00+02:00
2687,2021-04-23 00:00:00+02:00,22.18,2021-04-22 23:00:00+02:00
2688,2021-04-23 01:00:00+02:00,22.01,2021-04-23 00:00:00+02:00
2689,2021-04-23 02:00:00+02:00,22.1,2021-04-23 01:00:00+02:00
2690,2021-04-23 03:00:00+02:00,22.37,2021-04-23 02:00:00+02:00
2691,2021-04-23 04:00:00+02:00,22.78,2021-04-23 03:00:00+02:00
2692,2021-04-23 05:00:00+02:00,23.03,2021-04-23 04:00:00+02:00
2693,2021-04-23 06:00:00+02:00,24.9,2021-04-23 05:00:00+02:00
2694,2021-04-23 07:00:00+02:00,27.36,2021-04-23 06:00:00+02:00
2695,2021-04-23 08:00:00+02:00,28.69,2021-04-23 07:00:00+02:00
2696,2021-04-23 09:00:00+02:00,29.46,2021-04-23 08:00:00+02:00
2697,2021-04-23 10:00:00+02:00,29.11,2021-04-23 09:00:00+02:00
2698,2021-04-23 11:00:00+02:00,28.05,2021-04-23 10:00:00+02:00
2699,2021-04-23 12:00:00+02:00,27.68,2021-04-23 11:00:00+02:00
2700,2021-04-23 13:00:00+02:00,27.19,2021-04-23 12:00:00+02:00
2701,2021-04-23 14:00:00+02:00,25.88,2021-04-23 13:00:00+02:00
2702,2021-04-23 15:00:00+02:00,23.43,2021-04-23 14:00:00+02:00
2703,2021-04-23 16:00:00+02:00,22.57,2021-04-23 15:00:00+02:00
2704,2021-04-23 17:00:00+02:00,22.47,2021-04-23 16:00:00+02:00
2705,2021-04-23 18:00:00+02:00,22.85,2021-04-23 17:00:00+02:00
2706,2021-04-23 19:00:00+02:00,22.56,2021-04-23 18:00:00+02:00
2707,2021-04-23 20:00:00+02:00,23.2,2021-04-23 19:00:00+02:00
2708,2021-04-23 21:00:00+02:00,23.27,2021-04-23 20:00:00+02:00
2709,2021-04-23 22:00:00+02:00,23.52,2021-04-23 21:00:00+02:00
2710,2021-04-23 23:00:00+02:00,23.32,2021-04-23 22:00:00+02:00
2711,2021-04-24 00:00:00+02:00,22.99,2021-04-23 23:00:00+02:00
2712,2021-04-24 01:00:00+02:00,23.95,2021-04-24 00:00:00+02:00
2713,2021-04-24 02:00:00+02:00,23.56,2021-04-24 01:00:00+02:00
2714,2021-04-24 03:00:00+02:00,23.43,2021-04-24 02:00:00+02:00
2715,2021-04-24 04:00:00+02:00,23.36,2021-04-24 03:00:00+02:00
2716,2021-04-24 05:00:00+02:00,23.18,2021-04-24 04:00:00+02:00
2717,2021-04-24 06:00:00+02:00,23.43,2021-04-24 05:00:00+02:00
2718,2021-04-24 07:00:00+02:00,23.92,2021-04-24 06:00:00+02:00
2719,2021-04-24 08:00:00+02:00,24.44,2021-04-24 07:00:00+02:00
2720,2021-04-24 09:00:00+02:00,25.2,2021-04-24 08:00:00+02:00
2721,2021-04-24 10:00:00+02:00,25.62,2021-04-24 09:00:00+02:00
2722,2021-04-24 11:00:00+02:00,25.66,2021-04-24 10:00:00+02:00
2723,2021-04-24 12:00:00+02:00,25.21,2021-04-24 11:00:00+02:00
2724,2021-04-24 13:00:00+02:00,25.02,2021-04-24 12:00:00+02:00
2725,2021-04-24 14:00:00+02:00,23.27,2021-04-24 13:00:00+02:00
2726,2021-04-24 15:00:00+02:00,22.97,2021-04-24 14:00:00+02:00
2727,2021-04-24 16:00:00+02:00,22.3,2021-04-24 15:00:00+02:00
2728,2021-04-24 17:00:00+02:00,22.7,2021-04-24 16:00:00+02:00
2729,2021-04-24 18:00:00+02:00,22.85,2021-04-24 17:00:00+02:00
2730,2021-04-24 19:00:00+02:00,24.18,2021-04-24 18:00:00+02:00
2731,2021-04-24 20:00:00+02:00,24.54,2021-04-24 19:00:00+02:00
2732,2021-04-24 21:00:00+02:00,25.13,2021-04-24 20:00:00+02:00
2733,2021-04-24 22:00:00+02:00,25.17,2021-04-24 21:00:00+02:00
2734,2021-04-24 23:00:00+02:00,25.2,2021-04-24 22:00:00+02:00
2735,2021-04-25 00:00:00+02:00,25.19,2021-04-24 23:00:00+02:00
2736,2021-04-25 01:00:00+02:00,26.73,2021-04-25 00:00:00+02:00
2737,2021-04-25 02:00:00+02:00,26.78,2021-04-25 01:00:00+02:00
2738,2021-04-25 03:00:00+02:00,27.07,2021-04-25 02:00:00+02:00
2739,2021-04-25 04:00:00+02:00,27.17,2021-04-25 03:00:00+02:00
2740,2021-04-25 05:00:00+02:00,27.29,2021-04-25 04:00:00+02:00
2741,2021-04-25 06:00:00+02:00,27.24,2021-04-25 05:00:00+02:00
2742,2021-04-25 07:00:00+02:00,27.28,2021-04-25 06:00:00+02:00
2743,2021-04-25 08:00:00+02:00,27.41,2021-04-25 07:00:00+02:00
2744,2021-04-25 09:00:00+02:00,27.47,2021-04-25 08:00:00+02:00
2745,2021-04-25 10:00:00+02:00,27.51,2021-04-25 09:00:00+02:00
2746,2021-04-25 11:00:00+02:00,27.43,2021-04-25 10:00:00+02:00
2747,2021-04-25 12:00:00+02:00,27.13,2021-04-25 11:00:00+02:00
2748,2021-04-25 13:00:00+02:00,26.51,2021-04-25 12:00:00+02:00
2749,2021-04-25 14:00:00+02:00,26.47,2021-04-25 13:00:00+02:00
2750,2021-04-25 15:00:00+02:00,26.47,2021-04-25 14:00:00+02:00
2751,2021-04-25 16:00:00+02:00,26.47,2021-04-25 15:00:00+02:00
2752,2021-04-25 17:00:00+02:00,26.49,2021-04-25 16:00:00+02:00
2753,2021-04-25 18:00:00+02:00,26.51,2021-04-25 17:00:00+02:00
2754,2021-04-25 19:00:00+02:00,27.04,2021-04-25 18:00:00+02:00
2755,2021-04-25 20:00:00+02:00,27.4,2021-04-25 19:00:00+02:00
2756,2021-04-25 21:00:00+02:00,27.57,2021-04-25 20:00:00+02:00
2757,2021-04-25 22:00:00+02:00,27.97,2021-04-25 21:00:00+02:00
2758,2021-04-25 23:00:00+02:00,28.04,2021-04-25 22:00:00+02:00
2759,2021-04-26 00:00:00+02:00,27.88,2021-04-25 23:00:00+02:00
2760,2021-04-26 01:00:00+02:00,38.14,2021-04-26 00:00:00+02:00
2761,2021-04-26 02:00:00+02:00,37.17,2021-04-26 01:00:00+02:00
2762,2021-04-26 03:00:00+02:00,38.29,2021-04-26 02:00:00+02:00
2763,2021-04-26 04:00:00+02:00,39.43,2021-04-26 03:00:00+02:00
2764,2021-04-26 05:00:00+02:00,47.12,2021-04-26 04:00:00+02:00
2765,2021-04-26 06:00:00+02:00,49.62,2021-04-26 05:00:00+02:00
2766,2021-04-26 07:00:00+02:00,54.07,2021-04-26 06:00:00+02:00
2767,2021-04-26 08:00:00+02:00,79.51,2021-04-26 07:00:00+02:00
2768,2021-04-26 09:00:00+02:00,81.51,2021-04-26 08:00:00+02:00
2769,2021-04-26 10:00:00+02:00,72.09,2021-04-26 09:00:00+02:00
2770,2021-04-26 11:00:00+02:00,52.1,2021-04-26 10:00:00+02:00
2771,2021-04-26 12:00:00+02:00,51.18,2021-04-26 11:00:00+02:00
2772,2021-04-26 13:00:00+02:00,50.23,2021-04-26 12:00:00+02:00
2773,2021-04-26 14:00:00+02:00,49.1,2021-04-26 13:00:00+02:00
2774,2021-04-26 15:00:00+02:00,48.45,2021-04-26 14:00:00+02:00
2775,2021-04-26 16:00:00+02:00,49.25,2021-04-26 15:00:00+02:00
2776,2021-04-26 17:00:00+02:00,49.62,2021-04-26 16:00:00+02:00
2777,2021-04-26 18:00:00+02:00,52.61,2021-04-26 17:00:00+02:00
2778,2021-04-26 19:00:00+02:00,61.66,2021-04-26 18:00:00+02:00
2779,2021-04-26 20:00:00+02:00,76.76,2021-04-26 19:00:00+02:00
2780,2021-04-26 21:00:00+02:00,78.61,2021-04-26 20:00:00+02:00
2781,2021-04-26 22:00:00+02:00,67.94,2021-04-26 21:00:00+02:00
2782,2021-04-26 23:00:00+02:00,60.0,2021-04-26 22:00:00+02:00
2783,2021-04-27 00:00:00+02:00,45.75,2021-04-26 23:00:00+02:00
2784,2021-04-27 01:00:00+02:00,51.13,2021-04-27 00:00:00+02:00
2785,2021-04-27 02:00:00+02:00,47.93,2021-04-27 01:00:00+02:00
2786,2021-04-27 03:00:00+02:00,47.87,2021-04-27 02:00:00+02:00
2787,2021-04-27 04:00:00+02:00,47.37,2021-04-27 03:00:00+02:00
2788,2021-04-27 05:00:00+02:00,49.12,2021-04-27 04:00:00+02:00
2789,2021-04-27 06:00:00+02:00,51.72,2021-04-27 05:00:00+02:00
2790,2021-04-27 07:00:00+02:00,59.25,2021-04-27 06:00:00+02:00
2791,2021-04-27 08:00:00+02:00,80.71,2021-04-27 07:00:00+02:00
2792,2021-04-27 09:00:00+02:00,81.96,2021-04-27 08:00:00+02:00
2793,2021-04-27 10:00:00+02:00,62.01,2021-04-27 09:00:00+02:00
2794,2021-04-27 11:00:00+02:00,51.15,2021-04-27 10:00:00+02:00
2795,2021-04-27 12:00:00+02:00,50.19,2021-04-27 11:00:00+02:00
2796,2021-04-27 13:00:00+02:00,48.61,2021-04-27 12:00:00+02:00
2797,2021-04-27 14:00:00+02:00,46.61,2021-04-27 13:00:00+02:00
2798,2021-04-27 15:00:00+02:00,45.98,2021-04-27 14:00:00+02:00
2799,2021-04-27 16:00:00+02:00,47.42,2021-04-27 15:00:00+02:00
2800,2021-04-27 17:00:00+02:00,49.27,2021-04-27 16:00:00+02:00
2801,2021-04-27 18:00:00+02:00,52.17,2021-04-27 17:00:00+02:00
2802,2021-04-27 19:00:00+02:00,59.1,2021-04-27 18:00:00+02:00
2803,2021-04-27 20:00:00+02:00,58.58,2021-04-27 19:00:00+02:00
2804,2021-04-27 21:00:00+02:00,56.49,2021-04-27 20:00:00+02:00
2805,2021-04-27 22:00:00+02:00,57.96,2021-04-27 21:00:00+02:00
2806,2021-04-27 23:00:00+02:00,52.41,2021-04-27 22:00:00+02:00
2807,2021-04-28 00:00:00+02:00,48.31,2021-04-27 23:00:00+02:00
2808,2021-04-28 01:00:00+02:00,47.17,2021-04-28 00:00:00+02:00
2809,2021-04-28 02:00:00+02:00,46.5,2021-04-28 01:00:00+02:00
2810,2021-04-28 03:00:00+02:00,47.09,2021-04-28 02:00:00+02:00
2811,2021-04-28 04:00:00+02:00,47.94,2021-04-28 03:00:00+02:00
2812,2021-04-28 05:00:00+02:00,49.01,2021-04-28 04:00:00+02:00
2813,2021-04-28 06:00:00+02:00,52.28,2021-04-28 05:00:00+02:00
2814,2021-04-28 07:00:00+02:00,69.58,2021-04-28 06:00:00+02:00
2815,2021-04-28 08:00:00+02:00,81.68,2021-04-28 07:00:00+02:00
2816,2021-04-28 09:00:00+02:00,85.78,2021-04-28 08:00:00+02:00
2817,2021-04-28 10:00:00+02:00,70.16,2021-04-28 09:00:00+02:00
2818,2021-04-28 11:00:00+02:00,54.6,2021-04-28 10:00:00+02:00
2819,2021-04-28 12:00:00+02:00,51.61,2021-04-28 11:00:00+02:00
2820,2021-04-28 13:00:00+02:00,49.67,2021-04-28 12:00:00+02:00
2821,2021-04-28 14:00:00+02:00,49.57,2021-04-28 13:00:00+02:00
2822,2021-04-28 15:00:00+02:00,50.96,2021-04-28 14:00:00+02:00
2823,2021-04-28 16:00:00+02:00,54.43,2021-04-28 15:00:00+02:00
2824,2021-04-28 17:00:00+02:00,56.09,2021-04-28 16:00:00+02:00
2825,2021-04-28 18:00:00+02:00,63.76,2021-04-28 17:00:00+02:00
2826,2021-04-28 19:00:00+02:00,65.36,2021-04-28 18:00:00+02:00
2827,2021-04-28 20:00:00+02:00,73.86,2021-04-28 19:00:00+02:00
2828,2021-04-28 21:00:00+02:00,63.46,2021-04-28 20:00:00+02:00
2829,2021-04-28 22:00:00+02:00,60.81,2021-04-28 21:00:00+02:00
2830,2021-04-28 23:00:00+02:00,55.1,2021-04-28 22:00:00+02:00
2831,2021-04-29 00:00:00+02:00,49.11,2021-04-28 23:00:00+02:00
2832,2021-04-29 01:00:00+02:00,48.21,2021-04-29 00:00:00+02:00
2833,2021-04-29 02:00:00+02:00,47.58,2021-04-29 01:00:00+02:00
2834,2021-04-29 03:00:00+02:00,46.71,2021-04-29 02:00:00+02:00
2835,2021-04-29 04:00:00+02:00,47.57,2021-04-29 03:00:00+02:00
2836,2021-04-29 05:00:00+02:00,48.36,2021-04-29 04:00:00+02:00
2837,2021-04-29 06:00:00+02:00,49.15,2021-04-29 05:00:00+02:00
2838,2021-04-29 07:00:00+02:00,55.9,2021-04-29 06:00:00+02:00
2839,2021-04-29 08:00:00+02:00,77.86,2021-04-29 07:00:00+02:00
2840,2021-04-29 09:00:00+02:00,82.9,2021-04-29 08:00:00+02:00
2841,2021-04-29 10:00:00+02:00,69.89,2021-04-29 09:00:00+02:00
2842,2021-04-29 11:00:00+02:00,61.54,2021-04-29 10:00:00+02:00
2843,2021-04-29 12:00:00+02:00,57.0,2021-04-29 11:00:00+02:00
2844,2021-04-29 13:00:00+02:00,53.76,2021-04-29 12:00:00+02:00
2845,2021-04-29 14:00:00+02:00,48.8,2021-04-29 13:00:00+02:00
2846,2021-04-29 15:00:00+02:00,46.62,2021-04-29 14:00:00+02:00
2847,2021-04-29 16:00:00+02:00,45.33,2021-04-29 15:00:00+02:00
2848,2021-04-29 17:00:00+02:00,46.66,2021-04-29 16:00:00+02:00
2849,2021-04-29 18:00:00+02:00,48.19,2021-04-29 17:00:00+02:00
2850,2021-04-29 19:00:00+02:00,50.61,2021-04-29 18:00:00+02:00
2851,2021-04-29 20:00:00+02:00,50.76,2021-04-29 19:00:00+02:00
2852,2021-04-29 21:00:00+02:00,49.29,2021-04-29 20:00:00+02:00
2853,2021-04-29 22:00:00+02:00,49.25,2021-04-29 21:00:00+02:00
2854,2021-04-29 23:00:00+02:00,46.5,2021-04-29 22:00:00+02:00
2855,2021-04-30 00:00:00+02:00,37.16,2021-04-29 23:00:00+02:00
2856,2021-04-30 01:00:00+02:00,34.95,2021-04-30 00:00:00+02:00
2857,2021-04-30 02:00:00+02:00,34.82,2021-04-30 01:00:00+02:00
2858,2021-04-30 03:00:00+02:00,34.39,2021-04-30 02:00:00+02:00
2859,2021-04-30 04:00:00+02:00,34.9,2021-04-30 03:00:00+02:00
2860,2021-04-30 05:00:00+02:00,35.86,2021-04-30 04:00:00+02:00
2861,2021-04-30 06:00:00+02:00,41.61,2021-04-30 05:00:00+02:00
2862,2021-04-30 07:00:00+02:00,44.57,2021-04-30 06:00:00+02:00
2863,2021-04-30 08:00:00+02:00,45.22,2021-04-30 07:00:00+02:00
2864,2021-04-30 09:00:00+02:00,45.26,2021-04-30 08:00:00+02:00
2865,2021-04-30 10:00:00+02:00,45.2,2021-04-30 09:00:00+02:00
2866,2021-04-30 11:00:00+02:00,45.31,2021-04-30 10:00:00+02:00
2867,2021-04-30 12:00:00+02:00,45.07,2021-04-30 11:00:00+02:00
2868,2021-04-30 13:00:00+02:00,44.96,2021-04-30 12:00:00+02:00
2869,2021-04-30 14:00:00+02:00,44.88,2021-04-30 13:00:00+02:00
2870,2021-04-30 15:00:00+02:00,44.58,2021-04-30 14:00:00+02:00
2871,2021-04-30 16:00:00+02:00,44.23,2021-04-30 15:00:00+02:00
2872,2021-04-30 17:00:00+02:00,43.91,2021-04-30 16:00:00+02:00
2873,2021-04-30 18:00:00+02:00,44.0,2021-04-30 17:00:00+02:00
2874,2021-04-30 19:00:00+02:00,44.28,2021-04-30 18:00:00+02:00
2875,2021-04-30 20:00:00+02:00,44.76,2021-04-30 19:00:00+02:00
2876,2021-04-30 21:00:00+02:00,45.05,2021-04-30 20:00:00+02:00
2877,2021-04-30 22:00:00+02:00,44.54,2021-04-30 21:00:00+02:00
2878,2021-04-30 23:00:00+02:00,43.84,2021-04-30 22:00:00+02:00
2879,2021-05-01 00:00:00+02:00,37.11,2021-04-30 23:00:00+02:00
2880,2021-05-01 01:00:00+02:00,43.54,2021-05-01 00:00:00+02:00
2881,2021-05-01 02:00:00+02:00,42.99,2021-05-01 01:00:00+02:00
2882,2021-05-01 03:00:00+02:00,42.2,2021-05-01 02:00:00+02:00
2883,2021-05-01 04:00:00+02:00,42.48,2021-05-01 03:00:00+02:00
2884,2021-05-01 05:00:00+02:00,42.53,2021-05-01 04:00:00+02:00
2885,2021-05-01 06:00:00+02:00,43.21,2021-05-01 05:00:00+02:00
2886,2021-05-01 07:00:00+02:00,43.93,2021-05-01 06:00:00+02:00
2887,2021-05-01 08:00:00+02:00,45.14,2021-05-01 07:00:00+02:00
2888,2021-05-01 09:00:00+02:00,46.64,2021-05-01 08:00:00+02:00
2889,2021-05-01 10:00:00+02:00,48.93,2021-05-01 09:00:00+02:00
2890,2021-05-01 11:00:00+02:00,48.6,2021-05-01 10:00:00+02:00
2891,2021-05-01 12:00:00+02:00,47.04,2021-05-01 11:00:00+02:00
2892,2021-05-01 13:00:00+02:00,45.46,2021-05-01 12:00:00+02:00
2893,2021-05-01 14:00:00+02:00,45.47,2021-05-01 13:00:00+02:00
2894,2021-05-01 15:00:00+02:00,45.18,2021-05-01 14:00:00+02:00
2895,2021-05-01 16:00:00+02:00,44.18,2021-05-01 15:00:00+02:00
2896,2021-05-01 17:00:00+02:00,45.7,2021-05-01 16:00:00+02:00
2897,2021-05-01 18:00:00+02:00,48.57,2021-05-01 17:00:00+02:00
2898,2021-05-01 19:00:00+02:00,50.8,2021-05-01 18:00:00+02:00
2899,2021-05-01 20:00:00+02:00,51.3,2021-05-01 19:00:00+02:00
2900,2021-05-01 21:00:00+02:00,50.73,2021-05-01 20:00:00+02:00
2901,2021-05-01 22:00:00+02:00,51.58,2021-05-01 21:00:00+02:00
2902,2021-05-01 23:00:00+02:00,48.86,2021-05-01 22:00:00+02:00
2903,2021-05-02 00:00:00+02:00,45.05,2021-05-01 23:00:00+02:00
2904,2021-05-02 01:00:00+02:00,46.34,2021-05-02 00:00:00+02:00
2905,2021-05-02 02:00:00+02:00,45.24,2021-05-02 01:00:00+02:00
2906,2021-05-02 03:00:00+02:00,45.06,2021-05-02 02:00:00+02:00
2907,2021-05-02 04:00:00+02:00,46.43,2021-05-02 03:00:00+02:00
2908,2021-05-02 05:00:00+02:00,46.94,2021-05-02 04:00:00+02:00
2909,2021-05-02 06:00:00+02:00,47.81,2021-05-02 05:00:00+02:00
2910,2021-05-02 07:00:00+02:00,47.09,2021-05-02 06:00:00+02:00
2911,2021-05-02 08:00:00+02:00,48.0,2021-05-02 07:00:00+02:00
2912,2021-05-02 09:00:00+02:00,49.33,2021-05-02 08:00:00+02:00
2913,2021-05-02 10:00:00+02:00,47.99,2021-05-02 09:00:00+02:00
2914,2021-05-02 11:00:00+02:00,46.35,2021-05-02 10:00:00+02:00
2915,2021-05-02 12:00:00+02:00,46.17,2021-05-02 11:00:00+02:00
2916,2021-05-02 13:00:00+02:00,43.95,2021-05-02 12:00:00+02:00
2917,2021-05-02 14:00:00+02:00,35.23,2021-05-02 13:00:00+02:00
2918,2021-05-02 15:00:00+02:00,33.1,2021-05-02 14:00:00+02:00
2919,2021-05-02 16:00:00+02:00,33.49,2021-05-02 15:00:00+02:00
2920,2021-05-02 17:00:00+02:00,36.09,2021-05-02 16:00:00+02:00
2921,2021-05-02 18:00:00+02:00,42.03,2021-05-02 17:00:00+02:00
2922,2021-05-02 19:00:00+02:00,46.56,2021-05-02 18:00:00+02:00
2923,2021-05-02 20:00:00+02:00,50.64,2021-05-02 19:00:00+02:00
2924,2021-05-02 21:00:00+02:00,51.61,2021-05-02 20:00:00+02:00
2925,2021-05-02 22:00:00+02:00,54.04,2021-05-02 21:00:00+02:00
2926,2021-05-02 23:00:00+02:00,55.53,2021-05-02 22:00:00+02:00
2927,2021-05-03 00:00:00+02:00,51.4,2021-05-02 23:00:00+02:00
2928,2021-05-03 01:00:00+02:00,52.68,2021-05-03 00:00:00+02:00
2929,2021-05-03 02:00:00+02:00,51.03,2021-05-03 01:00:00+02:00
2930,2021-05-03 03:00:00+02:00,49.99,2021-05-03 02:00:00+02:00
2931,2021-05-03 04:00:00+02:00,50.2,2021-05-03 03:00:00+02:00
2932,2021-05-03 05:00:00+02:00,50.14,2021-05-03 04:00:00+02:00
2933,2021-05-03 06:00:00+02:00,54.92,2021-05-03 05:00:00+02:00
2934,2021-05-03 07:00:00+02:00,67.8,2021-05-03 06:00:00+02:00
2935,2021-05-03 08:00:00+02:00,84.42,2021-05-03 07:00:00+02:00
2936,2021-05-03 09:00:00+02:00,88.0,2021-05-03 08:00:00+02:00
2937,2021-05-03 10:00:00+02:00,67.38,2021-05-03 09:00:00+02:00
2938,2021-05-03 11:00:00+02:00,61.03,2021-05-03 10:00:00+02:00
2939,2021-05-03 12:00:00+02:00,57.17,2021-05-03 11:00:00+02:00
2940,2021-05-03 13:00:00+02:00,53.04,2021-05-03 12:00:00+02:00
2941,2021-05-03 14:00:00+02:00,50.01,2021-05-03 13:00:00+02:00
2942,2021-05-03 15:00:00+02:00,50.87,2021-05-03 14:00:00+02:00
2943,2021-05-03 16:00:00+02:00,50.13,2021-05-03 15:00:00+02:00
2944,2021-05-03 17:00:00+02:00,49.92,2021-05-03 16:00:00+02:00
2945,2021-05-03 18:00:00+02:00,54.89,2021-05-03 17:00:00+02:00
2946,2021-05-03 19:00:00+02:00,62.48,2021-05-03 18:00:00+02:00
2947,2021-05-03 20:00:00+02:00,79.75,2021-05-03 19:00:00+02:00
2948,2021-05-03 21:00:00+02:00,79.78,2021-05-03 20:00:00+02:00
2949,2021-05-03 22:00:00+02:00,68.02,2021-05-03 21:00:00+02:00
2950,2021-05-03 23:00:00+02:00,60.94,2021-05-03 22:00:00+02:00
2951,2021-05-04 00:00:00+02:00,50.42,2021-05-03 23:00:00+02:00
2952,2021-05-04 01:00:00+02:00,46.35,2021-05-04 00:00:00+02:00
2953,2021-05-04 02:00:00+02:00,38.92,2021-05-04 01:00:00+02:00
2954,2021-05-04 03:00:00+02:00,35.02,2021-05-04 02:00:00+02:00
2955,2021-05-04 04:00:00+02:00,34.99,2021-05-04 03:00:00+02:00
2956,2021-05-04 05:00:00+02:00,32.95,2021-05-04 04:00:00+02:00
2957,2021-05-04 06:00:00+02:00,38.06,2021-05-04 05:00:00+02:00
2958,2021-05-04 07:00:00+02:00,44.71,2021-05-04 06:00:00+02:00
2959,2021-05-04 08:00:00+02:00,50.32,2021-05-04 07:00:00+02:00
2960,2021-05-04 09:00:00+02:00,50.59,2021-05-04 08:00:00+02:00
2961,2021-05-04 10:00:00+02:00,47.99,2021-05-04 09:00:00+02:00
2962,2021-05-04 11:00:00+02:00,46.29,2021-05-04 10:00:00+02:00
2963,2021-05-04 12:00:00+02:00,44.6,2021-05-04 11:00:00+02:00
2964,2021-05-04 13:00:00+02:00,43.23,2021-05-04 12:00:00+02:00
2965,2021-05-04 14:00:00+02:00,35.15,2021-05-04 13:00:00+02:00
2966,2021-05-04 15:00:00+02:00,30.28,2021-05-04 14:00:00+02:00
2967,2021-05-04 16:00:00+02:00,28.34,2021-05-04 15:00:00+02:00
2968,2021-05-04 17:00:00+02:00,28.09,2021-05-04 16:00:00+02:00
2969,2021-05-04 18:00:00+02:00,34.44,2021-05-04 17:00:00+02:00
2970,2021-05-04 19:00:00+02:00,45.01,2021-05-04 18:00:00+02:00
2971,2021-05-04 20:00:00+02:00,47.2,2021-05-04 19:00:00+02:00
2972,2021-05-04 21:00:00+02:00,48.69,2021-05-04 20:00:00+02:00
2973,2021-05-04 22:00:00+02:00,45.28,2021-05-04 21:00:00+02:00
2974,2021-05-04 23:00:00+02:00,38.4,2021-05-04 22:00:00+02:00
2975,2021-05-05 00:00:00+02:00,28.16,2021-05-04 23:00:00+02:00
2976,2021-05-05 01:00:00+02:00,24.21,2021-05-05 00:00:00+02:00
2977,2021-05-05 02:00:00+02:00,22.38,2021-05-05 01:00:00+02:00
2978,2021-05-05 03:00:00+02:00,22.06,2021-05-05 02:00:00+02:00
2979,2021-05-05 04:00:00+02:00,24.7,2021-05-05 03:00:00+02:00
2980,2021-05-05 05:00:00+02:00,28.77,2021-05-05 04:00:00+02:00
2981,2021-05-05 06:00:00+02:00,32.07,2021-05-05 05:00:00+02:00
2982,2021-05-05 07:00:00+02:00,50.22,2021-05-05 06:00:00+02:00
2983,2021-05-05 08:00:00+02:00,61.06,2021-05-05 07:00:00+02:00
2984,2021-05-05 09:00:00+02:00,63.44,2021-05-05 08:00:00+02:00
2985,2021-05-05 10:00:00+02:00,50.94,2021-05-05 09:00:00+02:00
2986,2021-05-05 11:00:00+02:00,45.9,2021-05-05 10:00:00+02:00
2987,2021-05-05 12:00:00+02:00,39.18,2021-05-05 11:00:00+02:00
2988,2021-05-05 13:00:00+02:00,38.51,2021-05-05 12:00:00+02:00
2989,2021-05-05 14:00:00+02:00,39.54,2021-05-05 13:00:00+02:00
2990,2021-05-05 15:00:00+02:00,38.02,2021-05-05 14:00:00+02:00
2991,2021-05-05 16:00:00+02:00,36.46,2021-05-05 15:00:00+02:00
2992,2021-05-05 17:00:00+02:00,36.39,2021-05-05 16:00:00+02:00
2993,2021-05-05 18:00:00+02:00,43.87,2021-05-05 17:00:00+02:00
2994,2021-05-05 19:00:00+02:00,49.68,2021-05-05 18:00:00+02:00
2995,2021-05-05 20:00:00+02:00,56.75,2021-05-05 19:00:00+02:00
2996,2021-05-05 21:00:00+02:00,57.46,2021-05-05 20:00:00+02:00
2997,2021-05-05 22:00:00+02:00,57.02,2021-05-05 21:00:00+02:00
2998,2021-05-05 23:00:00+02:00,46.3,2021-05-05 22:00:00+02:00
2999,2021-05-06 00:00:00+02:00,38.29,2021-05-05 23:00:00+02:00
3000,2021-05-06 01:00:00+02:00,39.55,2021-05-06 00:00:00+02:00
3001,2021-05-06 02:00:00+02:00,38.89,2021-05-06 01:00:00+02:00
3002,2021-05-06 03:00:00+02:00,36.73,2021-05-06 02:00:00+02:00
3003,2021-05-06 04:00:00+02:00,37.39,2021-05-06 03:00:00+02:00
3004,2021-05-06 05:00:00+02:00,37.16,2021-05-06 04:00:00+02:00
3005,2021-05-06 06:00:00+02:00,45.18,2021-05-06 05:00:00+02:00
3006,2021-05-06 07:00:00+02:00,59.95,2021-05-06 06:00:00+02:00
3007,2021-05-06 08:00:00+02:00,70.54,2021-05-06 07:00:00+02:00
3008,2021-05-06 09:00:00+02:00,66.75,2021-05-06 08:00:00+02:00
3009,2021-05-06 10:00:00+02:00,54.74,2021-05-06 09:00:00+02:00
3010,2021-05-06 11:00:00+02:00,54.81,2021-05-06 10:00:00+02:00
3011,2021-05-06 12:00:00+02:00,54.96,2021-05-06 11:00:00+02:00
3012,2021-05-06 13:00:00+02:00,59.98,2021-05-06 12:00:00+02:00
3013,2021-05-06 14:00:00+02:00,58.88,2021-05-06 13:00:00+02:00
3014,2021-05-06 15:00:00+02:00,58.01,2021-05-06 14:00:00+02:00
3015,2021-05-06 16:00:00+02:00,60.9,2021-05-06 15:00:00+02:00
3016,2021-05-06 17:00:00+02:00,62.74,2021-05-06 16:00:00+02:00
3017,2021-05-06 18:00:00+02:00,70.03,2021-05-06 17:00:00+02:00
3018,2021-05-06 19:00:00+02:00,75.23,2021-05-06 18:00:00+02:00
3019,2021-05-06 20:00:00+02:00,85.07,2021-05-06 19:00:00+02:00
3020,2021-05-06 21:00:00+02:00,79.73,2021-05-06 20:00:00+02:00
3021,2021-05-06 22:00:00+02:00,79.59,2021-05-06 21:00:00+02:00
3022,2021-05-06 23:00:00+02:00,76.74,2021-05-06 22:00:00+02:00
3023,2021-05-07 00:00:00+02:00,62.5,2021-05-06 23:00:00+02:00
3024,2021-05-07 01:00:00+02:00,59.72,2021-05-07 00:00:00+02:00
3025,2021-05-07 02:00:00+02:00,58.05,2021-05-07 01:00:00+02:00
3026,2021-05-07 03:00:00+02:00,56.22,2021-05-07 02:00:00+02:00
3027,2021-05-07 04:00:00+02:00,57.35,2021-05-07 03:00:00+02:00
3028,2021-05-07 05:00:00+02:00,58.25,2021-05-07 04:00:00+02:00
3029,2021-05-07 06:00:00+02:00,67.1,2021-05-07 05:00:00+02:00
3030,2021-05-07 07:00:00+02:00,73.45,2021-05-07 06:00:00+02:00
3031,2021-05-07 08:00:00+02:00,88.76,2021-05-07 07:00:00+02:00
3032,2021-05-07 09:00:00+02:00,98.93,2021-05-07 08:00:00+02:00
3033,2021-05-07 10:00:00+02:00,77.24,2021-05-07 09:00:00+02:00
3034,2021-05-07 11:00:00+02:00,79.04,2021-05-07 10:00:00+02:00
3035,2021-05-07 12:00:00+02:00,77.27,2021-05-07 11:00:00+02:00
3036,2021-05-07 13:00:00+02:00,69.2,2021-05-07 12:00:00+02:00
3037,2021-05-07 14:00:00+02:00,61.98,2021-05-07 13:00:00+02:00
3038,2021-05-07 15:00:00+02:00,54.04,2021-05-07 14:00:00+02:00
3039,2021-05-07 16:00:00+02:00,52.42,2021-05-07 15:00:00+02:00
3040,2021-05-07 17:00:00+02:00,53.26,2021-05-07 16:00:00+02:00
3041,2021-05-07 18:00:00+02:00,55.64,2021-05-07 17:00:00+02:00
3042,2021-05-07 19:00:00+02:00,61.51,2021-05-07 18:00:00+02:00
3043,2021-05-07 20:00:00+02:00,71.4,2021-05-07 19:00:00+02:00
3044,2021-05-07 21:00:00+02:00,59.85,2021-05-07 20:00:00+02:00
3045,2021-05-07 22:00:00+02:00,58.53,2021-05-07 21:00:00+02:00
3046,2021-05-07 23:00:00+02:00,58.21,2021-05-07 22:00:00+02:00
3047,2021-05-08 00:00:00+02:00,54.06,2021-05-07 23:00:00+02:00
3048,2021-05-08 01:00:00+02:00,54.6,2021-05-08 00:00:00+02:00
3049,2021-05-08 02:00:00+02:00,49.86,2021-05-08 01:00:00+02:00
3050,2021-05-08 03:00:00+02:00,48.58,2021-05-08 02:00:00+02:00
3051,2021-05-08 04:00:00+02:00,50.09,2021-05-08 03:00:00+02:00
3052,2021-05-08 05:00:00+02:00,49.07,2021-05-08 04:00:00+02:00
3053,2021-05-08 06:00:00+02:00,52.73,2021-05-08 05:00:00+02:00
3054,2021-05-08 07:00:00+02:00,51.78,2021-05-08 06:00:00+02:00
3055,2021-05-08 08:00:00+02:00,54.45,2021-05-08 07:00:00+02:00
3056,2021-05-08 09:00:00+02:00,55.36,2021-05-08 08:00:00+02:00
3057,2021-05-08 10:00:00+02:00,52.12,2021-05-08 09:00:00+02:00
3058,2021-05-08 11:00:00+02:00,46.1,2021-05-08 10:00:00+02:00
3059,2021-05-08 12:00:00+02:00,41.46,2021-05-08 11:00:00+02:00
3060,2021-05-08 13:00:00+02:00,37.12,2021-05-08 12:00:00+02:00
3061,2021-05-08 14:00:00+02:00,30.88,2021-05-08 13:00:00+02:00
3062,2021-05-08 15:00:00+02:00,30.17,2021-05-08 14:00:00+02:00
3063,2021-05-08 16:00:00+02:00,30.19,2021-05-08 15:00:00+02:00
3064,2021-05-08 17:00:00+02:00,34.03,2021-05-08 16:00:00+02:00
3065,2021-05-08 18:00:00+02:00,50.23,2021-05-08 17:00:00+02:00
3066,2021-05-08 19:00:00+02:00,53.7,2021-05-08 18:00:00+02:00
3067,2021-05-08 20:00:00+02:00,58.83,2021-05-08 19:00:00+02:00
3068,2021-05-08 21:00:00+02:00,61.74,2021-05-08 20:00:00+02:00
3069,2021-05-08 22:00:00+02:00,58.83,2021-05-08 21:00:00+02:00
3070,2021-05-08 23:00:00+02:00,53.71,2021-05-08 22:00:00+02:00
3071,2021-05-09 00:00:00+02:00,46.99,2021-05-08 23:00:00+02:00
3072,2021-05-09 01:00:00+02:00,37.09,2021-05-09 00:00:00+02:00
3073,2021-05-09 02:00:00+02:00,30.29,2021-05-09 01:00:00+02:00
3074,2021-05-09 03:00:00+02:00,29.9,2021-05-09 02:00:00+02:00
3075,2021-05-09 04:00:00+02:00,29.29,2021-05-09 03:00:00+02:00
3076,2021-05-09 05:00:00+02:00,28.74,2021-05-09 04:00:00+02:00
3077,2021-05-09 06:00:00+02:00,28.33,2021-05-09 05:00:00+02:00
3078,2021-05-09 07:00:00+02:00,27.82,2021-05-09 06:00:00+02:00
3079,2021-05-09 08:00:00+02:00,27.78,2021-05-09 07:00:00+02:00
3080,2021-05-09 09:00:00+02:00,27.76,2021-05-09 08:00:00+02:00
3081,2021-05-09 10:00:00+02:00,27.96,2021-05-09 09:00:00+02:00
3082,2021-05-09 11:00:00+02:00,27.27,2021-05-09 10:00:00+02:00
3083,2021-05-09 12:00:00+02:00,26.29,2021-05-09 11:00:00+02:00
3084,2021-05-09 13:00:00+02:00,24.38,2021-05-09 12:00:00+02:00
3085,2021-05-09 14:00:00+02:00,22.97,2021-05-09 13:00:00+02:00
3086,2021-05-09 15:00:00+02:00,22.97,2021-05-09 14:00:00+02:00
3087,2021-05-09 16:00:00+02:00,23.86,2021-05-09 15:00:00+02:00
3088,2021-05-09 17:00:00+02:00,25.95,2021-05-09 16:00:00+02:00
3089,2021-05-09 18:00:00+02:00,27.22,2021-05-09 17:00:00+02:00
3090,2021-05-09 19:00:00+02:00,36.98,2021-05-09 18:00:00+02:00
3091,2021-05-09 20:00:00+02:00,49.32,2021-05-09 19:00:00+02:00
3092,2021-05-09 21:00:00+02:00,49.22,2021-05-09 20:00:00+02:00
3093,2021-05-09 22:00:00+02:00,48.72,2021-05-09 21:00:00+02:00
3094,2021-05-09 23:00:00+02:00,41.95,2021-05-09 22:00:00+02:00
3095,2021-05-10 00:00:00+02:00,30.24,2021-05-09 23:00:00+02:00
3096,2021-05-10 01:00:00+02:00,25.0,2021-05-10 00:00:00+02:00
3097,2021-05-10 02:00:00+02:00,26.21,2021-05-10 01:00:00+02:00
3098,2021-05-10 03:00:00+02:00,26.33,2021-05-10 02:00:00+02:00
3099,2021-05-10 04:00:00+02:00,27.77,2021-05-10 03:00:00+02:00
3100,2021-05-10 05:00:00+02:00,27.27,2021-05-10 04:00:00+02:00
3101,2021-05-10 06:00:00+02:00,35.99,2021-05-10 05:00:00+02:00
3102,2021-05-10 07:00:00+02:00,51.32,2021-05-10 06:00:00+02:00
3103,2021-05-10 08:00:00+02:00,55.84,2021-05-10 07:00:00+02:00
3104,2021-05-10 09:00:00+02:00,57.59,2021-05-10 08:00:00+02:00
3105,2021-05-10 10:00:00+02:00,54.43,2021-05-10 09:00:00+02:00
3106,2021-05-10 11:00:00+02:00,51.97,2021-05-10 10:00:00+02:00
3107,2021-05-10 12:00:00+02:00,51.3,2021-05-10 11:00:00+02:00
3108,2021-05-10 13:00:00+02:00,50.76,2021-05-10 12:00:00+02:00
3109,2021-05-10 14:00:00+02:00,47.93,2021-05-10 13:00:00+02:00
3110,2021-05-10 15:00:00+02:00,48.58,2021-05-10 14:00:00+02:00
3111,2021-05-10 16:00:00+02:00,51.37,2021-05-10 15:00:00+02:00
3112,2021-05-10 17:00:00+02:00,51.74,2021-05-10 16:00:00+02:00
3113,2021-05-10 18:00:00+02:00,52.52,2021-05-10 17:00:00+02:00
3114,2021-05-10 19:00:00+02:00,53.0,2021-05-10 18:00:00+02:00
3115,2021-05-10 20:00:00+02:00,51.92,2021-05-10 19:00:00+02:00
3116,2021-05-10 21:00:00+02:00,42.72,2021-05-10 20:00:00+02:00
3117,2021-05-10 22:00:00+02:00,36.32,2021-05-10 21:00:00+02:00
3118,2021-05-10 23:00:00+02:00,28.8,2021-05-10 22:00:00+02:00
3119,2021-05-11 00:00:00+02:00,24.93,2021-05-10 23:00:00+02:00
3120,2021-05-11 01:00:00+02:00,20.42,2021-05-11 00:00:00+02:00
3121,2021-05-11 02:00:00+02:00,19.55,2021-05-11 01:00:00+02:00
3122,2021-05-11 03:00:00+02:00,18.93,2021-05-11 02:00:00+02:00
3123,2021-05-11 04:00:00+02:00,18.76,2021-05-11 03:00:00+02:00
3124,2021-05-11 05:00:00+02:00,19.07,2021-05-11 04:00:00+02:00
3125,2021-05-11 06:00:00+02:00,22.2,2021-05-11 05:00:00+02:00
3126,2021-05-11 07:00:00+02:00,39.89,2021-05-11 06:00:00+02:00
3127,2021-05-11 08:00:00+02:00,49.33,2021-05-11 07:00:00+02:00
3128,2021-05-11 09:00:00+02:00,49.58,2021-05-11 08:00:00+02:00
3129,2021-05-11 10:00:00+02:00,52.89,2021-05-11 09:00:00+02:00
3130,2021-05-11 11:00:00+02:00,54.89,2021-05-11 10:00:00+02:00
3131,2021-05-11 12:00:00+02:00,52.71,2021-05-11 11:00:00+02:00
3132,2021-05-11 13:00:00+02:00,55.57,2021-05-11 12:00:00+02:00
3133,2021-05-11 14:00:00+02:00,55.02,2021-05-11 13:00:00+02:00
3134,2021-05-11 15:00:00+02:00,52.63,2021-05-11 14:00:00+02:00
3135,2021-05-11 16:00:00+02:00,47.53,2021-05-11 15:00:00+02:00
3136,2021-05-11 17:00:00+02:00,44.58,2021-05-11 16:00:00+02:00
3137,2021-05-11 18:00:00+02:00,49.99,2021-05-11 17:00:00+02:00
3138,2021-05-11 19:00:00+02:00,55.18,2021-05-11 18:00:00+02:00
3139,2021-05-11 20:00:00+02:00,55.04,2021-05-11 19:00:00+02:00
3140,2021-05-11 21:00:00+02:00,41.09,2021-05-11 20:00:00+02:00
3141,2021-05-11 22:00:00+02:00,34.66,2021-05-11 21:00:00+02:00
3142,2021-05-11 23:00:00+02:00,28.42,2021-05-11 22:00:00+02:00
3143,2021-05-12 00:00:00+02:00,23.64,2021-05-11 23:00:00+02:00
3144,2021-05-12 01:00:00+02:00,22.39,2021-05-12 00:00:00+02:00
3145,2021-05-12 02:00:00+02:00,22.05,2021-05-12 01:00:00+02:00
3146,2021-05-12 03:00:00+02:00,21.85,2021-05-12 02:00:00+02:00
3147,2021-05-12 04:00:00+02:00,21.81,2021-05-12 03:00:00+02:00
3148,2021-05-12 05:00:00+02:00,22.43,2021-05-12 04:00:00+02:00
3149,2021-05-12 06:00:00+02:00,28.54,2021-05-12 05:00:00+02:00
3150,2021-05-12 07:00:00+02:00,52.18,2021-05-12 06:00:00+02:00
3151,2021-05-12 08:00:00+02:00,54.93,2021-05-12 07:00:00+02:00
3152,2021-05-12 09:00:00+02:00,56.09,2021-05-12 08:00:00+02:00
3153,2021-05-12 10:00:00+02:00,55.82,2021-05-12 09:00:00+02:00
3154,2021-05-12 11:00:00+02:00,55.17,2021-05-12 10:00:00+02:00
3155,2021-05-12 12:00:00+02:00,55.34,2021-05-12 11:00:00+02:00
3156,2021-05-12 13:00:00+02:00,54.99,2021-05-12 12:00:00+02:00
3157,2021-05-12 14:00:00+02:00,52.15,2021-05-12 13:00:00+02:00
3158,2021-05-12 15:00:00+02:00,44.18,2021-05-12 14:00:00+02:00
3159,2021-05-12 16:00:00+02:00,39.29,2021-05-12 15:00:00+02:00
3160,2021-05-12 17:00:00+02:00,36.8,2021-05-12 16:00:00+02:00
3161,2021-05-12 18:00:00+02:00,41.08,2021-05-12 17:00:00+02:00
3162,2021-05-12 19:00:00+02:00,39.08,2021-05-12 18:00:00+02:00
3163,2021-05-12 20:00:00+02:00,38.81,2021-05-12 19:00:00+02:00
3164,2021-05-12 21:00:00+02:00,39.29,2021-05-12 20:00:00+02:00
3165,2021-05-12 22:00:00+02:00,35.18,2021-05-12 21:00:00+02:00
3166,2021-05-12 23:00:00+02:00,26.43,2021-05-12 22:00:00+02:00
3167,2021-05-13 00:00:00+02:00,23.01,2021-05-12 23:00:00+02:00
3168,2021-05-13 01:00:00+02:00,21.51,2021-05-13 00:00:00+02:00
3169,2021-05-13 02:00:00+02:00,20.49,2021-05-13 01:00:00+02:00
3170,2021-05-13 03:00:00+02:00,20.25,2021-05-13 02:00:00+02:00
3171,2021-05-13 04:00:00+02:00,20.57,2021-05-13 03:00:00+02:00
3172,2021-05-13 05:00:00+02:00,20.61,2021-05-13 04:00:00+02:00
3173,2021-05-13 06:00:00+02:00,21.84,2021-05-13 05:00:00+02:00
3174,2021-05-13 07:00:00+02:00,31.13,2021-05-13 06:00:00+02:00
3175,2021-05-13 08:00:00+02:00,35.2,2021-05-13 07:00:00+02:00
3176,2021-05-13 09:00:00+02:00,36.02,2021-05-13 08:00:00+02:00
3177,2021-05-13 10:00:00+02:00,37.35,2021-05-13 09:00:00+02:00
3178,2021-05-13 11:00:00+02:00,38.47,2021-05-13 10:00:00+02:00
3179,2021-05-13 12:00:00+02:00,38.05,2021-05-13 11:00:00+02:00
3180,2021-05-13 13:00:00+02:00,36.23,2021-05-13 12:00:00+02:00
3181,2021-05-13 14:00:00+02:00,35.19,2021-05-13 13:00:00+02:00
3182,2021-05-13 15:00:00+02:00,31.55,2021-05-13 14:00:00+02:00
3183,2021-05-13 16:00:00+02:00,30.2,2021-05-13 15:00:00+02:00
3184,2021-05-13 17:00:00+02:00,30.85,2021-05-13 16:00:00+02:00
3185,2021-05-13 18:00:00+02:00,35.16,2021-05-13 17:00:00+02:00
3186,2021-05-13 19:00:00+02:00,35.19,2021-05-13 18:00:00+02:00
3187,2021-05-13 20:00:00+02:00,35.09,2021-05-13 19:00:00+02:00
3188,2021-05-13 21:00:00+02:00,32.05,2021-05-13 20:00:00+02:00
3189,2021-05-13 22:00:00+02:00,30.96,2021-05-13 21:00:00+02:00
3190,2021-05-13 23:00:00+02:00,24.13,2021-05-13 22:00:00+02:00
3191,2021-05-14 00:00:00+02:00,21.44,2021-05-13 23:00:00+02:00
3192,2021-05-14 01:00:00+02:00,21.8,2021-05-14 00:00:00+02:00
3193,2021-05-14 02:00:00+02:00,22.14,2021-05-14 01:00:00+02:00
3194,2021-05-14 03:00:00+02:00,21.66,2021-05-14 02:00:00+02:00
3195,2021-05-14 04:00:00+02:00,21.5,2021-05-14 03:00:00+02:00
3196,2021-05-14 05:00:00+02:00,21.53,2021-05-14 04:00:00+02:00
3197,2021-05-14 06:00:00+02:00,23.63,2021-05-14 05:00:00+02:00
3198,2021-05-14 07:00:00+02:00,30.29,2021-05-14 06:00:00+02:00
3199,2021-05-14 08:00:00+02:00,33.12,2021-05-14 07:00:00+02:00
3200,2021-05-14 09:00:00+02:00,33.72,2021-05-14 08:00:00+02:00
3201,2021-05-14 10:00:00+02:00,33.88,2021-05-14 09:00:00+02:00
3202,2021-05-14 11:00:00+02:00,33.9,2021-05-14 10:00:00+02:00
3203,2021-05-14 12:00:00+02:00,33.76,2021-05-14 11:00:00+02:00
3204,2021-05-14 13:00:00+02:00,33.73,2021-05-14 12:00:00+02:00
3205,2021-05-14 14:00:00+02:00,33.51,2021-05-14 13:00:00+02:00
3206,2021-05-14 15:00:00+02:00,33.05,2021-05-14 14:00:00+02:00
3207,2021-05-14 16:00:00+02:00,31.81,2021-05-14 15:00:00+02:00
3208,2021-05-14 17:00:00+02:00,30.93,2021-05-14 16:00:00+02:00
3209,2021-05-14 18:00:00+02:00,32.01,2021-05-14 17:00:00+02:00
3210,2021-05-14 19:00:00+02:00,32.09,2021-05-14 18:00:00+02:00
3211,2021-05-14 20:00:00+02:00,31.2,2021-05-14 19:00:00+02:00
3212,2021-05-14 21:00:00+02:00,29.98,2021-05-14 20:00:00+02:00
3213,2021-05-14 22:00:00+02:00,27.23,2021-05-14 21:00:00+02:00
3214,2021-05-14 23:00:00+02:00,23.18,2021-05-14 22:00:00+02:00
3215,2021-05-15 00:00:00+02:00,21.23,2021-05-14 23:00:00+02:00
3216,2021-05-15 01:00:00+02:00,21.58,2021-05-15 00:00:00+02:00
3217,2021-05-15 02:00:00+02:00,20.15,2021-05-15 01:00:00+02:00
3218,2021-05-15 03:00:00+02:00,14.04,2021-05-15 02:00:00+02:00
3219,2021-05-15 04:00:00+02:00,12.02,2021-05-15 03:00:00+02:00
3220,2021-05-15 05:00:00+02:00,10.03,2021-05-15 04:00:00+02:00
3221,2021-05-15 06:00:00+02:00,10.08,2021-05-15 05:00:00+02:00
3222,2021-05-15 07:00:00+02:00,13.86,2021-05-15 06:00:00+02:00
3223,2021-05-15 08:00:00+02:00,20.75,2021-05-15 07:00:00+02:00
3224,2021-05-15 09:00:00+02:00,22.18,2021-05-15 08:00:00+02:00
3225,2021-05-15 10:00:00+02:00,24.1,2021-05-15 09:00:00+02:00
3226,2021-05-15 11:00:00+02:00,24.78,2021-05-15 10:00:00+02:00
3227,2021-05-15 12:00:00+02:00,24.67,2021-05-15 11:00:00+02:00
3228,2021-05-15 13:00:00+02:00,24.51,2021-05-15 12:00:00+02:00
3229,2021-05-15 14:00:00+02:00,24.11,2021-05-15 13:00:00+02:00
3230,2021-05-15 15:00:00+02:00,23.43,2021-05-15 14:00:00+02:00
3231,2021-05-15 16:00:00+02:00,23.5,2021-05-15 15:00:00+02:00
3232,2021-05-15 17:00:00+02:00,24.76,2021-05-15 16:00:00+02:00
3233,2021-05-15 18:00:00+02:00,27.57,2021-05-15 17:00:00+02:00
3234,2021-05-15 19:00:00+02:00,28.23,2021-05-15 18:00:00+02:00
3235,2021-05-15 20:00:00+02:00,27.59,2021-05-15 19:00:00+02:00
3236,2021-05-15 21:00:00+02:00,26.39,2021-05-15 20:00:00+02:00
3237,2021-05-15 22:00:00+02:00,26.23,2021-05-15 21:00:00+02:00
3238,2021-05-15 23:00:00+02:00,23.78,2021-05-15 22:00:00+02:00
3239,2021-05-16 00:00:00+02:00,21.83,2021-05-15 23:00:00+02:00
3240,2021-05-16 01:00:00+02:00,20.85,2021-05-16 00:00:00+02:00
3241,2021-05-16 02:00:00+02:00,20.69,2021-05-16 01:00:00+02:00
3242,2021-05-16 03:00:00+02:00,21.91,2021-05-16 02:00:00+02:00
3243,2021-05-16 04:00:00+02:00,22.04,2021-05-16 03:00:00+02:00
3244,2021-05-16 05:00:00+02:00,21.97,2021-05-16 04:00:00+02:00
3245,2021-05-16 06:00:00+02:00,22.09,2021-05-16 05:00:00+02:00
3246,2021-05-16 07:00:00+02:00,20.99,2021-05-16 06:00:00+02:00
3247,2021-05-16 08:00:00+02:00,22.06,2021-05-16 07:00:00+02:00
3248,2021-05-16 09:00:00+02:00,23.66,2021-05-16 08:00:00+02:00
3249,2021-05-16 10:00:00+02:00,27.1,2021-05-16 09:00:00+02:00
3250,2021-05-16 11:00:00+02:00,24.31,2021-05-16 10:00:00+02:00
3251,2021-05-16 12:00:00+02:00,28.6,2021-05-16 11:00:00+02:00
3252,2021-05-16 13:00:00+02:00,23.68,2021-05-16 12:00:00+02:00
3253,2021-05-16 14:00:00+02:00,15.4,2021-05-16 13:00:00+02:00
3254,2021-05-16 15:00:00+02:00,13.53,2021-05-16 14:00:00+02:00
3255,2021-05-16 16:00:00+02:00,20.5,2021-05-16 15:00:00+02:00
3256,2021-05-16 17:00:00+02:00,23.02,2021-05-16 16:00:00+02:00
3257,2021-05-16 18:00:00+02:00,34.07,2021-05-16 17:00:00+02:00
3258,2021-05-16 19:00:00+02:00,34.79,2021-05-16 18:00:00+02:00
3259,2021-05-16 20:00:00+02:00,37.17,2021-05-16 19:00:00+02:00
3260,2021-05-16 21:00:00+02:00,37.3,2021-05-16 20:00:00+02:00
3261,2021-05-16 22:00:00+02:00,35.76,2021-05-16 21:00:00+02:00
3262,2021-05-16 23:00:00+02:00,33.65,2021-05-16 22:00:00+02:00
3263,2021-05-17 00:00:00+02:00,33.13,2021-05-16 23:00:00+02:00
3264,2021-05-17 01:00:00+02:00,23.65,2021-05-17 00:00:00+02:00
3265,2021-05-17 02:00:00+02:00,23.54,2021-05-17 01:00:00+02:00
3266,2021-05-17 03:00:00+02:00,23.76,2021-05-17 02:00:00+02:00
3267,2021-05-17 04:00:00+02:00,24.36,2021-05-17 03:00:00+02:00
3268,2021-05-17 05:00:00+02:00,25.45,2021-05-17 04:00:00+02:00
3269,2021-05-17 06:00:00+02:00,35.68,2021-05-17 05:00:00+02:00
3270,2021-05-17 07:00:00+02:00,37.22,2021-05-17 06:00:00+02:00
3271,2021-05-17 08:00:00+02:00,46.16,2021-05-17 07:00:00+02:00
3272,2021-05-17 09:00:00+02:00,50.03,2021-05-17 08:00:00+02:00
3273,2021-05-17 10:00:00+02:00,50.39,2021-05-17 09:00:00+02:00
3274,2021-05-17 11:00:00+02:00,49.02,2021-05-17 10:00:00+02:00
3275,2021-05-17 12:00:00+02:00,46.15,2021-05-17 11:00:00+02:00
3276,2021-05-17 13:00:00+02:00,41.1,2021-05-17 12:00:00+02:00
3277,2021-05-17 14:00:00+02:00,38.95,2021-05-17 13:00:00+02:00
3278,2021-05-17 15:00:00+02:00,38.08,2021-05-17 14:00:00+02:00
3279,2021-05-17 16:00:00+02:00,36.81,2021-05-17 15:00:00+02:00
3280,2021-05-17 17:00:00+02:00,35.62,2021-05-17 16:00:00+02:00
3281,2021-05-17 18:00:00+02:00,35.99,2021-05-17 17:00:00+02:00
3282,2021-05-17 19:00:00+02:00,38.15,2021-05-17 18:00:00+02:00
3283,2021-05-17 20:00:00+02:00,40.09,2021-05-17 19:00:00+02:00
3284,2021-05-17 21:00:00+02:00,40.68,2021-05-17 20:00:00+02:00
3285,2021-05-17 22:00:00+02:00,34.02,2021-05-17 21:00:00+02:00
3286,2021-05-17 23:00:00+02:00,32.08,2021-05-17 22:00:00+02:00
3287,2021-05-18 00:00:00+02:00,26.91,2021-05-17 23:00:00+02:00
3288,2021-05-18 01:00:00+02:00,23.18,2021-05-18 00:00:00+02:00
3289,2021-05-18 02:00:00+02:00,22.53,2021-05-18 01:00:00+02:00
3290,2021-05-18 03:00:00+02:00,22.39,2021-05-18 02:00:00+02:00
3291,2021-05-18 04:00:00+02:00,22.7,2021-05-18 03:00:00+02:00
3292,2021-05-18 05:00:00+02:00,23.02,2021-05-18 04:00:00+02:00
3293,2021-05-18 06:00:00+02:00,28.51,2021-05-18 05:00:00+02:00
3294,2021-05-18 07:00:00+02:00,30.03,2021-05-18 06:00:00+02:00
3295,2021-05-18 08:00:00+02:00,34.01,2021-05-18 07:00:00+02:00
3296,2021-05-18 09:00:00+02:00,37.14,2021-05-18 08:00:00+02:00
3297,2021-05-18 10:00:00+02:00,35.15,2021-05-18 09:00:00+02:00
3298,2021-05-18 11:00:00+02:00,34.35,2021-05-18 10:00:00+02:00
3299,2021-05-18 12:00:00+02:00,34.36,2021-05-18 11:00:00+02:00
3300,2021-05-18 13:00:00+02:00,34.42,2021-05-18 12:00:00+02:00
3301,2021-05-18 14:00:00+02:00,37.17,2021-05-18 13:00:00+02:00
3302,2021-05-18 15:00:00+02:00,38.09,2021-05-18 14:00:00+02:00
3303,2021-05-18 16:00:00+02:00,39.11,2021-05-18 15:00:00+02:00
3304,2021-05-18 17:00:00+02:00,38.94,2021-05-18 16:00:00+02:00
3305,2021-05-18 18:00:00+02:00,40.52,2021-05-18 17:00:00+02:00
3306,2021-05-18 19:00:00+02:00,41.39,2021-05-18 18:00:00+02:00
3307,2021-05-18 20:00:00+02:00,46.13,2021-05-18 19:00:00+02:00
3308,2021-05-18 21:00:00+02:00,41.15,2021-05-18 20:00:00+02:00
3309,2021-05-18 22:00:00+02:00,40.11,2021-05-18 21:00:00+02:00
3310,2021-05-18 23:00:00+02:00,36.88,2021-05-18 22:00:00+02:00
3311,2021-05-19 00:00:00+02:00,33.43,2021-05-18 23:00:00+02:00
3312,2021-05-19 01:00:00+02:00,33.0,2021-05-19 00:00:00+02:00
3313,2021-05-19 02:00:00+02:00,32.07,2021-05-19 01:00:00+02:00
3314,2021-05-19 03:00:00+02:00,31.88,2021-05-19 02:00:00+02:00
3315,2021-05-19 04:00:00+02:00,31.51,2021-05-19 03:00:00+02:00
3316,2021-05-19 05:00:00+02:00,32.05,2021-05-19 04:00:00+02:00
3317,2021-05-19 06:00:00+02:00,32.31,2021-05-19 05:00:00+02:00
3318,2021-05-19 07:00:00+02:00,34.48,2021-05-19 06:00:00+02:00
3319,2021-05-19 08:00:00+02:00,79.2,2021-05-19 07:00:00+02:00
3320,2021-05-19 09:00:00+02:00,88.42,2021-05-19 08:00:00+02:00
3321,2021-05-19 10:00:00+02:00,87.41,2021-05-19 09:00:00+02:00
3322,2021-05-19 11:00:00+02:00,82.84,2021-05-19 10:00:00+02:00
3323,2021-05-19 12:00:00+02:00,82.18,2021-05-19 11:00:00+02:00
3324,2021-05-19 13:00:00+02:00,76.1,2021-05-19 12:00:00+02:00
3325,2021-05-19 14:00:00+02:00,70.27,2021-05-19 13:00:00+02:00
3326,2021-05-19 15:00:00+02:00,55.95,2021-05-19 14:00:00+02:00
3327,2021-05-19 16:00:00+02:00,54.77,2021-05-19 15:00:00+02:00
3328,2021-05-19 17:00:00+02:00,54.56,2021-05-19 16:00:00+02:00
3329,2021-05-19 18:00:00+02:00,44.04,2021-05-19 17:00:00+02:00
3330,2021-05-19 19:00:00+02:00,43.91,2021-05-19 18:00:00+02:00
3331,2021-05-19 20:00:00+02:00,45.07,2021-05-19 19:00:00+02:00
3332,2021-05-19 21:00:00+02:00,45.57,2021-05-19 20:00:00+02:00
3333,2021-05-19 22:00:00+02:00,44.46,2021-05-19 21:00:00+02:00
3334,2021-05-19 23:00:00+02:00,35.99,2021-05-19 22:00:00+02:00
3335,2021-05-20 00:00:00+02:00,24.36,2021-05-19 23:00:00+02:00
3336,2021-05-20 01:00:00+02:00,19.26,2021-05-20 00:00:00+02:00
3337,2021-05-20 02:00:00+02:00,16.08,2021-05-20 01:00:00+02:00
3338,2021-05-20 03:00:00+02:00,15.97,2021-05-20 02:00:00+02:00
3339,2021-05-20 04:00:00+02:00,16.0,2021-05-20 03:00:00+02:00
3340,2021-05-20 05:00:00+02:00,15.94,2021-05-20 04:00:00+02:00
3341,2021-05-20 06:00:00+02:00,21.89,2021-05-20 05:00:00+02:00
3342,2021-05-20 07:00:00+02:00,26.11,2021-05-20 06:00:00+02:00
3343,2021-05-20 08:00:00+02:00,30.09,2021-05-20 07:00:00+02:00
3344,2021-05-20 09:00:00+02:00,35.04,2021-05-20 08:00:00+02:00
3345,2021-05-20 10:00:00+02:00,35.05,2021-05-20 09:00:00+02:00
3346,2021-05-20 11:00:00+02:00,35.24,2021-05-20 10:00:00+02:00
3347,2021-05-20 12:00:00+02:00,35.0,2021-05-20 11:00:00+02:00
3348,2021-05-20 13:00:00+02:00,30.32,2021-05-20 12:00:00+02:00
3349,2021-05-20 14:00:00+02:00,29.96,2021-05-20 13:00:00+02:00
3350,2021-05-20 15:00:00+02:00,29.36,2021-05-20 14:00:00+02:00
3351,2021-05-20 16:00:00+02:00,28.9,2021-05-20 15:00:00+02:00
3352,2021-05-20 17:00:00+02:00,28.45,2021-05-20 16:00:00+02:00
3353,2021-05-20 18:00:00+02:00,43.31,2021-05-20 17:00:00+02:00
3354,2021-05-20 19:00:00+02:00,44.08,2021-05-20 18:00:00+02:00
3355,2021-05-20 20:00:00+02:00,44.44,2021-05-20 19:00:00+02:00
3356,2021-05-20 21:00:00+02:00,48.32,2021-05-20 20:00:00+02:00
3357,2021-05-20 22:00:00+02:00,48.47,2021-05-20 21:00:00+02:00
3358,2021-05-20 23:00:00+02:00,40.02,2021-05-20 22:00:00+02:00
3359,2021-05-21 00:00:00+02:00,24.97,2021-05-20 23:00:00+02:00
3360,2021-05-21 01:00:00+02:00,20.84,2021-05-21 00:00:00+02:00
3361,2021-05-21 02:00:00+02:00,20.48,2021-05-21 01:00:00+02:00
3362,2021-05-21 03:00:00+02:00,17.23,2021-05-21 02:00:00+02:00
3363,2021-05-21 04:00:00+02:00,9.9,2021-05-21 03:00:00+02:00
3364,2021-05-21 05:00:00+02:00,10.04,2021-05-21 04:00:00+02:00
3365,2021-05-21 06:00:00+02:00,20.82,2021-05-21 05:00:00+02:00
3366,2021-05-21 07:00:00+02:00,35.74,2021-05-21 06:00:00+02:00
3367,2021-05-21 08:00:00+02:00,41.01,2021-05-21 07:00:00+02:00
3368,2021-05-21 09:00:00+02:00,41.84,2021-05-21 08:00:00+02:00
3369,2021-05-21 10:00:00+02:00,41.72,2021-05-21 09:00:00+02:00
3370,2021-05-21 11:00:00+02:00,39.58,2021-05-21 10:00:00+02:00
3371,2021-05-21 12:00:00+02:00,25.75,2021-05-21 11:00:00+02:00
3372,2021-05-21 13:00:00+02:00,22.46,2021-05-21 12:00:00+02:00
3373,2021-05-21 14:00:00+02:00,20.64,2021-05-21 13:00:00+02:00
3374,2021-05-21 15:00:00+02:00,17.71,2021-05-21 14:00:00+02:00
3375,2021-05-21 16:00:00+02:00,17.1,2021-05-21 15:00:00+02:00
3376,2021-05-21 17:00:00+02:00,14.51,2021-05-21 16:00:00+02:00
3377,2021-05-21 18:00:00+02:00,21.46,2021-05-21 17:00:00+02:00
3378,2021-05-21 19:00:00+02:00,34.63,2021-05-21 18:00:00+02:00
3379,2021-05-21 20:00:00+02:00,34.24,2021-05-21 19:00:00+02:00
3380,2021-05-21 21:00:00+02:00,26.84,2021-05-21 20:00:00+02:00
3381,2021-05-21 22:00:00+02:00,26.44,2021-05-21 21:00:00+02:00
3382,2021-05-21 23:00:00+02:00,23.7,2021-05-21 22:00:00+02:00
3383,2021-05-22 00:00:00+02:00,21.04,2021-05-21 23:00:00+02:00
3384,2021-05-22 01:00:00+02:00,20.37,2021-05-22 00:00:00+02:00
3385,2021-05-22 02:00:00+02:00,17.05,2021-05-22 01:00:00+02:00
3386,2021-05-22 03:00:00+02:00,16.09,2021-05-22 02:00:00+02:00
3387,2021-05-22 04:00:00+02:00,15.52,2021-05-22 03:00:00+02:00
3388,2021-05-22 05:00:00+02:00,14.31,2021-05-22 04:00:00+02:00
3389,2021-05-22 06:00:00+02:00,14.24,2021-05-22 05:00:00+02:00
3390,2021-05-22 07:00:00+02:00,16.39,2021-05-22 06:00:00+02:00
3391,2021-05-22 08:00:00+02:00,17.4,2021-05-22 07:00:00+02:00
3392,2021-05-22 09:00:00+02:00,18.51,2021-05-22 08:00:00+02:00
3393,2021-05-22 10:00:00+02:00,18.9,2021-05-22 09:00:00+02:00
3394,2021-05-22 11:00:00+02:00,20.38,2021-05-22 10:00:00+02:00
3395,2021-05-22 12:00:00+02:00,21.42,2021-05-22 11:00:00+02:00
3396,2021-05-22 13:00:00+02:00,20.04,2021-05-22 12:00:00+02:00
3397,2021-05-22 14:00:00+02:00,18.12,2021-05-22 13:00:00+02:00
3398,2021-05-22 15:00:00+02:00,17.43,2021-05-22 14:00:00+02:00
3399,2021-05-22 16:00:00+02:00,16.87,2021-05-22 15:00:00+02:00
3400,2021-05-22 17:00:00+02:00,17.47,2021-05-22 16:00:00+02:00
3401,2021-05-22 18:00:00+02:00,22.72,2021-05-22 17:00:00+02:00
3402,2021-05-22 19:00:00+02:00,19.4,2021-05-22 18:00:00+02:00
3403,2021-05-22 20:00:00+02:00,29.42,2021-05-22 19:00:00+02:00
3404,2021-05-22 21:00:00+02:00,28.85,2021-05-22 20:00:00+02:00
3405,2021-05-22 22:00:00+02:00,25.66,2021-05-22 21:00:00+02:00
3406,2021-05-22 23:00:00+02:00,23.53,2021-05-22 22:00:00+02:00
3407,2021-05-23 00:00:00+02:00,22.29,2021-05-22 23:00:00+02:00
3408,2021-05-23 01:00:00+02:00,23.62,2021-05-23 00:00:00+02:00
3409,2021-05-23 02:00:00+02:00,15.73,2021-05-23 01:00:00+02:00
3410,2021-05-23 03:00:00+02:00,17.1,2021-05-23 02:00:00+02:00
3411,2021-05-23 04:00:00+02:00,7.47,2021-05-23 03:00:00+02:00
3412,2021-05-23 05:00:00+02:00,10.48,2021-05-23 04:00:00+02:00
3413,2021-05-23 06:00:00+02:00,5.16,2021-05-23 05:00:00+02:00
3414,2021-05-23 07:00:00+02:00,5.11,2021-05-23 06:00:00+02:00
3415,2021-05-23 08:00:00+02:00,15.21,2021-05-23 07:00:00+02:00
3416,2021-05-23 09:00:00+02:00,13.79,2021-05-23 08:00:00+02:00
3417,2021-05-23 10:00:00+02:00,14.42,2021-05-23 09:00:00+02:00
3418,2021-05-23 11:00:00+02:00,14.86,2021-05-23 10:00:00+02:00
3419,2021-05-23 12:00:00+02:00,16.29,2021-05-23 11:00:00+02:00
3420,2021-05-23 13:00:00+02:00,16.88,2021-05-23 12:00:00+02:00
3421,2021-05-23 14:00:00+02:00,17.48,2021-05-23 13:00:00+02:00
3422,2021-05-23 15:00:00+02:00,17.87,2021-05-23 14:00:00+02:00
3423,2021-05-23 16:00:00+02:00,18.12,2021-05-23 15:00:00+02:00
3424,2021-05-23 17:00:00+02:00,18.46,2021-05-23 16:00:00+02:00
3425,2021-05-23 18:00:00+02:00,26.56,2021-05-23 17:00:00+02:00
3426,2021-05-23 19:00:00+02:00,36.21,2021-05-23 18:00:00+02:00
3427,2021-05-23 20:00:00+02:00,36.23,2021-05-23 19:00:00+02:00
3428,2021-05-23 21:00:00+02:00,36.15,2021-05-23 20:00:00+02:00
3429,2021-05-23 22:00:00+02:00,35.76,2021-05-23 21:00:00+02:00
3430,2021-05-23 23:00:00+02:00,30.64,2021-05-23 22:00:00+02:00
3431,2021-05-24 00:00:00+02:00,29.29,2021-05-23 23:00:00+02:00
3432,2021-05-24 01:00:00+02:00,30.95,2021-05-24 00:00:00+02:00
3433,2021-05-24 02:00:00+02:00,25.43,2021-05-24 01:00:00+02:00
3434,2021-05-24 03:00:00+02:00,20.56,2021-05-24 02:00:00+02:00
3435,2021-05-24 04:00:00+02:00,15.91,2021-05-24 03:00:00+02:00
3436,2021-05-24 05:00:00+02:00,12.17,2021-05-24 04:00:00+02:00
3437,2021-05-24 06:00:00+02:00,17.31,2021-05-24 05:00:00+02:00
3438,2021-05-24 07:00:00+02:00,24.74,2021-05-24 06:00:00+02:00
3439,2021-05-24 08:00:00+02:00,35.16,2021-05-24 07:00:00+02:00
3440,2021-05-24 09:00:00+02:00,37.8,2021-05-24 08:00:00+02:00
3441,2021-05-24 10:00:00+02:00,38.59,2021-05-24 09:00:00+02:00
3442,2021-05-24 11:00:00+02:00,39.14,2021-05-24 10:00:00+02:00
3443,2021-05-24 12:00:00+02:00,39.11,2021-05-24 11:00:00+02:00
3444,2021-05-24 13:00:00+02:00,38.36,2021-05-24 12:00:00+02:00
3445,2021-05-24 14:00:00+02:00,38.55,2021-05-24 13:00:00+02:00
3446,2021-05-24 15:00:00+02:00,36.35,2021-05-24 14:00:00+02:00
3447,2021-05-24 16:00:00+02:00,38.08,2021-05-24 15:00:00+02:00
3448,2021-05-24 17:00:00+02:00,37.54,2021-05-24 16:00:00+02:00
3449,2021-05-24 18:00:00+02:00,36.95,2021-05-24 17:00:00+02:00
3450,2021-05-24 19:00:00+02:00,35.68,2021-05-24 18:00:00+02:00
3451,2021-05-24 20:00:00+02:00,35.72,2021-05-24 19:00:00+02:00
3452,2021-05-24 21:00:00+02:00,37.14,2021-05-24 20:00:00+02:00
3453,2021-05-24 22:00:00+02:00,35.61,2021-05-24 21:00:00+02:00
3454,2021-05-24 23:00:00+02:00,30.92,2021-05-24 22:00:00+02:00
3455,2021-05-25 00:00:00+02:00,24.96,2021-05-24 23:00:00+02:00
3456,2021-05-25 01:00:00+02:00,27.63,2021-05-25 00:00:00+02:00
3457,2021-05-25 02:00:00+02:00,26.59,2021-05-25 01:00:00+02:00
3458,2021-05-25 03:00:00+02:00,25.51,2021-05-25 02:00:00+02:00
3459,2021-05-25 04:00:00+02:00,25.75,2021-05-25 03:00:00+02:00
3460,2021-05-25 05:00:00+02:00,26.77,2021-05-25 04:00:00+02:00
3461,2021-05-25 06:00:00+02:00,28.69,2021-05-25 05:00:00+02:00
3462,2021-05-25 07:00:00+02:00,30.47,2021-05-25 06:00:00+02:00
3463,2021-05-25 08:00:00+02:00,35.33,2021-05-25 07:00:00+02:00
3464,2021-05-25 09:00:00+02:00,40.07,2021-05-25 08:00:00+02:00
3465,2021-05-25 10:00:00+02:00,45.65,2021-05-25 09:00:00+02:00
3466,2021-05-25 11:00:00+02:00,45.51,2021-05-25 10:00:00+02:00
3467,2021-05-25 12:00:00+02:00,40.65,2021-05-25 11:00:00+02:00
3468,2021-05-25 13:00:00+02:00,40.59,2021-05-25 12:00:00+02:00
3469,2021-05-25 14:00:00+02:00,40.04,2021-05-25 13:00:00+02:00
3470,2021-05-25 15:00:00+02:00,40.03,2021-05-25 14:00:00+02:00
3471,2021-05-25 16:00:00+02:00,38.58,2021-05-25 15:00:00+02:00
3472,2021-05-25 17:00:00+02:00,37.55,2021-05-25 16:00:00+02:00
3473,2021-05-25 18:00:00+02:00,35.36,2021-05-25 17:00:00+02:00
3474,2021-05-25 19:00:00+02:00,35.28,2021-05-25 18:00:00+02:00
3475,2021-05-25 20:00:00+02:00,35.3,2021-05-25 19:00:00+02:00
3476,2021-05-25 21:00:00+02:00,35.0,2021-05-25 20:00:00+02:00
3477,2021-05-25 22:00:00+02:00,34.84,2021-05-25 21:00:00+02:00
3478,2021-05-25 23:00:00+02:00,31.98,2021-05-25 22:00:00+02:00
3479,2021-05-26 00:00:00+02:00,28.71,2021-05-25 23:00:00+02:00
3480,2021-05-26 01:00:00+02:00,23.09,2021-05-26 00:00:00+02:00
3481,2021-05-26 02:00:00+02:00,21.7,2021-05-26 01:00:00+02:00
3482,2021-05-26 03:00:00+02:00,20.93,2021-05-26 02:00:00+02:00
3483,2021-05-26 04:00:00+02:00,20.67,2021-05-26 03:00:00+02:00
3484,2021-05-26 05:00:00+02:00,21.12,2021-05-26 04:00:00+02:00
3485,2021-05-26 06:00:00+02:00,29.38,2021-05-26 05:00:00+02:00
3486,2021-05-26 07:00:00+02:00,31.63,2021-05-26 06:00:00+02:00
3487,2021-05-26 08:00:00+02:00,35.25,2021-05-26 07:00:00+02:00
3488,2021-05-26 09:00:00+02:00,39.43,2021-05-26 08:00:00+02:00
3489,2021-05-26 10:00:00+02:00,39.71,2021-05-26 09:00:00+02:00
3490,2021-05-26 11:00:00+02:00,39.36,2021-05-26 10:00:00+02:00
3491,2021-05-26 12:00:00+02:00,38.11,2021-05-26 11:00:00+02:00
3492,2021-05-26 13:00:00+02:00,38.11,2021-05-26 12:00:00+02:00
3493,2021-05-26 14:00:00+02:00,38.06,2021-05-26 13:00:00+02:00
3494,2021-05-26 15:00:00+02:00,35.5,2021-05-26 14:00:00+02:00
3495,2021-05-26 16:00:00+02:00,34.31,2021-05-26 15:00:00+02:00
3496,2021-05-26 17:00:00+02:00,33.25,2021-05-26 16:00:00+02:00
3497,2021-05-26 18:00:00+02:00,32.72,2021-05-26 17:00:00+02:00
3498,2021-05-26 19:00:00+02:00,32.12,2021-05-26 18:00:00+02:00
3499,2021-05-26 20:00:00+02:00,33.82,2021-05-26 19:00:00+02:00
3500,2021-05-26 21:00:00+02:00,31.54,2021-05-26 20:00:00+02:00
3501,2021-05-26 22:00:00+02:00,31.5,2021-05-26 21:00:00+02:00
3502,2021-05-26 23:00:00+02:00,29.31,2021-05-26 22:00:00+02:00
3503,2021-05-27 00:00:00+02:00,23.23,2021-05-26 23:00:00+02:00
3504,2021-05-27 01:00:00+02:00,23.02,2021-05-27 00:00:00+02:00
3505,2021-05-27 02:00:00+02:00,22.02,2021-05-27 01:00:00+02:00
3506,2021-05-27 03:00:00+02:00,21.51,2021-05-27 02:00:00+02:00
3507,2021-05-27 04:00:00+02:00,21.74,2021-05-27 03:00:00+02:00
3508,2021-05-27 05:00:00+02:00,21.87,2021-05-27 04:00:00+02:00
3509,2021-05-27 06:00:00+02:00,29.46,2021-05-27 05:00:00+02:00
3510,2021-05-27 07:00:00+02:00,33.77,2021-05-27 06:00:00+02:00
3511,2021-05-27 08:00:00+02:00,37.05,2021-05-27 07:00:00+02:00
3512,2021-05-27 09:00:00+02:00,34.86,2021-05-27 08:00:00+02:00
3513,2021-05-27 10:00:00+02:00,35.36,2021-05-27 09:00:00+02:00
3514,2021-05-27 11:00:00+02:00,37.46,2021-05-27 10:00:00+02:00
3515,2021-05-27 12:00:00+02:00,38.22,2021-05-27 11:00:00+02:00
3516,2021-05-27 13:00:00+02:00,37.33,2021-05-27 12:00:00+02:00
3517,2021-05-27 14:00:00+02:00,36.0,2021-05-27 13:00:00+02:00
3518,2021-05-27 15:00:00+02:00,34.62,2021-05-27 14:00:00+02:00
3519,2021-05-27 16:00:00+02:00,34.12,2021-05-27 15:00:00+02:00
3520,2021-05-27 17:00:00+02:00,32.2,2021-05-27 16:00:00+02:00
3521,2021-05-27 18:00:00+02:00,32.52,2021-05-27 17:00:00+02:00
3522,2021-05-27 19:00:00+02:00,32.63,2021-05-27 18:00:00+02:00
3523,2021-05-27 20:00:00+02:00,33.86,2021-05-27 19:00:00+02:00
3524,2021-05-27 21:00:00+02:00,34.18,2021-05-27 20:00:00+02:00
3525,2021-05-27 22:00:00+02:00,33.96,2021-05-27 21:00:00+02:00
3526,2021-05-27 23:00:00+02:00,31.34,2021-05-27 22:00:00+02:00
3527,2021-05-28 00:00:00+02:00,30.54,2021-05-27 23:00:00+02:00
3528,2021-05-28 01:00:00+02:00,32.68,2021-05-28 00:00:00+02:00
3529,2021-05-28 02:00:00+02:00,32.68,2021-05-28 01:00:00+02:00
3530,2021-05-28 03:00:00+02:00,32.27,2021-05-28 02:00:00+02:00
3531,2021-05-28 04:00:00+02:00,31.2,2021-05-28 03:00:00+02:00
3532,2021-05-28 05:00:00+02:00,32.01,2021-05-28 04:00:00+02:00
3533,2021-05-28 06:00:00+02:00,31.48,2021-05-28 05:00:00+02:00
3534,2021-05-28 07:00:00+02:00,33.58,2021-05-28 06:00:00+02:00
3535,2021-05-28 08:00:00+02:00,35.28,2021-05-28 07:00:00+02:00
3536,2021-05-28 09:00:00+02:00,36.33,2021-05-28 08:00:00+02:00
3537,2021-05-28 10:00:00+02:00,35.55,2021-05-28 09:00:00+02:00
3538,2021-05-28 11:00:00+02:00,34.82,2021-05-28 10:00:00+02:00
3539,2021-05-28 12:00:00+02:00,34.28,2021-05-28 11:00:00+02:00
3540,2021-05-28 13:00:00+02:00,33.71,2021-05-28 12:00:00+02:00
3541,2021-05-28 14:00:00+02:00,33.02,2021-05-28 13:00:00+02:00
3542,2021-05-28 15:00:00+02:00,32.71,2021-05-28 14:00:00+02:00
3543,2021-05-28 16:00:00+02:00,32.35,2021-05-28 15:00:00+02:00
3544,2021-05-28 17:00:00+02:00,31.68,2021-05-28 16:00:00+02:00
3545,2021-05-28 18:00:00+02:00,31.9,2021-05-28 17:00:00+02:00
3546,2021-05-28 19:00:00+02:00,32.16,2021-05-28 18:00:00+02:00
3547,2021-05-28 20:00:00+02:00,32.65,2021-05-28 19:00:00+02:00
3548,2021-05-28 21:00:00+02:00,31.41,2021-05-28 20:00:00+02:00
3549,2021-05-28 22:00:00+02:00,31.49,2021-05-28 21:00:00+02:00
3550,2021-05-28 23:00:00+02:00,31.52,2021-05-28 22:00:00+02:00
3551,2021-05-29 00:00:00+02:00,29.96,2021-05-28 23:00:00+02:00
3552,2021-05-29 01:00:00+02:00,31.57,2021-05-29 00:00:00+02:00
3553,2021-05-29 02:00:00+02:00,30.43,2021-05-29 01:00:00+02:00
3554,2021-05-29 03:00:00+02:00,29.81,2021-05-29 02:00:00+02:00
3555,2021-05-29 04:00:00+02:00,30.94,2021-05-29 03:00:00+02:00
3556,2021-05-29 05:00:00+02:00,32.51,2021-05-29 04:00:00+02:00
3557,2021-05-29 06:00:00+02:00,33.93,2021-05-29 05:00:00+02:00
3558,2021-05-29 07:00:00+02:00,35.58,2021-05-29 06:00:00+02:00
3559,2021-05-29 08:00:00+02:00,34.7,2021-05-29 07:00:00+02:00
3560,2021-05-29 09:00:00+02:00,34.86,2021-05-29 08:00:00+02:00
3561,2021-05-29 10:00:00+02:00,35.49,2021-05-29 09:00:00+02:00
3562,2021-05-29 11:00:00+02:00,35.56,2021-05-29 10:00:00+02:00
3563,2021-05-29 12:00:00+02:00,35.0,2021-05-29 11:00:00+02:00
3564,2021-05-29 13:00:00+02:00,34.47,2021-05-29 12:00:00+02:00
3565,2021-05-29 14:00:00+02:00,32.34,2021-05-29 13:00:00+02:00
3566,2021-05-29 15:00:00+02:00,22.86,2021-05-29 14:00:00+02:00
3567,2021-05-29 16:00:00+02:00,28.35,2021-05-29 15:00:00+02:00
3568,2021-05-29 17:00:00+02:00,30.62,2021-05-29 16:00:00+02:00
3569,2021-05-29 18:00:00+02:00,34.23,2021-05-29 17:00:00+02:00
3570,2021-05-29 19:00:00+02:00,34.33,2021-05-29 18:00:00+02:00
3571,2021-05-29 20:00:00+02:00,34.46,2021-05-29 19:00:00+02:00
3572,2021-05-29 21:00:00+02:00,34.5,2021-05-29 20:00:00+02:00
3573,2021-05-29 22:00:00+02:00,34.41,2021-05-29 21:00:00+02:00
3574,2021-05-29 23:00:00+02:00,34.85,2021-05-29 22:00:00+02:00
3575,2021-05-30 00:00:00+02:00,34.38,2021-05-29 23:00:00+02:00
3576,2021-05-30 01:00:00+02:00,32.22,2021-05-30 00:00:00+02:00
3577,2021-05-30 02:00:00+02:00,30.23,2021-05-30 01:00:00+02:00
3578,2021-05-30 03:00:00+02:00,29.72,2021-05-30 02:00:00+02:00
3579,2021-05-30 04:00:00+02:00,29.48,2021-05-30 03:00:00+02:00
3580,2021-05-30 05:00:00+02:00,29.42,2021-05-30 04:00:00+02:00
3581,2021-05-30 06:00:00+02:00,29.82,2021-05-30 05:00:00+02:00
3582,2021-05-30 07:00:00+02:00,30.4,2021-05-30 06:00:00+02:00
3583,2021-05-30 08:00:00+02:00,33.18,2021-05-30 07:00:00+02:00
3584,2021-05-30 09:00:00+02:00,35.77,2021-05-30 08:00:00+02:00
3585,2021-05-30 10:00:00+02:00,32.65,2021-05-30 09:00:00+02:00
3586,2021-05-30 11:00:00+02:00,21.62,2021-05-30 10:00:00+02:00
3587,2021-05-30 12:00:00+02:00,21.03,2021-05-30 11:00:00+02:00
3588,2021-05-30 13:00:00+02:00,20.67,2021-05-30 12:00:00+02:00
3589,2021-05-30 14:00:00+02:00,20.31,2021-05-30 13:00:00+02:00
3590,2021-05-30 15:00:00+02:00,19.94,2021-05-30 14:00:00+02:00
3591,2021-05-30 16:00:00+02:00,20.1,2021-05-30 15:00:00+02:00
3592,2021-05-30 17:00:00+02:00,21.8,2021-05-30 16:00:00+02:00
3593,2021-05-30 18:00:00+02:00,26.96,2021-05-30 17:00:00+02:00
3594,2021-05-30 19:00:00+02:00,35.51,2021-05-30 18:00:00+02:00
3595,2021-05-30 20:00:00+02:00,35.29,2021-05-30 19:00:00+02:00
3596,2021-05-30 21:00:00+02:00,34.3,2021-05-30 20:00:00+02:00
3597,2021-05-30 22:00:00+02:00,32.25,2021-05-30 21:00:00+02:00
3598,2021-05-30 23:00:00+02:00,29.12,2021-05-30 22:00:00+02:00
3599,2021-05-31 00:00:00+02:00,22.69,2021-05-30 23:00:00+02:00
3600,2021-05-31 01:00:00+02:00,22.46,2021-05-31 00:00:00+02:00
3601,2021-05-31 02:00:00+02:00,22.09,2021-05-31 01:00:00+02:00
3602,2021-05-31 03:00:00+02:00,22.01,2021-05-31 02:00:00+02:00
3603,2021-05-31 04:00:00+02:00,21.98,2021-05-31 03:00:00+02:00
3604,2021-05-31 05:00:00+02:00,22.28,2021-05-31 04:00:00+02:00
3605,2021-05-31 06:00:00+02:00,29.9,2021-05-31 05:00:00+02:00
3606,2021-05-31 07:00:00+02:00,36.86,2021-05-31 06:00:00+02:00
3607,2021-05-31 08:00:00+02:00,41.83,2021-05-31 07:00:00+02:00
3608,2021-05-31 09:00:00+02:00,48.9,2021-05-31 08:00:00+02:00
3609,2021-05-31 10:00:00+02:00,52.02,2021-05-31 09:00:00+02:00
3610,2021-05-31 11:00:00+02:00,44.25,2021-05-31 10:00:00+02:00
3611,2021-05-31 12:00:00+02:00,40.76,2021-05-31 11:00:00+02:00
3612,2021-05-31 13:00:00+02:00,40.07,2021-05-31 12:00:00+02:00
3613,2021-05-31 14:00:00+02:00,38.76,2021-05-31 13:00:00+02:00
3614,2021-05-31 15:00:00+02:00,38.41,2021-05-31 14:00:00+02:00
3615,2021-05-31 16:00:00+02:00,38.01,2021-05-31 15:00:00+02:00
3616,2021-05-31 17:00:00+02:00,38.47,2021-05-31 16:00:00+02:00
3617,2021-05-31 18:00:00+02:00,38.23,2021-05-31 17:00:00+02:00
3618,2021-05-31 19:00:00+02:00,38.22,2021-05-31 18:00:00+02:00
3619,2021-05-31 20:00:00+02:00,38.41,2021-05-31 19:00:00+02:00
3620,2021-05-31 21:00:00+02:00,37.59,2021-05-31 20:00:00+02:00
3621,2021-05-31 22:00:00+02:00,37.7,2021-05-31 21:00:00+02:00
3622,2021-05-31 23:00:00+02:00,36.81,2021-05-31 22:00:00+02:00
3623,2021-06-01 00:00:00+02:00,34.32,2021-05-31 23:00:00+02:00
3624,2021-06-01 01:00:00+02:00,30.04,2021-06-01 00:00:00+02:00
3625,2021-06-01 02:00:00+02:00,29.37,2021-06-01 01:00:00+02:00
3626,2021-06-01 03:00:00+02:00,29.68,2021-06-01 02:00:00+02:00
3627,2021-06-01 04:00:00+02:00,29.68,2021-06-01 03:00:00+02:00
3628,2021-06-01 05:00:00+02:00,31.03,2021-06-01 04:00:00+02:00
3629,2021-06-01 06:00:00+02:00,37.23,2021-06-01 05:00:00+02:00
3630,2021-06-01 07:00:00+02:00,38.31,2021-06-01 06:00:00+02:00
3631,2021-06-01 08:00:00+02:00,56.36,2021-06-01 07:00:00+02:00
3632,2021-06-01 09:00:00+02:00,58.26,2021-06-01 08:00:00+02:00
3633,2021-06-01 10:00:00+02:00,57.58,2021-06-01 09:00:00+02:00
3634,2021-06-01 11:00:00+02:00,57.33,2021-06-01 10:00:00+02:00
3635,2021-06-01 12:00:00+02:00,57.17,2021-06-01 11:00:00+02:00
3636,2021-06-01 13:00:00+02:00,54.78,2021-06-01 12:00:00+02:00
3637,2021-06-01 14:00:00+02:00,55.45,2021-06-01 13:00:00+02:00
3638,2021-06-01 15:00:00+02:00,54.76,2021-06-01 14:00:00+02:00
3639,2021-06-01 16:00:00+02:00,51.76,2021-06-01 15:00:00+02:00
3640,2021-06-01 17:00:00+02:00,50.94,2021-06-01 16:00:00+02:00
3641,2021-06-01 18:00:00+02:00,55.21,2021-06-01 17:00:00+02:00
3642,2021-06-01 19:00:00+02:00,53.06,2021-06-01 18:00:00+02:00
3643,2021-06-01 20:00:00+02:00,52.11,2021-06-01 19:00:00+02:00
3644,2021-06-01 21:00:00+02:00,39.47,2021-06-01 20:00:00+02:00
3645,2021-06-01 22:00:00+02:00,35.79,2021-06-01 21:00:00+02:00
3646,2021-06-01 23:00:00+02:00,33.73,2021-06-01 22:00:00+02:00
3647,2021-06-02 00:00:00+02:00,30.4,2021-06-01 23:00:00+02:00
3648,2021-06-02 01:00:00+02:00,34.04,2021-06-02 00:00:00+02:00
3649,2021-06-02 02:00:00+02:00,37.08,2021-06-02 01:00:00+02:00
3650,2021-06-02 03:00:00+02:00,36.36,2021-06-02 02:00:00+02:00
3651,2021-06-02 04:00:00+02:00,35.24,2021-06-02 03:00:00+02:00
3652,2021-06-02 05:00:00+02:00,35.36,2021-06-02 04:00:00+02:00
3653,2021-06-02 06:00:00+02:00,36.8,2021-06-02 05:00:00+02:00
3654,2021-06-02 07:00:00+02:00,41.61,2021-06-02 06:00:00+02:00
3655,2021-06-02 08:00:00+02:00,45.01,2021-06-02 07:00:00+02:00
3656,2021-06-02 09:00:00+02:00,57.12,2021-06-02 08:00:00+02:00
3657,2021-06-02 10:00:00+02:00,56.12,2021-06-02 09:00:00+02:00
3658,2021-06-02 11:00:00+02:00,55.78,2021-06-02 10:00:00+02:00
3659,2021-06-02 12:00:00+02:00,55.34,2021-06-02 11:00:00+02:00
3660,2021-06-02 13:00:00+02:00,54.53,2021-06-02 12:00:00+02:00
3661,2021-06-02 14:00:00+02:00,52.86,2021-06-02 13:00:00+02:00
3662,2021-06-02 15:00:00+02:00,52.73,2021-06-02 14:00:00+02:00
3663,2021-06-02 16:00:00+02:00,47.95,2021-06-02 15:00:00+02:00
3664,2021-06-02 17:00:00+02:00,39.89,2021-06-02 16:00:00+02:00
3665,2021-06-02 18:00:00+02:00,39.02,2021-06-02 17:00:00+02:00
3666,2021-06-02 19:00:00+02:00,43.75,2021-06-02 18:00:00+02:00
3667,2021-06-02 20:00:00+02:00,46.16,2021-06-02 19:00:00+02:00
3668,2021-06-02 21:00:00+02:00,39.81,2021-06-02 20:00:00+02:00
3669,2021-06-02 22:00:00+02:00,37.97,2021-06-02 21:00:00+02:00
3670,2021-06-02 23:00:00+02:00,36.11,2021-06-02 22:00:00+02:00
3671,2021-06-03 00:00:00+02:00,33.82,2021-06-02 23:00:00+02:00
3672,2021-06-03 01:00:00+02:00,35.52,2021-06-03 00:00:00+02:00
3673,2021-06-03 02:00:00+02:00,34.94,2021-06-03 01:00:00+02:00
3674,2021-06-03 03:00:00+02:00,33.26,2021-06-03 02:00:00+02:00
3675,2021-06-03 04:00:00+02:00,32.77,2021-06-03 03:00:00+02:00
3676,2021-06-03 05:00:00+02:00,37.27,2021-06-03 04:00:00+02:00
3677,2021-06-03 06:00:00+02:00,37.49,2021-06-03 05:00:00+02:00
3678,2021-06-03 07:00:00+02:00,39.5,2021-06-03 06:00:00+02:00
3679,2021-06-03 08:00:00+02:00,41.09,2021-06-03 07:00:00+02:00
3680,2021-06-03 09:00:00+02:00,43.92,2021-06-03 08:00:00+02:00
3681,2021-06-03 10:00:00+02:00,42.96,2021-06-03 09:00:00+02:00
3682,2021-06-03 11:00:00+02:00,42.1,2021-06-03 10:00:00+02:00
3683,2021-06-03 12:00:00+02:00,42.65,2021-06-03 11:00:00+02:00
3684,2021-06-03 13:00:00+02:00,41.93,2021-06-03 12:00:00+02:00
3685,2021-06-03 14:00:00+02:00,41.59,2021-06-03 13:00:00+02:00
3686,2021-06-03 15:00:00+02:00,41.0,2021-06-03 14:00:00+02:00
3687,2021-06-03 16:00:00+02:00,40.53,2021-06-03 15:00:00+02:00
3688,2021-06-03 17:00:00+02:00,40.15,2021-06-03 16:00:00+02:00
3689,2021-06-03 18:00:00+02:00,39.6,2021-06-03 17:00:00+02:00
3690,2021-06-03 19:00:00+02:00,42.06,2021-06-03 18:00:00+02:00
3691,2021-06-03 20:00:00+02:00,42.45,2021-06-03 19:00:00+02:00
3692,2021-06-03 21:00:00+02:00,36.69,2021-06-03 20:00:00+02:00
3693,2021-06-03 22:00:00+02:00,34.99,2021-06-03 21:00:00+02:00
3694,2021-06-03 23:00:00+02:00,33.03,2021-06-03 22:00:00+02:00
3695,2021-06-04 00:00:00+02:00,31.23,2021-06-03 23:00:00+02:00
3696,2021-06-04 01:00:00+02:00,30.46,2021-06-04 00:00:00+02:00
3697,2021-06-04 02:00:00+02:00,29.07,2021-06-04 01:00:00+02:00
3698,2021-06-04 03:00:00+02:00,30.35,2021-06-04 02:00:00+02:00
3699,2021-06-04 04:00:00+02:00,31.55,2021-06-04 03:00:00+02:00
3700,2021-06-04 05:00:00+02:00,34.96,2021-06-04 04:00:00+02:00
3701,2021-06-04 06:00:00+02:00,38.61,2021-06-04 05:00:00+02:00
3702,2021-06-04 07:00:00+02:00,40.05,2021-06-04 06:00:00+02:00
3703,2021-06-04 08:00:00+02:00,41.39,2021-06-04 07:00:00+02:00
3704,2021-06-04 09:00:00+02:00,46.8,2021-06-04 08:00:00+02:00
3705,2021-06-04 10:00:00+02:00,46.01,2021-06-04 09:00:00+02:00
3706,2021-06-04 11:00:00+02:00,45.56,2021-06-04 10:00:00+02:00
3707,2021-06-04 12:00:00+02:00,44.73,2021-06-04 11:00:00+02:00
3708,2021-06-04 13:00:00+02:00,44.07,2021-06-04 12:00:00+02:00
3709,2021-06-04 14:00:00+02:00,43.15,2021-06-04 13:00:00+02:00
3710,2021-06-04 15:00:00+02:00,42.58,2021-06-04 14:00:00+02:00
3711,2021-06-04 16:00:00+02:00,42.47,2021-06-04 15:00:00+02:00
3712,2021-06-04 17:00:00+02:00,42.16,2021-06-04 16:00:00+02:00
3713,2021-06-04 18:00:00+02:00,42.23,2021-06-04 17:00:00+02:00
3714,2021-06-04 19:00:00+02:00,43.31,2021-06-04 18:00:00+02:00
3715,2021-06-04 20:00:00+02:00,43.58,2021-06-04 19:00:00+02:00
3716,2021-06-04 21:00:00+02:00,40.5,2021-06-04 20:00:00+02:00
3717,2021-06-04 22:00:00+02:00,39.87,2021-06-04 21:00:00+02:00
3718,2021-06-04 23:00:00+02:00,39.08,2021-06-04 22:00:00+02:00
3719,2021-06-05 00:00:00+02:00,38.16,2021-06-04 23:00:00+02:00
3720,2021-06-05 01:00:00+02:00,40.7,2021-06-05 00:00:00+02:00
3721,2021-06-05 02:00:00+02:00,41.19,2021-06-05 01:00:00+02:00
3722,2021-06-05 03:00:00+02:00,39.64,2021-06-05 02:00:00+02:00
3723,2021-06-05 04:00:00+02:00,39.55,2021-06-05 03:00:00+02:00
3724,2021-06-05 05:00:00+02:00,39.62,2021-06-05 04:00:00+02:00
3725,2021-06-05 06:00:00+02:00,39.42,2021-06-05 05:00:00+02:00
3726,2021-06-05 07:00:00+02:00,40.98,2021-06-05 06:00:00+02:00
3727,2021-06-05 08:00:00+02:00,42.03,2021-06-05 07:00:00+02:00
3728,2021-06-05 09:00:00+02:00,43.06,2021-06-05 08:00:00+02:00
3729,2021-06-05 10:00:00+02:00,46.18,2021-06-05 09:00:00+02:00
3730,2021-06-05 11:00:00+02:00,45.66,2021-06-05 10:00:00+02:00
3731,2021-06-05 12:00:00+02:00,45.13,2021-06-05 11:00:00+02:00
3732,2021-06-05 13:00:00+02:00,42.99,2021-06-05 12:00:00+02:00
3733,2021-06-05 14:00:00+02:00,41.59,2021-06-05 13:00:00+02:00
3734,2021-06-05 15:00:00+02:00,40.77,2021-06-05 14:00:00+02:00
3735,2021-06-05 16:00:00+02:00,42.57,2021-06-05 15:00:00+02:00
3736,2021-06-05 17:00:00+02:00,43.27,2021-06-05 16:00:00+02:00
3737,2021-06-05 18:00:00+02:00,42.38,2021-06-05 17:00:00+02:00
3738,2021-06-05 19:00:00+02:00,43.43,2021-06-05 18:00:00+02:00
3739,2021-06-05 20:00:00+02:00,43.91,2021-06-05 19:00:00+02:00
3740,2021-06-05 21:00:00+02:00,43.71,2021-06-05 20:00:00+02:00
3741,2021-06-05 22:00:00+02:00,43.08,2021-06-05 21:00:00+02:00
3742,2021-06-05 23:00:00+02:00,42.0,2021-06-05 22:00:00+02:00
3743,2021-06-06 00:00:00+02:00,39.81,2021-06-05 23:00:00+02:00
3744,2021-06-06 01:00:00+02:00,41.1,2021-06-06 00:00:00+02:00
3745,2021-06-06 02:00:00+02:00,41.64,2021-06-06 01:00:00+02:00
3746,2021-06-06 03:00:00+02:00,40.91,2021-06-06 02:00:00+02:00
3747,2021-06-06 04:00:00+02:00,40.79,2021-06-06 03:00:00+02:00
3748,2021-06-06 05:00:00+02:00,39.87,2021-06-06 04:00:00+02:00
3749,2021-06-06 06:00:00+02:00,39.17,2021-06-06 05:00:00+02:00
3750,2021-06-06 07:00:00+02:00,39.89,2021-06-06 06:00:00+02:00
3751,2021-06-06 08:00:00+02:00,39.93,2021-06-06 07:00:00+02:00
3752,2021-06-06 09:00:00+02:00,40.92,2021-06-06 08:00:00+02:00
3753,2021-06-06 10:00:00+02:00,42.82,2021-06-06 09:00:00+02:00
3754,2021-06-06 11:00:00+02:00,43.2,2021-06-06 10:00:00+02:00
3755,2021-06-06 12:00:00+02:00,43.62,2021-06-06 11:00:00+02:00
3756,2021-06-06 13:00:00+02:00,41.08,2021-06-06 12:00:00+02:00
3757,2021-06-06 14:00:00+02:00,41.11,2021-06-06 13:00:00+02:00
3758,2021-06-06 15:00:00+02:00,41.24,2021-06-06 14:00:00+02:00
3759,2021-06-06 16:00:00+02:00,41.33,2021-06-06 15:00:00+02:00
3760,2021-06-06 17:00:00+02:00,41.51,2021-06-06 16:00:00+02:00
3761,2021-06-06 18:00:00+02:00,42.37,2021-06-06 17:00:00+02:00
3762,2021-06-06 19:00:00+02:00,43.42,2021-06-06 18:00:00+02:00
3763,2021-06-06 20:00:00+02:00,41.94,2021-06-06 19:00:00+02:00
3764,2021-06-06 21:00:00+02:00,41.56,2021-06-06 20:00:00+02:00
3765,2021-06-06 22:00:00+02:00,41.16,2021-06-06 21:00:00+02:00
3766,2021-06-06 23:00:00+02:00,40.69,2021-06-06 22:00:00+02:00
3767,2021-06-07 00:00:00+02:00,39.64,2021-06-06 23:00:00+02:00
3768,2021-06-07 01:00:00+02:00,40.82,2021-06-07 00:00:00+02:00
3769,2021-06-07 02:00:00+02:00,41.62,2021-06-07 01:00:00+02:00
3770,2021-06-07 03:00:00+02:00,41.06,2021-06-07 02:00:00+02:00
3771,2021-06-07 04:00:00+02:00,41.08,2021-06-07 03:00:00+02:00
3772,2021-06-07 05:00:00+02:00,41.98,2021-06-07 04:00:00+02:00
3773,2021-06-07 06:00:00+02:00,44.38,2021-06-07 05:00:00+02:00
3774,2021-06-07 07:00:00+02:00,48.97,2021-06-07 06:00:00+02:00
3775,2021-06-07 08:00:00+02:00,58.18,2021-06-07 07:00:00+02:00
3776,2021-06-07 09:00:00+02:00,74.79,2021-06-07 08:00:00+02:00
3777,2021-06-07 10:00:00+02:00,79.59,2021-06-07 09:00:00+02:00
3778,2021-06-07 11:00:00+02:00,79.06,2021-06-07 10:00:00+02:00
3779,2021-06-07 12:00:00+02:00,81.89,2021-06-07 11:00:00+02:00
3780,2021-06-07 13:00:00+02:00,70.77,2021-06-07 12:00:00+02:00
3781,2021-06-07 14:00:00+02:00,61.5,2021-06-07 13:00:00+02:00
3782,2021-06-07 15:00:00+02:00,61.39,2021-06-07 14:00:00+02:00
3783,2021-06-07 16:00:00+02:00,59.24,2021-06-07 15:00:00+02:00
3784,2021-06-07 17:00:00+02:00,57.79,2021-06-07 16:00:00+02:00
3785,2021-06-07 18:00:00+02:00,58.06,2021-06-07 17:00:00+02:00
3786,2021-06-07 19:00:00+02:00,58.04,2021-06-07 18:00:00+02:00
3787,2021-06-07 20:00:00+02:00,57.1,2021-06-07 19:00:00+02:00
3788,2021-06-07 21:00:00+02:00,50.45,2021-06-07 20:00:00+02:00
3789,2021-06-07 22:00:00+02:00,49.65,2021-06-07 21:00:00+02:00
3790,2021-06-07 23:00:00+02:00,48.58,2021-06-07 22:00:00+02:00
3791,2021-06-08 00:00:00+02:00,45.78,2021-06-07 23:00:00+02:00
3792,2021-06-08 01:00:00+02:00,46.69,2021-06-08 00:00:00+02:00
3793,2021-06-08 02:00:00+02:00,46.28,2021-06-08 01:00:00+02:00
3794,2021-06-08 03:00:00+02:00,45.76,2021-06-08 02:00:00+02:00
3795,2021-06-08 04:00:00+02:00,45.24,2021-06-08 03:00:00+02:00
3796,2021-06-08 05:00:00+02:00,46.05,2021-06-08 04:00:00+02:00
3797,2021-06-08 06:00:00+02:00,48.26,2021-06-08 05:00:00+02:00
3798,2021-06-08 07:00:00+02:00,51.7,2021-06-08 06:00:00+02:00
3799,2021-06-08 08:00:00+02:00,57.75,2021-06-08 07:00:00+02:00
3800,2021-06-08 09:00:00+02:00,60.0,2021-06-08 08:00:00+02:00
3801,2021-06-08 10:00:00+02:00,59.59,2021-06-08 09:00:00+02:00
3802,2021-06-08 11:00:00+02:00,59.21,2021-06-08 10:00:00+02:00
3803,2021-06-08 12:00:00+02:00,58.84,2021-06-08 11:00:00+02:00
3804,2021-06-08 13:00:00+02:00,58.66,2021-06-08 12:00:00+02:00
3805,2021-06-08 14:00:00+02:00,58.2,2021-06-08 13:00:00+02:00
3806,2021-06-08 15:00:00+02:00,58.27,2021-06-08 14:00:00+02:00
3807,2021-06-08 16:00:00+02:00,57.74,2021-06-08 15:00:00+02:00
3808,2021-06-08 17:00:00+02:00,57.02,2021-06-08 16:00:00+02:00
3809,2021-06-08 18:00:00+02:00,57.78,2021-06-08 17:00:00+02:00
3810,2021-06-08 19:00:00+02:00,53.15,2021-06-08 18:00:00+02:00
3811,2021-06-08 20:00:00+02:00,57.74,2021-06-08 19:00:00+02:00
3812,2021-06-08 21:00:00+02:00,52.2,2021-06-08 20:00:00+02:00
3813,2021-06-08 22:00:00+02:00,50.52,2021-06-08 21:00:00+02:00
3814,2021-06-08 23:00:00+02:00,50.28,2021-06-08 22:00:00+02:00
3815,2021-06-09 00:00:00+02:00,49.11,2021-06-08 23:00:00+02:00
3816,2021-06-09 01:00:00+02:00,50.87,2021-06-09 00:00:00+02:00
3817,2021-06-09 02:00:00+02:00,50.64,2021-06-09 01:00:00+02:00
3818,2021-06-09 03:00:00+02:00,50.53,2021-06-09 02:00:00+02:00
3819,2021-06-09 04:00:00+02:00,50.24,2021-06-09 03:00:00+02:00
3820,2021-06-09 05:00:00+02:00,50.27,2021-06-09 04:00:00+02:00
3821,2021-06-09 06:00:00+02:00,49.64,2021-06-09 05:00:00+02:00
3822,2021-06-09 07:00:00+02:00,51.82,2021-06-09 06:00:00+02:00
3823,2021-06-09 08:00:00+02:00,58.25,2021-06-09 07:00:00+02:00
3824,2021-06-09 09:00:00+02:00,61.81,2021-06-09 08:00:00+02:00
3825,2021-06-09 10:00:00+02:00,63.86,2021-06-09 09:00:00+02:00
3826,2021-06-09 11:00:00+02:00,63.3,2021-06-09 10:00:00+02:00
3827,2021-06-09 12:00:00+02:00,60.96,2021-06-09 11:00:00+02:00
3828,2021-06-09 13:00:00+02:00,58.73,2021-06-09 12:00:00+02:00
3829,2021-06-09 14:00:00+02:00,58.61,2021-06-09 13:00:00+02:00
3830,2021-06-09 15:00:00+02:00,58.6,2021-06-09 14:00:00+02:00
3831,2021-06-09 16:00:00+02:00,57.66,2021-06-09 15:00:00+02:00
3832,2021-06-09 17:00:00+02:00,57.49,2021-06-09 16:00:00+02:00
3833,2021-06-09 18:00:00+02:00,55.96,2021-06-09 17:00:00+02:00
3834,2021-06-09 19:00:00+02:00,54.76,2021-06-09 18:00:00+02:00
3835,2021-06-09 20:00:00+02:00,54.69,2021-06-09 19:00:00+02:00
3836,2021-06-09 21:00:00+02:00,49.35,2021-06-09 20:00:00+02:00
3837,2021-06-09 22:00:00+02:00,48.95,2021-06-09 21:00:00+02:00
3838,2021-06-09 23:00:00+02:00,48.6,2021-06-09 22:00:00+02:00
3839,2021-06-10 00:00:00+02:00,42.1,2021-06-09 23:00:00+02:00
3840,2021-06-10 01:00:00+02:00,47.82,2021-06-10 00:00:00+02:00
3841,2021-06-10 02:00:00+02:00,49.1,2021-06-10 01:00:00+02:00
3842,2021-06-10 03:00:00+02:00,47.51,2021-06-10 02:00:00+02:00
3843,2021-06-10 04:00:00+02:00,46.81,2021-06-10 03:00:00+02:00
3844,2021-06-10 05:00:00+02:00,48.99,2021-06-10 04:00:00+02:00
3845,2021-06-10 06:00:00+02:00,48.85,2021-06-10 05:00:00+02:00
3846,2021-06-10 07:00:00+02:00,51.78,2021-06-10 06:00:00+02:00
3847,2021-06-10 08:00:00+02:00,57.27,2021-06-10 07:00:00+02:00
3848,2021-06-10 09:00:00+02:00,64.79,2021-06-10 08:00:00+02:00
3849,2021-06-10 10:00:00+02:00,64.71,2021-06-10 09:00:00+02:00
3850,2021-06-10 11:00:00+02:00,64.62,2021-06-10 10:00:00+02:00
3851,2021-06-10 12:00:00+02:00,58.68,2021-06-10 11:00:00+02:00
3852,2021-06-10 13:00:00+02:00,59.15,2021-06-10 12:00:00+02:00
3853,2021-06-10 14:00:00+02:00,58.77,2021-06-10 13:00:00+02:00
3854,2021-06-10 15:00:00+02:00,57.71,2021-06-10 14:00:00+02:00
3855,2021-06-10 16:00:00+02:00,50.84,2021-06-10 15:00:00+02:00
3856,2021-06-10 17:00:00+02:00,50.0,2021-06-10 16:00:00+02:00
3857,2021-06-10 18:00:00+02:00,50.1,2021-06-10 17:00:00+02:00
3858,2021-06-10 19:00:00+02:00,49.85,2021-06-10 18:00:00+02:00
3859,2021-06-10 20:00:00+02:00,49.87,2021-06-10 19:00:00+02:00
3860,2021-06-10 21:00:00+02:00,46.05,2021-06-10 20:00:00+02:00
3861,2021-06-10 22:00:00+02:00,43.81,2021-06-10 21:00:00+02:00
3862,2021-06-10 23:00:00+02:00,41.88,2021-06-10 22:00:00+02:00
3863,2021-06-11 00:00:00+02:00,41.96,2021-06-10 23:00:00+02:00
3864,2021-06-11 01:00:00+02:00,38.49,2021-06-11 00:00:00+02:00
3865,2021-06-11 02:00:00+02:00,34.72,2021-06-11 01:00:00+02:00
3866,2021-06-11 03:00:00+02:00,33.9,2021-06-11 02:00:00+02:00
3867,2021-06-11 04:00:00+02:00,33.86,2021-06-11 03:00:00+02:00
3868,2021-06-11 05:00:00+02:00,33.85,2021-06-11 04:00:00+02:00
3869,2021-06-11 06:00:00+02:00,40.87,2021-06-11 05:00:00+02:00
3870,2021-06-11 07:00:00+02:00,46.3,2021-06-11 06:00:00+02:00
3871,2021-06-11 08:00:00+02:00,49.21,2021-06-11 07:00:00+02:00
3872,2021-06-11 09:00:00+02:00,47.84,2021-06-11 08:00:00+02:00
3873,2021-06-11 10:00:00+02:00,46.06,2021-06-11 09:00:00+02:00
3874,2021-06-11 11:00:00+02:00,44.06,2021-06-11 10:00:00+02:00
3875,2021-06-11 12:00:00+02:00,40.85,2021-06-11 11:00:00+02:00
3876,2021-06-11 13:00:00+02:00,38.97,2021-06-11 12:00:00+02:00
3877,2021-06-11 14:00:00+02:00,36.05,2021-06-11 13:00:00+02:00
3878,2021-06-11 15:00:00+02:00,35.33,2021-06-11 14:00:00+02:00
3879,2021-06-11 16:00:00+02:00,34.59,2021-06-11 15:00:00+02:00
3880,2021-06-11 17:00:00+02:00,34.64,2021-06-11 16:00:00+02:00
3881,2021-06-11 18:00:00+02:00,34.38,2021-06-11 17:00:00+02:00
3882,2021-06-11 19:00:00+02:00,34.45,2021-06-11 18:00:00+02:00
3883,2021-06-11 20:00:00+02:00,34.43,2021-06-11 19:00:00+02:00
3884,2021-06-11 21:00:00+02:00,34.61,2021-06-11 20:00:00+02:00
3885,2021-06-11 22:00:00+02:00,33.93,2021-06-11 21:00:00+02:00
3886,2021-06-11 23:00:00+02:00,33.88,2021-06-11 22:00:00+02:00
3887,2021-06-12 00:00:00+02:00,32.08,2021-06-11 23:00:00+02:00
3888,2021-06-12 01:00:00+02:00,14.14,2021-06-12 00:00:00+02:00
3889,2021-06-12 02:00:00+02:00,13.23,2021-06-12 01:00:00+02:00
3890,2021-06-12 03:00:00+02:00,10.51,2021-06-12 02:00:00+02:00
3891,2021-06-12 04:00:00+02:00,10.08,2021-06-12 03:00:00+02:00
3892,2021-06-12 05:00:00+02:00,10.08,2021-06-12 04:00:00+02:00
3893,2021-06-12 06:00:00+02:00,11.9,2021-06-12 05:00:00+02:00
3894,2021-06-12 07:00:00+02:00,15.24,2021-06-12 06:00:00+02:00
3895,2021-06-12 08:00:00+02:00,16.69,2021-06-12 07:00:00+02:00
3896,2021-06-12 09:00:00+02:00,22.56,2021-06-12 08:00:00+02:00
3897,2021-06-12 10:00:00+02:00,22.92,2021-06-12 09:00:00+02:00
3898,2021-06-12 11:00:00+02:00,23.14,2021-06-12 10:00:00+02:00
3899,2021-06-12 12:00:00+02:00,24.73,2021-06-12 11:00:00+02:00
3900,2021-06-12 13:00:00+02:00,18.07,2021-06-12 12:00:00+02:00
3901,2021-06-12 14:00:00+02:00,6.84,2021-06-12 13:00:00+02:00
3902,2021-06-12 15:00:00+02:00,4.78,2021-06-12 14:00:00+02:00
3903,2021-06-12 16:00:00+02:00,1.93,2021-06-12 15:00:00+02:00
3904,2021-06-12 17:00:00+02:00,3.41,2021-06-12 16:00:00+02:00
3905,2021-06-12 18:00:00+02:00,1.64,2021-06-12 17:00:00+02:00
3906,2021-06-12 19:00:00+02:00,20.08,2021-06-12 18:00:00+02:00
3907,2021-06-12 20:00:00+02:00,31.41,2021-06-12 19:00:00+02:00
3908,2021-06-12 21:00:00+02:00,31.35,2021-06-12 20:00:00+02:00
3909,2021-06-12 22:00:00+02:00,31.33,2021-06-12 21:00:00+02:00
3910,2021-06-12 23:00:00+02:00,29.92,2021-06-12 22:00:00+02:00
3911,2021-06-13 00:00:00+02:00,25.1,2021-06-12 23:00:00+02:00
3912,2021-06-13 01:00:00+02:00,20.57,2021-06-13 00:00:00+02:00
3913,2021-06-13 02:00:00+02:00,10.02,2021-06-13 01:00:00+02:00
3914,2021-06-13 03:00:00+02:00,7.1,2021-06-13 02:00:00+02:00
3915,2021-06-13 04:00:00+02:00,4.91,2021-06-13 03:00:00+02:00
3916,2021-06-13 05:00:00+02:00,4.47,2021-06-13 04:00:00+02:00
3917,2021-06-13 06:00:00+02:00,3.06,2021-06-13 05:00:00+02:00
3918,2021-06-13 07:00:00+02:00,3.79,2021-06-13 06:00:00+02:00
3919,2021-06-13 08:00:00+02:00,8.32,2021-06-13 07:00:00+02:00
3920,2021-06-13 09:00:00+02:00,4.08,2021-06-13 08:00:00+02:00
3921,2021-06-13 10:00:00+02:00,2.54,2021-06-13 09:00:00+02:00
3922,2021-06-13 11:00:00+02:00,2.58,2021-06-13 10:00:00+02:00
3923,2021-06-13 12:00:00+02:00,1.52,2021-06-13 11:00:00+02:00
3924,2021-06-13 13:00:00+02:00,1.43,2021-06-13 12:00:00+02:00
3925,2021-06-13 14:00:00+02:00,1.15,2021-06-13 13:00:00+02:00
3926,2021-06-13 15:00:00+02:00,1.47,2021-06-13 14:00:00+02:00
3927,2021-06-13 16:00:00+02:00,3.98,2021-06-13 15:00:00+02:00
3928,2021-06-13 17:00:00+02:00,20.18,2021-06-13 16:00:00+02:00
3929,2021-06-13 18:00:00+02:00,28.95,2021-06-13 17:00:00+02:00
3930,2021-06-13 19:00:00+02:00,31.22,2021-06-13 18:00:00+02:00
3931,2021-06-13 20:00:00+02:00,35.13,2021-06-13 19:00:00+02:00
3932,2021-06-13 21:00:00+02:00,37.4,2021-06-13 20:00:00+02:00
3933,2021-06-13 22:00:00+02:00,37.17,2021-06-13 21:00:00+02:00
3934,2021-06-13 23:00:00+02:00,36.56,2021-06-13 22:00:00+02:00
3935,2021-06-14 00:00:00+02:00,30.84,2021-06-13 23:00:00+02:00
3936,2021-06-14 01:00:00+02:00,28.19,2021-06-14 00:00:00+02:00
3937,2021-06-14 02:00:00+02:00,26.49,2021-06-14 01:00:00+02:00
3938,2021-06-14 03:00:00+02:00,24.36,2021-06-14 02:00:00+02:00
3939,2021-06-14 04:00:00+02:00,27.07,2021-06-14 03:00:00+02:00
3940,2021-06-14 05:00:00+02:00,28.7,2021-06-14 04:00:00+02:00
3941,2021-06-14 06:00:00+02:00,28.27,2021-06-14 05:00:00+02:00
3942,2021-06-14 07:00:00+02:00,29.58,2021-06-14 06:00:00+02:00
3943,2021-06-14 08:00:00+02:00,33.04,2021-06-14 07:00:00+02:00
3944,2021-06-14 09:00:00+02:00,33.35,2021-06-14 08:00:00+02:00
3945,2021-06-14 10:00:00+02:00,34.23,2021-06-14 09:00:00+02:00
3946,2021-06-14 11:00:00+02:00,35.1,2021-06-14 10:00:00+02:00
3947,2021-06-14 12:00:00+02:00,35.57,2021-06-14 11:00:00+02:00
3948,2021-06-14 13:00:00+02:00,36.8,2021-06-14 12:00:00+02:00
3949,2021-06-14 14:00:00+02:00,36.0,2021-06-14 13:00:00+02:00
3950,2021-06-14 15:00:00+02:00,34.6,2021-06-14 14:00:00+02:00
3951,2021-06-14 16:00:00+02:00,33.65,2021-06-14 15:00:00+02:00
3952,2021-06-14 17:00:00+02:00,32.38,2021-06-14 16:00:00+02:00
3953,2021-06-14 18:00:00+02:00,30.06,2021-06-14 17:00:00+02:00
3954,2021-06-14 19:00:00+02:00,29.42,2021-06-14 18:00:00+02:00
3955,2021-06-14 20:00:00+02:00,24.35,2021-06-14 19:00:00+02:00
3956,2021-06-14 21:00:00+02:00,22.33,2021-06-14 20:00:00+02:00
3957,2021-06-14 22:00:00+02:00,20.22,2021-06-14 21:00:00+02:00
3958,2021-06-14 23:00:00+02:00,19.43,2021-06-14 22:00:00+02:00
3959,2021-06-15 00:00:00+02:00,14.58,2021-06-14 23:00:00+02:00
3960,2021-06-15 01:00:00+02:00,18.16,2021-06-15 00:00:00+02:00
3961,2021-06-15 02:00:00+02:00,10.09,2021-06-15 01:00:00+02:00
3962,2021-06-15 03:00:00+02:00,5.01,2021-06-15 02:00:00+02:00
3963,2021-06-15 04:00:00+02:00,1.81,2021-06-15 03:00:00+02:00
3964,2021-06-15 05:00:00+02:00,3.19,2021-06-15 04:00:00+02:00
3965,2021-06-15 06:00:00+02:00,14.55,2021-06-15 05:00:00+02:00
3966,2021-06-15 07:00:00+02:00,22.22,2021-06-15 06:00:00+02:00
3967,2021-06-15 08:00:00+02:00,23.92,2021-06-15 07:00:00+02:00
3968,2021-06-15 09:00:00+02:00,24.08,2021-06-15 08:00:00+02:00
3969,2021-06-15 10:00:00+02:00,23.81,2021-06-15 09:00:00+02:00
3970,2021-06-15 11:00:00+02:00,25.11,2021-06-15 10:00:00+02:00
3971,2021-06-15 12:00:00+02:00,24.05,2021-06-15 11:00:00+02:00
3972,2021-06-15 13:00:00+02:00,22.94,2021-06-15 12:00:00+02:00
3973,2021-06-15 14:00:00+02:00,23.25,2021-06-15 13:00:00+02:00
3974,2021-06-15 15:00:00+02:00,24.45,2021-06-15 14:00:00+02:00
3975,2021-06-15 16:00:00+02:00,24.11,2021-06-15 15:00:00+02:00
3976,2021-06-15 17:00:00+02:00,24.46,2021-06-15 16:00:00+02:00
3977,2021-06-15 18:00:00+02:00,24.12,2021-06-15 17:00:00+02:00
3978,2021-06-15 19:00:00+02:00,25.96,2021-06-15 18:00:00+02:00
3979,2021-06-15 20:00:00+02:00,26.21,2021-06-15 19:00:00+02:00
3980,2021-06-15 21:00:00+02:00,26.47,2021-06-15 20:00:00+02:00
3981,2021-06-15 22:00:00+02:00,28.56,2021-06-15 21:00:00+02:00
3982,2021-06-15 23:00:00+02:00,30.3,2021-06-15 22:00:00+02:00
3983,2021-06-16 00:00:00+02:00,31.0,2021-06-15 23:00:00+02:00
3984,2021-06-16 01:00:00+02:00,32.22,2021-06-16 00:00:00+02:00
3985,2021-06-16 02:00:00+02:00,32.22,2021-06-16 01:00:00+02:00
3986,2021-06-16 03:00:00+02:00,32.26,2021-06-16 02:00:00+02:00
3987,2021-06-16 04:00:00+02:00,31.99,2021-06-16 03:00:00+02:00
3988,2021-06-16 05:00:00+02:00,31.86,2021-06-16 04:00:00+02:00
3989,2021-06-16 06:00:00+02:00,31.75,2021-06-16 05:00:00+02:00
3990,2021-06-16 07:00:00+02:00,33.37,2021-06-16 06:00:00+02:00
3991,2021-06-16 08:00:00+02:00,34.23,2021-06-16 07:00:00+02:00
3992,2021-06-16 09:00:00+02:00,34.97,2021-06-16 08:00:00+02:00
3993,2021-06-16 10:00:00+02:00,34.92,2021-06-16 09:00:00+02:00
3994,2021-06-16 11:00:00+02:00,33.34,2021-06-16 10:00:00+02:00
3995,2021-06-16 12:00:00+02:00,33.58,2021-06-16 11:00:00+02:00
3996,2021-06-16 13:00:00+02:00,33.67,2021-06-16 12:00:00+02:00
3997,2021-06-16 14:00:00+02:00,33.67,2021-06-16 13:00:00+02:00
3998,2021-06-16 15:00:00+02:00,33.66,2021-06-16 14:00:00+02:00
3999,2021-06-16 16:00:00+02:00,33.46,2021-06-16 15:00:00+02:00
4000,2021-06-16 17:00:00+02:00,33.9,2021-06-16 16:00:00+02:00
4001,2021-06-16 18:00:00+02:00,33.62,2021-06-16 17:00:00+02:00
4002,2021-06-16 19:00:00+02:00,31.83,2021-06-16 18:00:00+02:00
4003,2021-06-16 20:00:00+02:00,32.23,2021-06-16 19:00:00+02:00
4004,2021-06-16 21:00:00+02:00,29.82,2021-06-16 20:00:00+02:00
4005,2021-06-16 22:00:00+02:00,29.77,2021-06-16 21:00:00+02:00
4006,2021-06-16 23:00:00+02:00,29.76,2021-06-16 22:00:00+02:00
4007,2021-06-17 00:00:00+02:00,29.63,2021-06-16 23:00:00+02:00
4008,2021-06-17 01:00:00+02:00,28.28,2021-06-17 00:00:00+02:00
4009,2021-06-17 02:00:00+02:00,28.36,2021-06-17 01:00:00+02:00
4010,2021-06-17 03:00:00+02:00,28.26,2021-06-17 02:00:00+02:00
4011,2021-06-17 04:00:00+02:00,27.98,2021-06-17 03:00:00+02:00
4012,2021-06-17 05:00:00+02:00,28.52,2021-06-17 04:00:00+02:00
4013,2021-06-17 06:00:00+02:00,29.03,2021-06-17 05:00:00+02:00
4014,2021-06-17 07:00:00+02:00,29.89,2021-06-17 06:00:00+02:00
4015,2021-06-17 08:00:00+02:00,30.24,2021-06-17 07:00:00+02:00
4016,2021-06-17 09:00:00+02:00,30.64,2021-06-17 08:00:00+02:00
4017,2021-06-17 10:00:00+02:00,30.28,2021-06-17 09:00:00+02:00
4018,2021-06-17 11:00:00+02:00,30.19,2021-06-17 10:00:00+02:00
4019,2021-06-17 12:00:00+02:00,30.15,2021-06-17 11:00:00+02:00
4020,2021-06-17 13:00:00+02:00,30.24,2021-06-17 12:00:00+02:00
4021,2021-06-17 14:00:00+02:00,30.21,2021-06-17 13:00:00+02:00
4022,2021-06-17 15:00:00+02:00,30.22,2021-06-17 14:00:00+02:00
4023,2021-06-17 16:00:00+02:00,30.15,2021-06-17 15:00:00+02:00
4024,2021-06-17 17:00:00+02:00,30.06,2021-06-17 16:00:00+02:00
4025,2021-06-17 18:00:00+02:00,30.04,2021-06-17 17:00:00+02:00
4026,2021-06-17 19:00:00+02:00,29.93,2021-06-17 18:00:00+02:00
4027,2021-06-17 20:00:00+02:00,30.12,2021-06-17 19:00:00+02:00
4028,2021-06-17 21:00:00+02:00,29.12,2021-06-17 20:00:00+02:00
4029,2021-06-17 22:00:00+02:00,28.75,2021-06-17 21:00:00+02:00
4030,2021-06-17 23:00:00+02:00,28.68,2021-06-17 22:00:00+02:00
4031,2021-06-18 00:00:00+02:00,28.33,2021-06-17 23:00:00+02:00
4032,2021-06-18 01:00:00+02:00,27.99,2021-06-18 00:00:00+02:00
4033,2021-06-18 02:00:00+02:00,27.84,2021-06-18 01:00:00+02:00
4034,2021-06-18 03:00:00+02:00,27.72,2021-06-18 02:00:00+02:00
4035,2021-06-18 04:00:00+02:00,27.62,2021-06-18 03:00:00+02:00
4036,2021-06-18 05:00:00+02:00,26.8,2021-06-18 04:00:00+02:00
4037,2021-06-18 06:00:00+02:00,27.58,2021-06-18 05:00:00+02:00
4038,2021-06-18 07:00:00+02:00,27.98,2021-06-18 06:00:00+02:00
4039,2021-06-18 08:00:00+02:00,29.37,2021-06-18 07:00:00+02:00
4040,2021-06-18 09:00:00+02:00,29.5,2021-06-18 08:00:00+02:00
4041,2021-06-18 10:00:00+02:00,29.22,2021-06-18 09:00:00+02:00
4042,2021-06-18 11:00:00+02:00,28.74,2021-06-18 10:00:00+02:00
4043,2021-06-18 12:00:00+02:00,28.48,2021-06-18 11:00:00+02:00
4044,2021-06-18 13:00:00+02:00,28.46,2021-06-18 12:00:00+02:00
4045,2021-06-18 14:00:00+02:00,28.1,2021-06-18 13:00:00+02:00
4046,2021-06-18 15:00:00+02:00,27.4,2021-06-18 14:00:00+02:00
4047,2021-06-18 16:00:00+02:00,24.53,2021-06-18 15:00:00+02:00
4048,2021-06-18 17:00:00+02:00,22.69,2021-06-18 16:00:00+02:00
4049,2021-06-18 18:00:00+02:00,22.22,2021-06-18 17:00:00+02:00
4050,2021-06-18 19:00:00+02:00,22.24,2021-06-18 18:00:00+02:00
4051,2021-06-18 20:00:00+02:00,23.3,2021-06-18 19:00:00+02:00
4052,2021-06-18 21:00:00+02:00,24.53,2021-06-18 20:00:00+02:00
4053,2021-06-18 22:00:00+02:00,25.48,2021-06-18 21:00:00+02:00
4054,2021-06-18 23:00:00+02:00,27.14,2021-06-18 22:00:00+02:00
4055,2021-06-19 00:00:00+02:00,27.74,2021-06-18 23:00:00+02:00
4056,2021-06-19 01:00:00+02:00,28.09,2021-06-19 00:00:00+02:00
4057,2021-06-19 02:00:00+02:00,28.03,2021-06-19 01:00:00+02:00
4058,2021-06-19 03:00:00+02:00,27.95,2021-06-19 02:00:00+02:00
4059,2021-06-19 04:00:00+02:00,27.82,2021-06-19 03:00:00+02:00
4060,2021-06-19 05:00:00+02:00,27.68,2021-06-19 04:00:00+02:00
4061,2021-06-19 06:00:00+02:00,27.47,2021-06-19 05:00:00+02:00
4062,2021-06-19 07:00:00+02:00,27.19,2021-06-19 06:00:00+02:00
4063,2021-06-19 08:00:00+02:00,27.69,2021-06-19 07:00:00+02:00
4064,2021-06-19 09:00:00+02:00,27.44,2021-06-19 08:00:00+02:00
4065,2021-06-19 10:00:00+02:00,27.72,2021-06-19 09:00:00+02:00
4066,2021-06-19 11:00:00+02:00,27.69,2021-06-19 10:00:00+02:00
4067,2021-06-19 12:00:00+02:00,27.6,2021-06-19 11:00:00+02:00
4068,2021-06-19 13:00:00+02:00,27.16,2021-06-19 12:00:00+02:00
4069,2021-06-19 14:00:00+02:00,26.75,2021-06-19 13:00:00+02:00
4070,2021-06-19 15:00:00+02:00,26.6,2021-06-19 14:00:00+02:00
4071,2021-06-19 16:00:00+02:00,26.83,2021-06-19 15:00:00+02:00
4072,2021-06-19 17:00:00+02:00,27.13,2021-06-19 16:00:00+02:00
4073,2021-06-19 18:00:00+02:00,27.62,2021-06-19 17:00:00+02:00
4074,2021-06-19 19:00:00+02:00,27.69,2021-06-19 18:00:00+02:00
4075,2021-06-19 20:00:00+02:00,27.7,2021-06-19 19:00:00+02:00
4076,2021-06-19 21:00:00+02:00,27.64,2021-06-19 20:00:00+02:00
4077,2021-06-19 22:00:00+02:00,27.68,2021-06-19 21:00:00+02:00
4078,2021-06-19 23:00:00+02:00,27.44,2021-06-19 22:00:00+02:00
4079,2021-06-20 00:00:00+02:00,27.16,2021-06-19 23:00:00+02:00
4080,2021-06-20 01:00:00+02:00,28.32,2021-06-20 00:00:00+02:00
4081,2021-06-20 02:00:00+02:00,27.86,2021-06-20 01:00:00+02:00
4082,2021-06-20 03:00:00+02:00,27.62,2021-06-20 02:00:00+02:00
4083,2021-06-20 04:00:00+02:00,27.43,2021-06-20 03:00:00+02:00
4084,2021-06-20 05:00:00+02:00,27.4,2021-06-20 04:00:00+02:00
4085,2021-06-20 06:00:00+02:00,27.59,2021-06-20 05:00:00+02:00
4086,2021-06-20 07:00:00+02:00,27.41,2021-06-20 06:00:00+02:00
4087,2021-06-20 08:00:00+02:00,27.95,2021-06-20 07:00:00+02:00
4088,2021-06-20 09:00:00+02:00,28.34,2021-06-20 08:00:00+02:00
4089,2021-06-20 10:00:00+02:00,29.35,2021-06-20 09:00:00+02:00
4090,2021-06-20 11:00:00+02:00,29.75,2021-06-20 10:00:00+02:00
4091,2021-06-20 12:00:00+02:00,29.24,2021-06-20 11:00:00+02:00
4092,2021-06-20 13:00:00+02:00,28.71,2021-06-20 12:00:00+02:00
4093,2021-06-20 14:00:00+02:00,28.33,2021-06-20 13:00:00+02:00
4094,2021-06-20 15:00:00+02:00,26.32,2021-06-20 14:00:00+02:00
4095,2021-06-20 16:00:00+02:00,27.89,2021-06-20 15:00:00+02:00
4096,2021-06-20 17:00:00+02:00,28.22,2021-06-20 16:00:00+02:00
4097,2021-06-20 18:00:00+02:00,28.3,2021-06-20 17:00:00+02:00
4098,2021-06-20 19:00:00+02:00,28.02,2021-06-20 18:00:00+02:00
4099,2021-06-20 20:00:00+02:00,27.57,2021-06-20 19:00:00+02:00
4100,2021-06-20 21:00:00+02:00,26.77,2021-06-20 20:00:00+02:00
4101,2021-06-20 22:00:00+02:00,26.33,2021-06-20 21:00:00+02:00
4102,2021-06-20 23:00:00+02:00,25.73,2021-06-20 22:00:00+02:00
4103,2021-06-21 00:00:00+02:00,25.55,2021-06-20 23:00:00+02:00
4104,2021-06-21 01:00:00+02:00,26.0,2021-06-21 00:00:00+02:00
4105,2021-06-21 02:00:00+02:00,26.01,2021-06-21 01:00:00+02:00
4106,2021-06-21 03:00:00+02:00,26.61,2021-06-21 02:00:00+02:00
4107,2021-06-21 04:00:00+02:00,27.0,2021-06-21 03:00:00+02:00
4108,2021-06-21 05:00:00+02:00,27.28,2021-06-21 04:00:00+02:00
4109,2021-06-21 06:00:00+02:00,27.22,2021-06-21 05:00:00+02:00
4110,2021-06-21 07:00:00+02:00,27.5,2021-06-21 06:00:00+02:00
4111,2021-06-21 08:00:00+02:00,27.85,2021-06-21 07:00:00+02:00
4112,2021-06-21 09:00:00+02:00,27.79,2021-06-21 08:00:00+02:00
4113,2021-06-21 10:00:00+02:00,27.61,2021-06-21 09:00:00+02:00
4114,2021-06-21 11:00:00+02:00,27.1,2021-06-21 10:00:00+02:00
4115,2021-06-21 12:00:00+02:00,26.88,2021-06-21 11:00:00+02:00
4116,2021-06-21 13:00:00+02:00,26.62,2021-06-21 12:00:00+02:00
4117,2021-06-21 14:00:00+02:00,26.98,2021-06-21 13:00:00+02:00
4118,2021-06-21 15:00:00+02:00,27.32,2021-06-21 14:00:00+02:00
4119,2021-06-21 16:00:00+02:00,27.63,2021-06-21 15:00:00+02:00
4120,2021-06-21 17:00:00+02:00,27.78,2021-06-21 16:00:00+02:00
4121,2021-06-21 18:00:00+02:00,28.06,2021-06-21 17:00:00+02:00
4122,2021-06-21 19:00:00+02:00,28.34,2021-06-21 18:00:00+02:00
4123,2021-06-21 20:00:00+02:00,28.4,2021-06-21 19:00:00+02:00
4124,2021-06-21 21:00:00+02:00,29.13,2021-06-21 20:00:00+02:00
4125,2021-06-21 22:00:00+02:00,29.24,2021-06-21 21:00:00+02:00
4126,2021-06-21 23:00:00+02:00,29.23,2021-06-21 22:00:00+02:00
4127,2021-06-22 00:00:00+02:00,28.38,2021-06-21 23:00:00+02:00
4128,2021-06-22 01:00:00+02:00,27.1,2021-06-22 00:00:00+02:00
4129,2021-06-22 02:00:00+02:00,26.71,2021-06-22 01:00:00+02:00
4130,2021-06-22 03:00:00+02:00,26.6,2021-06-22 02:00:00+02:00
4131,2021-06-22 04:00:00+02:00,26.09,2021-06-22 03:00:00+02:00
4132,2021-06-22 05:00:00+02:00,26.47,2021-06-22 04:00:00+02:00
4133,2021-06-22 06:00:00+02:00,26.74,2021-06-22 05:00:00+02:00
4134,2021-06-22 07:00:00+02:00,28.79,2021-06-22 06:00:00+02:00
4135,2021-06-22 08:00:00+02:00,30.87,2021-06-22 07:00:00+02:00
4136,2021-06-22 09:00:00+02:00,32.37,2021-06-22 08:00:00+02:00
4137,2021-06-22 10:00:00+02:00,33.63,2021-06-22 09:00:00+02:00
4138,2021-06-22 11:00:00+02:00,36.03,2021-06-22 10:00:00+02:00
4139,2021-06-22 12:00:00+02:00,35.95,2021-06-22 11:00:00+02:00
4140,2021-06-22 13:00:00+02:00,35.93,2021-06-22 12:00:00+02:00
4141,2021-06-22 14:00:00+02:00,34.87,2021-06-22 13:00:00+02:00
4142,2021-06-22 15:00:00+02:00,33.2,2021-06-22 14:00:00+02:00
4143,2021-06-22 16:00:00+02:00,32.43,2021-06-22 15:00:00+02:00
4144,2021-06-22 17:00:00+02:00,31.52,2021-06-22 16:00:00+02:00
4145,2021-06-22 18:00:00+02:00,30.94,2021-06-22 17:00:00+02:00
4146,2021-06-22 19:00:00+02:00,30.23,2021-06-22 18:00:00+02:00
4147,2021-06-22 20:00:00+02:00,30.02,2021-06-22 19:00:00+02:00
4148,2021-06-22 21:00:00+02:00,29.85,2021-06-22 20:00:00+02:00
4149,2021-06-22 22:00:00+02:00,30.86,2021-06-22 21:00:00+02:00
4150,2021-06-22 23:00:00+02:00,29.81,2021-06-22 22:00:00+02:00
4151,2021-06-23 00:00:00+02:00,29.36,2021-06-22 23:00:00+02:00
4152,2021-06-23 01:00:00+02:00,28.85,2021-06-23 00:00:00+02:00
4153,2021-06-23 02:00:00+02:00,27.56,2021-06-23 01:00:00+02:00
4154,2021-06-23 03:00:00+02:00,26.77,2021-06-23 02:00:00+02:00
4155,2021-06-23 04:00:00+02:00,26.74,2021-06-23 03:00:00+02:00
4156,2021-06-23 05:00:00+02:00,26.61,2021-06-23 04:00:00+02:00
4157,2021-06-23 06:00:00+02:00,29.14,2021-06-23 05:00:00+02:00
4158,2021-06-23 07:00:00+02:00,31.33,2021-06-23 06:00:00+02:00
4159,2021-06-23 08:00:00+02:00,33.2,2021-06-23 07:00:00+02:00
4160,2021-06-23 09:00:00+02:00,33.58,2021-06-23 08:00:00+02:00
4161,2021-06-23 10:00:00+02:00,34.29,2021-06-23 09:00:00+02:00
4162,2021-06-23 11:00:00+02:00,34.19,2021-06-23 10:00:00+02:00
4163,2021-06-23 12:00:00+02:00,34.52,2021-06-23 11:00:00+02:00
4164,2021-06-23 13:00:00+02:00,34.65,2021-06-23 12:00:00+02:00
4165,2021-06-23 14:00:00+02:00,34.69,2021-06-23 13:00:00+02:00
4166,2021-06-23 15:00:00+02:00,34.86,2021-06-23 14:00:00+02:00
4167,2021-06-23 16:00:00+02:00,34.88,2021-06-23 15:00:00+02:00
4168,2021-06-23 17:00:00+02:00,34.94,2021-06-23 16:00:00+02:00
4169,2021-06-23 18:00:00+02:00,35.34,2021-06-23 17:00:00+02:00
4170,2021-06-23 19:00:00+02:00,34.51,2021-06-23 18:00:00+02:00
4171,2021-06-23 20:00:00+02:00,34.56,2021-06-23 19:00:00+02:00
4172,2021-06-23 21:00:00+02:00,32.79,2021-06-23 20:00:00+02:00
4173,2021-06-23 22:00:00+02:00,32.42,2021-06-23 21:00:00+02:00
4174,2021-06-23 23:00:00+02:00,32.21,2021-06-23 22:00:00+02:00
4175,2021-06-24 00:00:00+02:00,31.08,2021-06-23 23:00:00+02:00
4176,2021-06-24 01:00:00+02:00,33.43,2021-06-24 00:00:00+02:00
4177,2021-06-24 02:00:00+02:00,33.12,2021-06-24 01:00:00+02:00
4178,2021-06-24 03:00:00+02:00,32.74,2021-06-24 02:00:00+02:00
4179,2021-06-24 04:00:00+02:00,32.44,2021-06-24 03:00:00+02:00
4180,2021-06-24 05:00:00+02:00,32.74,2021-06-24 04:00:00+02:00
4181,2021-06-24 06:00:00+02:00,31.08,2021-06-24 05:00:00+02:00
4182,2021-06-24 07:00:00+02:00,34.99,2021-06-24 06:00:00+02:00
4183,2021-06-24 08:00:00+02:00,36.36,2021-06-24 07:00:00+02:00
4184,2021-06-24 09:00:00+02:00,38.41,2021-06-24 08:00:00+02:00
4185,2021-06-24 10:00:00+02:00,38.02,2021-06-24 09:00:00+02:00
4186,2021-06-24 11:00:00+02:00,39.49,2021-06-24 10:00:00+02:00
4187,2021-06-24 12:00:00+02:00,40.43,2021-06-24 11:00:00+02:00
4188,2021-06-24 13:00:00+02:00,39.59,2021-06-24 12:00:00+02:00
4189,2021-06-24 14:00:00+02:00,39.5,2021-06-24 13:00:00+02:00
4190,2021-06-24 15:00:00+02:00,39.24,2021-06-24 14:00:00+02:00
4191,2021-06-24 16:00:00+02:00,38.98,2021-06-24 15:00:00+02:00
4192,2021-06-24 17:00:00+02:00,37.91,2021-06-24 16:00:00+02:00
4193,2021-06-24 18:00:00+02:00,37.05,2021-06-24 17:00:00+02:00
4194,2021-06-24 19:00:00+02:00,37.87,2021-06-24 18:00:00+02:00
4195,2021-06-24 20:00:00+02:00,37.92,2021-06-24 19:00:00+02:00
4196,2021-06-24 21:00:00+02:00,36.04,2021-06-24 20:00:00+02:00
4197,2021-06-24 22:00:00+02:00,36.3,2021-06-24 21:00:00+02:00
4198,2021-06-24 23:00:00+02:00,34.35,2021-06-24 22:00:00+02:00
4199,2021-06-25 00:00:00+02:00,31.92,2021-06-24 23:00:00+02:00
4200,2021-06-25 01:00:00+02:00,32.34,2021-06-25 00:00:00+02:00
4201,2021-06-25 02:00:00+02:00,30.85,2021-06-25 01:00:00+02:00
4202,2021-06-25 03:00:00+02:00,30.68,2021-06-25 02:00:00+02:00
4203,2021-06-25 04:00:00+02:00,30.7,2021-06-25 03:00:00+02:00
4204,2021-06-25 05:00:00+02:00,30.64,2021-06-25 04:00:00+02:00
4205,2021-06-25 06:00:00+02:00,32.45,2021-06-25 05:00:00+02:00
4206,2021-06-25 07:00:00+02:00,33.38,2021-06-25 06:00:00+02:00
4207,2021-06-25 08:00:00+02:00,34.49,2021-06-25 07:00:00+02:00
4208,2021-06-25 09:00:00+02:00,36.31,2021-06-25 08:00:00+02:00
4209,2021-06-25 10:00:00+02:00,37.04,2021-06-25 09:00:00+02:00
4210,2021-06-25 11:00:00+02:00,37.73,2021-06-25 10:00:00+02:00
4211,2021-06-25 12:00:00+02:00,37.69,2021-06-25 11:00:00+02:00
4212,2021-06-25 13:00:00+02:00,37.08,2021-06-25 12:00:00+02:00
4213,2021-06-25 14:00:00+02:00,36.36,2021-06-25 13:00:00+02:00
4214,2021-06-25 15:00:00+02:00,35.73,2021-06-25 14:00:00+02:00
4215,2021-06-25 16:00:00+02:00,33.65,2021-06-25 15:00:00+02:00
4216,2021-06-25 17:00:00+02:00,33.09,2021-06-25 16:00:00+02:00
4217,2021-06-25 18:00:00+02:00,34.02,2021-06-25 17:00:00+02:00
4218,2021-06-25 19:00:00+02:00,34.54,2021-06-25 18:00:00+02:00
4219,2021-06-25 20:00:00+02:00,34.0,2021-06-25 19:00:00+02:00
4220,2021-06-25 21:00:00+02:00,32.65,2021-06-25 20:00:00+02:00
4221,2021-06-25 22:00:00+02:00,31.71,2021-06-25 21:00:00+02:00
4222,2021-06-25 23:00:00+02:00,30.57,2021-06-25 22:00:00+02:00
4223,2021-06-26 00:00:00+02:00,30.48,2021-06-25 23:00:00+02:00
4224,2021-06-26 01:00:00+02:00,32.58,2021-06-26 00:00:00+02:00
4225,2021-06-26 02:00:00+02:00,32.55,2021-06-26 01:00:00+02:00
4226,2021-06-26 03:00:00+02:00,32.5,2021-06-26 02:00:00+02:00
4227,2021-06-26 04:00:00+02:00,32.5,2021-06-26 03:00:00+02:00
4228,2021-06-26 05:00:00+02:00,32.56,2021-06-26 04:00:00+02:00
4229,2021-06-26 06:00:00+02:00,32.74,2021-06-26 05:00:00+02:00
4230,2021-06-26 07:00:00+02:00,33.31,2021-06-26 06:00:00+02:00
4231,2021-06-26 08:00:00+02:00,33.78,2021-06-26 07:00:00+02:00
4232,2021-06-26 09:00:00+02:00,34.57,2021-06-26 08:00:00+02:00
4233,2021-06-26 10:00:00+02:00,35.27,2021-06-26 09:00:00+02:00
4234,2021-06-26 11:00:00+02:00,35.15,2021-06-26 10:00:00+02:00
4235,2021-06-26 12:00:00+02:00,35.05,2021-06-26 11:00:00+02:00
4236,2021-06-26 13:00:00+02:00,34.8,2021-06-26 12:00:00+02:00
4237,2021-06-26 14:00:00+02:00,34.64,2021-06-26 13:00:00+02:00
4238,2021-06-26 15:00:00+02:00,34.42,2021-06-26 14:00:00+02:00
4239,2021-06-26 16:00:00+02:00,34.24,2021-06-26 15:00:00+02:00
4240,2021-06-26 17:00:00+02:00,34.54,2021-06-26 16:00:00+02:00
4241,2021-06-26 18:00:00+02:00,34.73,2021-06-26 17:00:00+02:00
4242,2021-06-26 19:00:00+02:00,34.92,2021-06-26 18:00:00+02:00
4243,2021-06-26 20:00:00+02:00,34.84,2021-06-26 19:00:00+02:00
4244,2021-06-26 21:00:00+02:00,34.52,2021-06-26 20:00:00+02:00
4245,2021-06-26 22:00:00+02:00,33.51,2021-06-26 21:00:00+02:00
4246,2021-06-26 23:00:00+02:00,33.22,2021-06-26 22:00:00+02:00
4247,2021-06-27 00:00:00+02:00,32.74,2021-06-26 23:00:00+02:00
4248,2021-06-27 01:00:00+02:00,32.48,2021-06-27 00:00:00+02:00
4249,2021-06-27 02:00:00+02:00,31.69,2021-06-27 01:00:00+02:00
4250,2021-06-27 03:00:00+02:00,30.98,2021-06-27 02:00:00+02:00
4251,2021-06-27 04:00:00+02:00,29.89,2021-06-27 03:00:00+02:00
4252,2021-06-27 05:00:00+02:00,29.38,2021-06-27 04:00:00+02:00
4253,2021-06-27 06:00:00+02:00,28.38,2021-06-27 05:00:00+02:00
4254,2021-06-27 07:00:00+02:00,30.43,2021-06-27 06:00:00+02:00
4255,2021-06-27 08:00:00+02:00,30.57,2021-06-27 07:00:00+02:00
4256,2021-06-27 09:00:00+02:00,32.27,2021-06-27 08:00:00+02:00
4257,2021-06-27 10:00:00+02:00,33.53,2021-06-27 09:00:00+02:00
4258,2021-06-27 11:00:00+02:00,34.03,2021-06-27 10:00:00+02:00
4259,2021-06-27 12:00:00+02:00,34.54,2021-06-27 11:00:00+02:00
4260,2021-06-27 13:00:00+02:00,34.52,2021-06-27 12:00:00+02:00
4261,2021-06-27 14:00:00+02:00,32.8,2021-06-27 13:00:00+02:00
4262,2021-06-27 15:00:00+02:00,31.73,2021-06-27 14:00:00+02:00
4263,2021-06-27 16:00:00+02:00,32.46,2021-06-27 15:00:00+02:00
4264,2021-06-27 17:00:00+02:00,34.81,2021-06-27 16:00:00+02:00
4265,2021-06-27 18:00:00+02:00,35.15,2021-06-27 17:00:00+02:00
4266,2021-06-27 19:00:00+02:00,35.19,2021-06-27 18:00:00+02:00
4267,2021-06-27 20:00:00+02:00,35.39,2021-06-27 19:00:00+02:00
4268,2021-06-27 21:00:00+02:00,35.09,2021-06-27 20:00:00+02:00
4269,2021-06-27 22:00:00+02:00,34.78,2021-06-27 21:00:00+02:00
4270,2021-06-27 23:00:00+02:00,34.03,2021-06-27 22:00:00+02:00
4271,2021-06-28 00:00:00+02:00,32.85,2021-06-27 23:00:00+02:00
4272,2021-06-28 01:00:00+02:00,33.93,2021-06-28 00:00:00+02:00
4273,2021-06-28 02:00:00+02:00,34.16,2021-06-28 01:00:00+02:00
4274,2021-06-28 03:00:00+02:00,34.06,2021-06-28 02:00:00+02:00
4275,2021-06-28 04:00:00+02:00,33.66,2021-06-28 03:00:00+02:00
4276,2021-06-28 05:00:00+02:00,32.68,2021-06-28 04:00:00+02:00
4277,2021-06-28 06:00:00+02:00,34.8,2021-06-28 05:00:00+02:00
4278,2021-06-28 07:00:00+02:00,36.25,2021-06-28 06:00:00+02:00
4279,2021-06-28 08:00:00+02:00,36.81,2021-06-28 07:00:00+02:00
4280,2021-06-28 09:00:00+02:00,37.54,2021-06-28 08:00:00+02:00
4281,2021-06-28 10:00:00+02:00,37.61,2021-06-28 09:00:00+02:00
4282,2021-06-28 11:00:00+02:00,37.69,2021-06-28 10:00:00+02:00
4283,2021-06-28 12:00:00+02:00,37.66,2021-06-28 11:00:00+02:00
4284,2021-06-28 13:00:00+02:00,37.66,2021-06-28 12:00:00+02:00
4285,2021-06-28 14:00:00+02:00,37.33,2021-06-28 13:00:00+02:00
4286,2021-06-28 15:00:00+02:00,37.17,2021-06-28 14:00:00+02:00
4287,2021-06-28 16:00:00+02:00,37.24,2021-06-28 15:00:00+02:00
4288,2021-06-28 17:00:00+02:00,37.07,2021-06-28 16:00:00+02:00
4289,2021-06-28 18:00:00+02:00,36.96,2021-06-28 17:00:00+02:00
4290,2021-06-28 19:00:00+02:00,36.91,2021-06-28 18:00:00+02:00
4291,2021-06-28 20:00:00+02:00,36.95,2021-06-28 19:00:00+02:00
4292,2021-06-28 21:00:00+02:00,36.36,2021-06-28 20:00:00+02:00
4293,2021-06-28 22:00:00+02:00,36.04,2021-06-28 21:00:00+02:00
4294,2021-06-28 23:00:00+02:00,35.76,2021-06-28 22:00:00+02:00
4295,2021-06-29 00:00:00+02:00,35.51,2021-06-28 23:00:00+02:00
4296,2021-06-29 01:00:00+02:00,36.58,2021-06-29 00:00:00+02:00
4297,2021-06-29 02:00:00+02:00,36.28,2021-06-29 01:00:00+02:00
4298,2021-06-29 03:00:00+02:00,36.1,2021-06-29 02:00:00+02:00
4299,2021-06-29 04:00:00+02:00,35.96,2021-06-29 03:00:00+02:00
4300,2021-06-29 05:00:00+02:00,36.06,2021-06-29 04:00:00+02:00
4301,2021-06-29 06:00:00+02:00,36.37,2021-06-29 05:00:00+02:00
4302,2021-06-29 07:00:00+02:00,37.52,2021-06-29 06:00:00+02:00
4303,2021-06-29 08:00:00+02:00,39.68,2021-06-29 07:00:00+02:00
4304,2021-06-29 09:00:00+02:00,42.73,2021-06-29 08:00:00+02:00
4305,2021-06-29 10:00:00+02:00,42.64,2021-06-29 09:00:00+02:00
4306,2021-06-29 11:00:00+02:00,42.4,2021-06-29 10:00:00+02:00
4307,2021-06-29 12:00:00+02:00,41.7,2021-06-29 11:00:00+02:00
4308,2021-06-29 13:00:00+02:00,40.51,2021-06-29 12:00:00+02:00
4309,2021-06-29 14:00:00+02:00,39.02,2021-06-29 13:00:00+02:00
4310,2021-06-29 15:00:00+02:00,39.15,2021-06-29 14:00:00+02:00
4311,2021-06-29 16:00:00+02:00,37.6,2021-06-29 15:00:00+02:00
4312,2021-06-29 17:00:00+02:00,37.41,2021-06-29 16:00:00+02:00
4313,2021-06-29 18:00:00+02:00,37.08,2021-06-29 17:00:00+02:00
4314,2021-06-29 19:00:00+02:00,36.56,2021-06-29 18:00:00+02:00
4315,2021-06-29 20:00:00+02:00,36.45,2021-06-29 19:00:00+02:00
4316,2021-06-29 21:00:00+02:00,35.79,2021-06-29 20:00:00+02:00
4317,2021-06-29 22:00:00+02:00,35.74,2021-06-29 21:00:00+02:00
4318,2021-06-29 23:00:00+02:00,35.8,2021-06-29 22:00:00+02:00
4319,2021-06-30 00:00:00+02:00,34.99,2021-06-29 23:00:00+02:00
4320,2021-06-30 01:00:00+02:00,35.96,2021-06-30 00:00:00+02:00
4321,2021-06-30 02:00:00+02:00,35.17,2021-06-30 01:00:00+02:00
4322,2021-06-30 03:00:00+02:00,34.89,2021-06-30 02:00:00+02:00
4323,2021-06-30 04:00:00+02:00,34.84,2021-06-30 03:00:00+02:00
4324,2021-06-30 05:00:00+02:00,34.9,2021-06-30 04:00:00+02:00
4325,2021-06-30 06:00:00+02:00,36.25,2021-06-30 05:00:00+02:00
4326,2021-06-30 07:00:00+02:00,38.3,2021-06-30 06:00:00+02:00
4327,2021-06-30 08:00:00+02:00,39.1,2021-06-30 07:00:00+02:00
4328,2021-06-30 09:00:00+02:00,39.35,2021-06-30 08:00:00+02:00
4329,2021-06-30 10:00:00+02:00,39.42,2021-06-30 09:00:00+02:00
4330,2021-06-30 11:00:00+02:00,39.59,2021-06-30 10:00:00+02:00
4331,2021-06-30 12:00:00+02:00,39.76,2021-06-30 11:00:00+02:00
4332,2021-06-30 13:00:00+02:00,40.57,2021-06-30 12:00:00+02:00
4333,2021-06-30 14:00:00+02:00,41.38,2021-06-30 13:00:00+02:00
4334,2021-06-30 15:00:00+02:00,42.02,2021-06-30 14:00:00+02:00
4335,2021-06-30 16:00:00+02:00,40.65,2021-06-30 15:00:00+02:00
4336,2021-06-30 17:00:00+02:00,40.3,2021-06-30 16:00:00+02:00
4337,2021-06-30 18:00:00+02:00,39.94,2021-06-30 17:00:00+02:00
4338,2021-06-30 19:00:00+02:00,40.71,2021-06-30 18:00:00+02:00
4339,2021-06-30 20:00:00+02:00,40.87,2021-06-30 19:00:00+02:00
4340,2021-06-30 21:00:00+02:00,39.92,2021-06-30 20:00:00+02:00
4341,2021-06-30 22:00:00+02:00,39.71,2021-06-30 21:00:00+02:00
4342,2021-06-30 23:00:00+02:00,39.35,2021-06-30 22:00:00+02:00
4343,2021-07-01 00:00:00+02:00,38.65,2021-06-30 23:00:00+02:00
4344,2021-07-01 01:00:00+02:00,37.36,2021-07-01 00:00:00+02:00
4345,2021-07-01 02:00:00+02:00,37.12,2021-07-01 01:00:00+02:00
4346,2021-07-01 03:00:00+02:00,36.55,2021-07-01 02:00:00+02:00
4347,2021-07-01 04:00:00+02:00,35.94,2021-07-01 03:00:00+02:00
4348,2021-07-01 05:00:00+02:00,36.7,2021-07-01 04:00:00+02:00
4349,2021-07-01 06:00:00+02:00,38.46,2021-07-01 05:00:00+02:00
4350,2021-07-01 07:00:00+02:00,39.55,2021-07-01 06:00:00+02:00
4351,2021-07-01 08:00:00+02:00,41.12,2021-07-01 07:00:00+02:00
4352,2021-07-01 09:00:00+02:00,42.59,2021-07-01 08:00:00+02:00
4353,2021-07-01 10:00:00+02:00,42.72,2021-07-01 09:00:00+02:00
4354,2021-07-01 11:00:00+02:00,42.61,2021-07-01 10:00:00+02:00
4355,2021-07-01 12:00:00+02:00,42.63,2021-07-01 11:00:00+02:00
4356,2021-07-01 13:00:00+02:00,42.55,2021-07-01 12:00:00+02:00
4357,2021-07-01 14:00:00+02:00,41.82,2021-07-01 13:00:00+02:00
4358,2021-07-01 15:00:00+02:00,41.54,2021-07-01 14:00:00+02:00
4359,2021-07-01 16:00:00+02:00,41.3,2021-07-01 15:00:00+02:00
4360,2021-07-01 17:00:00+02:00,41.02,2021-07-01 16:00:00+02:00
4361,2021-07-01 18:00:00+02:00,40.79,2021-07-01 17:00:00+02:00
4362,2021-07-01 19:00:00+02:00,40.3,2021-07-01 18:00:00+02:00
4363,2021-07-01 20:00:00+02:00,40.59,2021-07-01 19:00:00+02:00
4364,2021-07-01 21:00:00+02:00,39.65,2021-07-01 20:00:00+02:00
4365,2021-07-01 22:00:00+02:00,39.4,2021-07-01 21:00:00+02:00
4366,2021-07-01 23:00:00+02:00,38.97,2021-07-01 22:00:00+02:00
4367,2021-07-02 00:00:00+02:00,38.29,2021-07-01 23:00:00+02:00
4368,2021-07-02 01:00:00+02:00,40.32,2021-07-02 00:00:00+02:00
4369,2021-07-02 02:00:00+02:00,40.24,2021-07-02 01:00:00+02:00
4370,2021-07-02 03:00:00+02:00,40.2,2021-07-02 02:00:00+02:00
4371,2021-07-02 04:00:00+02:00,40.11,2021-07-02 03:00:00+02:00
4372,2021-07-02 05:00:00+02:00,40.23,2021-07-02 04:00:00+02:00
4373,2021-07-02 06:00:00+02:00,40.67,2021-07-02 05:00:00+02:00
4374,2021-07-02 07:00:00+02:00,41.72,2021-07-02 06:00:00+02:00
4375,2021-07-02 08:00:00+02:00,50.14,2021-07-02 07:00:00+02:00
4376,2021-07-02 09:00:00+02:00,54.76,2021-07-02 08:00:00+02:00
4377,2021-07-02 10:00:00+02:00,55.17,2021-07-02 09:00:00+02:00
4378,2021-07-02 11:00:00+02:00,55.46,2021-07-02 10:00:00+02:00
4379,2021-07-02 12:00:00+02:00,55.47,2021-07-02 11:00:00+02:00
4380,2021-07-02 13:00:00+02:00,55.25,2021-07-02 12:00:00+02:00
4381,2021-07-02 14:00:00+02:00,54.86,2021-07-02 13:00:00+02:00
4382,2021-07-02 15:00:00+02:00,54.38,2021-07-02 14:00:00+02:00
4383,2021-07-02 16:00:00+02:00,53.15,2021-07-02 15:00:00+02:00
4384,2021-07-02 17:00:00+02:00,54.95,2021-07-02 16:00:00+02:00
4385,2021-07-02 18:00:00+02:00,47.51,2021-07-02 17:00:00+02:00
4386,2021-07-02 19:00:00+02:00,51.43,2021-07-02 18:00:00+02:00
4387,2021-07-02 20:00:00+02:00,44.61,2021-07-02 19:00:00+02:00
4388,2021-07-02 21:00:00+02:00,42.4,2021-07-02 20:00:00+02:00
4389,2021-07-02 22:00:00+02:00,42.27,2021-07-02 21:00:00+02:00
4390,2021-07-02 23:00:00+02:00,42.43,2021-07-02 22:00:00+02:00
4391,2021-07-03 00:00:00+02:00,41.75,2021-07-02 23:00:00+02:00
4392,2021-07-03 01:00:00+02:00,42.89,2021-07-03 00:00:00+02:00
4393,2021-07-03 02:00:00+02:00,42.41,2021-07-03 01:00:00+02:00
4394,2021-07-03 03:00:00+02:00,41.89,2021-07-03 02:00:00+02:00
4395,2021-07-03 04:00:00+02:00,41.62,2021-07-03 03:00:00+02:00
4396,2021-07-03 05:00:00+02:00,41.54,2021-07-03 04:00:00+02:00
4397,2021-07-03 06:00:00+02:00,41.96,2021-07-03 05:00:00+02:00
4398,2021-07-03 07:00:00+02:00,43.25,2021-07-03 06:00:00+02:00
4399,2021-07-03 08:00:00+02:00,44.44,2021-07-03 07:00:00+02:00
4400,2021-07-03 09:00:00+02:00,46.94,2021-07-03 08:00:00+02:00
4401,2021-07-03 10:00:00+02:00,48.35,2021-07-03 09:00:00+02:00
4402,2021-07-03 11:00:00+02:00,48.18,2021-07-03 10:00:00+02:00
4403,2021-07-03 12:00:00+02:00,47.52,2021-07-03 11:00:00+02:00
4404,2021-07-03 13:00:00+02:00,46.57,2021-07-03 12:00:00+02:00
4405,2021-07-03 14:00:00+02:00,46.2,2021-07-03 13:00:00+02:00
4406,2021-07-03 15:00:00+02:00,46.27,2021-07-03 14:00:00+02:00
4407,2021-07-03 16:00:00+02:00,45.86,2021-07-03 15:00:00+02:00
4408,2021-07-03 17:00:00+02:00,54.78,2021-07-03 16:00:00+02:00
4409,2021-07-03 18:00:00+02:00,55.05,2021-07-03 17:00:00+02:00
4410,2021-07-03 19:00:00+02:00,55.15,2021-07-03 18:00:00+02:00
4411,2021-07-03 20:00:00+02:00,55.0,2021-07-03 19:00:00+02:00
4412,2021-07-03 21:00:00+02:00,53.73,2021-07-03 20:00:00+02:00
4413,2021-07-03 22:00:00+02:00,52.32,2021-07-03 21:00:00+02:00
4414,2021-07-03 23:00:00+02:00,51.29,2021-07-03 22:00:00+02:00
4415,2021-07-04 00:00:00+02:00,47.32,2021-07-03 23:00:00+02:00
4416,2021-07-04 01:00:00+02:00,46.13,2021-07-04 00:00:00+02:00
4417,2021-07-04 02:00:00+02:00,46.49,2021-07-04 01:00:00+02:00
4418,2021-07-04 03:00:00+02:00,45.91,2021-07-04 02:00:00+02:00
4419,2021-07-04 04:00:00+02:00,45.64,2021-07-04 03:00:00+02:00
4420,2021-07-04 05:00:00+02:00,43.86,2021-07-04 04:00:00+02:00
4421,2021-07-04 06:00:00+02:00,43.74,2021-07-04 05:00:00+02:00
4422,2021-07-04 07:00:00+02:00,42.44,2021-07-04 06:00:00+02:00
4423,2021-07-04 08:00:00+02:00,47.23,2021-07-04 07:00:00+02:00
4424,2021-07-04 09:00:00+02:00,48.47,2021-07-04 08:00:00+02:00
4425,2021-07-04 10:00:00+02:00,50.47,2021-07-04 09:00:00+02:00
4426,2021-07-04 11:00:00+02:00,48.18,2021-07-04 10:00:00+02:00
4427,2021-07-04 12:00:00+02:00,45.44,2021-07-04 11:00:00+02:00
4428,2021-07-04 13:00:00+02:00,42.86,2021-07-04 12:00:00+02:00
4429,2021-07-04 14:00:00+02:00,41.85,2021-07-04 13:00:00+02:00
4430,2021-07-04 15:00:00+02:00,41.65,2021-07-04 14:00:00+02:00
4431,2021-07-04 16:00:00+02:00,41.61,2021-07-04 15:00:00+02:00
4432,2021-07-04 17:00:00+02:00,41.72,2021-07-04 16:00:00+02:00
4433,2021-07-04 18:00:00+02:00,42.28,2021-07-04 17:00:00+02:00
4434,2021-07-04 19:00:00+02:00,42.84,2021-07-04 18:00:00+02:00
4435,2021-07-04 20:00:00+02:00,43.89,2021-07-04 19:00:00+02:00
4436,2021-07-04 21:00:00+02:00,47.8,2021-07-04 20:00:00+02:00
4437,2021-07-04 22:00:00+02:00,49.22,2021-07-04 21:00:00+02:00
4438,2021-07-04 23:00:00+02:00,57.15,2021-07-04 22:00:00+02:00
4439,2021-07-05 00:00:00+02:00,45.89,2021-07-04 23:00:00+02:00
4440,2021-07-05 01:00:00+02:00,42.96,2021-07-05 00:00:00+02:00
4441,2021-07-05 02:00:00+02:00,42.33,2021-07-05 01:00:00+02:00
4442,2021-07-05 03:00:00+02:00,42.09,2021-07-05 02:00:00+02:00
4443,2021-07-05 04:00:00+02:00,42.16,2021-07-05 03:00:00+02:00
4444,2021-07-05 05:00:00+02:00,42.65,2021-07-05 04:00:00+02:00
4445,2021-07-05 06:00:00+02:00,43.8,2021-07-05 05:00:00+02:00
4446,2021-07-05 07:00:00+02:00,45.87,2021-07-05 06:00:00+02:00
4447,2021-07-05 08:00:00+02:00,58.25,2021-07-05 07:00:00+02:00
4448,2021-07-05 09:00:00+02:00,62.39,2021-07-05 08:00:00+02:00
4449,2021-07-05 10:00:00+02:00,61.35,2021-07-05 09:00:00+02:00
4450,2021-07-05 11:00:00+02:00,61.28,2021-07-05 10:00:00+02:00
4451,2021-07-05 12:00:00+02:00,61.09,2021-07-05 11:00:00+02:00
4452,2021-07-05 13:00:00+02:00,59.64,2021-07-05 12:00:00+02:00
4453,2021-07-05 14:00:00+02:00,58.94,2021-07-05 13:00:00+02:00
4454,2021-07-05 15:00:00+02:00,51.9,2021-07-05 14:00:00+02:00
4455,2021-07-05 16:00:00+02:00,48.92,2021-07-05 15:00:00+02:00
4456,2021-07-05 17:00:00+02:00,45.16,2021-07-05 16:00:00+02:00
4457,2021-07-05 18:00:00+02:00,45.05,2021-07-05 17:00:00+02:00
4458,2021-07-05 19:00:00+02:00,44.81,2021-07-05 18:00:00+02:00
4459,2021-07-05 20:00:00+02:00,45.27,2021-07-05 19:00:00+02:00
4460,2021-07-05 21:00:00+02:00,47.09,2021-07-05 20:00:00+02:00
4461,2021-07-05 22:00:00+02:00,45.2,2021-07-05 21:00:00+02:00
4462,2021-07-05 23:00:00+02:00,44.3,2021-07-05 22:00:00+02:00
4463,2021-07-06 00:00:00+02:00,43.56,2021-07-05 23:00:00+02:00
4464,2021-07-06 01:00:00+02:00,45.53,2021-07-06 00:00:00+02:00
4465,2021-07-06 02:00:00+02:00,45.46,2021-07-06 01:00:00+02:00
4466,2021-07-06 03:00:00+02:00,44.72,2021-07-06 02:00:00+02:00
4467,2021-07-06 04:00:00+02:00,44.37,2021-07-06 03:00:00+02:00
4468,2021-07-06 05:00:00+02:00,44.15,2021-07-06 04:00:00+02:00
4469,2021-07-06 06:00:00+02:00,44.37,2021-07-06 05:00:00+02:00
4470,2021-07-06 07:00:00+02:00,45.34,2021-07-06 06:00:00+02:00
4471,2021-07-06 08:00:00+02:00,47.26,2021-07-06 07:00:00+02:00
4472,2021-07-06 09:00:00+02:00,47.9,2021-07-06 08:00:00+02:00
4473,2021-07-06 10:00:00+02:00,47.92,2021-07-06 09:00:00+02:00
4474,2021-07-06 11:00:00+02:00,47.55,2021-07-06 10:00:00+02:00
4475,2021-07-06 12:00:00+02:00,47.32,2021-07-06 11:00:00+02:00
4476,2021-07-06 13:00:00+02:00,46.11,2021-07-06 12:00:00+02:00
4477,2021-07-06 14:00:00+02:00,45.77,2021-07-06 13:00:00+02:00
4478,2021-07-06 15:00:00+02:00,46.01,2021-07-06 14:00:00+02:00
4479,2021-07-06 16:00:00+02:00,46.51,2021-07-06 15:00:00+02:00
4480,2021-07-06 17:00:00+02:00,46.96,2021-07-06 16:00:00+02:00
4481,2021-07-06 18:00:00+02:00,47.46,2021-07-06 17:00:00+02:00
4482,2021-07-06 19:00:00+02:00,49.11,2021-07-06 18:00:00+02:00
4483,2021-07-06 20:00:00+02:00,50.95,2021-07-06 19:00:00+02:00
4484,2021-07-06 21:00:00+02:00,56.59,2021-07-06 20:00:00+02:00
4485,2021-07-06 22:00:00+02:00,55.9,2021-07-06 21:00:00+02:00
4486,2021-07-06 23:00:00+02:00,49.88,2021-07-06 22:00:00+02:00
4487,2021-07-07 00:00:00+02:00,47.86,2021-07-06 23:00:00+02:00
4488,2021-07-07 01:00:00+02:00,49.49,2021-07-07 00:00:00+02:00
4489,2021-07-07 02:00:00+02:00,48.98,2021-07-07 01:00:00+02:00
4490,2021-07-07 03:00:00+02:00,48.98,2021-07-07 02:00:00+02:00
4491,2021-07-07 04:00:00+02:00,48.5,2021-07-07 03:00:00+02:00
4492,2021-07-07 05:00:00+02:00,48.86,2021-07-07 04:00:00+02:00
4493,2021-07-07 06:00:00+02:00,47.77,2021-07-07 05:00:00+02:00
4494,2021-07-07 07:00:00+02:00,47.87,2021-07-07 06:00:00+02:00
4495,2021-07-07 08:00:00+02:00,49.16,2021-07-07 07:00:00+02:00
4496,2021-07-07 09:00:00+02:00,49.31,2021-07-07 08:00:00+02:00
4497,2021-07-07 10:00:00+02:00,49.32,2021-07-07 09:00:00+02:00
4498,2021-07-07 11:00:00+02:00,53.61,2021-07-07 10:00:00+02:00
4499,2021-07-07 12:00:00+02:00,50.81,2021-07-07 11:00:00+02:00
4500,2021-07-07 13:00:00+02:00,47.75,2021-07-07 12:00:00+02:00
4501,2021-07-07 14:00:00+02:00,49.7,2021-07-07 13:00:00+02:00
4502,2021-07-07 15:00:00+02:00,47.75,2021-07-07 14:00:00+02:00
4503,2021-07-07 16:00:00+02:00,47.63,2021-07-07 15:00:00+02:00
4504,2021-07-07 17:00:00+02:00,47.61,2021-07-07 16:00:00+02:00
4505,2021-07-07 18:00:00+02:00,46.44,2021-07-07 17:00:00+02:00
4506,2021-07-07 19:00:00+02:00,46.07,2021-07-07 18:00:00+02:00
4507,2021-07-07 20:00:00+02:00,46.53,2021-07-07 19:00:00+02:00
4508,2021-07-07 21:00:00+02:00,47.46,2021-07-07 20:00:00+02:00
4509,2021-07-07 22:00:00+02:00,46.98,2021-07-07 21:00:00+02:00
4510,2021-07-07 23:00:00+02:00,47.32,2021-07-07 22:00:00+02:00
4511,2021-07-08 00:00:00+02:00,47.68,2021-07-07 23:00:00+02:00
4512,2021-07-08 01:00:00+02:00,49.9,2021-07-08 00:00:00+02:00
4513,2021-07-08 02:00:00+02:00,49.89,2021-07-08 01:00:00+02:00
4514,2021-07-08 03:00:00+02:00,49.76,2021-07-08 02:00:00+02:00
4515,2021-07-08 04:00:00+02:00,49.74,2021-07-08 03:00:00+02:00
4516,2021-07-08 05:00:00+02:00,49.85,2021-07-08 04:00:00+02:00
4517,2021-07-08 06:00:00+02:00,50.94,2021-07-08 05:00:00+02:00
4518,2021-07-08 07:00:00+02:00,52.44,2021-07-08 06:00:00+02:00
4519,2021-07-08 08:00:00+02:00,76.8,2021-07-08 07:00:00+02:00
4520,2021-07-08 09:00:00+02:00,90.75,2021-07-08 08:00:00+02:00
4521,2021-07-08 10:00:00+02:00,90.72,2021-07-08 09:00:00+02:00
4522,2021-07-08 11:00:00+02:00,74.95,2021-07-08 10:00:00+02:00
4523,2021-07-08 12:00:00+02:00,65.81,2021-07-08 11:00:00+02:00
4524,2021-07-08 13:00:00+02:00,67.28,2021-07-08 12:00:00+02:00
4525,2021-07-08 14:00:00+02:00,77.35,2021-07-08 13:00:00+02:00
4526,2021-07-08 15:00:00+02:00,90.74,2021-07-08 14:00:00+02:00
4527,2021-07-08 16:00:00+02:00,94.85,2021-07-08 15:00:00+02:00
4528,2021-07-08 17:00:00+02:00,94.19,2021-07-08 16:00:00+02:00
4529,2021-07-08 18:00:00+02:00,94.39,2021-07-08 17:00:00+02:00
4530,2021-07-08 19:00:00+02:00,98.35,2021-07-08 18:00:00+02:00
4531,2021-07-08 20:00:00+02:00,100.1,2021-07-08 19:00:00+02:00
4532,2021-07-08 21:00:00+02:00,92.57,2021-07-08 20:00:00+02:00
4533,2021-07-08 22:00:00+02:00,81.59,2021-07-08 21:00:00+02:00
4534,2021-07-08 23:00:00+02:00,61.5,2021-07-08 22:00:00+02:00
4535,2021-07-09 00:00:00+02:00,58.81,2021-07-08 23:00:00+02:00
4536,2021-07-09 01:00:00+02:00,59.78,2021-07-09 00:00:00+02:00
4537,2021-07-09 02:00:00+02:00,59.37,2021-07-09 01:00:00+02:00
4538,2021-07-09 03:00:00+02:00,57.04,2021-07-09 02:00:00+02:00
4539,2021-07-09 04:00:00+02:00,56.44,2021-07-09 03:00:00+02:00
4540,2021-07-09 05:00:00+02:00,53.16,2021-07-09 04:00:00+02:00
4541,2021-07-09 06:00:00+02:00,55.53,2021-07-09 05:00:00+02:00
4542,2021-07-09 07:00:00+02:00,52.47,2021-07-09 06:00:00+02:00
4543,2021-07-09 08:00:00+02:00,57.2,2021-07-09 07:00:00+02:00
4544,2021-07-09 09:00:00+02:00,60.82,2021-07-09 08:00:00+02:00
4545,2021-07-09 10:00:00+02:00,61.04,2021-07-09 09:00:00+02:00
4546,2021-07-09 11:00:00+02:00,60.88,2021-07-09 10:00:00+02:00
4547,2021-07-09 12:00:00+02:00,60.87,2021-07-09 11:00:00+02:00
4548,2021-07-09 13:00:00+02:00,60.87,2021-07-09 12:00:00+02:00
4549,2021-07-09 14:00:00+02:00,58.31,2021-07-09 13:00:00+02:00
4550,2021-07-09 15:00:00+02:00,57.02,2021-07-09 14:00:00+02:00
4551,2021-07-09 16:00:00+02:00,56.69,2021-07-09 15:00:00+02:00
4552,2021-07-09 17:00:00+02:00,56.46,2021-07-09 16:00:00+02:00
4553,2021-07-09 18:00:00+02:00,56.34,2021-07-09 17:00:00+02:00
4554,2021-07-09 19:00:00+02:00,55.8,2021-07-09 18:00:00+02:00
4555,2021-07-09 20:00:00+02:00,54.18,2021-07-09 19:00:00+02:00
4556,2021-07-09 21:00:00+02:00,54.26,2021-07-09 20:00:00+02:00
4557,2021-07-09 22:00:00+02:00,52.78,2021-07-09 21:00:00+02:00
4558,2021-07-09 23:00:00+02:00,52.39,2021-07-09 22:00:00+02:00
4559,2021-07-10 00:00:00+02:00,51.44,2021-07-09 23:00:00+02:00
4560,2021-07-10 01:00:00+02:00,58.88,2021-07-10 00:00:00+02:00
4561,2021-07-10 02:00:00+02:00,57.39,2021-07-10 01:00:00+02:00
4562,2021-07-10 03:00:00+02:00,56.61,2021-07-10 02:00:00+02:00
4563,2021-07-10 04:00:00+02:00,56.16,2021-07-10 03:00:00+02:00
4564,2021-07-10 05:00:00+02:00,54.69,2021-07-10 04:00:00+02:00
4565,2021-07-10 06:00:00+02:00,54.76,2021-07-10 05:00:00+02:00
4566,2021-07-10 07:00:00+02:00,55.4,2021-07-10 06:00:00+02:00
4567,2021-07-10 08:00:00+02:00,56.32,2021-07-10 07:00:00+02:00
4568,2021-07-10 09:00:00+02:00,57.25,2021-07-10 08:00:00+02:00
4569,2021-07-10 10:00:00+02:00,59.09,2021-07-10 09:00:00+02:00
4570,2021-07-10 11:00:00+02:00,59.55,2021-07-10 10:00:00+02:00
4571,2021-07-10 12:00:00+02:00,59.52,2021-07-10 11:00:00+02:00
4572,2021-07-10 13:00:00+02:00,59.31,2021-07-10 12:00:00+02:00
4573,2021-07-10 14:00:00+02:00,58.97,2021-07-10 13:00:00+02:00
4574,2021-07-10 15:00:00+02:00,57.74,2021-07-10 14:00:00+02:00
4575,2021-07-10 16:00:00+02:00,56.91,2021-07-10 15:00:00+02:00
4576,2021-07-10 17:00:00+02:00,57.41,2021-07-10 16:00:00+02:00
4577,2021-07-10 18:00:00+02:00,58.37,2021-07-10 17:00:00+02:00
4578,2021-07-10 19:00:00+02:00,57.98,2021-07-10 18:00:00+02:00
4579,2021-07-10 20:00:00+02:00,54.65,2021-07-10 19:00:00+02:00
4580,2021-07-10 21:00:00+02:00,52.52,2021-07-10 20:00:00+02:00
4581,2021-07-10 22:00:00+02:00,51.2,2021-07-10 21:00:00+02:00
4582,2021-07-10 23:00:00+02:00,50.03,2021-07-10 22:00:00+02:00
4583,2021-07-11 00:00:00+02:00,45.02,2021-07-10 23:00:00+02:00
4584,2021-07-11 01:00:00+02:00,49.66,2021-07-11 00:00:00+02:00
4585,2021-07-11 02:00:00+02:00,51.13,2021-07-11 01:00:00+02:00
4586,2021-07-11 03:00:00+02:00,50.54,2021-07-11 02:00:00+02:00
4587,2021-07-11 04:00:00+02:00,51.1,2021-07-11 03:00:00+02:00
4588,2021-07-11 05:00:00+02:00,50.91,2021-07-11 04:00:00+02:00
4589,2021-07-11 06:00:00+02:00,52.0,2021-07-11 05:00:00+02:00
4590,2021-07-11 07:00:00+02:00,46.44,2021-07-11 06:00:00+02:00
4591,2021-07-11 08:00:00+02:00,45.27,2021-07-11 07:00:00+02:00
4592,2021-07-11 09:00:00+02:00,44.02,2021-07-11 08:00:00+02:00
4593,2021-07-11 10:00:00+02:00,42.91,2021-07-11 09:00:00+02:00
4594,2021-07-11 11:00:00+02:00,39.45,2021-07-11 10:00:00+02:00
4595,2021-07-11 12:00:00+02:00,37.8,2021-07-11 11:00:00+02:00
4596,2021-07-11 13:00:00+02:00,36.38,2021-07-11 12:00:00+02:00
4597,2021-07-11 14:00:00+02:00,35.3,2021-07-11 13:00:00+02:00
4598,2021-07-11 15:00:00+02:00,35.12,2021-07-11 14:00:00+02:00
4599,2021-07-11 16:00:00+02:00,35.13,2021-07-11 15:00:00+02:00
4600,2021-07-11 17:00:00+02:00,35.53,2021-07-11 16:00:00+02:00
4601,2021-07-11 18:00:00+02:00,35.13,2021-07-11 17:00:00+02:00
4602,2021-07-11 19:00:00+02:00,35.93,2021-07-11 18:00:00+02:00
4603,2021-07-11 20:00:00+02:00,37.23,2021-07-11 19:00:00+02:00
4604,2021-07-11 21:00:00+02:00,38.47,2021-07-11 20:00:00+02:00
4605,2021-07-11 22:00:00+02:00,40.15,2021-07-11 21:00:00+02:00
4606,2021-07-11 23:00:00+02:00,42.9,2021-07-11 22:00:00+02:00
4607,2021-07-12 00:00:00+02:00,43.09,2021-07-11 23:00:00+02:00
4608,2021-07-12 01:00:00+02:00,48.16,2021-07-12 00:00:00+02:00
4609,2021-07-12 02:00:00+02:00,48.58,2021-07-12 01:00:00+02:00
4610,2021-07-12 03:00:00+02:00,51.84,2021-07-12 02:00:00+02:00
4611,2021-07-12 04:00:00+02:00,52.31,2021-07-12 03:00:00+02:00
4612,2021-07-12 05:00:00+02:00,53.05,2021-07-12 04:00:00+02:00
4613,2021-07-12 06:00:00+02:00,56.58,2021-07-12 05:00:00+02:00
4614,2021-07-12 07:00:00+02:00,43.91,2021-07-12 06:00:00+02:00
4615,2021-07-12 08:00:00+02:00,48.45,2021-07-12 07:00:00+02:00
4616,2021-07-12 09:00:00+02:00,50.41,2021-07-12 08:00:00+02:00
4617,2021-07-12 10:00:00+02:00,51.17,2021-07-12 09:00:00+02:00
4618,2021-07-12 11:00:00+02:00,51.15,2021-07-12 10:00:00+02:00
4619,2021-07-12 12:00:00+02:00,51.32,2021-07-12 11:00:00+02:00
4620,2021-07-12 13:00:00+02:00,51.67,2021-07-12 12:00:00+02:00
4621,2021-07-12 14:00:00+02:00,52.09,2021-07-12 13:00:00+02:00
4622,2021-07-12 15:00:00+02:00,52.32,2021-07-12 14:00:00+02:00
4623,2021-07-12 16:00:00+02:00,51.42,2021-07-12 15:00:00+02:00
4624,2021-07-12 17:00:00+02:00,50.48,2021-07-12 16:00:00+02:00
4625,2021-07-12 18:00:00+02:00,50.42,2021-07-12 17:00:00+02:00
4626,2021-07-12 19:00:00+02:00,50.44,2021-07-12 18:00:00+02:00
4627,2021-07-12 20:00:00+02:00,50.49,2021-07-12 19:00:00+02:00
4628,2021-07-12 21:00:00+02:00,50.46,2021-07-12 20:00:00+02:00
4629,2021-07-12 22:00:00+02:00,50.44,2021-07-12 21:00:00+02:00
4630,2021-07-12 23:00:00+02:00,50.31,2021-07-12 22:00:00+02:00
4631,2021-07-13 00:00:00+02:00,50.07,2021-07-12 23:00:00+02:00
4632,2021-07-13 01:00:00+02:00,52.05,2021-07-13 00:00:00+02:00
4633,2021-07-13 02:00:00+02:00,50.29,2021-07-13 01:00:00+02:00
4634,2021-07-13 03:00:00+02:00,46.51,2021-07-13 02:00:00+02:00
4635,2021-07-13 04:00:00+02:00,46.36,2021-07-13 03:00:00+02:00
4636,2021-07-13 05:00:00+02:00,46.32,2021-07-13 04:00:00+02:00
4637,2021-07-13 06:00:00+02:00,47.69,2021-07-13 05:00:00+02:00
4638,2021-07-13 07:00:00+02:00,46.25,2021-07-13 06:00:00+02:00
4639,2021-07-13 08:00:00+02:00,51.1,2021-07-13 07:00:00+02:00
4640,2021-07-13 09:00:00+02:00,51.61,2021-07-13 08:00:00+02:00
4641,2021-07-13 10:00:00+02:00,52.05,2021-07-13 09:00:00+02:00
4642,2021-07-13 11:00:00+02:00,52.07,2021-07-13 10:00:00+02:00
4643,2021-07-13 12:00:00+02:00,52.08,2021-07-13 11:00:00+02:00
4644,2021-07-13 13:00:00+02:00,51.61,2021-07-13 12:00:00+02:00
4645,2021-07-13 14:00:00+02:00,51.32,2021-07-13 13:00:00+02:00
4646,2021-07-13 15:00:00+02:00,51.22,2021-07-13 14:00:00+02:00
4647,2021-07-13 16:00:00+02:00,50.78,2021-07-13 15:00:00+02:00
4648,2021-07-13 17:00:00+02:00,50.05,2021-07-13 16:00:00+02:00
4649,2021-07-13 18:00:00+02:00,48.02,2021-07-13 17:00:00+02:00
4650,2021-07-13 19:00:00+02:00,47.39,2021-07-13 18:00:00+02:00
4651,2021-07-13 20:00:00+02:00,46.51,2021-07-13 19:00:00+02:00
4652,2021-07-13 21:00:00+02:00,46.32,2021-07-13 20:00:00+02:00
4653,2021-07-13 22:00:00+02:00,46.18,2021-07-13 21:00:00+02:00
4654,2021-07-13 23:00:00+02:00,45.8,2021-07-13 22:00:00+02:00
4655,2021-07-14 00:00:00+02:00,43.56,2021-07-13 23:00:00+02:00
4656,2021-07-14 01:00:00+02:00,57.96,2021-07-14 00:00:00+02:00
4657,2021-07-14 02:00:00+02:00,55.03,2021-07-14 01:00:00+02:00
4658,2021-07-14 03:00:00+02:00,54.3,2021-07-14 02:00:00+02:00
4659,2021-07-14 04:00:00+02:00,53.89,2021-07-14 03:00:00+02:00
4660,2021-07-14 05:00:00+02:00,53.65,2021-07-14 04:00:00+02:00
4661,2021-07-14 06:00:00+02:00,54.3,2021-07-14 05:00:00+02:00
4662,2021-07-14 07:00:00+02:00,51.42,2021-07-14 06:00:00+02:00
4663,2021-07-14 08:00:00+02:00,57.79,2021-07-14 07:00:00+02:00
4664,2021-07-14 09:00:00+02:00,62.29,2021-07-14 08:00:00+02:00
4665,2021-07-14 10:00:00+02:00,66.8,2021-07-14 09:00:00+02:00
4666,2021-07-14 11:00:00+02:00,62.91,2021-07-14 10:00:00+02:00
4667,2021-07-14 12:00:00+02:00,62.91,2021-07-14 11:00:00+02:00
4668,2021-07-14 13:00:00+02:00,62.9,2021-07-14 12:00:00+02:00
4669,2021-07-14 14:00:00+02:00,62.84,2021-07-14 13:00:00+02:00
4670,2021-07-14 15:00:00+02:00,62.74,2021-07-14 14:00:00+02:00
4671,2021-07-14 16:00:00+02:00,67.39,2021-07-14 15:00:00+02:00
4672,2021-07-14 17:00:00+02:00,62.23,2021-07-14 16:00:00+02:00
4673,2021-07-14 18:00:00+02:00,62.52,2021-07-14 17:00:00+02:00
4674,2021-07-14 19:00:00+02:00,58.76,2021-07-14 18:00:00+02:00
4675,2021-07-14 20:00:00+02:00,58.35,2021-07-14 19:00:00+02:00
4676,2021-07-14 21:00:00+02:00,58.64,2021-07-14 20:00:00+02:00
4677,2021-07-14 22:00:00+02:00,56.7,2021-07-14 21:00:00+02:00
4678,2021-07-14 23:00:00+02:00,54.59,2021-07-14 22:00:00+02:00
4679,2021-07-15 00:00:00+02:00,52.68,2021-07-14 23:00:00+02:00
4680,2021-07-15 01:00:00+02:00,56.27,2021-07-15 00:00:00+02:00
4681,2021-07-15 02:00:00+02:00,51.36,2021-07-15 01:00:00+02:00
4682,2021-07-15 03:00:00+02:00,45.67,2021-07-15 02:00:00+02:00
4683,2021-07-15 04:00:00+02:00,42.53,2021-07-15 03:00:00+02:00
4684,2021-07-15 05:00:00+02:00,38.5,2021-07-15 04:00:00+02:00
4685,2021-07-15 06:00:00+02:00,37.29,2021-07-15 05:00:00+02:00
4686,2021-07-15 07:00:00+02:00,36.15,2021-07-15 06:00:00+02:00
4687,2021-07-15 08:00:00+02:00,37.36,2021-07-15 07:00:00+02:00
4688,2021-07-15 09:00:00+02:00,37.28,2021-07-15 08:00:00+02:00
4689,2021-07-15 10:00:00+02:00,36.17,2021-07-15 09:00:00+02:00
4690,2021-07-15 11:00:00+02:00,36.16,2021-07-15 10:00:00+02:00
4691,2021-07-15 12:00:00+02:00,37.43,2021-07-15 11:00:00+02:00
4692,2021-07-15 13:00:00+02:00,38.2,2021-07-15 12:00:00+02:00
4693,2021-07-15 14:00:00+02:00,38.79,2021-07-15 13:00:00+02:00
4694,2021-07-15 15:00:00+02:00,37.44,2021-07-15 14:00:00+02:00
4695,2021-07-15 16:00:00+02:00,36.43,2021-07-15 15:00:00+02:00
4696,2021-07-15 17:00:00+02:00,36.08,2021-07-15 16:00:00+02:00
4697,2021-07-15 18:00:00+02:00,35.9,2021-07-15 17:00:00+02:00
4698,2021-07-15 19:00:00+02:00,35.86,2021-07-15 18:00:00+02:00
4699,2021-07-15 20:00:00+02:00,36.1,2021-07-15 19:00:00+02:00
4700,2021-07-15 21:00:00+02:00,36.71,2021-07-15 20:00:00+02:00
4701,2021-07-15 22:00:00+02:00,37.66,2021-07-15 21:00:00+02:00
4702,2021-07-15 23:00:00+02:00,39.24,2021-07-15 22:00:00+02:00
4703,2021-07-16 00:00:00+02:00,40.22,2021-07-15 23:00:00+02:00
4704,2021-07-16 01:00:00+02:00,40.05,2021-07-16 00:00:00+02:00
4705,2021-07-16 02:00:00+02:00,40.69,2021-07-16 01:00:00+02:00
4706,2021-07-16 03:00:00+02:00,41.78,2021-07-16 02:00:00+02:00
4707,2021-07-16 04:00:00+02:00,44.84,2021-07-16 03:00:00+02:00
4708,2021-07-16 05:00:00+02:00,45.78,2021-07-16 04:00:00+02:00
4709,2021-07-16 06:00:00+02:00,48.06,2021-07-16 05:00:00+02:00
4710,2021-07-16 07:00:00+02:00,44.96,2021-07-16 06:00:00+02:00
4711,2021-07-16 08:00:00+02:00,51.1,2021-07-16 07:00:00+02:00
4712,2021-07-16 09:00:00+02:00,55.69,2021-07-16 08:00:00+02:00
4713,2021-07-16 10:00:00+02:00,58.11,2021-07-16 09:00:00+02:00
4714,2021-07-16 11:00:00+02:00,58.02,2021-07-16 10:00:00+02:00
4715,2021-07-16 12:00:00+02:00,54.81,2021-07-16 11:00:00+02:00
4716,2021-07-16 13:00:00+02:00,53.17,2021-07-16 12:00:00+02:00
4717,2021-07-16 14:00:00+02:00,49.93,2021-07-16 13:00:00+02:00
4718,2021-07-16 15:00:00+02:00,47.92,2021-07-16 14:00:00+02:00
4719,2021-07-16 16:00:00+02:00,44.53,2021-07-16 15:00:00+02:00
4720,2021-07-16 17:00:00+02:00,39.7,2021-07-16 16:00:00+02:00
4721,2021-07-16 18:00:00+02:00,38.85,2021-07-16 17:00:00+02:00
4722,2021-07-16 19:00:00+02:00,38.43,2021-07-16 18:00:00+02:00
4723,2021-07-16 20:00:00+02:00,38.39,2021-07-16 19:00:00+02:00
4724,2021-07-16 21:00:00+02:00,38.3,2021-07-16 20:00:00+02:00
4725,2021-07-16 22:00:00+02:00,38.08,2021-07-16 21:00:00+02:00
4726,2021-07-16 23:00:00+02:00,37.72,2021-07-16 22:00:00+02:00
4727,2021-07-17 00:00:00+02:00,37.3,2021-07-16 23:00:00+02:00
4728,2021-07-17 01:00:00+02:00,37.98,2021-07-17 00:00:00+02:00
4729,2021-07-17 02:00:00+02:00,37.75,2021-07-17 01:00:00+02:00
4730,2021-07-17 03:00:00+02:00,37.54,2021-07-17 02:00:00+02:00
4731,2021-07-17 04:00:00+02:00,36.08,2021-07-17 03:00:00+02:00
4732,2021-07-17 05:00:00+02:00,34.58,2021-07-17 04:00:00+02:00
4733,2021-07-17 06:00:00+02:00,35.83,2021-07-17 05:00:00+02:00
4734,2021-07-17 07:00:00+02:00,28.79,2021-07-17 06:00:00+02:00
4735,2021-07-17 08:00:00+02:00,33.58,2021-07-17 07:00:00+02:00
4736,2021-07-17 09:00:00+02:00,37.53,2021-07-17 08:00:00+02:00
4737,2021-07-17 10:00:00+02:00,37.65,2021-07-17 09:00:00+02:00
4738,2021-07-17 11:00:00+02:00,37.78,2021-07-17 10:00:00+02:00
4739,2021-07-17 12:00:00+02:00,37.78,2021-07-17 11:00:00+02:00
4740,2021-07-17 13:00:00+02:00,37.76,2021-07-17 12:00:00+02:00
4741,2021-07-17 14:00:00+02:00,37.79,2021-07-17 13:00:00+02:00
4742,2021-07-17 15:00:00+02:00,37.83,2021-07-17 14:00:00+02:00
4743,2021-07-17 16:00:00+02:00,37.67,2021-07-17 15:00:00+02:00
4744,2021-07-17 17:00:00+02:00,37.89,2021-07-17 16:00:00+02:00
4745,2021-07-17 18:00:00+02:00,37.8,2021-07-17 17:00:00+02:00
4746,2021-07-17 19:00:00+02:00,37.56,2021-07-17 18:00:00+02:00
4747,2021-07-17 20:00:00+02:00,36.22,2021-07-17 19:00:00+02:00
4748,2021-07-17 21:00:00+02:00,34.02,2021-07-17 20:00:00+02:00
4749,2021-07-17 22:00:00+02:00,33.46,2021-07-17 21:00:00+02:00
4750,2021-07-17 23:00:00+02:00,31.19,2021-07-17 22:00:00+02:00
4751,2021-07-18 00:00:00+02:00,33.46,2021-07-17 23:00:00+02:00
4752,2021-07-18 01:00:00+02:00,36.1,2021-07-18 00:00:00+02:00
4753,2021-07-18 02:00:00+02:00,34.76,2021-07-18 01:00:00+02:00
4754,2021-07-18 03:00:00+02:00,28.11,2021-07-18 02:00:00+02:00
4755,2021-07-18 04:00:00+02:00,26.19,2021-07-18 03:00:00+02:00
4756,2021-07-18 05:00:00+02:00,27.27,2021-07-18 04:00:00+02:00
4757,2021-07-18 06:00:00+02:00,30.57,2021-07-18 05:00:00+02:00
4758,2021-07-18 07:00:00+02:00,27.95,2021-07-18 06:00:00+02:00
4759,2021-07-18 08:00:00+02:00,28.76,2021-07-18 07:00:00+02:00
4760,2021-07-18 09:00:00+02:00,30.19,2021-07-18 08:00:00+02:00
4761,2021-07-18 10:00:00+02:00,35.14,2021-07-18 09:00:00+02:00
4762,2021-07-18 11:00:00+02:00,36.23,2021-07-18 10:00:00+02:00
4763,2021-07-18 12:00:00+02:00,27.21,2021-07-18 11:00:00+02:00
4764,2021-07-18 13:00:00+02:00,20.49,2021-07-18 12:00:00+02:00
4765,2021-07-18 14:00:00+02:00,18.03,2021-07-18 13:00:00+02:00
4766,2021-07-18 15:00:00+02:00,18.02,2021-07-18 14:00:00+02:00
4767,2021-07-18 16:00:00+02:00,18.06,2021-07-18 15:00:00+02:00
4768,2021-07-18 17:00:00+02:00,18.04,2021-07-18 16:00:00+02:00
4769,2021-07-18 18:00:00+02:00,24.85,2021-07-18 17:00:00+02:00
4770,2021-07-18 19:00:00+02:00,38.28,2021-07-18 18:00:00+02:00
4771,2021-07-18 20:00:00+02:00,38.58,2021-07-18 19:00:00+02:00
4772,2021-07-18 21:00:00+02:00,38.77,2021-07-18 20:00:00+02:00
4773,2021-07-18 22:00:00+02:00,38.04,2021-07-18 21:00:00+02:00
4774,2021-07-18 23:00:00+02:00,37.04,2021-07-18 22:00:00+02:00
4775,2021-07-19 00:00:00+02:00,36.15,2021-07-18 23:00:00+02:00
4776,2021-07-19 01:00:00+02:00,35.15,2021-07-19 00:00:00+02:00
4777,2021-07-19 02:00:00+02:00,34.35,2021-07-19 01:00:00+02:00
4778,2021-07-19 03:00:00+02:00,33.93,2021-07-19 02:00:00+02:00
4779,2021-07-19 04:00:00+02:00,33.79,2021-07-19 03:00:00+02:00
4780,2021-07-19 05:00:00+02:00,33.82,2021-07-19 04:00:00+02:00
4781,2021-07-19 06:00:00+02:00,33.78,2021-07-19 05:00:00+02:00
4782,2021-07-19 07:00:00+02:00,33.36,2021-07-19 06:00:00+02:00
4783,2021-07-19 08:00:00+02:00,35.15,2021-07-19 07:00:00+02:00
4784,2021-07-19 09:00:00+02:00,37.15,2021-07-19 08:00:00+02:00
4785,2021-07-19 10:00:00+02:00,37.0,2021-07-19 09:00:00+02:00
4786,2021-07-19 11:00:00+02:00,36.95,2021-07-19 10:00:00+02:00
4787,2021-07-19 12:00:00+02:00,36.95,2021-07-19 11:00:00+02:00
4788,2021-07-19 13:00:00+02:00,36.19,2021-07-19 12:00:00+02:00
4789,2021-07-19 14:00:00+02:00,35.77,2021-07-19 13:00:00+02:00
4790,2021-07-19 15:00:00+02:00,35.32,2021-07-19 14:00:00+02:00
4791,2021-07-19 16:00:00+02:00,35.02,2021-07-19 15:00:00+02:00
4792,2021-07-19 17:00:00+02:00,34.21,2021-07-19 16:00:00+02:00
4793,2021-07-19 18:00:00+02:00,34.17,2021-07-19 17:00:00+02:00
4794,2021-07-19 19:00:00+02:00,33.77,2021-07-19 18:00:00+02:00
4795,2021-07-19 20:00:00+02:00,33.24,2021-07-19 19:00:00+02:00
4796,2021-07-19 21:00:00+02:00,32.78,2021-07-19 20:00:00+02:00
4797,2021-07-19 22:00:00+02:00,32.66,2021-07-19 21:00:00+02:00
4798,2021-07-19 23:00:00+02:00,32.68,2021-07-19 22:00:00+02:00
4799,2021-07-20 00:00:00+02:00,32.62,2021-07-19 23:00:00+02:00
4800,2021-07-20 01:00:00+02:00,36.19,2021-07-20 00:00:00+02:00
4801,2021-07-20 02:00:00+02:00,36.27,2021-07-20 01:00:00+02:00
4802,2021-07-20 03:00:00+02:00,36.74,2021-07-20 02:00:00+02:00
4803,2021-07-20 04:00:00+02:00,39.95,2021-07-20 03:00:00+02:00
4804,2021-07-20 05:00:00+02:00,42.09,2021-07-20 04:00:00+02:00
4805,2021-07-20 06:00:00+02:00,43.27,2021-07-20 05:00:00+02:00
4806,2021-07-20 07:00:00+02:00,44.05,2021-07-20 06:00:00+02:00
4807,2021-07-20 08:00:00+02:00,46.89,2021-07-20 07:00:00+02:00
4808,2021-07-20 09:00:00+02:00,51.07,2021-07-20 08:00:00+02:00
4809,2021-07-20 10:00:00+02:00,50.82,2021-07-20 09:00:00+02:00
4810,2021-07-20 11:00:00+02:00,50.28,2021-07-20 10:00:00+02:00
4811,2021-07-20 12:00:00+02:00,49.86,2021-07-20 11:00:00+02:00
4812,2021-07-20 13:00:00+02:00,50.5,2021-07-20 12:00:00+02:00
4813,2021-07-20 14:00:00+02:00,50.01,2021-07-20 13:00:00+02:00
4814,2021-07-20 15:00:00+02:00,49.71,2021-07-20 14:00:00+02:00
4815,2021-07-20 16:00:00+02:00,49.63,2021-07-20 15:00:00+02:00
4816,2021-07-20 17:00:00+02:00,49.36,2021-07-20 16:00:00+02:00
4817,2021-07-20 18:00:00+02:00,49.29,2021-07-20 17:00:00+02:00
4818,2021-07-20 19:00:00+02:00,49.37,2021-07-20 18:00:00+02:00
4819,2021-07-20 20:00:00+02:00,49.6,2021-07-20 19:00:00+02:00
4820,2021-07-20 21:00:00+02:00,49.85,2021-07-20 20:00:00+02:00
4821,2021-07-20 22:00:00+02:00,50.46,2021-07-20 21:00:00+02:00
4822,2021-07-20 23:00:00+02:00,50.78,2021-07-20 22:00:00+02:00
4823,2021-07-21 00:00:00+02:00,50.83,2021-07-20 23:00:00+02:00
4824,2021-07-21 01:00:00+02:00,47.96,2021-07-21 00:00:00+02:00
4825,2021-07-21 02:00:00+02:00,45.03,2021-07-21 01:00:00+02:00
4826,2021-07-21 03:00:00+02:00,43.56,2021-07-21 02:00:00+02:00
4827,2021-07-21 04:00:00+02:00,43.42,2021-07-21 03:00:00+02:00
4828,2021-07-21 05:00:00+02:00,44.41,2021-07-21 04:00:00+02:00
4829,2021-07-21 06:00:00+02:00,49.64,2021-07-21 05:00:00+02:00
4830,2021-07-21 07:00:00+02:00,51.42,2021-07-21 06:00:00+02:00
4831,2021-07-21 08:00:00+02:00,51.6,2021-07-21 07:00:00+02:00
4832,2021-07-21 09:00:00+02:00,51.99,2021-07-21 08:00:00+02:00
4833,2021-07-21 10:00:00+02:00,52.2,2021-07-21 09:00:00+02:00
4834,2021-07-21 11:00:00+02:00,52.03,2021-07-21 10:00:00+02:00
4835,2021-07-21 12:00:00+02:00,51.46,2021-07-21 11:00:00+02:00
4836,2021-07-21 13:00:00+02:00,52.03,2021-07-21 12:00:00+02:00
4837,2021-07-21 14:00:00+02:00,52.06,2021-07-21 13:00:00+02:00
4838,2021-07-21 15:00:00+02:00,51.95,2021-07-21 14:00:00+02:00
4839,2021-07-21 16:00:00+02:00,51.18,2021-07-21 15:00:00+02:00
4840,2021-07-21 17:00:00+02:00,50.64,2021-07-21 16:00:00+02:00
4841,2021-07-21 18:00:00+02:00,50.7,2021-07-21 17:00:00+02:00
4842,2021-07-21 19:00:00+02:00,50.76,2021-07-21 18:00:00+02:00
4843,2021-07-21 20:00:00+02:00,51.09,2021-07-21 19:00:00+02:00
4844,2021-07-21 21:00:00+02:00,45.36,2021-07-21 20:00:00+02:00
4845,2021-07-21 22:00:00+02:00,42.65,2021-07-21 21:00:00+02:00
4846,2021-07-21 23:00:00+02:00,40.84,2021-07-21 22:00:00+02:00
4847,2021-07-22 00:00:00+02:00,37.4,2021-07-21 23:00:00+02:00
4848,2021-07-22 01:00:00+02:00,41.08,2021-07-22 00:00:00+02:00
4849,2021-07-22 02:00:00+02:00,36.73,2021-07-22 01:00:00+02:00
4850,2021-07-22 03:00:00+02:00,34.4,2021-07-22 02:00:00+02:00
4851,2021-07-22 04:00:00+02:00,33.46,2021-07-22 03:00:00+02:00
4852,2021-07-22 05:00:00+02:00,34.71,2021-07-22 04:00:00+02:00
4853,2021-07-22 06:00:00+02:00,35.06,2021-07-22 05:00:00+02:00
4854,2021-07-22 07:00:00+02:00,34.52,2021-07-22 06:00:00+02:00
4855,2021-07-22 08:00:00+02:00,35.82,2021-07-22 07:00:00+02:00
4856,2021-07-22 09:00:00+02:00,37.34,2021-07-22 08:00:00+02:00
4857,2021-07-22 10:00:00+02:00,41.08,2021-07-22 09:00:00+02:00
4858,2021-07-22 11:00:00+02:00,43.18,2021-07-22 10:00:00+02:00
4859,2021-07-22 12:00:00+02:00,43.29,2021-07-22 11:00:00+02:00
4860,2021-07-22 13:00:00+02:00,43.35,2021-07-22 12:00:00+02:00
4861,2021-07-22 14:00:00+02:00,44.34,2021-07-22 13:00:00+02:00
4862,2021-07-22 15:00:00+02:00,44.27,2021-07-22 14:00:00+02:00
4863,2021-07-22 16:00:00+02:00,44.16,2021-07-22 15:00:00+02:00
4864,2021-07-22 17:00:00+02:00,45.32,2021-07-22 16:00:00+02:00
4865,2021-07-22 18:00:00+02:00,45.37,2021-07-22 17:00:00+02:00
4866,2021-07-22 19:00:00+02:00,47.1,2021-07-22 18:00:00+02:00
4867,2021-07-22 20:00:00+02:00,47.92,2021-07-22 19:00:00+02:00
4868,2021-07-22 21:00:00+02:00,48.68,2021-07-22 20:00:00+02:00
4869,2021-07-22 22:00:00+02:00,48.73,2021-07-22 21:00:00+02:00
4870,2021-07-22 23:00:00+02:00,48.9,2021-07-22 22:00:00+02:00
4871,2021-07-23 00:00:00+02:00,48.93,2021-07-22 23:00:00+02:00
4872,2021-07-23 01:00:00+02:00,48.73,2021-07-23 00:00:00+02:00
4873,2021-07-23 02:00:00+02:00,47.94,2021-07-23 01:00:00+02:00
4874,2021-07-23 03:00:00+02:00,48.0,2021-07-23 02:00:00+02:00
4875,2021-07-23 04:00:00+02:00,47.75,2021-07-23 03:00:00+02:00
4876,2021-07-23 05:00:00+02:00,48.12,2021-07-23 04:00:00+02:00
4877,2021-07-23 06:00:00+02:00,49.87,2021-07-23 05:00:00+02:00
4878,2021-07-23 07:00:00+02:00,50.32,2021-07-23 06:00:00+02:00
4879,2021-07-23 08:00:00+02:00,50.27,2021-07-23 07:00:00+02:00
4880,2021-07-23 09:00:00+02:00,50.51,2021-07-23 08:00:00+02:00
4881,2021-07-23 10:00:00+02:00,50.86,2021-07-23 09:00:00+02:00
4882,2021-07-23 11:00:00+02:00,51.23,2021-07-23 10:00:00+02:00
4883,2021-07-23 12:00:00+02:00,51.23,2021-07-23 11:00:00+02:00
4884,2021-07-23 13:00:00+02:00,50.98,2021-07-23 12:00:00+02:00
4885,2021-07-23 14:00:00+02:00,50.94,2021-07-23 13:00:00+02:00
4886,2021-07-23 15:00:00+02:00,50.84,2021-07-23 14:00:00+02:00
4887,2021-07-23 16:00:00+02:00,50.84,2021-07-23 15:00:00+02:00
4888,2021-07-23 17:00:00+02:00,50.8,2021-07-23 16:00:00+02:00
4889,2021-07-23 18:00:00+02:00,50.88,2021-07-23 17:00:00+02:00
4890,2021-07-23 19:00:00+02:00,51.03,2021-07-23 18:00:00+02:00
4891,2021-07-23 20:00:00+02:00,51.97,2021-07-23 19:00:00+02:00
4892,2021-07-23 21:00:00+02:00,52.9,2021-07-23 20:00:00+02:00
4893,2021-07-23 22:00:00+02:00,51.95,2021-07-23 21:00:00+02:00
4894,2021-07-23 23:00:00+02:00,51.93,2021-07-23 22:00:00+02:00
4895,2021-07-24 00:00:00+02:00,51.44,2021-07-23 23:00:00+02:00
4896,2021-07-24 01:00:00+02:00,53.63,2021-07-24 00:00:00+02:00
4897,2021-07-24 02:00:00+02:00,53.24,2021-07-24 01:00:00+02:00
4898,2021-07-24 03:00:00+02:00,52.8,2021-07-24 02:00:00+02:00
4899,2021-07-24 04:00:00+02:00,52.43,2021-07-24 03:00:00+02:00
4900,2021-07-24 05:00:00+02:00,52.22,2021-07-24 04:00:00+02:00
4901,2021-07-24 06:00:00+02:00,52.8,2021-07-24 05:00:00+02:00
4902,2021-07-24 07:00:00+02:00,53.14,2021-07-24 06:00:00+02:00
4903,2021-07-24 08:00:00+02:00,53.91,2021-07-24 07:00:00+02:00
4904,2021-07-24 09:00:00+02:00,54.54,2021-07-24 08:00:00+02:00
4905,2021-07-24 10:00:00+02:00,55.8,2021-07-24 09:00:00+02:00
4906,2021-07-24 11:00:00+02:00,55.5,2021-07-24 10:00:00+02:00
4907,2021-07-24 12:00:00+02:00,55.03,2021-07-24 11:00:00+02:00
4908,2021-07-24 13:00:00+02:00,54.34,2021-07-24 12:00:00+02:00
4909,2021-07-24 14:00:00+02:00,54.03,2021-07-24 13:00:00+02:00
4910,2021-07-24 15:00:00+02:00,53.77,2021-07-24 14:00:00+02:00
4911,2021-07-24 16:00:00+02:00,53.68,2021-07-24 15:00:00+02:00
4912,2021-07-24 17:00:00+02:00,53.7,2021-07-24 16:00:00+02:00
4913,2021-07-24 18:00:00+02:00,53.61,2021-07-24 17:00:00+02:00
4914,2021-07-24 19:00:00+02:00,53.62,2021-07-24 18:00:00+02:00
4915,2021-07-24 20:00:00+02:00,53.66,2021-07-24 19:00:00+02:00
4916,2021-07-24 21:00:00+02:00,53.54,2021-07-24 20:00:00+02:00
4917,2021-07-24 22:00:00+02:00,53.29,2021-07-24 21:00:00+02:00
4918,2021-07-24 23:00:00+02:00,52.84,2021-07-24 22:00:00+02:00
4919,2021-07-25 00:00:00+02:00,51.17,2021-07-24 23:00:00+02:00
4920,2021-07-25 01:00:00+02:00,50.85,2021-07-25 00:00:00+02:00
4921,2021-07-25 02:00:00+02:00,49.66,2021-07-25 01:00:00+02:00
4922,2021-07-25 03:00:00+02:00,48.98,2021-07-25 02:00:00+02:00
4923,2021-07-25 04:00:00+02:00,49.34,2021-07-25 03:00:00+02:00
4924,2021-07-25 05:00:00+02:00,49.17,2021-07-25 04:00:00+02:00
4925,2021-07-25 06:00:00+02:00,49.45,2021-07-25 05:00:00+02:00
4926,2021-07-25 07:00:00+02:00,49.85,2021-07-25 06:00:00+02:00
4927,2021-07-25 08:00:00+02:00,50.34,2021-07-25 07:00:00+02:00
4928,2021-07-25 09:00:00+02:00,52.39,2021-07-25 08:00:00+02:00
4929,2021-07-25 10:00:00+02:00,53.68,2021-07-25 09:00:00+02:00
4930,2021-07-25 11:00:00+02:00,51.66,2021-07-25 10:00:00+02:00
4931,2021-07-25 12:00:00+02:00,52.19,2021-07-25 11:00:00+02:00
4932,2021-07-25 13:00:00+02:00,51.65,2021-07-25 12:00:00+02:00
4933,2021-07-25 14:00:00+02:00,50.95,2021-07-25 13:00:00+02:00
4934,2021-07-25 15:00:00+02:00,49.2,2021-07-25 14:00:00+02:00
4935,2021-07-25 16:00:00+02:00,50.21,2021-07-25 15:00:00+02:00
4936,2021-07-25 17:00:00+02:00,52.1,2021-07-25 16:00:00+02:00
4937,2021-07-25 18:00:00+02:00,54.06,2021-07-25 17:00:00+02:00
4938,2021-07-25 19:00:00+02:00,54.31,2021-07-25 18:00:00+02:00
4939,2021-07-25 20:00:00+02:00,54.42,2021-07-25 19:00:00+02:00
4940,2021-07-25 21:00:00+02:00,54.19,2021-07-25 20:00:00+02:00
4941,2021-07-25 22:00:00+02:00,53.54,2021-07-25 21:00:00+02:00
4942,2021-07-25 23:00:00+02:00,51.43,2021-07-25 22:00:00+02:00
4943,2021-07-26 00:00:00+02:00,50.39,2021-07-25 23:00:00+02:00
4944,2021-07-26 01:00:00+02:00,51.07,2021-07-26 00:00:00+02:00
4945,2021-07-26 02:00:00+02:00,46.82,2021-07-26 01:00:00+02:00
4946,2021-07-26 03:00:00+02:00,46.95,2021-07-26 02:00:00+02:00
4947,2021-07-26 04:00:00+02:00,48.19,2021-07-26 03:00:00+02:00
4948,2021-07-26 05:00:00+02:00,49.44,2021-07-26 04:00:00+02:00
4949,2021-07-26 06:00:00+02:00,50.81,2021-07-26 05:00:00+02:00
4950,2021-07-26 07:00:00+02:00,51.13,2021-07-26 06:00:00+02:00
4951,2021-07-26 08:00:00+02:00,53.79,2021-07-26 07:00:00+02:00
4952,2021-07-26 09:00:00+02:00,53.72,2021-07-26 08:00:00+02:00
4953,2021-07-26 10:00:00+02:00,53.83,2021-07-26 09:00:00+02:00
4954,2021-07-26 11:00:00+02:00,53.72,2021-07-26 10:00:00+02:00
4955,2021-07-26 12:00:00+02:00,53.55,2021-07-26 11:00:00+02:00
4956,2021-07-26 13:00:00+02:00,52.73,2021-07-26 12:00:00+02:00
4957,2021-07-26 14:00:00+02:00,52.42,2021-07-26 13:00:00+02:00
4958,2021-07-26 15:00:00+02:00,52.43,2021-07-26 14:00:00+02:00
4959,2021-07-26 16:00:00+02:00,52.2,2021-07-26 15:00:00+02:00
4960,2021-07-26 17:00:00+02:00,51.92,2021-07-26 16:00:00+02:00
4961,2021-07-26 18:00:00+02:00,51.84,2021-07-26 17:00:00+02:00
4962,2021-07-26 19:00:00+02:00,52.34,2021-07-26 18:00:00+02:00
4963,2021-07-26 20:00:00+02:00,50.34,2021-07-26 19:00:00+02:00
4964,2021-07-26 21:00:00+02:00,49.8,2021-07-26 20:00:00+02:00
4965,2021-07-26 22:00:00+02:00,47.04,2021-07-26 21:00:00+02:00
4966,2021-07-26 23:00:00+02:00,42.95,2021-07-26 22:00:00+02:00
4967,2021-07-27 00:00:00+02:00,41.82,2021-07-26 23:00:00+02:00
4968,2021-07-27 01:00:00+02:00,48.37,2021-07-27 00:00:00+02:00
4969,2021-07-27 02:00:00+02:00,47.12,2021-07-27 01:00:00+02:00
4970,2021-07-27 03:00:00+02:00,43.87,2021-07-27 02:00:00+02:00
4971,2021-07-27 04:00:00+02:00,41.83,2021-07-27 03:00:00+02:00
4972,2021-07-27 05:00:00+02:00,41.63,2021-07-27 04:00:00+02:00
4973,2021-07-27 06:00:00+02:00,41.14,2021-07-27 05:00:00+02:00
4974,2021-07-27 07:00:00+02:00,39.31,2021-07-27 06:00:00+02:00
4975,2021-07-27 08:00:00+02:00,41.79,2021-07-27 07:00:00+02:00
4976,2021-07-27 09:00:00+02:00,41.84,2021-07-27 08:00:00+02:00
4977,2021-07-27 10:00:00+02:00,43.86,2021-07-27 09:00:00+02:00
4978,2021-07-27 11:00:00+02:00,44.01,2021-07-27 10:00:00+02:00
4979,2021-07-27 12:00:00+02:00,44.02,2021-07-27 11:00:00+02:00
4980,2021-07-27 13:00:00+02:00,44.94,2021-07-27 12:00:00+02:00
4981,2021-07-27 14:00:00+02:00,47.69,2021-07-27 13:00:00+02:00
4982,2021-07-27 15:00:00+02:00,48.33,2021-07-27 14:00:00+02:00
4983,2021-07-27 16:00:00+02:00,48.66,2021-07-27 15:00:00+02:00
4984,2021-07-27 17:00:00+02:00,48.83,2021-07-27 16:00:00+02:00
4985,2021-07-27 18:00:00+02:00,49.04,2021-07-27 17:00:00+02:00
4986,2021-07-27 19:00:00+02:00,49.06,2021-07-27 18:00:00+02:00
4987,2021-07-27 20:00:00+02:00,48.79,2021-07-27 19:00:00+02:00
4988,2021-07-27 21:00:00+02:00,48.66,2021-07-27 20:00:00+02:00
4989,2021-07-27 22:00:00+02:00,48.59,2021-07-27 21:00:00+02:00
4990,2021-07-27 23:00:00+02:00,48.57,2021-07-27 22:00:00+02:00
4991,2021-07-28 00:00:00+02:00,47.62,2021-07-27 23:00:00+02:00
4992,2021-07-28 01:00:00+02:00,46.34,2021-07-28 00:00:00+02:00
4993,2021-07-28 02:00:00+02:00,44.92,2021-07-28 01:00:00+02:00
4994,2021-07-28 03:00:00+02:00,41.81,2021-07-28 02:00:00+02:00
4995,2021-07-28 04:00:00+02:00,40.71,2021-07-28 03:00:00+02:00
4996,2021-07-28 05:00:00+02:00,36.47,2021-07-28 04:00:00+02:00
4997,2021-07-28 06:00:00+02:00,36.45,2021-07-28 05:00:00+02:00
4998,2021-07-28 07:00:00+02:00,36.32,2021-07-28 06:00:00+02:00
4999,2021-07-28 08:00:00+02:00,38.67,2021-07-28 07:00:00+02:00
5000,2021-07-28 09:00:00+02:00,40.16,2021-07-28 08:00:00+02:00
5001,2021-07-28 10:00:00+02:00,43.88,2021-07-28 09:00:00+02:00
5002,2021-07-28 11:00:00+02:00,44.83,2021-07-28 10:00:00+02:00
5003,2021-07-28 12:00:00+02:00,43.98,2021-07-28 11:00:00+02:00
5004,2021-07-28 13:00:00+02:00,44.85,2021-07-28 12:00:00+02:00
5005,2021-07-28 14:00:00+02:00,44.95,2021-07-28 13:00:00+02:00
5006,2021-07-28 15:00:00+02:00,45.95,2021-07-28 14:00:00+02:00
5007,2021-07-28 16:00:00+02:00,46.83,2021-07-28 15:00:00+02:00
5008,2021-07-28 17:00:00+02:00,46.76,2021-07-28 16:00:00+02:00
5009,2021-07-28 18:00:00+02:00,47.04,2021-07-28 17:00:00+02:00
5010,2021-07-28 19:00:00+02:00,48.31,2021-07-28 18:00:00+02:00
5011,2021-07-28 20:00:00+02:00,48.6,2021-07-28 19:00:00+02:00
5012,2021-07-28 21:00:00+02:00,48.41,2021-07-28 20:00:00+02:00
5013,2021-07-28 22:00:00+02:00,48.56,2021-07-28 21:00:00+02:00
5014,2021-07-28 23:00:00+02:00,47.43,2021-07-28 22:00:00+02:00
5015,2021-07-29 00:00:00+02:00,46.85,2021-07-28 23:00:00+02:00
5016,2021-07-29 01:00:00+02:00,49.54,2021-07-29 00:00:00+02:00
5017,2021-07-29 02:00:00+02:00,48.12,2021-07-29 01:00:00+02:00
5018,2021-07-29 03:00:00+02:00,47.12,2021-07-29 02:00:00+02:00
5019,2021-07-29 04:00:00+02:00,45.61,2021-07-29 03:00:00+02:00
5020,2021-07-29 05:00:00+02:00,45.83,2021-07-29 04:00:00+02:00
5021,2021-07-29 06:00:00+02:00,47.22,2021-07-29 05:00:00+02:00
5022,2021-07-29 07:00:00+02:00,48.1,2021-07-29 06:00:00+02:00
5023,2021-07-29 08:00:00+02:00,51.2,2021-07-29 07:00:00+02:00
5024,2021-07-29 09:00:00+02:00,53.82,2021-07-29 08:00:00+02:00
5025,2021-07-29 10:00:00+02:00,51.02,2021-07-29 09:00:00+02:00
5026,2021-07-29 11:00:00+02:00,44.24,2021-07-29 10:00:00+02:00
5027,2021-07-29 12:00:00+02:00,44.39,2021-07-29 11:00:00+02:00
5028,2021-07-29 13:00:00+02:00,45.23,2021-07-29 12:00:00+02:00
5029,2021-07-29 14:00:00+02:00,44.22,2021-07-29 13:00:00+02:00
5030,2021-07-29 15:00:00+02:00,43.7,2021-07-29 14:00:00+02:00
5031,2021-07-29 16:00:00+02:00,44.07,2021-07-29 15:00:00+02:00
5032,2021-07-29 17:00:00+02:00,43.25,2021-07-29 16:00:00+02:00
5033,2021-07-29 18:00:00+02:00,46.93,2021-07-29 17:00:00+02:00
5034,2021-07-29 19:00:00+02:00,50.26,2021-07-29 18:00:00+02:00
5035,2021-07-29 20:00:00+02:00,49.11,2021-07-29 19:00:00+02:00
5036,2021-07-29 21:00:00+02:00,47.91,2021-07-29 20:00:00+02:00
5037,2021-07-29 22:00:00+02:00,46.97,2021-07-29 21:00:00+02:00
5038,2021-07-29 23:00:00+02:00,45.28,2021-07-29 22:00:00+02:00
5039,2021-07-30 00:00:00+02:00,43.17,2021-07-29 23:00:00+02:00
5040,2021-07-30 01:00:00+02:00,45.37,2021-07-30 00:00:00+02:00
5041,2021-07-30 02:00:00+02:00,45.06,2021-07-30 01:00:00+02:00
5042,2021-07-30 03:00:00+02:00,44.83,2021-07-30 02:00:00+02:00
5043,2021-07-30 04:00:00+02:00,43.82,2021-07-30 03:00:00+02:00
5044,2021-07-30 05:00:00+02:00,42.9,2021-07-30 04:00:00+02:00
5045,2021-07-30 06:00:00+02:00,44.79,2021-07-30 05:00:00+02:00
5046,2021-07-30 07:00:00+02:00,44.99,2021-07-30 06:00:00+02:00
5047,2021-07-30 08:00:00+02:00,47.07,2021-07-30 07:00:00+02:00
5048,2021-07-30 09:00:00+02:00,50.17,2021-07-30 08:00:00+02:00
5049,2021-07-30 10:00:00+02:00,50.75,2021-07-30 09:00:00+02:00
5050,2021-07-30 11:00:00+02:00,51.21,2021-07-30 10:00:00+02:00
5051,2021-07-30 12:00:00+02:00,51.07,2021-07-30 11:00:00+02:00
5052,2021-07-30 13:00:00+02:00,50.66,2021-07-30 12:00:00+02:00
5053,2021-07-30 14:00:00+02:00,45.22,2021-07-30 13:00:00+02:00
5054,2021-07-30 15:00:00+02:00,42.92,2021-07-30 14:00:00+02:00
5055,2021-07-30 16:00:00+02:00,45.25,2021-07-30 15:00:00+02:00
5056,2021-07-30 17:00:00+02:00,47.58,2021-07-30 16:00:00+02:00
5057,2021-07-30 18:00:00+02:00,52.04,2021-07-30 17:00:00+02:00
5058,2021-07-30 19:00:00+02:00,51.03,2021-07-30 18:00:00+02:00
5059,2021-07-30 20:00:00+02:00,51.0,2021-07-30 19:00:00+02:00
5060,2021-07-30 21:00:00+02:00,50.58,2021-07-30 20:00:00+02:00
5061,2021-07-30 22:00:00+02:00,50.4,2021-07-30 21:00:00+02:00
5062,2021-07-30 23:00:00+02:00,50.14,2021-07-30 22:00:00+02:00
5063,2021-07-31 00:00:00+02:00,48.61,2021-07-30 23:00:00+02:00
5064,2021-07-31 01:00:00+02:00,47.02,2021-07-31 00:00:00+02:00
5065,2021-07-31 02:00:00+02:00,48.92,2021-07-31 01:00:00+02:00
5066,2021-07-31 03:00:00+02:00,43.57,2021-07-31 02:00:00+02:00
5067,2021-07-31 04:00:00+02:00,40.64,2021-07-31 03:00:00+02:00
5068,2021-07-31 05:00:00+02:00,37.48,2021-07-31 04:00:00+02:00
5069,2021-07-31 06:00:00+02:00,34.82,2021-07-31 05:00:00+02:00
5070,2021-07-31 07:00:00+02:00,42.19,2021-07-31 06:00:00+02:00
5071,2021-07-31 08:00:00+02:00,42.33,2021-07-31 07:00:00+02:00
5072,2021-07-31 09:00:00+02:00,39.04,2021-07-31 08:00:00+02:00
5073,2021-07-31 10:00:00+02:00,39.74,2021-07-31 09:00:00+02:00
5074,2021-07-31 11:00:00+02:00,43.25,2021-07-31 10:00:00+02:00
5075,2021-07-31 12:00:00+02:00,43.01,2021-07-31 11:00:00+02:00
5076,2021-07-31 13:00:00+02:00,43.11,2021-07-31 12:00:00+02:00
5077,2021-07-31 14:00:00+02:00,39.85,2021-07-31 13:00:00+02:00
5078,2021-07-31 15:00:00+02:00,38.86,2021-07-31 14:00:00+02:00
5079,2021-07-31 16:00:00+02:00,38.95,2021-07-31 15:00:00+02:00
5080,2021-07-31 17:00:00+02:00,40.04,2021-07-31 16:00:00+02:00
5081,2021-07-31 18:00:00+02:00,44.96,2021-07-31 17:00:00+02:00
5082,2021-07-31 19:00:00+02:00,50.89,2021-07-31 18:00:00+02:00
5083,2021-07-31 20:00:00+02:00,52.76,2021-07-31 19:00:00+02:00
5084,2021-07-31 21:00:00+02:00,52.33,2021-07-31 20:00:00+02:00
5085,2021-07-31 22:00:00+02:00,51.9,2021-07-31 21:00:00+02:00
5086,2021-07-31 23:00:00+02:00,51.39,2021-07-31 22:00:00+02:00
5087,2021-08-01 00:00:00+02:00,50.26,2021-07-31 23:00:00+02:00
5088,2021-08-01 01:00:00+02:00,51.91,2021-08-01 00:00:00+02:00
5089,2021-08-01 02:00:00+02:00,50.35,2021-08-01 01:00:00+02:00
5090,2021-08-01 03:00:00+02:00,50.3,2021-08-01 02:00:00+02:00
5091,2021-08-01 04:00:00+02:00,48.18,2021-08-01 03:00:00+02:00
5092,2021-08-01 05:00:00+02:00,47.3,2021-08-01 04:00:00+02:00
5093,2021-08-01 06:00:00+02:00,47.96,2021-08-01 05:00:00+02:00
5094,2021-08-01 07:00:00+02:00,47.36,2021-08-01 06:00:00+02:00
5095,2021-08-01 08:00:00+02:00,48.93,2021-08-01 07:00:00+02:00
5096,2021-08-01 09:00:00+02:00,51.28,2021-08-01 08:00:00+02:00
5097,2021-08-01 10:00:00+02:00,52.13,2021-08-01 09:00:00+02:00
5098,2021-08-01 11:00:00+02:00,52.68,2021-08-01 10:00:00+02:00
5099,2021-08-01 12:00:00+02:00,52.48,2021-08-01 11:00:00+02:00
5100,2021-08-01 13:00:00+02:00,52.31,2021-08-01 12:00:00+02:00
5101,2021-08-01 14:00:00+02:00,52.01,2021-08-01 13:00:00+02:00
5102,2021-08-01 15:00:00+02:00,51.28,2021-08-01 14:00:00+02:00
5103,2021-08-01 16:00:00+02:00,51.19,2021-08-01 15:00:00+02:00
5104,2021-08-01 17:00:00+02:00,51.46,2021-08-01 16:00:00+02:00
5105,2021-08-01 18:00:00+02:00,51.82,2021-08-01 17:00:00+02:00
5106,2021-08-01 19:00:00+02:00,52.37,2021-08-01 18:00:00+02:00
5107,2021-08-01 20:00:00+02:00,52.44,2021-08-01 19:00:00+02:00
5108,2021-08-01 21:00:00+02:00,52.22,2021-08-01 20:00:00+02:00
5109,2021-08-01 22:00:00+02:00,51.99,2021-08-01 21:00:00+02:00
5110,2021-08-01 23:00:00+02:00,51.5,2021-08-01 22:00:00+02:00
5111,2021-08-02 00:00:00+02:00,50.72,2021-08-01 23:00:00+02:00
5112,2021-08-02 01:00:00+02:00,50.9,2021-08-02 00:00:00+02:00
5113,2021-08-02 02:00:00+02:00,46.55,2021-08-02 01:00:00+02:00
5114,2021-08-02 03:00:00+02:00,45.82,2021-08-02 02:00:00+02:00
5115,2021-08-02 04:00:00+02:00,45.73,2021-08-02 03:00:00+02:00
5116,2021-08-02 05:00:00+02:00,46.21,2021-08-02 04:00:00+02:00
5117,2021-08-02 06:00:00+02:00,52.25,2021-08-02 05:00:00+02:00
5118,2021-08-02 07:00:00+02:00,50.22,2021-08-02 06:00:00+02:00
5119,2021-08-02 08:00:00+02:00,54.7,2021-08-02 07:00:00+02:00
5120,2021-08-02 09:00:00+02:00,59.04,2021-08-02 08:00:00+02:00
5121,2021-08-02 10:00:00+02:00,60.43,2021-08-02 09:00:00+02:00
5122,2021-08-02 11:00:00+02:00,61.28,2021-08-02 10:00:00+02:00
5123,2021-08-02 12:00:00+02:00,61.3,2021-08-02 11:00:00+02:00
5124,2021-08-02 13:00:00+02:00,61.36,2021-08-02 12:00:00+02:00
5125,2021-08-02 14:00:00+02:00,60.89,2021-08-02 13:00:00+02:00
5126,2021-08-02 15:00:00+02:00,60.35,2021-08-02 14:00:00+02:00
5127,2021-08-02 16:00:00+02:00,60.33,2021-08-02 15:00:00+02:00
5128,2021-08-02 17:00:00+02:00,60.65,2021-08-02 16:00:00+02:00
5129,2021-08-02 18:00:00+02:00,60.14,2021-08-02 17:00:00+02:00
5130,2021-08-02 19:00:00+02:00,61.24,2021-08-02 18:00:00+02:00
5131,2021-08-02 20:00:00+02:00,60.46,2021-08-02 19:00:00+02:00
5132,2021-08-02 21:00:00+02:00,60.79,2021-08-02 20:00:00+02:00
5133,2021-08-02 22:00:00+02:00,59.49,2021-08-02 21:00:00+02:00
5134,2021-08-02 23:00:00+02:00,56.09,2021-08-02 22:00:00+02:00
5135,2021-08-03 00:00:00+02:00,50.21,2021-08-02 23:00:00+02:00
5136,2021-08-03 01:00:00+02:00,53.67,2021-08-03 00:00:00+02:00
5137,2021-08-03 02:00:00+02:00,51.39,2021-08-03 01:00:00+02:00
5138,2021-08-03 03:00:00+02:00,48.53,2021-08-03 02:00:00+02:00
5139,2021-08-03 04:00:00+02:00,47.09,2021-08-03 03:00:00+02:00
5140,2021-08-03 05:00:00+02:00,47.13,2021-08-03 04:00:00+02:00
5141,2021-08-03 06:00:00+02:00,53.99,2021-08-03 05:00:00+02:00
5142,2021-08-03 07:00:00+02:00,56.95,2021-08-03 06:00:00+02:00
5143,2021-08-03 08:00:00+02:00,61.75,2021-08-03 07:00:00+02:00
5144,2021-08-03 09:00:00+02:00,62.11,2021-08-03 08:00:00+02:00
5145,2021-08-03 10:00:00+02:00,62.67,2021-08-03 09:00:00+02:00
5146,2021-08-03 11:00:00+02:00,62.88,2021-08-03 10:00:00+02:00
5147,2021-08-03 12:00:00+02:00,62.77,2021-08-03 11:00:00+02:00
5148,2021-08-03 13:00:00+02:00,60.04,2021-08-03 12:00:00+02:00
5149,2021-08-03 14:00:00+02:00,59.48,2021-08-03 13:00:00+02:00
5150,2021-08-03 15:00:00+02:00,59.26,2021-08-03 14:00:00+02:00
5151,2021-08-03 16:00:00+02:00,58.96,2021-08-03 15:00:00+02:00
5152,2021-08-03 17:00:00+02:00,58.54,2021-08-03 16:00:00+02:00
5153,2021-08-03 18:00:00+02:00,58.43,2021-08-03 17:00:00+02:00
5154,2021-08-03 19:00:00+02:00,60.05,2021-08-03 18:00:00+02:00
5155,2021-08-03 20:00:00+02:00,62.72,2021-08-03 19:00:00+02:00
5156,2021-08-03 21:00:00+02:00,62.42,2021-08-03 20:00:00+02:00
5157,2021-08-03 22:00:00+02:00,61.55,2021-08-03 21:00:00+02:00
5158,2021-08-03 23:00:00+02:00,57.72,2021-08-03 22:00:00+02:00
5159,2021-08-04 00:00:00+02:00,53.36,2021-08-03 23:00:00+02:00
5160,2021-08-04 01:00:00+02:00,54.91,2021-08-04 00:00:00+02:00
5161,2021-08-04 02:00:00+02:00,53.79,2021-08-04 01:00:00+02:00
5162,2021-08-04 03:00:00+02:00,53.38,2021-08-04 02:00:00+02:00
5163,2021-08-04 04:00:00+02:00,53.12,2021-08-04 03:00:00+02:00
5164,2021-08-04 05:00:00+02:00,54.15,2021-08-04 04:00:00+02:00
5165,2021-08-04 06:00:00+02:00,57.18,2021-08-04 05:00:00+02:00
5166,2021-08-04 07:00:00+02:00,62.44,2021-08-04 06:00:00+02:00
5167,2021-08-04 08:00:00+02:00,63.44,2021-08-04 07:00:00+02:00
5168,2021-08-04 09:00:00+02:00,63.73,2021-08-04 08:00:00+02:00
5169,2021-08-04 10:00:00+02:00,64.21,2021-08-04 09:00:00+02:00
5170,2021-08-04 11:00:00+02:00,64.6,2021-08-04 10:00:00+02:00
5171,2021-08-04 12:00:00+02:00,65.29,2021-08-04 11:00:00+02:00
5172,2021-08-04 13:00:00+02:00,64.66,2021-08-04 12:00:00+02:00
5173,2021-08-04 14:00:00+02:00,65.38,2021-08-04 13:00:00+02:00
5174,2021-08-04 15:00:00+02:00,64.12,2021-08-04 14:00:00+02:00
5175,2021-08-04 16:00:00+02:00,63.89,2021-08-04 15:00:00+02:00
5176,2021-08-04 17:00:00+02:00,63.75,2021-08-04 16:00:00+02:00
5177,2021-08-04 18:00:00+02:00,64.58,2021-08-04 17:00:00+02:00
5178,2021-08-04 19:00:00+02:00,65.35,2021-08-04 18:00:00+02:00
5179,2021-08-04 20:00:00+02:00,65.96,2021-08-04 19:00:00+02:00
5180,2021-08-04 21:00:00+02:00,65.93,2021-08-04 20:00:00+02:00
5181,2021-08-04 22:00:00+02:00,64.39,2021-08-04 21:00:00+02:00
5182,2021-08-04 23:00:00+02:00,64.01,2021-08-04 22:00:00+02:00
5183,2021-08-05 00:00:00+02:00,62.04,2021-08-04 23:00:00+02:00
5184,2021-08-05 01:00:00+02:00,60.54,2021-08-05 00:00:00+02:00
5185,2021-08-05 02:00:00+02:00,59.62,2021-08-05 01:00:00+02:00
5186,2021-08-05 03:00:00+02:00,57.36,2021-08-05 02:00:00+02:00
5187,2021-08-05 04:00:00+02:00,55.96,2021-08-05 03:00:00+02:00
5188,2021-08-05 05:00:00+02:00,57.92,2021-08-05 04:00:00+02:00
5189,2021-08-05 06:00:00+02:00,61.67,2021-08-05 05:00:00+02:00
5190,2021-08-05 07:00:00+02:00,63.94,2021-08-05 06:00:00+02:00
5191,2021-08-05 08:00:00+02:00,64.51,2021-08-05 07:00:00+02:00
5192,2021-08-05 09:00:00+02:00,65.72,2021-08-05 08:00:00+02:00
5193,2021-08-05 10:00:00+02:00,65.99,2021-08-05 09:00:00+02:00
5194,2021-08-05 11:00:00+02:00,65.82,2021-08-05 10:00:00+02:00
5195,2021-08-05 12:00:00+02:00,65.54,2021-08-05 11:00:00+02:00
5196,2021-08-05 13:00:00+02:00,64.72,2021-08-05 12:00:00+02:00
5197,2021-08-05 14:00:00+02:00,65.74,2021-08-05 13:00:00+02:00
5198,2021-08-05 15:00:00+02:00,64.63,2021-08-05 14:00:00+02:00
5199,2021-08-05 16:00:00+02:00,64.51,2021-08-05 15:00:00+02:00
5200,2021-08-05 17:00:00+02:00,64.39,2021-08-05 16:00:00+02:00
5201,2021-08-05 18:00:00+02:00,64.87,2021-08-05 17:00:00+02:00
5202,2021-08-05 19:00:00+02:00,66.01,2021-08-05 18:00:00+02:00
5203,2021-08-05 20:00:00+02:00,65.73,2021-08-05 19:00:00+02:00
5204,2021-08-05 21:00:00+02:00,62.59,2021-08-05 20:00:00+02:00
5205,2021-08-05 22:00:00+02:00,61.66,2021-08-05 21:00:00+02:00
5206,2021-08-05 23:00:00+02:00,60.14,2021-08-05 22:00:00+02:00
5207,2021-08-06 00:00:00+02:00,54.22,2021-08-05 23:00:00+02:00
5208,2021-08-06 01:00:00+02:00,59.62,2021-08-06 00:00:00+02:00
5209,2021-08-06 02:00:00+02:00,58.44,2021-08-06 01:00:00+02:00
5210,2021-08-06 03:00:00+02:00,57.57,2021-08-06 02:00:00+02:00
5211,2021-08-06 04:00:00+02:00,58.32,2021-08-06 03:00:00+02:00
5212,2021-08-06 05:00:00+02:00,58.4,2021-08-06 04:00:00+02:00
5213,2021-08-06 06:00:00+02:00,60.43,2021-08-06 05:00:00+02:00
5214,2021-08-06 07:00:00+02:00,60.75,2021-08-06 06:00:00+02:00
5215,2021-08-06 08:00:00+02:00,64.97,2021-08-06 07:00:00+02:00
5216,2021-08-06 09:00:00+02:00,64.71,2021-08-06 08:00:00+02:00
5217,2021-08-06 10:00:00+02:00,65.15,2021-08-06 09:00:00+02:00
5218,2021-08-06 11:00:00+02:00,65.22,2021-08-06 10:00:00+02:00
5219,2021-08-06 12:00:00+02:00,64.74,2021-08-06 11:00:00+02:00
5220,2021-08-06 13:00:00+02:00,63.8,2021-08-06 12:00:00+02:00
5221,2021-08-06 14:00:00+02:00,61.82,2021-08-06 13:00:00+02:00
5222,2021-08-06 15:00:00+02:00,57.11,2021-08-06 14:00:00+02:00
5223,2021-08-06 16:00:00+02:00,57.78,2021-08-06 15:00:00+02:00
5224,2021-08-06 17:00:00+02:00,61.59,2021-08-06 16:00:00+02:00
5225,2021-08-06 18:00:00+02:00,64.29,2021-08-06 17:00:00+02:00
5226,2021-08-06 19:00:00+02:00,65.57,2021-08-06 18:00:00+02:00
5227,2021-08-06 20:00:00+02:00,64.06,2021-08-06 19:00:00+02:00
5228,2021-08-06 21:00:00+02:00,58.35,2021-08-06 20:00:00+02:00
5229,2021-08-06 22:00:00+02:00,57.22,2021-08-06 21:00:00+02:00
5230,2021-08-06 23:00:00+02:00,55.62,2021-08-06 22:00:00+02:00
5231,2021-08-07 00:00:00+02:00,52.6,2021-08-06 23:00:00+02:00
5232,2021-08-07 01:00:00+02:00,56.81,2021-08-07 00:00:00+02:00
5233,2021-08-07 02:00:00+02:00,55.08,2021-08-07 01:00:00+02:00
5234,2021-08-07 03:00:00+02:00,53.86,2021-08-07 02:00:00+02:00
5235,2021-08-07 04:00:00+02:00,52.05,2021-08-07 03:00:00+02:00
5236,2021-08-07 05:00:00+02:00,46.1,2021-08-07 04:00:00+02:00
5237,2021-08-07 06:00:00+02:00,46.95,2021-08-07 05:00:00+02:00
5238,2021-08-07 07:00:00+02:00,53.55,2021-08-07 06:00:00+02:00
5239,2021-08-07 08:00:00+02:00,50.16,2021-08-07 07:00:00+02:00
5240,2021-08-07 09:00:00+02:00,46.86,2021-08-07 08:00:00+02:00
5241,2021-08-07 10:00:00+02:00,51.91,2021-08-07 09:00:00+02:00
5242,2021-08-07 11:00:00+02:00,55.42,2021-08-07 10:00:00+02:00
5243,2021-08-07 12:00:00+02:00,56.0,2021-08-07 11:00:00+02:00
5244,2021-08-07 13:00:00+02:00,55.82,2021-08-07 12:00:00+02:00
5245,2021-08-07 14:00:00+02:00,53.77,2021-08-07 13:00:00+02:00
5246,2021-08-07 15:00:00+02:00,52.81,2021-08-07 14:00:00+02:00
5247,2021-08-07 16:00:00+02:00,53.02,2021-08-07 15:00:00+02:00
5248,2021-08-07 17:00:00+02:00,53.85,2021-08-07 16:00:00+02:00
5249,2021-08-07 18:00:00+02:00,56.54,2021-08-07 17:00:00+02:00
5250,2021-08-07 19:00:00+02:00,58.54,2021-08-07 18:00:00+02:00
5251,2021-08-07 20:00:00+02:00,60.22,2021-08-07 19:00:00+02:00
5252,2021-08-07 21:00:00+02:00,58.1,2021-08-07 20:00:00+02:00
5253,2021-08-07 22:00:00+02:00,57.09,2021-08-07 21:00:00+02:00
5254,2021-08-07 23:00:00+02:00,55.07,2021-08-07 22:00:00+02:00
5255,2021-08-08 00:00:00+02:00,45.75,2021-08-07 23:00:00+02:00
5256,2021-08-08 01:00:00+02:00,31.46,2021-08-08 00:00:00+02:00
5257,2021-08-08 02:00:00+02:00,31.23,2021-08-08 01:00:00+02:00
5258,2021-08-08 03:00:00+02:00,30.79,2021-08-08 02:00:00+02:00
5259,2021-08-08 04:00:00+02:00,22.22,2021-08-08 03:00:00+02:00
5260,2021-08-08 05:00:00+02:00,22.0,2021-08-08 04:00:00+02:00
5261,2021-08-08 06:00:00+02:00,22.18,2021-08-08 05:00:00+02:00
5262,2021-08-08 07:00:00+02:00,22.42,2021-08-08 06:00:00+02:00
5263,2021-08-08 08:00:00+02:00,22.52,2021-08-08 07:00:00+02:00
5264,2021-08-08 09:00:00+02:00,26.1,2021-08-08 08:00:00+02:00
5265,2021-08-08 10:00:00+02:00,30.58,2021-08-08 09:00:00+02:00
5266,2021-08-08 11:00:00+02:00,41.79,2021-08-08 10:00:00+02:00
5267,2021-08-08 12:00:00+02:00,41.8,2021-08-08 11:00:00+02:00
5268,2021-08-08 13:00:00+02:00,41.82,2021-08-08 12:00:00+02:00
5269,2021-08-08 14:00:00+02:00,41.86,2021-08-08 13:00:00+02:00
5270,2021-08-08 15:00:00+02:00,44.02,2021-08-08 14:00:00+02:00
5271,2021-08-08 16:00:00+02:00,44.56,2021-08-08 15:00:00+02:00
5272,2021-08-08 17:00:00+02:00,46.57,2021-08-08 16:00:00+02:00
5273,2021-08-08 18:00:00+02:00,54.44,2021-08-08 17:00:00+02:00
5274,2021-08-08 19:00:00+02:00,57.23,2021-08-08 18:00:00+02:00
5275,2021-08-08 20:00:00+02:00,63.15,2021-08-08 19:00:00+02:00
5276,2021-08-08 21:00:00+02:00,63.67,2021-08-08 20:00:00+02:00
5277,2021-08-08 22:00:00+02:00,66.34,2021-08-08 21:00:00+02:00
5278,2021-08-08 23:00:00+02:00,65.05,2021-08-08 22:00:00+02:00
5279,2021-08-09 00:00:00+02:00,59.22,2021-08-08 23:00:00+02:00
5280,2021-08-09 01:00:00+02:00,55.64,2021-08-09 00:00:00+02:00
5281,2021-08-09 02:00:00+02:00,54.53,2021-08-09 01:00:00+02:00
5282,2021-08-09 03:00:00+02:00,43.23,2021-08-09 02:00:00+02:00
5283,2021-08-09 04:00:00+02:00,43.55,2021-08-09 03:00:00+02:00
5284,2021-08-09 05:00:00+02:00,55.99,2021-08-09 04:00:00+02:00
5285,2021-08-09 06:00:00+02:00,60.46,2021-08-09 05:00:00+02:00
5286,2021-08-09 07:00:00+02:00,67.5,2021-08-09 06:00:00+02:00
5287,2021-08-09 08:00:00+02:00,85.05,2021-08-09 07:00:00+02:00
5288,2021-08-09 09:00:00+02:00,90.96,2021-08-09 08:00:00+02:00
5289,2021-08-09 10:00:00+02:00,82.82,2021-08-09 09:00:00+02:00
5290,2021-08-09 11:00:00+02:00,68.55,2021-08-09 10:00:00+02:00
5291,2021-08-09 12:00:00+02:00,67.12,2021-08-09 11:00:00+02:00
5292,2021-08-09 13:00:00+02:00,65.33,2021-08-09 12:00:00+02:00
5293,2021-08-09 14:00:00+02:00,64.08,2021-08-09 13:00:00+02:00
5294,2021-08-09 15:00:00+02:00,64.29,2021-08-09 14:00:00+02:00
5295,2021-08-09 16:00:00+02:00,63.89,2021-08-09 15:00:00+02:00
5296,2021-08-09 17:00:00+02:00,65.23,2021-08-09 16:00:00+02:00
5297,2021-08-09 18:00:00+02:00,76.91,2021-08-09 17:00:00+02:00
5298,2021-08-09 19:00:00+02:00,85.2,2021-08-09 18:00:00+02:00
5299,2021-08-09 20:00:00+02:00,85.17,2021-08-09 19:00:00+02:00
5300,2021-08-09 21:00:00+02:00,73.2,2021-08-09 20:00:00+02:00
5301,2021-08-09 22:00:00+02:00,72.25,2021-08-09 21:00:00+02:00
5302,2021-08-09 23:00:00+02:00,70.17,2021-08-09 22:00:00+02:00
5303,2021-08-10 00:00:00+02:00,64.83,2021-08-09 23:00:00+02:00
5304,2021-08-10 01:00:00+02:00,67.77,2021-08-10 00:00:00+02:00
5305,2021-08-10 02:00:00+02:00,67.48,2021-08-10 01:00:00+02:00
5306,2021-08-10 03:00:00+02:00,67.24,2021-08-10 02:00:00+02:00
5307,2021-08-10 04:00:00+02:00,66.31,2021-08-10 03:00:00+02:00
5308,2021-08-10 05:00:00+02:00,67.97,2021-08-10 04:00:00+02:00
5309,2021-08-10 06:00:00+02:00,69.81,2021-08-10 05:00:00+02:00
5310,2021-08-10 07:00:00+02:00,72.36,2021-08-10 06:00:00+02:00
5311,2021-08-10 08:00:00+02:00,98.62,2021-08-10 07:00:00+02:00
5312,2021-08-10 09:00:00+02:00,120.58,2021-08-10 08:00:00+02:00
5313,2021-08-10 10:00:00+02:00,111.51,2021-08-10 09:00:00+02:00
5314,2021-08-10 11:00:00+02:00,102.0,2021-08-10 10:00:00+02:00
5315,2021-08-10 12:00:00+02:00,92.4,2021-08-10 11:00:00+02:00
5316,2021-08-10 13:00:00+02:00,88.71,2021-08-10 12:00:00+02:00
5317,2021-08-10 14:00:00+02:00,83.79,2021-08-10 13:00:00+02:00
5318,2021-08-10 15:00:00+02:00,79.57,2021-08-10 14:00:00+02:00
5319,2021-08-10 16:00:00+02:00,79.16,2021-08-10 15:00:00+02:00
5320,2021-08-10 17:00:00+02:00,84.25,2021-08-10 16:00:00+02:00
5321,2021-08-10 18:00:00+02:00,93.86,2021-08-10 17:00:00+02:00
5322,2021-08-10 19:00:00+02:00,109.62,2021-08-10 18:00:00+02:00
5323,2021-08-10 20:00:00+02:00,121.94,2021-08-10 19:00:00+02:00
5324,2021-08-10 21:00:00+02:00,87.7,2021-08-10 20:00:00+02:00
5325,2021-08-10 22:00:00+02:00,75.51,2021-08-10 21:00:00+02:00
5326,2021-08-10 23:00:00+02:00,73.59,2021-08-10 22:00:00+02:00
5327,2021-08-11 00:00:00+02:00,70.62,2021-08-10 23:00:00+02:00
5328,2021-08-11 01:00:00+02:00,74.62,2021-08-11 00:00:00+02:00
5329,2021-08-11 02:00:00+02:00,73.88,2021-08-11 01:00:00+02:00
5330,2021-08-11 03:00:00+02:00,73.13,2021-08-11 02:00:00+02:00
5331,2021-08-11 04:00:00+02:00,73.31,2021-08-11 03:00:00+02:00
5332,2021-08-11 05:00:00+02:00,73.64,2021-08-11 04:00:00+02:00
5333,2021-08-11 06:00:00+02:00,75.2,2021-08-11 05:00:00+02:00
5334,2021-08-11 07:00:00+02:00,86.2,2021-08-11 06:00:00+02:00
5335,2021-08-11 08:00:00+02:00,99.46,2021-08-11 07:00:00+02:00
5336,2021-08-11 09:00:00+02:00,125.77,2021-08-11 08:00:00+02:00
5337,2021-08-11 10:00:00+02:00,114.27,2021-08-11 09:00:00+02:00
5338,2021-08-11 11:00:00+02:00,97.49,2021-08-11 10:00:00+02:00
5339,2021-08-11 12:00:00+02:00,92.94,2021-08-11 11:00:00+02:00
5340,2021-08-11 13:00:00+02:00,88.71,2021-08-11 12:00:00+02:00
5341,2021-08-11 14:00:00+02:00,86.2,2021-08-11 13:00:00+02:00
5342,2021-08-11 15:00:00+02:00,84.92,2021-08-11 14:00:00+02:00
5343,2021-08-11 16:00:00+02:00,86.99,2021-08-11 15:00:00+02:00
5344,2021-08-11 17:00:00+02:00,92.33,2021-08-11 16:00:00+02:00
5345,2021-08-11 18:00:00+02:00,101.21,2021-08-11 17:00:00+02:00
5346,2021-08-11 19:00:00+02:00,101.55,2021-08-11 18:00:00+02:00
5347,2021-08-11 20:00:00+02:00,95.72,2021-08-11 19:00:00+02:00
5348,2021-08-11 21:00:00+02:00,79.78,2021-08-11 20:00:00+02:00
5349,2021-08-11 22:00:00+02:00,82.58,2021-08-11 21:00:00+02:00
5350,2021-08-11 23:00:00+02:00,78.39,2021-08-11 22:00:00+02:00
5351,2021-08-12 00:00:00+02:00,74.66,2021-08-11 23:00:00+02:00
5352,2021-08-12 01:00:00+02:00,75.99,2021-08-12 00:00:00+02:00
5353,2021-08-12 02:00:00+02:00,75.14,2021-08-12 01:00:00+02:00
5354,2021-08-12 03:00:00+02:00,74.67,2021-08-12 02:00:00+02:00
5355,2021-08-12 04:00:00+02:00,74.39,2021-08-12 03:00:00+02:00
5356,2021-08-12 05:00:00+02:00,74.61,2021-08-12 04:00:00+02:00
5357,2021-08-12 06:00:00+02:00,76.29,2021-08-12 05:00:00+02:00
5358,2021-08-12 07:00:00+02:00,76.44,2021-08-12 06:00:00+02:00
5359,2021-08-12 08:00:00+02:00,92.02,2021-08-12 07:00:00+02:00
5360,2021-08-12 09:00:00+02:00,126.23,2021-08-12 08:00:00+02:00
5361,2021-08-12 10:00:00+02:00,113.93,2021-08-12 09:00:00+02:00
5362,2021-08-12 11:00:00+02:00,107.36,2021-08-12 10:00:00+02:00
5363,2021-08-12 12:00:00+02:00,102.49,2021-08-12 11:00:00+02:00
5364,2021-08-12 13:00:00+02:00,99.3,2021-08-12 12:00:00+02:00
5365,2021-08-12 14:00:00+02:00,96.1,2021-08-12 13:00:00+02:00
5366,2021-08-12 15:00:00+02:00,97.2,2021-08-12 14:00:00+02:00
5367,2021-08-12 16:00:00+02:00,99.24,2021-08-12 15:00:00+02:00
5368,2021-08-12 17:00:00+02:00,105.47,2021-08-12 16:00:00+02:00
5369,2021-08-12 18:00:00+02:00,108.8,2021-08-12 17:00:00+02:00
5370,2021-08-12 19:00:00+02:00,92.68,2021-08-12 18:00:00+02:00
5371,2021-08-12 20:00:00+02:00,91.48,2021-08-12 19:00:00+02:00
5372,2021-08-12 21:00:00+02:00,89.12,2021-08-12 20:00:00+02:00
5373,2021-08-12 22:00:00+02:00,81.45,2021-08-12 21:00:00+02:00
5374,2021-08-12 23:00:00+02:00,79.46,2021-08-12 22:00:00+02:00
5375,2021-08-13 00:00:00+02:00,75.24,2021-08-12 23:00:00+02:00
5376,2021-08-13 01:00:00+02:00,75.72,2021-08-13 00:00:00+02:00
5377,2021-08-13 02:00:00+02:00,74.34,2021-08-13 01:00:00+02:00
5378,2021-08-13 03:00:00+02:00,73.79,2021-08-13 02:00:00+02:00
5379,2021-08-13 04:00:00+02:00,73.58,2021-08-13 03:00:00+02:00
5380,2021-08-13 05:00:00+02:00,73.91,2021-08-13 04:00:00+02:00
5381,2021-08-13 06:00:00+02:00,74.75,2021-08-13 05:00:00+02:00
5382,2021-08-13 07:00:00+02:00,73.66,2021-08-13 06:00:00+02:00
5383,2021-08-13 08:00:00+02:00,74.48,2021-08-13 07:00:00+02:00
5384,2021-08-13 09:00:00+02:00,77.35,2021-08-13 08:00:00+02:00
5385,2021-08-13 10:00:00+02:00,78.08,2021-08-13 09:00:00+02:00
5386,2021-08-13 11:00:00+02:00,78.24,2021-08-13 10:00:00+02:00
5387,2021-08-13 12:00:00+02:00,77.56,2021-08-13 11:00:00+02:00
5388,2021-08-13 13:00:00+02:00,75.9,2021-08-13 12:00:00+02:00
5389,2021-08-13 14:00:00+02:00,75.98,2021-08-13 13:00:00+02:00
5390,2021-08-13 15:00:00+02:00,74.71,2021-08-13 14:00:00+02:00
5391,2021-08-13 16:00:00+02:00,74.52,2021-08-13 15:00:00+02:00
5392,2021-08-13 17:00:00+02:00,75.27,2021-08-13 16:00:00+02:00
5393,2021-08-13 18:00:00+02:00,75.42,2021-08-13 17:00:00+02:00
5394,2021-08-13 19:00:00+02:00,75.95,2021-08-13 18:00:00+02:00
5395,2021-08-13 20:00:00+02:00,74.45,2021-08-13 19:00:00+02:00
5396,2021-08-13 21:00:00+02:00,73.55,2021-08-13 20:00:00+02:00
5397,2021-08-13 22:00:00+02:00,74.09,2021-08-13 21:00:00+02:00
5398,2021-08-13 23:00:00+02:00,69.12,2021-08-13 22:00:00+02:00
5399,2021-08-14 00:00:00+02:00,63.25,2021-08-13 23:00:00+02:00
5400,2021-08-14 01:00:00+02:00,60.85,2021-08-14 00:00:00+02:00
5401,2021-08-14 02:00:00+02:00,59.66,2021-08-14 01:00:00+02:00
5402,2021-08-14 03:00:00+02:00,58.49,2021-08-14 02:00:00+02:00
5403,2021-08-14 04:00:00+02:00,57.48,2021-08-14 03:00:00+02:00
5404,2021-08-14 05:00:00+02:00,57.08,2021-08-14 04:00:00+02:00
5405,2021-08-14 06:00:00+02:00,57.97,2021-08-14 05:00:00+02:00
5406,2021-08-14 07:00:00+02:00,60.24,2021-08-14 06:00:00+02:00
5407,2021-08-14 08:00:00+02:00,63.51,2021-08-14 07:00:00+02:00
5408,2021-08-14 09:00:00+02:00,66.28,2021-08-14 08:00:00+02:00
5409,2021-08-14 10:00:00+02:00,70.52,2021-08-14 09:00:00+02:00
5410,2021-08-14 11:00:00+02:00,65.63,2021-08-14 10:00:00+02:00
5411,2021-08-14 12:00:00+02:00,61.31,2021-08-14 11:00:00+02:00
5412,2021-08-14 13:00:00+02:00,55.58,2021-08-14 12:00:00+02:00
5413,2021-08-14 14:00:00+02:00,54.23,2021-08-14 13:00:00+02:00
5414,2021-08-14 15:00:00+02:00,50.74,2021-08-14 14:00:00+02:00
5415,2021-08-14 16:00:00+02:00,47.29,2021-08-14 15:00:00+02:00
5416,2021-08-14 17:00:00+02:00,54.15,2021-08-14 16:00:00+02:00
5417,2021-08-14 18:00:00+02:00,61.05,2021-08-14 17:00:00+02:00
5418,2021-08-14 19:00:00+02:00,64.96,2021-08-14 18:00:00+02:00
5419,2021-08-14 20:00:00+02:00,63.67,2021-08-14 19:00:00+02:00
5420,2021-08-14 21:00:00+02:00,61.45,2021-08-14 20:00:00+02:00
5421,2021-08-14 22:00:00+02:00,65.2,2021-08-14 21:00:00+02:00
5422,2021-08-14 23:00:00+02:00,63.16,2021-08-14 22:00:00+02:00
5423,2021-08-15 00:00:00+02:00,59.42,2021-08-14 23:00:00+02:00
5424,2021-08-15 01:00:00+02:00,52.02,2021-08-15 00:00:00+02:00
5425,2021-08-15 02:00:00+02:00,51.02,2021-08-15 01:00:00+02:00
5426,2021-08-15 03:00:00+02:00,51.7,2021-08-15 02:00:00+02:00
5427,2021-08-15 04:00:00+02:00,51.86,2021-08-15 03:00:00+02:00
5428,2021-08-15 05:00:00+02:00,51.0,2021-08-15 04:00:00+02:00
5429,2021-08-15 06:00:00+02:00,52.86,2021-08-15 05:00:00+02:00
5430,2021-08-15 07:00:00+02:00,56.5,2021-08-15 06:00:00+02:00
5431,2021-08-15 08:00:00+02:00,59.3,2021-08-15 07:00:00+02:00
5432,2021-08-15 09:00:00+02:00,59.91,2021-08-15 08:00:00+02:00
5433,2021-08-15 10:00:00+02:00,55.76,2021-08-15 09:00:00+02:00
5434,2021-08-15 11:00:00+02:00,55.89,2021-08-15 10:00:00+02:00
5435,2021-08-15 12:00:00+02:00,56.61,2021-08-15 11:00:00+02:00
5436,2021-08-15 13:00:00+02:00,56.5,2021-08-15 12:00:00+02:00
5437,2021-08-15 14:00:00+02:00,52.32,2021-08-15 13:00:00+02:00
5438,2021-08-15 15:00:00+02:00,51.28,2021-08-15 14:00:00+02:00
5439,2021-08-15 16:00:00+02:00,52.06,2021-08-15 15:00:00+02:00
5440,2021-08-15 17:00:00+02:00,57.06,2021-08-15 16:00:00+02:00
5441,2021-08-15 18:00:00+02:00,69.82,2021-08-15 17:00:00+02:00
5442,2021-08-15 19:00:00+02:00,73.29,2021-08-15 18:00:00+02:00
5443,2021-08-15 20:00:00+02:00,72.13,2021-08-15 19:00:00+02:00
5444,2021-08-15 21:00:00+02:00,70.69,2021-08-15 20:00:00+02:00
5445,2021-08-15 22:00:00+02:00,70.9,2021-08-15 21:00:00+02:00
5446,2021-08-15 23:00:00+02:00,68.6,2021-08-15 22:00:00+02:00
5447,2021-08-16 00:00:00+02:00,63.75,2021-08-15 23:00:00+02:00
5448,2021-08-16 01:00:00+02:00,67.65,2021-08-16 00:00:00+02:00
5449,2021-08-16 02:00:00+02:00,65.74,2021-08-16 01:00:00+02:00
5450,2021-08-16 03:00:00+02:00,64.65,2021-08-16 02:00:00+02:00
5451,2021-08-16 04:00:00+02:00,62.62,2021-08-16 03:00:00+02:00
5452,2021-08-16 05:00:00+02:00,63.34,2021-08-16 04:00:00+02:00
5453,2021-08-16 06:00:00+02:00,70.88,2021-08-16 05:00:00+02:00
5454,2021-08-16 07:00:00+02:00,72.9,2021-08-16 06:00:00+02:00
5455,2021-08-16 08:00:00+02:00,77.44,2021-08-16 07:00:00+02:00
5456,2021-08-16 09:00:00+02:00,79.96,2021-08-16 08:00:00+02:00
5457,2021-08-16 10:00:00+02:00,79.91,2021-08-16 09:00:00+02:00
5458,2021-08-16 11:00:00+02:00,76.85,2021-08-16 10:00:00+02:00
5459,2021-08-16 12:00:00+02:00,73.66,2021-08-16 11:00:00+02:00
5460,2021-08-16 13:00:00+02:00,72.08,2021-08-16 12:00:00+02:00
5461,2021-08-16 14:00:00+02:00,70.5,2021-08-16 13:00:00+02:00
5462,2021-08-16 15:00:00+02:00,69.73,2021-08-16 14:00:00+02:00
5463,2021-08-16 16:00:00+02:00,68.55,2021-08-16 15:00:00+02:00
5464,2021-08-16 17:00:00+02:00,68.96,2021-08-16 16:00:00+02:00
5465,2021-08-16 18:00:00+02:00,70.72,2021-08-16 17:00:00+02:00
5466,2021-08-16 19:00:00+02:00,72.38,2021-08-16 18:00:00+02:00
5467,2021-08-16 20:00:00+02:00,72.84,2021-08-16 19:00:00+02:00
5468,2021-08-16 21:00:00+02:00,72.82,2021-08-16 20:00:00+02:00
5469,2021-08-16 22:00:00+02:00,72.84,2021-08-16 21:00:00+02:00
5470,2021-08-16 23:00:00+02:00,71.23,2021-08-16 22:00:00+02:00
5471,2021-08-17 00:00:00+02:00,62.5,2021-08-16 23:00:00+02:00
5472,2021-08-17 01:00:00+02:00,63.62,2021-08-17 00:00:00+02:00
5473,2021-08-17 02:00:00+02:00,61.89,2021-08-17 01:00:00+02:00
5474,2021-08-17 03:00:00+02:00,50.51,2021-08-17 02:00:00+02:00
5475,2021-08-17 04:00:00+02:00,40.3,2021-08-17 03:00:00+02:00
5476,2021-08-17 05:00:00+02:00,37.64,2021-08-17 04:00:00+02:00
5477,2021-08-17 06:00:00+02:00,52.11,2021-08-17 05:00:00+02:00
5478,2021-08-17 07:00:00+02:00,66.99,2021-08-17 06:00:00+02:00
5479,2021-08-17 08:00:00+02:00,70.35,2021-08-17 07:00:00+02:00
5480,2021-08-17 09:00:00+02:00,71.58,2021-08-17 08:00:00+02:00
5481,2021-08-17 10:00:00+02:00,70.05,2021-08-17 09:00:00+02:00
5482,2021-08-17 11:00:00+02:00,69.59,2021-08-17 10:00:00+02:00
5483,2021-08-17 12:00:00+02:00,68.82,2021-08-17 11:00:00+02:00
5484,2021-08-17 13:00:00+02:00,68.21,2021-08-17 12:00:00+02:00
5485,2021-08-17 14:00:00+02:00,67.56,2021-08-17 13:00:00+02:00
5486,2021-08-17 15:00:00+02:00,65.99,2021-08-17 14:00:00+02:00
5487,2021-08-17 16:00:00+02:00,66.2,2021-08-17 15:00:00+02:00
5488,2021-08-17 17:00:00+02:00,67.2,2021-08-17 16:00:00+02:00
5489,2021-08-17 18:00:00+02:00,69.68,2021-08-17 17:00:00+02:00
5490,2021-08-17 19:00:00+02:00,69.82,2021-08-17 18:00:00+02:00
5491,2021-08-17 20:00:00+02:00,69.2,2021-08-17 19:00:00+02:00
5492,2021-08-17 21:00:00+02:00,68.17,2021-08-17 20:00:00+02:00
5493,2021-08-17 22:00:00+02:00,66.42,2021-08-17 21:00:00+02:00
5494,2021-08-17 23:00:00+02:00,61.24,2021-08-17 22:00:00+02:00
5495,2021-08-18 00:00:00+02:00,52.01,2021-08-17 23:00:00+02:00
5496,2021-08-18 01:00:00+02:00,43.68,2021-08-18 00:00:00+02:00
5497,2021-08-18 02:00:00+02:00,39.83,2021-08-18 01:00:00+02:00
5498,2021-08-18 03:00:00+02:00,35.92,2021-08-18 02:00:00+02:00
5499,2021-08-18 04:00:00+02:00,35.32,2021-08-18 03:00:00+02:00
5500,2021-08-18 05:00:00+02:00,35.17,2021-08-18 04:00:00+02:00
5501,2021-08-18 06:00:00+02:00,35.84,2021-08-18 05:00:00+02:00
5502,2021-08-18 07:00:00+02:00,50.19,2021-08-18 06:00:00+02:00
5503,2021-08-18 08:00:00+02:00,58.12,2021-08-18 07:00:00+02:00
5504,2021-08-18 09:00:00+02:00,59.66,2021-08-18 08:00:00+02:00
5505,2021-08-18 10:00:00+02:00,60.3,2021-08-18 09:00:00+02:00
5506,2021-08-18 11:00:00+02:00,60.65,2021-08-18 10:00:00+02:00
5507,2021-08-18 12:00:00+02:00,60.66,2021-08-18 11:00:00+02:00
5508,2021-08-18 13:00:00+02:00,61.1,2021-08-18 12:00:00+02:00
5509,2021-08-18 14:00:00+02:00,61.49,2021-08-18 13:00:00+02:00
5510,2021-08-18 15:00:00+02:00,61.75,2021-08-18 14:00:00+02:00
5511,2021-08-18 16:00:00+02:00,60.28,2021-08-18 15:00:00+02:00
5512,2021-08-18 17:00:00+02:00,56.98,2021-08-18 16:00:00+02:00
5513,2021-08-18 18:00:00+02:00,54.79,2021-08-18 17:00:00+02:00
5514,2021-08-18 19:00:00+02:00,52.57,2021-08-18 18:00:00+02:00
5515,2021-08-18 20:00:00+02:00,49.98,2021-08-18 19:00:00+02:00
5516,2021-08-18 21:00:00+02:00,49.28,2021-08-18 20:00:00+02:00
5517,2021-08-18 22:00:00+02:00,49.34,2021-08-18 21:00:00+02:00
5518,2021-08-18 23:00:00+02:00,48.64,2021-08-18 22:00:00+02:00
5519,2021-08-19 00:00:00+02:00,46.83,2021-08-18 23:00:00+02:00
5520,2021-08-19 01:00:00+02:00,37.41,2021-08-19 00:00:00+02:00
5521,2021-08-19 02:00:00+02:00,34.34,2021-08-19 01:00:00+02:00
5522,2021-08-19 03:00:00+02:00,31.08,2021-08-19 02:00:00+02:00
5523,2021-08-19 04:00:00+02:00,30.79,2021-08-19 03:00:00+02:00
5524,2021-08-19 05:00:00+02:00,30.84,2021-08-19 04:00:00+02:00
5525,2021-08-19 06:00:00+02:00,33.39,2021-08-19 05:00:00+02:00
5526,2021-08-19 07:00:00+02:00,41.92,2021-08-19 06:00:00+02:00
5527,2021-08-19 08:00:00+02:00,43.72,2021-08-19 07:00:00+02:00
5528,2021-08-19 09:00:00+02:00,47.44,2021-08-19 08:00:00+02:00
5529,2021-08-19 10:00:00+02:00,47.99,2021-08-19 09:00:00+02:00
5530,2021-08-19 11:00:00+02:00,48.3,2021-08-19 10:00:00+02:00
5531,2021-08-19 12:00:00+02:00,48.63,2021-08-19 11:00:00+02:00
5532,2021-08-19 13:00:00+02:00,48.88,2021-08-19 12:00:00+02:00
5533,2021-08-19 14:00:00+02:00,49.95,2021-08-19 13:00:00+02:00
5534,2021-08-19 15:00:00+02:00,50.35,2021-08-19 14:00:00+02:00
5535,2021-08-19 16:00:00+02:00,48.2,2021-08-19 15:00:00+02:00
5536,2021-08-19 17:00:00+02:00,47.94,2021-08-19 16:00:00+02:00
5537,2021-08-19 18:00:00+02:00,47.67,2021-08-19 17:00:00+02:00
5538,2021-08-19 19:00:00+02:00,47.43,2021-08-19 18:00:00+02:00
5539,2021-08-19 20:00:00+02:00,47.43,2021-08-19 19:00:00+02:00
5540,2021-08-19 21:00:00+02:00,47.43,2021-08-19 20:00:00+02:00
5541,2021-08-19 22:00:00+02:00,47.65,2021-08-19 21:00:00+02:00
5542,2021-08-19 23:00:00+02:00,47.62,2021-08-19 22:00:00+02:00
5543,2021-08-20 00:00:00+02:00,47.32,2021-08-19 23:00:00+02:00
5544,2021-08-20 01:00:00+02:00,27.7,2021-08-20 00:00:00+02:00
5545,2021-08-20 02:00:00+02:00,27.19,2021-08-20 01:00:00+02:00
5546,2021-08-20 03:00:00+02:00,27.43,2021-08-20 02:00:00+02:00
5547,2021-08-20 04:00:00+02:00,28.01,2021-08-20 03:00:00+02:00
5548,2021-08-20 05:00:00+02:00,28.95,2021-08-20 04:00:00+02:00
5549,2021-08-20 06:00:00+02:00,30.22,2021-08-20 05:00:00+02:00
5550,2021-08-20 07:00:00+02:00,58.36,2021-08-20 06:00:00+02:00
5551,2021-08-20 08:00:00+02:00,60.68,2021-08-20 07:00:00+02:00
5552,2021-08-20 09:00:00+02:00,62.21,2021-08-20 08:00:00+02:00
5553,2021-08-20 10:00:00+02:00,62.13,2021-08-20 09:00:00+02:00
5554,2021-08-20 11:00:00+02:00,62.51,2021-08-20 10:00:00+02:00
5555,2021-08-20 12:00:00+02:00,62.66,2021-08-20 11:00:00+02:00
5556,2021-08-20 13:00:00+02:00,62.77,2021-08-20 12:00:00+02:00
5557,2021-08-20 14:00:00+02:00,62.1,2021-08-20 13:00:00+02:00
5558,2021-08-20 15:00:00+02:00,62.44,2021-08-20 14:00:00+02:00
5559,2021-08-20 16:00:00+02:00,60.65,2021-08-20 15:00:00+02:00
5560,2021-08-20 17:00:00+02:00,60.26,2021-08-20 16:00:00+02:00
5561,2021-08-20 18:00:00+02:00,59.78,2021-08-20 17:00:00+02:00
5562,2021-08-20 19:00:00+02:00,60.02,2021-08-20 18:00:00+02:00
5563,2021-08-20 20:00:00+02:00,59.84,2021-08-20 19:00:00+02:00
5564,2021-08-20 21:00:00+02:00,59.75,2021-08-20 20:00:00+02:00
5565,2021-08-20 22:00:00+02:00,60.3,2021-08-20 21:00:00+02:00
5566,2021-08-20 23:00:00+02:00,59.11,2021-08-20 22:00:00+02:00
5567,2021-08-21 00:00:00+02:00,52.85,2021-08-20 23:00:00+02:00
5568,2021-08-21 01:00:00+02:00,49.48,2021-08-21 00:00:00+02:00
5569,2021-08-21 02:00:00+02:00,46.41,2021-08-21 01:00:00+02:00
5570,2021-08-21 03:00:00+02:00,45.77,2021-08-21 02:00:00+02:00
5571,2021-08-21 04:00:00+02:00,45.04,2021-08-21 03:00:00+02:00
5572,2021-08-21 05:00:00+02:00,44.69,2021-08-21 04:00:00+02:00
5573,2021-08-21 06:00:00+02:00,38.99,2021-08-21 05:00:00+02:00
5574,2021-08-21 07:00:00+02:00,46.52,2021-08-21 06:00:00+02:00
5575,2021-08-21 08:00:00+02:00,51.68,2021-08-21 07:00:00+02:00
5576,2021-08-21 09:00:00+02:00,57.39,2021-08-21 08:00:00+02:00
5577,2021-08-21 10:00:00+02:00,58.38,2021-08-21 09:00:00+02:00
5578,2021-08-21 11:00:00+02:00,58.8,2021-08-21 10:00:00+02:00
5579,2021-08-21 12:00:00+02:00,58.87,2021-08-21 11:00:00+02:00
5580,2021-08-21 13:00:00+02:00,58.16,2021-08-21 12:00:00+02:00
5581,2021-08-21 14:00:00+02:00,58.31,2021-08-21 13:00:00+02:00
5582,2021-08-21 15:00:00+02:00,58.12,2021-08-21 14:00:00+02:00
5583,2021-08-21 16:00:00+02:00,58.46,2021-08-21 15:00:00+02:00
5584,2021-08-21 17:00:00+02:00,59.4,2021-08-21 16:00:00+02:00
5585,2021-08-21 18:00:00+02:00,60.45,2021-08-21 17:00:00+02:00
5586,2021-08-21 19:00:00+02:00,61.47,2021-08-21 18:00:00+02:00
5587,2021-08-21 20:00:00+02:00,61.84,2021-08-21 19:00:00+02:00
5588,2021-08-21 21:00:00+02:00,61.01,2021-08-21 20:00:00+02:00
5589,2021-08-21 22:00:00+02:00,61.1,2021-08-21 21:00:00+02:00
5590,2021-08-21 23:00:00+02:00,58.97,2021-08-21 22:00:00+02:00
5591,2021-08-22 00:00:00+02:00,54.51,2021-08-21 23:00:00+02:00
5592,2021-08-22 01:00:00+02:00,52.5,2021-08-22 00:00:00+02:00
5593,2021-08-22 02:00:00+02:00,49.07,2021-08-22 01:00:00+02:00
5594,2021-08-22 03:00:00+02:00,46.4,2021-08-22 02:00:00+02:00
5595,2021-08-22 04:00:00+02:00,45.51,2021-08-22 03:00:00+02:00
5596,2021-08-22 05:00:00+02:00,44.86,2021-08-22 04:00:00+02:00
5597,2021-08-22 06:00:00+02:00,45.78,2021-08-22 05:00:00+02:00
5598,2021-08-22 07:00:00+02:00,46.36,2021-08-22 06:00:00+02:00
5599,2021-08-22 08:00:00+02:00,52.73,2021-08-22 07:00:00+02:00
5600,2021-08-22 09:00:00+02:00,55.38,2021-08-22 08:00:00+02:00
5601,2021-08-22 10:00:00+02:00,58.14,2021-08-22 09:00:00+02:00
5602,2021-08-22 11:00:00+02:00,59.47,2021-08-22 10:00:00+02:00
5603,2021-08-22 12:00:00+02:00,59.41,2021-08-22 11:00:00+02:00
5604,2021-08-22 13:00:00+02:00,58.96,2021-08-22 12:00:00+02:00
5605,2021-08-22 14:00:00+02:00,59.2,2021-08-22 13:00:00+02:00
5606,2021-08-22 15:00:00+02:00,58.82,2021-08-22 14:00:00+02:00
5607,2021-08-22 16:00:00+02:00,59.55,2021-08-22 15:00:00+02:00
5608,2021-08-22 17:00:00+02:00,60.31,2021-08-22 16:00:00+02:00
5609,2021-08-22 18:00:00+02:00,60.94,2021-08-22 17:00:00+02:00
5610,2021-08-22 19:00:00+02:00,63.7,2021-08-22 18:00:00+02:00
5611,2021-08-22 20:00:00+02:00,64.42,2021-08-22 19:00:00+02:00
5612,2021-08-22 21:00:00+02:00,62.21,2021-08-22 20:00:00+02:00
5613,2021-08-22 22:00:00+02:00,60.77,2021-08-22 21:00:00+02:00
5614,2021-08-22 23:00:00+02:00,58.62,2021-08-22 22:00:00+02:00
5615,2021-08-23 00:00:00+02:00,53.57,2021-08-22 23:00:00+02:00
5616,2021-08-23 01:00:00+02:00,52.8,2021-08-23 00:00:00+02:00
5617,2021-08-23 02:00:00+02:00,50.62,2021-08-23 01:00:00+02:00
5618,2021-08-23 03:00:00+02:00,49.12,2021-08-23 02:00:00+02:00
5619,2021-08-23 04:00:00+02:00,49.1,2021-08-23 03:00:00+02:00
5620,2021-08-23 05:00:00+02:00,50.2,2021-08-23 04:00:00+02:00
5621,2021-08-23 06:00:00+02:00,53.76,2021-08-23 05:00:00+02:00
5622,2021-08-23 07:00:00+02:00,56.9,2021-08-23 06:00:00+02:00
5623,2021-08-23 08:00:00+02:00,63.14,2021-08-23 07:00:00+02:00
5624,2021-08-23 09:00:00+02:00,73.75,2021-08-23 08:00:00+02:00
5625,2021-08-23 10:00:00+02:00,77.86,2021-08-23 09:00:00+02:00
5626,2021-08-23 11:00:00+02:00,76.41,2021-08-23 10:00:00+02:00
5627,2021-08-23 12:00:00+02:00,74.8,2021-08-23 11:00:00+02:00
5628,2021-08-23 13:00:00+02:00,75.86,2021-08-23 12:00:00+02:00
5629,2021-08-23 14:00:00+02:00,76.76,2021-08-23 13:00:00+02:00
5630,2021-08-23 15:00:00+02:00,74.59,2021-08-23 14:00:00+02:00
5631,2021-08-23 16:00:00+02:00,75.01,2021-08-23 15:00:00+02:00
5632,2021-08-23 17:00:00+02:00,78.92,2021-08-23 16:00:00+02:00
5633,2021-08-23 18:00:00+02:00,84.41,2021-08-23 17:00:00+02:00
5634,2021-08-23 19:00:00+02:00,85.39,2021-08-23 18:00:00+02:00
5635,2021-08-23 20:00:00+02:00,84.45,2021-08-23 19:00:00+02:00
5636,2021-08-23 21:00:00+02:00,83.73,2021-08-23 20:00:00+02:00
5637,2021-08-23 22:00:00+02:00,82.54,2021-08-23 21:00:00+02:00
5638,2021-08-23 23:00:00+02:00,68.14,2021-08-23 22:00:00+02:00
5639,2021-08-24 00:00:00+02:00,60.58,2021-08-23 23:00:00+02:00
5640,2021-08-24 01:00:00+02:00,67.82,2021-08-24 00:00:00+02:00
5641,2021-08-24 02:00:00+02:00,65.65,2021-08-24 01:00:00+02:00
5642,2021-08-24 03:00:00+02:00,65.61,2021-08-24 02:00:00+02:00
5643,2021-08-24 04:00:00+02:00,65.07,2021-08-24 03:00:00+02:00
5644,2021-08-24 05:00:00+02:00,66.8,2021-08-24 04:00:00+02:00
5645,2021-08-24 06:00:00+02:00,72.9,2021-08-24 05:00:00+02:00
5646,2021-08-24 07:00:00+02:00,82.6,2021-08-24 06:00:00+02:00
5647,2021-08-24 08:00:00+02:00,86.05,2021-08-24 07:00:00+02:00
5648,2021-08-24 09:00:00+02:00,98.83,2021-08-24 08:00:00+02:00
5649,2021-08-24 10:00:00+02:00,96.14,2021-08-24 09:00:00+02:00
5650,2021-08-24 11:00:00+02:00,87.63,2021-08-24 10:00:00+02:00
5651,2021-08-24 12:00:00+02:00,81.35,2021-08-24 11:00:00+02:00
5652,2021-08-24 13:00:00+02:00,71.91,2021-08-24 12:00:00+02:00
5653,2021-08-24 14:00:00+02:00,65.07,2021-08-24 13:00:00+02:00
5654,2021-08-24 15:00:00+02:00,62.15,2021-08-24 14:00:00+02:00
5655,2021-08-24 16:00:00+02:00,58.74,2021-08-24 15:00:00+02:00
5656,2021-08-24 17:00:00+02:00,56.86,2021-08-24 16:00:00+02:00
5657,2021-08-24 18:00:00+02:00,54.96,2021-08-24 17:00:00+02:00
5658,2021-08-24 19:00:00+02:00,53.67,2021-08-24 18:00:00+02:00
5659,2021-08-24 20:00:00+02:00,51.5,2021-08-24 19:00:00+02:00
5660,2021-08-24 21:00:00+02:00,48.71,2021-08-24 20:00:00+02:00
5661,2021-08-24 22:00:00+02:00,48.36,2021-08-24 21:00:00+02:00
5662,2021-08-24 23:00:00+02:00,46.93,2021-08-24 22:00:00+02:00
5663,2021-08-25 00:00:00+02:00,28.64,2021-08-24 23:00:00+02:00
5664,2021-08-25 01:00:00+02:00,24.33,2021-08-25 00:00:00+02:00
5665,2021-08-25 02:00:00+02:00,22.17,2021-08-25 01:00:00+02:00
5666,2021-08-25 03:00:00+02:00,21.47,2021-08-25 02:00:00+02:00
5667,2021-08-25 04:00:00+02:00,19.54,2021-08-25 03:00:00+02:00
5668,2021-08-25 05:00:00+02:00,23.21,2021-08-25 04:00:00+02:00
5669,2021-08-25 06:00:00+02:00,30.92,2021-08-25 05:00:00+02:00
5670,2021-08-25 07:00:00+02:00,42.08,2021-08-25 06:00:00+02:00
5671,2021-08-25 08:00:00+02:00,42.47,2021-08-25 07:00:00+02:00
5672,2021-08-25 09:00:00+02:00,42.56,2021-08-25 08:00:00+02:00
5673,2021-08-25 10:00:00+02:00,42.56,2021-08-25 09:00:00+02:00
5674,2021-08-25 11:00:00+02:00,42.5,2021-08-25 10:00:00+02:00
5675,2021-08-25 12:00:00+02:00,42.3,2021-08-25 11:00:00+02:00
5676,2021-08-25 13:00:00+02:00,42.09,2021-08-25 12:00:00+02:00
5677,2021-08-25 14:00:00+02:00,41.82,2021-08-25 13:00:00+02:00
5678,2021-08-25 15:00:00+02:00,41.93,2021-08-25 14:00:00+02:00
5679,2021-08-25 16:00:00+02:00,41.93,2021-08-25 15:00:00+02:00
5680,2021-08-25 17:00:00+02:00,41.93,2021-08-25 16:00:00+02:00
5681,2021-08-25 18:00:00+02:00,42.16,2021-08-25 17:00:00+02:00
5682,2021-08-25 19:00:00+02:00,41.95,2021-08-25 18:00:00+02:00
5683,2021-08-25 20:00:00+02:00,42.07,2021-08-25 19:00:00+02:00
5684,2021-08-25 21:00:00+02:00,42.28,2021-08-25 20:00:00+02:00
5685,2021-08-25 22:00:00+02:00,42.61,2021-08-25 21:00:00+02:00
5686,2021-08-25 23:00:00+02:00,41.0,2021-08-25 22:00:00+02:00
5687,2021-08-26 00:00:00+02:00,33.98,2021-08-25 23:00:00+02:00
5688,2021-08-26 01:00:00+02:00,26.88,2021-08-26 00:00:00+02:00
5689,2021-08-26 02:00:00+02:00,28.34,2021-08-26 01:00:00+02:00
5690,2021-08-26 03:00:00+02:00,27.21,2021-08-26 02:00:00+02:00
5691,2021-08-26 04:00:00+02:00,28.15,2021-08-26 03:00:00+02:00
5692,2021-08-26 05:00:00+02:00,29.77,2021-08-26 04:00:00+02:00
5693,2021-08-26 06:00:00+02:00,37.73,2021-08-26 05:00:00+02:00
5694,2021-08-26 07:00:00+02:00,47.82,2021-08-26 06:00:00+02:00
5695,2021-08-26 08:00:00+02:00,52.26,2021-08-26 07:00:00+02:00
5696,2021-08-26 09:00:00+02:00,54.95,2021-08-26 08:00:00+02:00
5697,2021-08-26 10:00:00+02:00,56.08,2021-08-26 09:00:00+02:00
5698,2021-08-26 11:00:00+02:00,54.15,2021-08-26 10:00:00+02:00
5699,2021-08-26 12:00:00+02:00,54.25,2021-08-26 11:00:00+02:00
5700,2021-08-26 13:00:00+02:00,54.31,2021-08-26 12:00:00+02:00
5701,2021-08-26 14:00:00+02:00,54.26,2021-08-26 13:00:00+02:00
5702,2021-08-26 15:00:00+02:00,54.29,2021-08-26 14:00:00+02:00
5703,2021-08-26 16:00:00+02:00,52.68,2021-08-26 15:00:00+02:00
5704,2021-08-26 17:00:00+02:00,53.88,2021-08-26 16:00:00+02:00
5705,2021-08-26 18:00:00+02:00,54.89,2021-08-26 17:00:00+02:00
5706,2021-08-26 19:00:00+02:00,55.49,2021-08-26 18:00:00+02:00
5707,2021-08-26 20:00:00+02:00,56.68,2021-08-26 19:00:00+02:00
5708,2021-08-26 21:00:00+02:00,58.36,2021-08-26 20:00:00+02:00
5709,2021-08-26 22:00:00+02:00,57.6,2021-08-26 21:00:00+02:00
5710,2021-08-26 23:00:00+02:00,51.69,2021-08-26 22:00:00+02:00
5711,2021-08-27 00:00:00+02:00,48.41,2021-08-26 23:00:00+02:00
5712,2021-08-27 01:00:00+02:00,44.38,2021-08-27 00:00:00+02:00
5713,2021-08-27 02:00:00+02:00,43.79,2021-08-27 01:00:00+02:00
5714,2021-08-27 03:00:00+02:00,43.6,2021-08-27 02:00:00+02:00
5715,2021-08-27 04:00:00+02:00,44.01,2021-08-27 03:00:00+02:00
5716,2021-08-27 05:00:00+02:00,45.23,2021-08-27 04:00:00+02:00
5717,2021-08-27 06:00:00+02:00,47.38,2021-08-27 05:00:00+02:00
5718,2021-08-27 07:00:00+02:00,51.68,2021-08-27 06:00:00+02:00
5719,2021-08-27 08:00:00+02:00,52.11,2021-08-27 07:00:00+02:00
5720,2021-08-27 09:00:00+02:00,53.24,2021-08-27 08:00:00+02:00
5721,2021-08-27 10:00:00+02:00,53.99,2021-08-27 09:00:00+02:00
5722,2021-08-27 11:00:00+02:00,54.03,2021-08-27 10:00:00+02:00
5723,2021-08-27 12:00:00+02:00,51.79,2021-08-27 11:00:00+02:00
5724,2021-08-27 13:00:00+02:00,51.88,2021-08-27 12:00:00+02:00
5725,2021-08-27 14:00:00+02:00,52.98,2021-08-27 13:00:00+02:00
5726,2021-08-27 15:00:00+02:00,53.31,2021-08-27 14:00:00+02:00
5727,2021-08-27 16:00:00+02:00,53.13,2021-08-27 15:00:00+02:00
5728,2021-08-27 17:00:00+02:00,51.96,2021-08-27 16:00:00+02:00
5729,2021-08-27 18:00:00+02:00,52.1,2021-08-27 17:00:00+02:00
5730,2021-08-27 19:00:00+02:00,53.46,2021-08-27 18:00:00+02:00
5731,2021-08-27 20:00:00+02:00,53.51,2021-08-27 19:00:00+02:00
5732,2021-08-27 21:00:00+02:00,53.34,2021-08-27 20:00:00+02:00
5733,2021-08-27 22:00:00+02:00,54.0,2021-08-27 21:00:00+02:00
5734,2021-08-27 23:00:00+02:00,53.87,2021-08-27 22:00:00+02:00
5735,2021-08-28 00:00:00+02:00,51.13,2021-08-27 23:00:00+02:00
5736,2021-08-28 01:00:00+02:00,50.24,2021-08-28 00:00:00+02:00
5737,2021-08-28 02:00:00+02:00,49.62,2021-08-28 01:00:00+02:00
5738,2021-08-28 03:00:00+02:00,49.48,2021-08-28 02:00:00+02:00
5739,2021-08-28 04:00:00+02:00,49.22,2021-08-28 03:00:00+02:00
5740,2021-08-28 05:00:00+02:00,49.03,2021-08-28 04:00:00+02:00
5741,2021-08-28 06:00:00+02:00,49.19,2021-08-28 05:00:00+02:00
5742,2021-08-28 07:00:00+02:00,49.05,2021-08-28 06:00:00+02:00
5743,2021-08-28 08:00:00+02:00,50.21,2021-08-28 07:00:00+02:00
5744,2021-08-28 09:00:00+02:00,51.92,2021-08-28 08:00:00+02:00
5745,2021-08-28 10:00:00+02:00,56.93,2021-08-28 09:00:00+02:00
5746,2021-08-28 11:00:00+02:00,57.39,2021-08-28 10:00:00+02:00
5747,2021-08-28 12:00:00+02:00,56.98,2021-08-28 11:00:00+02:00
5748,2021-08-28 13:00:00+02:00,56.54,2021-08-28 12:00:00+02:00
5749,2021-08-28 14:00:00+02:00,56.72,2021-08-28 13:00:00+02:00
5750,2021-08-28 15:00:00+02:00,55.98,2021-08-28 14:00:00+02:00
5751,2021-08-28 16:00:00+02:00,56.43,2021-08-28 15:00:00+02:00
5752,2021-08-28 17:00:00+02:00,56.73,2021-08-28 16:00:00+02:00
5753,2021-08-28 18:00:00+02:00,56.9,2021-08-28 17:00:00+02:00
5754,2021-08-28 19:00:00+02:00,56.73,2021-08-28 18:00:00+02:00
5755,2021-08-28 20:00:00+02:00,56.68,2021-08-28 19:00:00+02:00
5756,2021-08-28 21:00:00+02:00,57.24,2021-08-28 20:00:00+02:00
5757,2021-08-28 22:00:00+02:00,59.36,2021-08-28 21:00:00+02:00
5758,2021-08-28 23:00:00+02:00,59.45,2021-08-28 22:00:00+02:00
5759,2021-08-29 00:00:00+02:00,52.76,2021-08-28 23:00:00+02:00
5760,2021-08-29 01:00:00+02:00,50.75,2021-08-29 00:00:00+02:00
5761,2021-08-29 02:00:00+02:00,50.6,2021-08-29 01:00:00+02:00
5762,2021-08-29 03:00:00+02:00,50.55,2021-08-29 02:00:00+02:00
5763,2021-08-29 04:00:00+02:00,50.64,2021-08-29 03:00:00+02:00
5764,2021-08-29 05:00:00+02:00,50.6,2021-08-29 04:00:00+02:00
5765,2021-08-29 06:00:00+02:00,50.76,2021-08-29 05:00:00+02:00
5766,2021-08-29 07:00:00+02:00,50.78,2021-08-29 06:00:00+02:00
5767,2021-08-29 08:00:00+02:00,55.41,2021-08-29 07:00:00+02:00
5768,2021-08-29 09:00:00+02:00,57.19,2021-08-29 08:00:00+02:00
5769,2021-08-29 10:00:00+02:00,59.1,2021-08-29 09:00:00+02:00
5770,2021-08-29 11:00:00+02:00,59.12,2021-08-29 10:00:00+02:00
5771,2021-08-29 12:00:00+02:00,58.59,2021-08-29 11:00:00+02:00
5772,2021-08-29 13:00:00+02:00,58.39,2021-08-29 12:00:00+02:00
5773,2021-08-29 14:00:00+02:00,57.15,2021-08-29 13:00:00+02:00
5774,2021-08-29 15:00:00+02:00,56.54,2021-08-29 14:00:00+02:00
5775,2021-08-29 16:00:00+02:00,56.55,2021-08-29 15:00:00+02:00
5776,2021-08-29 17:00:00+02:00,55.91,2021-08-29 16:00:00+02:00
5777,2021-08-29 18:00:00+02:00,56.52,2021-08-29 17:00:00+02:00
5778,2021-08-29 19:00:00+02:00,56.78,2021-08-29 18:00:00+02:00
5779,2021-08-29 20:00:00+02:00,55.74,2021-08-29 19:00:00+02:00
5780,2021-08-29 21:00:00+02:00,55.82,2021-08-29 20:00:00+02:00
5781,2021-08-29 22:00:00+02:00,55.0,2021-08-29 21:00:00+02:00
5782,2021-08-29 23:00:00+02:00,56.53,2021-08-29 22:00:00+02:00
5783,2021-08-30 00:00:00+02:00,51.86,2021-08-29 23:00:00+02:00
5784,2021-08-30 01:00:00+02:00,50.42,2021-08-30 00:00:00+02:00
5785,2021-08-30 02:00:00+02:00,50.07,2021-08-30 01:00:00+02:00
5786,2021-08-30 03:00:00+02:00,50.1,2021-08-30 02:00:00+02:00
5787,2021-08-30 04:00:00+02:00,50.1,2021-08-30 03:00:00+02:00
5788,2021-08-30 05:00:00+02:00,50.66,2021-08-30 04:00:00+02:00
5789,2021-08-30 06:00:00+02:00,55.95,2021-08-30 05:00:00+02:00
5790,2021-08-30 07:00:00+02:00,59.17,2021-08-30 06:00:00+02:00
5791,2021-08-30 08:00:00+02:00,61.73,2021-08-30 07:00:00+02:00
5792,2021-08-30 09:00:00+02:00,68.74,2021-08-30 08:00:00+02:00
5793,2021-08-30 10:00:00+02:00,77.06,2021-08-30 09:00:00+02:00
5794,2021-08-30 11:00:00+02:00,69.93,2021-08-30 10:00:00+02:00
5795,2021-08-30 12:00:00+02:00,68.76,2021-08-30 11:00:00+02:00
5796,2021-08-30 13:00:00+02:00,64.87,2021-08-30 12:00:00+02:00
5797,2021-08-30 14:00:00+02:00,64.48,2021-08-30 13:00:00+02:00
5798,2021-08-30 15:00:00+02:00,64.24,2021-08-30 14:00:00+02:00
5799,2021-08-30 16:00:00+02:00,61.8,2021-08-30 15:00:00+02:00
5800,2021-08-30 17:00:00+02:00,60.78,2021-08-30 16:00:00+02:00
5801,2021-08-30 18:00:00+02:00,60.7,2021-08-30 17:00:00+02:00
5802,2021-08-30 19:00:00+02:00,59.75,2021-08-30 18:00:00+02:00
5803,2021-08-30 20:00:00+02:00,58.79,2021-08-30 19:00:00+02:00
5804,2021-08-30 21:00:00+02:00,56.07,2021-08-30 20:00:00+02:00
5805,2021-08-30 22:00:00+02:00,53.04,2021-08-30 21:00:00+02:00
5806,2021-08-30 23:00:00+02:00,51.31,2021-08-30 22:00:00+02:00
5807,2021-08-31 00:00:00+02:00,50.05,2021-08-30 23:00:00+02:00
5808,2021-08-31 01:00:00+02:00,47.45,2021-08-31 00:00:00+02:00
5809,2021-08-31 02:00:00+02:00,46.36,2021-08-31 01:00:00+02:00
5810,2021-08-31 03:00:00+02:00,45.89,2021-08-31 02:00:00+02:00
5811,2021-08-31 04:00:00+02:00,45.65,2021-08-31 03:00:00+02:00
5812,2021-08-31 05:00:00+02:00,46.24,2021-08-31 04:00:00+02:00
5813,2021-08-31 06:00:00+02:00,46.66,2021-08-31 05:00:00+02:00
5814,2021-08-31 07:00:00+02:00,46.56,2021-08-31 06:00:00+02:00
5815,2021-08-31 08:00:00+02:00,48.3,2021-08-31 07:00:00+02:00
5816,2021-08-31 09:00:00+02:00,50.7,2021-08-31 08:00:00+02:00
5817,2021-08-31 10:00:00+02:00,49.97,2021-08-31 09:00:00+02:00
5818,2021-08-31 11:00:00+02:00,48.12,2021-08-31 10:00:00+02:00
5819,2021-08-31 12:00:00+02:00,47.58,2021-08-31 11:00:00+02:00
5820,2021-08-31 13:00:00+02:00,47.1,2021-08-31 12:00:00+02:00
5821,2021-08-31 14:00:00+02:00,46.76,2021-08-31 13:00:00+02:00
5822,2021-08-31 15:00:00+02:00,46.43,2021-08-31 14:00:00+02:00
5823,2021-08-31 16:00:00+02:00,46.12,2021-08-31 15:00:00+02:00
5824,2021-08-31 17:00:00+02:00,45.91,2021-08-31 16:00:00+02:00
5825,2021-08-31 18:00:00+02:00,44.96,2021-08-31 17:00:00+02:00
5826,2021-08-31 19:00:00+02:00,44.24,2021-08-31 18:00:00+02:00
5827,2021-08-31 20:00:00+02:00,44.02,2021-08-31 19:00:00+02:00
5828,2021-08-31 21:00:00+02:00,43.81,2021-08-31 20:00:00+02:00
5829,2021-08-31 22:00:00+02:00,43.5,2021-08-31 21:00:00+02:00
5830,2021-08-31 23:00:00+02:00,39.99,2021-08-31 22:00:00+02:00
5831,2021-09-01 00:00:00+02:00,31.21,2021-08-31 23:00:00+02:00
5832,2021-09-01 01:00:00+02:00,28.03,2021-09-01 00:00:00+02:00
5833,2021-09-01 02:00:00+02:00,26.15,2021-09-01 01:00:00+02:00
5834,2021-09-01 03:00:00+02:00,27.4,2021-09-01 02:00:00+02:00
5835,2021-09-01 04:00:00+02:00,28.53,2021-09-01 03:00:00+02:00
5836,2021-09-01 05:00:00+02:00,31.62,2021-09-01 04:00:00+02:00
5837,2021-09-01 06:00:00+02:00,39.76,2021-09-01 05:00:00+02:00
5838,2021-09-01 07:00:00+02:00,43.2,2021-09-01 06:00:00+02:00
5839,2021-09-01 08:00:00+02:00,46.31,2021-09-01 07:00:00+02:00
5840,2021-09-01 09:00:00+02:00,46.58,2021-09-01 08:00:00+02:00
5841,2021-09-01 10:00:00+02:00,46.47,2021-09-01 09:00:00+02:00
5842,2021-09-01 11:00:00+02:00,46.03,2021-09-01 10:00:00+02:00
5843,2021-09-01 12:00:00+02:00,45.68,2021-09-01 11:00:00+02:00
5844,2021-09-01 13:00:00+02:00,43.62,2021-09-01 12:00:00+02:00
5845,2021-09-01 14:00:00+02:00,44.33,2021-09-01 13:00:00+02:00
5846,2021-09-01 15:00:00+02:00,43.72,2021-09-01 14:00:00+02:00
5847,2021-09-01 16:00:00+02:00,43.49,2021-09-01 15:00:00+02:00
5848,2021-09-01 17:00:00+02:00,41.11,2021-09-01 16:00:00+02:00
5849,2021-09-01 18:00:00+02:00,40.54,2021-09-01 17:00:00+02:00
5850,2021-09-01 19:00:00+02:00,41.83,2021-09-01 18:00:00+02:00
5851,2021-09-01 20:00:00+02:00,42.78,2021-09-01 19:00:00+02:00
5852,2021-09-01 21:00:00+02:00,45.92,2021-09-01 20:00:00+02:00
5853,2021-09-01 22:00:00+02:00,46.25,2021-09-01 21:00:00+02:00
5854,2021-09-01 23:00:00+02:00,45.97,2021-09-01 22:00:00+02:00
5855,2021-09-02 00:00:00+02:00,39.77,2021-09-01 23:00:00+02:00
5856,2021-09-02 01:00:00+02:00,43.05,2021-09-02 00:00:00+02:00
5857,2021-09-02 02:00:00+02:00,44.71,2021-09-02 01:00:00+02:00
5858,2021-09-02 03:00:00+02:00,45.38,2021-09-02 02:00:00+02:00
5859,2021-09-02 04:00:00+02:00,45.85,2021-09-02 03:00:00+02:00
5860,2021-09-02 05:00:00+02:00,46.24,2021-09-02 04:00:00+02:00
5861,2021-09-02 06:00:00+02:00,48.84,2021-09-02 05:00:00+02:00
5862,2021-09-02 07:00:00+02:00,51.44,2021-09-02 06:00:00+02:00
5863,2021-09-02 08:00:00+02:00,51.69,2021-09-02 07:00:00+02:00
5864,2021-09-02 09:00:00+02:00,51.8,2021-09-02 08:00:00+02:00
5865,2021-09-02 10:00:00+02:00,52.11,2021-09-02 09:00:00+02:00
5866,2021-09-02 11:00:00+02:00,51.13,2021-09-02 10:00:00+02:00
5867,2021-09-02 12:00:00+02:00,49.48,2021-09-02 11:00:00+02:00
5868,2021-09-02 13:00:00+02:00,48.31,2021-09-02 12:00:00+02:00
5869,2021-09-02 14:00:00+02:00,48.1,2021-09-02 13:00:00+02:00
5870,2021-09-02 15:00:00+02:00,47.93,2021-09-02 14:00:00+02:00
5871,2021-09-02 16:00:00+02:00,47.77,2021-09-02 15:00:00+02:00
5872,2021-09-02 17:00:00+02:00,47.44,2021-09-02 16:00:00+02:00
5873,2021-09-02 18:00:00+02:00,46.22,2021-09-02 17:00:00+02:00
5874,2021-09-02 19:00:00+02:00,46.16,2021-09-02 18:00:00+02:00
5875,2021-09-02 20:00:00+02:00,46.08,2021-09-02 19:00:00+02:00
5876,2021-09-02 21:00:00+02:00,45.99,2021-09-02 20:00:00+02:00
5877,2021-09-02 22:00:00+02:00,45.95,2021-09-02 21:00:00+02:00
5878,2021-09-02 23:00:00+02:00,45.73,2021-09-02 22:00:00+02:00
5879,2021-09-03 00:00:00+02:00,41.2,2021-09-02 23:00:00+02:00
5880,2021-09-03 01:00:00+02:00,30.67,2021-09-03 00:00:00+02:00
5881,2021-09-03 02:00:00+02:00,30.66,2021-09-03 01:00:00+02:00
5882,2021-09-03 03:00:00+02:00,30.75,2021-09-03 02:00:00+02:00
5883,2021-09-03 04:00:00+02:00,32.73,2021-09-03 03:00:00+02:00
5884,2021-09-03 05:00:00+02:00,40.33,2021-09-03 04:00:00+02:00
5885,2021-09-03 06:00:00+02:00,45.43,2021-09-03 05:00:00+02:00
5886,2021-09-03 07:00:00+02:00,46.43,2021-09-03 06:00:00+02:00
5887,2021-09-03 08:00:00+02:00,48.83,2021-09-03 07:00:00+02:00
5888,2021-09-03 09:00:00+02:00,49.4,2021-09-03 08:00:00+02:00
5889,2021-09-03 10:00:00+02:00,49.31,2021-09-03 09:00:00+02:00
5890,2021-09-03 11:00:00+02:00,49.26,2021-09-03 10:00:00+02:00
5891,2021-09-03 12:00:00+02:00,49.01,2021-09-03 11:00:00+02:00
5892,2021-09-03 13:00:00+02:00,47.68,2021-09-03 12:00:00+02:00
5893,2021-09-03 14:00:00+02:00,47.44,2021-09-03 13:00:00+02:00
5894,2021-09-03 15:00:00+02:00,47.35,2021-09-03 14:00:00+02:00
5895,2021-09-03 16:00:00+02:00,46.32,2021-09-03 15:00:00+02:00
5896,2021-09-03 17:00:00+02:00,46.58,2021-09-03 16:00:00+02:00
5897,2021-09-03 18:00:00+02:00,47.8,2021-09-03 17:00:00+02:00
5898,2021-09-03 19:00:00+02:00,49.25,2021-09-03 18:00:00+02:00
5899,2021-09-03 20:00:00+02:00,49.74,2021-09-03 19:00:00+02:00
5900,2021-09-03 21:00:00+02:00,49.79,2021-09-03 20:00:00+02:00
5901,2021-09-03 22:00:00+02:00,49.72,2021-09-03 21:00:00+02:00
5902,2021-09-03 23:00:00+02:00,49.55,2021-09-03 22:00:00+02:00
5903,2021-09-04 00:00:00+02:00,47.55,2021-09-03 23:00:00+02:00
5904,2021-09-04 01:00:00+02:00,47.66,2021-09-04 00:00:00+02:00
5905,2021-09-04 02:00:00+02:00,47.09,2021-09-04 01:00:00+02:00
5906,2021-09-04 03:00:00+02:00,47.08,2021-09-04 02:00:00+02:00
5907,2021-09-04 04:00:00+02:00,47.21,2021-09-04 03:00:00+02:00
5908,2021-09-04 05:00:00+02:00,47.39,2021-09-04 04:00:00+02:00
5909,2021-09-04 06:00:00+02:00,47.1,2021-09-04 05:00:00+02:00
5910,2021-09-04 07:00:00+02:00,48.65,2021-09-04 06:00:00+02:00
5911,2021-09-04 08:00:00+02:00,49.57,2021-09-04 07:00:00+02:00
5912,2021-09-04 09:00:00+02:00,50.66,2021-09-04 08:00:00+02:00
5913,2021-09-04 10:00:00+02:00,50.93,2021-09-04 09:00:00+02:00
5914,2021-09-04 11:00:00+02:00,51.01,2021-09-04 10:00:00+02:00
5915,2021-09-04 12:00:00+02:00,50.91,2021-09-04 11:00:00+02:00
5916,2021-09-04 13:00:00+02:00,50.74,2021-09-04 12:00:00+02:00
5917,2021-09-04 14:00:00+02:00,50.78,2021-09-04 13:00:00+02:00
5918,2021-09-04 15:00:00+02:00,51.06,2021-09-04 14:00:00+02:00
5919,2021-09-04 16:00:00+02:00,51.46,2021-09-04 15:00:00+02:00
5920,2021-09-04 17:00:00+02:00,52.32,2021-09-04 16:00:00+02:00
5921,2021-09-04 18:00:00+02:00,54.03,2021-09-04 17:00:00+02:00
5922,2021-09-04 19:00:00+02:00,53.12,2021-09-04 18:00:00+02:00
5923,2021-09-04 20:00:00+02:00,53.61,2021-09-04 19:00:00+02:00
5924,2021-09-04 21:00:00+02:00,54.05,2021-09-04 20:00:00+02:00
5925,2021-09-04 22:00:00+02:00,53.39,2021-09-04 21:00:00+02:00
5926,2021-09-04 23:00:00+02:00,52.58,2021-09-04 22:00:00+02:00
5927,2021-09-05 00:00:00+02:00,52.83,2021-09-04 23:00:00+02:00
5928,2021-09-05 01:00:00+02:00,52.63,2021-09-05 00:00:00+02:00
5929,2021-09-05 02:00:00+02:00,52.62,2021-09-05 01:00:00+02:00
5930,2021-09-05 03:00:00+02:00,52.34,2021-09-05 02:00:00+02:00
5931,2021-09-05 04:00:00+02:00,52.31,2021-09-05 03:00:00+02:00
5932,2021-09-05 05:00:00+02:00,52.27,2021-09-05 04:00:00+02:00
5933,2021-09-05 06:00:00+02:00,51.88,2021-09-05 05:00:00+02:00
5934,2021-09-05 07:00:00+02:00,50.49,2021-09-05 06:00:00+02:00
5935,2021-09-05 08:00:00+02:00,51.33,2021-09-05 07:00:00+02:00
5936,2021-09-05 09:00:00+02:00,51.94,2021-09-05 08:00:00+02:00
5937,2021-09-05 10:00:00+02:00,53.09,2021-09-05 09:00:00+02:00
5938,2021-09-05 11:00:00+02:00,54.92,2021-09-05 10:00:00+02:00
5939,2021-09-05 12:00:00+02:00,53.66,2021-09-05 11:00:00+02:00
5940,2021-09-05 13:00:00+02:00,52.96,2021-09-05 12:00:00+02:00
5941,2021-09-05 14:00:00+02:00,52.55,2021-09-05 13:00:00+02:00
5942,2021-09-05 15:00:00+02:00,52.6,2021-09-05 14:00:00+02:00
5943,2021-09-05 16:00:00+02:00,52.12,2021-09-05 15:00:00+02:00
5944,2021-09-05 17:00:00+02:00,52.21,2021-09-05 16:00:00+02:00
5945,2021-09-05 18:00:00+02:00,52.35,2021-09-05 17:00:00+02:00
5946,2021-09-05 19:00:00+02:00,52.45,2021-09-05 18:00:00+02:00
5947,2021-09-05 20:00:00+02:00,52.41,2021-09-05 19:00:00+02:00
5948,2021-09-05 21:00:00+02:00,52.4,2021-09-05 20:00:00+02:00
5949,2021-09-05 22:00:00+02:00,51.75,2021-09-05 21:00:00+02:00
5950,2021-09-05 23:00:00+02:00,51.48,2021-09-05 22:00:00+02:00
5951,2021-09-06 00:00:00+02:00,50.1,2021-09-05 23:00:00+02:00
5952,2021-09-06 01:00:00+02:00,52.45,2021-09-06 00:00:00+02:00
5953,2021-09-06 02:00:00+02:00,51.54,2021-09-06 01:00:00+02:00
5954,2021-09-06 03:00:00+02:00,51.5,2021-09-06 02:00:00+02:00
5955,2021-09-06 04:00:00+02:00,51.81,2021-09-06 03:00:00+02:00
5956,2021-09-06 05:00:00+02:00,52.05,2021-09-06 04:00:00+02:00
5957,2021-09-06 06:00:00+02:00,52.92,2021-09-06 05:00:00+02:00
5958,2021-09-06 07:00:00+02:00,51.91,2021-09-06 06:00:00+02:00
5959,2021-09-06 08:00:00+02:00,52.45,2021-09-06 07:00:00+02:00
5960,2021-09-06 09:00:00+02:00,51.76,2021-09-06 08:00:00+02:00
5961,2021-09-06 10:00:00+02:00,52.0,2021-09-06 09:00:00+02:00
5962,2021-09-06 11:00:00+02:00,51.94,2021-09-06 10:00:00+02:00
5963,2021-09-06 12:00:00+02:00,51.82,2021-09-06 11:00:00+02:00
5964,2021-09-06 13:00:00+02:00,51.55,2021-09-06 12:00:00+02:00
5965,2021-09-06 14:00:00+02:00,51.29,2021-09-06 13:00:00+02:00
5966,2021-09-06 15:00:00+02:00,50.9,2021-09-06 14:00:00+02:00
5967,2021-09-06 16:00:00+02:00,50.64,2021-09-06 15:00:00+02:00
5968,2021-09-06 17:00:00+02:00,51.0,2021-09-06 16:00:00+02:00
5969,2021-09-06 18:00:00+02:00,50.69,2021-09-06 17:00:00+02:00
5970,2021-09-06 19:00:00+02:00,51.0,2021-09-06 18:00:00+02:00
5971,2021-09-06 20:00:00+02:00,50.63,2021-09-06 19:00:00+02:00
5972,2021-09-06 21:00:00+02:00,50.35,2021-09-06 20:00:00+02:00
5973,2021-09-06 22:00:00+02:00,50.04,2021-09-06 21:00:00+02:00
5974,2021-09-06 23:00:00+02:00,49.28,2021-09-06 22:00:00+02:00
5975,2021-09-07 00:00:00+02:00,48.6,2021-09-06 23:00:00+02:00
5976,2021-09-07 01:00:00+02:00,49.08,2021-09-07 00:00:00+02:00
5977,2021-09-07 02:00:00+02:00,48.71,2021-09-07 01:00:00+02:00
5978,2021-09-07 03:00:00+02:00,48.07,2021-09-07 02:00:00+02:00
5979,2021-09-07 04:00:00+02:00,48.1,2021-09-07 03:00:00+02:00
5980,2021-09-07 05:00:00+02:00,47.39,2021-09-07 04:00:00+02:00
5981,2021-09-07 06:00:00+02:00,46.59,2021-09-07 05:00:00+02:00
5982,2021-09-07 07:00:00+02:00,44.3,2021-09-07 06:00:00+02:00
5983,2021-09-07 08:00:00+02:00,48.53,2021-09-07 07:00:00+02:00
5984,2021-09-07 09:00:00+02:00,47.48,2021-09-07 08:00:00+02:00
5985,2021-09-07 10:00:00+02:00,47.58,2021-09-07 09:00:00+02:00
5986,2021-09-07 11:00:00+02:00,46.2,2021-09-07 10:00:00+02:00
5987,2021-09-07 12:00:00+02:00,44.76,2021-09-07 11:00:00+02:00
5988,2021-09-07 13:00:00+02:00,44.93,2021-09-07 12:00:00+02:00
5989,2021-09-07 14:00:00+02:00,44.97,2021-09-07 13:00:00+02:00
5990,2021-09-07 15:00:00+02:00,43.95,2021-09-07 14:00:00+02:00
5991,2021-09-07 16:00:00+02:00,45.15,2021-09-07 15:00:00+02:00
5992,2021-09-07 17:00:00+02:00,45.01,2021-09-07 16:00:00+02:00
5993,2021-09-07 18:00:00+02:00,44.62,2021-09-07 17:00:00+02:00
5994,2021-09-07 19:00:00+02:00,42.75,2021-09-07 18:00:00+02:00
5995,2021-09-07 20:00:00+02:00,43.12,2021-09-07 19:00:00+02:00
5996,2021-09-07 21:00:00+02:00,42.98,2021-09-07 20:00:00+02:00
5997,2021-09-07 22:00:00+02:00,41.21,2021-09-07 21:00:00+02:00
5998,2021-09-07 23:00:00+02:00,40.38,2021-09-07 22:00:00+02:00
5999,2021-09-08 00:00:00+02:00,33.36,2021-09-07 23:00:00+02:00
6000,2021-09-08 01:00:00+02:00,27.4,2021-09-08 00:00:00+02:00
6001,2021-09-08 02:00:00+02:00,24.87,2021-09-08 01:00:00+02:00
6002,2021-09-08 03:00:00+02:00,21.76,2021-09-08 02:00:00+02:00
6003,2021-09-08 04:00:00+02:00,26.65,2021-09-08 03:00:00+02:00
6004,2021-09-08 05:00:00+02:00,31.21,2021-09-08 04:00:00+02:00
6005,2021-09-08 06:00:00+02:00,39.14,2021-09-08 05:00:00+02:00
6006,2021-09-08 07:00:00+02:00,40.12,2021-09-08 06:00:00+02:00
6007,2021-09-08 08:00:00+02:00,41.02,2021-09-08 07:00:00+02:00
6008,2021-09-08 09:00:00+02:00,46.58,2021-09-08 08:00:00+02:00
6009,2021-09-08 10:00:00+02:00,49.05,2021-09-08 09:00:00+02:00
6010,2021-09-08 11:00:00+02:00,50.2,2021-09-08 10:00:00+02:00
6011,2021-09-08 12:00:00+02:00,50.32,2021-09-08 11:00:00+02:00
6012,2021-09-08 13:00:00+02:00,50.5,2021-09-08 12:00:00+02:00
6013,2021-09-08 14:00:00+02:00,50.42,2021-09-08 13:00:00+02:00
6014,2021-09-08 15:00:00+02:00,50.41,2021-09-08 14:00:00+02:00
6015,2021-09-08 16:00:00+02:00,50.47,2021-09-08 15:00:00+02:00
6016,2021-09-08 17:00:00+02:00,50.85,2021-09-08 16:00:00+02:00
6017,2021-09-08 18:00:00+02:00,51.03,2021-09-08 17:00:00+02:00
6018,2021-09-08 19:00:00+02:00,51.45,2021-09-08 18:00:00+02:00
6019,2021-09-08 20:00:00+02:00,51.86,2021-09-08 19:00:00+02:00
6020,2021-09-08 21:00:00+02:00,52.06,2021-09-08 20:00:00+02:00
6021,2021-09-08 22:00:00+02:00,52.25,2021-09-08 21:00:00+02:00
6022,2021-09-08 23:00:00+02:00,51.35,2021-09-08 22:00:00+02:00
6023,2021-09-09 00:00:00+02:00,49.75,2021-09-08 23:00:00+02:00
6024,2021-09-09 01:00:00+02:00,49.64,2021-09-09 00:00:00+02:00
6025,2021-09-09 02:00:00+02:00,49.26,2021-09-09 01:00:00+02:00
6026,2021-09-09 03:00:00+02:00,48.75,2021-09-09 02:00:00+02:00
6027,2021-09-09 04:00:00+02:00,48.73,2021-09-09 03:00:00+02:00
6028,2021-09-09 05:00:00+02:00,48.96,2021-09-09 04:00:00+02:00
6029,2021-09-09 06:00:00+02:00,49.67,2021-09-09 05:00:00+02:00
6030,2021-09-09 07:00:00+02:00,50.35,2021-09-09 06:00:00+02:00
6031,2021-09-09 08:00:00+02:00,53.26,2021-09-09 07:00:00+02:00
6032,2021-09-09 09:00:00+02:00,57.44,2021-09-09 08:00:00+02:00
6033,2021-09-09 10:00:00+02:00,57.65,2021-09-09 09:00:00+02:00
6034,2021-09-09 11:00:00+02:00,57.73,2021-09-09 10:00:00+02:00
6035,2021-09-09 12:00:00+02:00,57.62,2021-09-09 11:00:00+02:00
6036,2021-09-09 13:00:00+02:00,57.4,2021-09-09 12:00:00+02:00
6037,2021-09-09 14:00:00+02:00,57.08,2021-09-09 13:00:00+02:00
6038,2021-09-09 15:00:00+02:00,56.59,2021-09-09 14:00:00+02:00
6039,2021-09-09 16:00:00+02:00,56.55,2021-09-09 15:00:00+02:00
6040,2021-09-09 17:00:00+02:00,56.76,2021-09-09 16:00:00+02:00
6041,2021-09-09 18:00:00+02:00,56.87,2021-09-09 17:00:00+02:00
6042,2021-09-09 19:00:00+02:00,56.54,2021-09-09 18:00:00+02:00
6043,2021-09-09 20:00:00+02:00,56.25,2021-09-09 19:00:00+02:00
6044,2021-09-09 21:00:00+02:00,55.59,2021-09-09 20:00:00+02:00
6045,2021-09-09 22:00:00+02:00,55.07,2021-09-09 21:00:00+02:00
6046,2021-09-09 23:00:00+02:00,54.6,2021-09-09 22:00:00+02:00
6047,2021-09-10 00:00:00+02:00,53.96,2021-09-09 23:00:00+02:00
6048,2021-09-10 01:00:00+02:00,55.25,2021-09-10 00:00:00+02:00
6049,2021-09-10 02:00:00+02:00,55.56,2021-09-10 01:00:00+02:00
6050,2021-09-10 03:00:00+02:00,55.14,2021-09-10 02:00:00+02:00
6051,2021-09-10 04:00:00+02:00,55.07,2021-09-10 03:00:00+02:00
6052,2021-09-10 05:00:00+02:00,54.88,2021-09-10 04:00:00+02:00
6053,2021-09-10 06:00:00+02:00,54.55,2021-09-10 05:00:00+02:00
6054,2021-09-10 07:00:00+02:00,55.62,2021-09-10 06:00:00+02:00
6055,2021-09-10 08:00:00+02:00,59.3,2021-09-10 07:00:00+02:00
6056,2021-09-10 09:00:00+02:00,60.0,2021-09-10 08:00:00+02:00
6057,2021-09-10 10:00:00+02:00,60.6,2021-09-10 09:00:00+02:00
6058,2021-09-10 11:00:00+02:00,60.02,2021-09-10 10:00:00+02:00
6059,2021-09-10 12:00:00+02:00,59.6,2021-09-10 11:00:00+02:00
6060,2021-09-10 13:00:00+02:00,59.06,2021-09-10 12:00:00+02:00
6061,2021-09-10 14:00:00+02:00,58.78,2021-09-10 13:00:00+02:00
6062,2021-09-10 15:00:00+02:00,58.38,2021-09-10 14:00:00+02:00
6063,2021-09-10 16:00:00+02:00,57.87,2021-09-10 15:00:00+02:00
6064,2021-09-10 17:00:00+02:00,57.6,2021-09-10 16:00:00+02:00
6065,2021-09-10 18:00:00+02:00,58.61,2021-09-10 17:00:00+02:00
6066,2021-09-10 19:00:00+02:00,57.64,2021-09-10 18:00:00+02:00
6067,2021-09-10 20:00:00+02:00,57.62,2021-09-10 19:00:00+02:00
6068,2021-09-10 21:00:00+02:00,57.89,2021-09-10 20:00:00+02:00
6069,2021-09-10 22:00:00+02:00,57.62,2021-09-10 21:00:00+02:00
6070,2021-09-10 23:00:00+02:00,56.75,2021-09-10 22:00:00+02:00
6071,2021-09-11 00:00:00+02:00,55.62,2021-09-10 23:00:00+02:00
6072,2021-09-11 01:00:00+02:00,50.16,2021-09-11 00:00:00+02:00
6073,2021-09-11 02:00:00+02:00,49.59,2021-09-11 01:00:00+02:00
6074,2021-09-11 03:00:00+02:00,49.12,2021-09-11 02:00:00+02:00
6075,2021-09-11 04:00:00+02:00,48.98,2021-09-11 03:00:00+02:00
6076,2021-09-11 05:00:00+02:00,48.93,2021-09-11 04:00:00+02:00
6077,2021-09-11 06:00:00+02:00,48.93,2021-09-11 05:00:00+02:00
6078,2021-09-11 07:00:00+02:00,48.71,2021-09-11 06:00:00+02:00
6079,2021-09-11 08:00:00+02:00,48.98,2021-09-11 07:00:00+02:00
6080,2021-09-11 09:00:00+02:00,49.34,2021-09-11 08:00:00+02:00
6081,2021-09-11 10:00:00+02:00,50.14,2021-09-11 09:00:00+02:00
6082,2021-09-11 11:00:00+02:00,49.76,2021-09-11 10:00:00+02:00
6083,2021-09-11 12:00:00+02:00,49.39,2021-09-11 11:00:00+02:00
6084,2021-09-11 13:00:00+02:00,49.0,2021-09-11 12:00:00+02:00
6085,2021-09-11 14:00:00+02:00,48.83,2021-09-11 13:00:00+02:00
6086,2021-09-11 15:00:00+02:00,48.52,2021-09-11 14:00:00+02:00
6087,2021-09-11 16:00:00+02:00,48.46,2021-09-11 15:00:00+02:00
6088,2021-09-11 17:00:00+02:00,48.43,2021-09-11 16:00:00+02:00
6089,2021-09-11 18:00:00+02:00,48.48,2021-09-11 17:00:00+02:00
6090,2021-09-11 19:00:00+02:00,48.54,2021-09-11 18:00:00+02:00
6091,2021-09-11 20:00:00+02:00,48.72,2021-09-11 19:00:00+02:00
6092,2021-09-11 21:00:00+02:00,48.71,2021-09-11 20:00:00+02:00
6093,2021-09-11 22:00:00+02:00,48.52,2021-09-11 21:00:00+02:00
6094,2021-09-11 23:00:00+02:00,47.81,2021-09-11 22:00:00+02:00
6095,2021-09-12 00:00:00+02:00,46.2,2021-09-11 23:00:00+02:00
6096,2021-09-12 01:00:00+02:00,49.68,2021-09-12 00:00:00+02:00
6097,2021-09-12 02:00:00+02:00,49.12,2021-09-12 01:00:00+02:00
6098,2021-09-12 03:00:00+02:00,48.14,2021-09-12 02:00:00+02:00
6099,2021-09-12 04:00:00+02:00,46.88,2021-09-12 03:00:00+02:00
6100,2021-09-12 05:00:00+02:00,46.38,2021-09-12 04:00:00+02:00
6101,2021-09-12 06:00:00+02:00,45.97,2021-09-12 05:00:00+02:00
6102,2021-09-12 07:00:00+02:00,45.68,2021-09-12 06:00:00+02:00
6103,2021-09-12 08:00:00+02:00,46.35,2021-09-12 07:00:00+02:00
6104,2021-09-12 09:00:00+02:00,46.72,2021-09-12 08:00:00+02:00
6105,2021-09-12 10:00:00+02:00,47.5,2021-09-12 09:00:00+02:00
6106,2021-09-12 11:00:00+02:00,48.28,2021-09-12 10:00:00+02:00
6107,2021-09-12 12:00:00+02:00,48.0,2021-09-12 11:00:00+02:00
6108,2021-09-12 13:00:00+02:00,47.22,2021-09-12 12:00:00+02:00
6109,2021-09-12 14:00:00+02:00,47.31,2021-09-12 13:00:00+02:00
6110,2021-09-12 15:00:00+02:00,47.82,2021-09-12 14:00:00+02:00
6111,2021-09-12 16:00:00+02:00,47.79,2021-09-12 15:00:00+02:00
6112,2021-09-12 17:00:00+02:00,47.38,2021-09-12 16:00:00+02:00
6113,2021-09-12 18:00:00+02:00,47.14,2021-09-12 17:00:00+02:00
6114,2021-09-12 19:00:00+02:00,47.06,2021-09-12 18:00:00+02:00
6115,2021-09-12 20:00:00+02:00,46.53,2021-09-12 19:00:00+02:00
6116,2021-09-12 21:00:00+02:00,46.72,2021-09-12 20:00:00+02:00
6117,2021-09-12 22:00:00+02:00,47.14,2021-09-12 21:00:00+02:00
6118,2021-09-12 23:00:00+02:00,47.3,2021-09-12 22:00:00+02:00
6119,2021-09-13 00:00:00+02:00,46.58,2021-09-12 23:00:00+02:00
6120,2021-09-13 01:00:00+02:00,46.39,2021-09-13 00:00:00+02:00
6121,2021-09-13 02:00:00+02:00,46.04,2021-09-13 01:00:00+02:00
6122,2021-09-13 03:00:00+02:00,46.41,2021-09-13 02:00:00+02:00
6123,2021-09-13 04:00:00+02:00,43.08,2021-09-13 03:00:00+02:00
6124,2021-09-13 05:00:00+02:00,43.1,2021-09-13 04:00:00+02:00
6125,2021-09-13 06:00:00+02:00,47.34,2021-09-13 05:00:00+02:00
6126,2021-09-13 07:00:00+02:00,50.76,2021-09-13 06:00:00+02:00
6127,2021-09-13 08:00:00+02:00,51.54,2021-09-13 07:00:00+02:00
6128,2021-09-13 09:00:00+02:00,51.56,2021-09-13 08:00:00+02:00
6129,2021-09-13 10:00:00+02:00,50.77,2021-09-13 09:00:00+02:00
6130,2021-09-13 11:00:00+02:00,50.84,2021-09-13 10:00:00+02:00
6131,2021-09-13 12:00:00+02:00,50.75,2021-09-13 11:00:00+02:00
6132,2021-09-13 13:00:00+02:00,50.53,2021-09-13 12:00:00+02:00
6133,2021-09-13 14:00:00+02:00,50.71,2021-09-13 13:00:00+02:00
6134,2021-09-13 15:00:00+02:00,51.25,2021-09-13 14:00:00+02:00
6135,2021-09-13 16:00:00+02:00,51.51,2021-09-13 15:00:00+02:00
6136,2021-09-13 17:00:00+02:00,51.52,2021-09-13 16:00:00+02:00
6137,2021-09-13 18:00:00+02:00,52.62,2021-09-13 17:00:00+02:00
6138,2021-09-13 19:00:00+02:00,53.99,2021-09-13 18:00:00+02:00
6139,2021-09-13 20:00:00+02:00,54.23,2021-09-13 19:00:00+02:00
6140,2021-09-13 21:00:00+02:00,54.88,2021-09-13 20:00:00+02:00
6141,2021-09-13 22:00:00+02:00,54.93,2021-09-13 21:00:00+02:00
6142,2021-09-13 23:00:00+02:00,54.54,2021-09-13 22:00:00+02:00
6143,2021-09-14 00:00:00+02:00,51.61,2021-09-13 23:00:00+02:00
6144,2021-09-14 01:00:00+02:00,52.12,2021-09-14 00:00:00+02:00
6145,2021-09-14 02:00:00+02:00,51.94,2021-09-14 01:00:00+02:00
6146,2021-09-14 03:00:00+02:00,52.13,2021-09-14 02:00:00+02:00
6147,2021-09-14 04:00:00+02:00,52.89,2021-09-14 03:00:00+02:00
6148,2021-09-14 05:00:00+02:00,53.78,2021-09-14 04:00:00+02:00
6149,2021-09-14 06:00:00+02:00,55.85,2021-09-14 05:00:00+02:00
6150,2021-09-14 07:00:00+02:00,56.75,2021-09-14 06:00:00+02:00
6151,2021-09-14 08:00:00+02:00,57.63,2021-09-14 07:00:00+02:00
6152,2021-09-14 09:00:00+02:00,58.58,2021-09-14 08:00:00+02:00
6153,2021-09-14 10:00:00+02:00,58.62,2021-09-14 09:00:00+02:00
6154,2021-09-14 11:00:00+02:00,58.14,2021-09-14 10:00:00+02:00
6155,2021-09-14 12:00:00+02:00,58.49,2021-09-14 11:00:00+02:00
6156,2021-09-14 13:00:00+02:00,57.75,2021-09-14 12:00:00+02:00
6157,2021-09-14 14:00:00+02:00,57.81,2021-09-14 13:00:00+02:00
6158,2021-09-14 15:00:00+02:00,58.27,2021-09-14 14:00:00+02:00
6159,2021-09-14 16:00:00+02:00,58.66,2021-09-14 15:00:00+02:00
6160,2021-09-14 17:00:00+02:00,59.54,2021-09-14 16:00:00+02:00
6161,2021-09-14 18:00:00+02:00,60.98,2021-09-14 17:00:00+02:00
6162,2021-09-14 19:00:00+02:00,61.07,2021-09-14 18:00:00+02:00
6163,2021-09-14 20:00:00+02:00,61.39,2021-09-14 19:00:00+02:00
6164,2021-09-14 21:00:00+02:00,61.56,2021-09-14 20:00:00+02:00
6165,2021-09-14 22:00:00+02:00,61.11,2021-09-14 21:00:00+02:00
6166,2021-09-14 23:00:00+02:00,61.64,2021-09-14 22:00:00+02:00
6167,2021-09-15 00:00:00+02:00,60.04,2021-09-14 23:00:00+02:00
6168,2021-09-15 01:00:00+02:00,60.33,2021-09-15 00:00:00+02:00
6169,2021-09-15 02:00:00+02:00,60.08,2021-09-15 01:00:00+02:00
6170,2021-09-15 03:00:00+02:00,60.33,2021-09-15 02:00:00+02:00
6171,2021-09-15 04:00:00+02:00,60.46,2021-09-15 03:00:00+02:00
6172,2021-09-15 05:00:00+02:00,60.34,2021-09-15 04:00:00+02:00
6173,2021-09-15 06:00:00+02:00,60.34,2021-09-15 05:00:00+02:00
6174,2021-09-15 07:00:00+02:00,61.58,2021-09-15 06:00:00+02:00
6175,2021-09-15 08:00:00+02:00,65.24,2021-09-15 07:00:00+02:00
6176,2021-09-15 09:00:00+02:00,66.03,2021-09-15 08:00:00+02:00
6177,2021-09-15 10:00:00+02:00,68.57,2021-09-15 09:00:00+02:00
6178,2021-09-15 11:00:00+02:00,69.96,2021-09-15 10:00:00+02:00
6179,2021-09-15 12:00:00+02:00,69.42,2021-09-15 11:00:00+02:00
6180,2021-09-15 13:00:00+02:00,70.08,2021-09-15 12:00:00+02:00
6181,2021-09-15 14:00:00+02:00,65.44,2021-09-15 13:00:00+02:00
6182,2021-09-15 15:00:00+02:00,67.76,2021-09-15 14:00:00+02:00
6183,2021-09-15 16:00:00+02:00,70.05,2021-09-15 15:00:00+02:00
6184,2021-09-15 17:00:00+02:00,70.04,2021-09-15 16:00:00+02:00
6185,2021-09-15 18:00:00+02:00,70.04,2021-09-15 17:00:00+02:00
6186,2021-09-15 19:00:00+02:00,64.96,2021-09-15 18:00:00+02:00
6187,2021-09-15 20:00:00+02:00,62.5,2021-09-15 19:00:00+02:00
6188,2021-09-15 21:00:00+02:00,61.77,2021-09-15 20:00:00+02:00
6189,2021-09-15 22:00:00+02:00,61.36,2021-09-15 21:00:00+02:00
6190,2021-09-15 23:00:00+02:00,60.91,2021-09-15 22:00:00+02:00
6191,2021-09-16 00:00:00+02:00,60.41,2021-09-15 23:00:00+02:00
6192,2021-09-16 01:00:00+02:00,62.12,2021-09-16 00:00:00+02:00
6193,2021-09-16 02:00:00+02:00,61.99,2021-09-16 01:00:00+02:00
6194,2021-09-16 03:00:00+02:00,61.78,2021-09-16 02:00:00+02:00
6195,2021-09-16 04:00:00+02:00,61.72,2021-09-16 03:00:00+02:00
6196,2021-09-16 05:00:00+02:00,61.68,2021-09-16 04:00:00+02:00
6197,2021-09-16 06:00:00+02:00,62.11,2021-09-16 05:00:00+02:00
6198,2021-09-16 07:00:00+02:00,63.64,2021-09-16 06:00:00+02:00
6199,2021-09-16 08:00:00+02:00,63.68,2021-09-16 07:00:00+02:00
6200,2021-09-16 09:00:00+02:00,63.82,2021-09-16 08:00:00+02:00
6201,2021-09-16 10:00:00+02:00,64.7,2021-09-16 09:00:00+02:00
6202,2021-09-16 11:00:00+02:00,64.64,2021-09-16 10:00:00+02:00
6203,2021-09-16 12:00:00+02:00,65.23,2021-09-16 11:00:00+02:00
6204,2021-09-16 13:00:00+02:00,64.84,2021-09-16 12:00:00+02:00
6205,2021-09-16 14:00:00+02:00,65.74,2021-09-16 13:00:00+02:00
6206,2021-09-16 15:00:00+02:00,65.96,2021-09-16 14:00:00+02:00
6207,2021-09-16 16:00:00+02:00,67.07,2021-09-16 15:00:00+02:00
6208,2021-09-16 17:00:00+02:00,65.61,2021-09-16 16:00:00+02:00
6209,2021-09-16 18:00:00+02:00,65.83,2021-09-16 17:00:00+02:00
6210,2021-09-16 19:00:00+02:00,63.79,2021-09-16 18:00:00+02:00
6211,2021-09-16 20:00:00+02:00,63.67,2021-09-16 19:00:00+02:00
6212,2021-09-16 21:00:00+02:00,63.31,2021-09-16 20:00:00+02:00
6213,2021-09-16 22:00:00+02:00,62.92,2021-09-16 21:00:00+02:00
6214,2021-09-16 23:00:00+02:00,62.71,2021-09-16 22:00:00+02:00
6215,2021-09-17 00:00:00+02:00,62.58,2021-09-16 23:00:00+02:00
6216,2021-09-17 01:00:00+02:00,61.67,2021-09-17 00:00:00+02:00
6217,2021-09-17 02:00:00+02:00,61.54,2021-09-17 01:00:00+02:00
6218,2021-09-17 03:00:00+02:00,61.46,2021-09-17 02:00:00+02:00
6219,2021-09-17 04:00:00+02:00,61.34,2021-09-17 03:00:00+02:00
6220,2021-09-17 05:00:00+02:00,61.38,2021-09-17 04:00:00+02:00
6221,2021-09-17 06:00:00+02:00,61.29,2021-09-17 05:00:00+02:00
6222,2021-09-17 07:00:00+02:00,63.02,2021-09-17 06:00:00+02:00
6223,2021-09-17 08:00:00+02:00,63.39,2021-09-17 07:00:00+02:00
6224,2021-09-17 09:00:00+02:00,63.21,2021-09-17 08:00:00+02:00
6225,2021-09-17 10:00:00+02:00,63.22,2021-09-17 09:00:00+02:00
6226,2021-09-17 11:00:00+02:00,63.16,2021-09-17 10:00:00+02:00
6227,2021-09-17 12:00:00+02:00,63.28,2021-09-17 11:00:00+02:00
6228,2021-09-17 13:00:00+02:00,63.26,2021-09-17 12:00:00+02:00
6229,2021-09-17 14:00:00+02:00,62.36,2021-09-17 13:00:00+02:00
6230,2021-09-17 15:00:00+02:00,62.4,2021-09-17 14:00:00+02:00
6231,2021-09-17 16:00:00+02:00,62.69,2021-09-17 15:00:00+02:00
6232,2021-09-17 17:00:00+02:00,62.56,2021-09-17 16:00:00+02:00
6233,2021-09-17 18:00:00+02:00,61.79,2021-09-17 17:00:00+02:00
6234,2021-09-17 19:00:00+02:00,61.54,2021-09-17 18:00:00+02:00
6235,2021-09-17 20:00:00+02:00,59.99,2021-09-17 19:00:00+02:00
6236,2021-09-17 21:00:00+02:00,58.64,2021-09-17 20:00:00+02:00
6237,2021-09-17 22:00:00+02:00,57.99,2021-09-17 21:00:00+02:00
6238,2021-09-17 23:00:00+02:00,57.64,2021-09-17 22:00:00+02:00
6239,2021-09-18 00:00:00+02:00,54.9,2021-09-17 23:00:00+02:00
6240,2021-09-18 01:00:00+02:00,54.68,2021-09-18 00:00:00+02:00
6241,2021-09-18 02:00:00+02:00,54.54,2021-09-18 01:00:00+02:00
6242,2021-09-18 03:00:00+02:00,53.66,2021-09-18 02:00:00+02:00
6243,2021-09-18 04:00:00+02:00,54.59,2021-09-18 03:00:00+02:00
6244,2021-09-18 05:00:00+02:00,55.32,2021-09-18 04:00:00+02:00
6245,2021-09-18 06:00:00+02:00,58.09,2021-09-18 05:00:00+02:00
6246,2021-09-18 07:00:00+02:00,57.78,2021-09-18 06:00:00+02:00
6247,2021-09-18 08:00:00+02:00,57.0,2021-09-18 07:00:00+02:00
6248,2021-09-18 09:00:00+02:00,58.07,2021-09-18 08:00:00+02:00
6249,2021-09-18 10:00:00+02:00,59.16,2021-09-18 09:00:00+02:00
6250,2021-09-18 11:00:00+02:00,60.74,2021-09-18 10:00:00+02:00
6251,2021-09-18 12:00:00+02:00,60.77,2021-09-18 11:00:00+02:00
6252,2021-09-18 13:00:00+02:00,60.86,2021-09-18 12:00:00+02:00
6253,2021-09-18 14:00:00+02:00,60.71,2021-09-18 13:00:00+02:00
6254,2021-09-18 15:00:00+02:00,60.75,2021-09-18 14:00:00+02:00
6255,2021-09-18 16:00:00+02:00,61.31,2021-09-18 15:00:00+02:00
6256,2021-09-18 17:00:00+02:00,63.5,2021-09-18 16:00:00+02:00
6257,2021-09-18 18:00:00+02:00,64.59,2021-09-18 17:00:00+02:00
6258,2021-09-18 19:00:00+02:00,65.43,2021-09-18 18:00:00+02:00
6259,2021-09-18 20:00:00+02:00,65.08,2021-09-18 19:00:00+02:00
6260,2021-09-18 21:00:00+02:00,64.64,2021-09-18 20:00:00+02:00
6261,2021-09-18 22:00:00+02:00,64.43,2021-09-18 21:00:00+02:00
6262,2021-09-18 23:00:00+02:00,64.41,2021-09-18 22:00:00+02:00
6263,2021-09-19 00:00:00+02:00,64.23,2021-09-18 23:00:00+02:00
6264,2021-09-19 01:00:00+02:00,64.5,2021-09-19 00:00:00+02:00
6265,2021-09-19 02:00:00+02:00,64.46,2021-09-19 01:00:00+02:00
6266,2021-09-19 03:00:00+02:00,63.81,2021-09-19 02:00:00+02:00
6267,2021-09-19 04:00:00+02:00,63.77,2021-09-19 03:00:00+02:00
6268,2021-09-19 05:00:00+02:00,63.36,2021-09-19 04:00:00+02:00
6269,2021-09-19 06:00:00+02:00,63.36,2021-09-19 05:00:00+02:00
6270,2021-09-19 07:00:00+02:00,63.43,2021-09-19 06:00:00+02:00
6271,2021-09-19 08:00:00+02:00,61.65,2021-09-19 07:00:00+02:00
6272,2021-09-19 09:00:00+02:00,62.46,2021-09-19 08:00:00+02:00
6273,2021-09-19 10:00:00+02:00,64.51,2021-09-19 09:00:00+02:00
6274,2021-09-19 11:00:00+02:00,64.54,2021-09-19 10:00:00+02:00
6275,2021-09-19 12:00:00+02:00,66.18,2021-09-19 11:00:00+02:00
6276,2021-09-19 13:00:00+02:00,66.53,2021-09-19 12:00:00+02:00
6277,2021-09-19 14:00:00+02:00,66.5,2021-09-19 13:00:00+02:00
6278,2021-09-19 15:00:00+02:00,66.53,2021-09-19 14:00:00+02:00
6279,2021-09-19 16:00:00+02:00,67.77,2021-09-19 15:00:00+02:00
6280,2021-09-19 17:00:00+02:00,67.95,2021-09-19 16:00:00+02:00
6281,2021-09-19 18:00:00+02:00,67.98,2021-09-19 17:00:00+02:00
6282,2021-09-19 19:00:00+02:00,67.71,2021-09-19 18:00:00+02:00
6283,2021-09-19 20:00:00+02:00,67.15,2021-09-19 19:00:00+02:00
6284,2021-09-19 21:00:00+02:00,66.6,2021-09-19 20:00:00+02:00
6285,2021-09-19 22:00:00+02:00,64.51,2021-09-19 21:00:00+02:00
6286,2021-09-19 23:00:00+02:00,61.99,2021-09-19 22:00:00+02:00
6287,2021-09-20 00:00:00+02:00,60.12,2021-09-19 23:00:00+02:00
6288,2021-09-20 01:00:00+02:00,61.01,2021-09-20 00:00:00+02:00
6289,2021-09-20 02:00:00+02:00,59.95,2021-09-20 01:00:00+02:00
6290,2021-09-20 03:00:00+02:00,58.71,2021-09-20 02:00:00+02:00
6291,2021-09-20 04:00:00+02:00,58.54,2021-09-20 03:00:00+02:00
6292,2021-09-20 05:00:00+02:00,59.49,2021-09-20 04:00:00+02:00
6293,2021-09-20 06:00:00+02:00,60.96,2021-09-20 05:00:00+02:00
6294,2021-09-20 07:00:00+02:00,61.98,2021-09-20 06:00:00+02:00
6295,2021-09-20 08:00:00+02:00,70.81,2021-09-20 07:00:00+02:00
6296,2021-09-20 09:00:00+02:00,70.86,2021-09-20 08:00:00+02:00
6297,2021-09-20 10:00:00+02:00,70.9,2021-09-20 09:00:00+02:00
6298,2021-09-20 11:00:00+02:00,70.78,2021-09-20 10:00:00+02:00
6299,2021-09-20 12:00:00+02:00,70.61,2021-09-20 11:00:00+02:00
6300,2021-09-20 13:00:00+02:00,70.61,2021-09-20 12:00:00+02:00
6301,2021-09-20 14:00:00+02:00,70.41,2021-09-20 13:00:00+02:00
6302,2021-09-20 15:00:00+02:00,70.39,2021-09-20 14:00:00+02:00
6303,2021-09-20 16:00:00+02:00,69.68,2021-09-20 15:00:00+02:00
6304,2021-09-20 17:00:00+02:00,68.58,2021-09-20 16:00:00+02:00
6305,2021-09-20 18:00:00+02:00,69.51,2021-09-20 17:00:00+02:00
6306,2021-09-20 19:00:00+02:00,68.22,2021-09-20 18:00:00+02:00
6307,2021-09-20 20:00:00+02:00,66.55,2021-09-20 19:00:00+02:00
6308,2021-09-20 21:00:00+02:00,66.04,2021-09-20 20:00:00+02:00
6309,2021-09-20 22:00:00+02:00,62.13,2021-09-20 21:00:00+02:00
6310,2021-09-20 23:00:00+02:00,60.77,2021-09-20 22:00:00+02:00
6311,2021-09-21 00:00:00+02:00,58.89,2021-09-20 23:00:00+02:00
6312,2021-09-21 01:00:00+02:00,59.79,2021-09-21 00:00:00+02:00
6313,2021-09-21 02:00:00+02:00,58.43,2021-09-21 01:00:00+02:00
6314,2021-09-21 03:00:00+02:00,58.03,2021-09-21 02:00:00+02:00
6315,2021-09-21 04:00:00+02:00,58.32,2021-09-21 03:00:00+02:00
6316,2021-09-21 05:00:00+02:00,59.87,2021-09-21 04:00:00+02:00
6317,2021-09-21 06:00:00+02:00,60.56,2021-09-21 05:00:00+02:00
6318,2021-09-21 07:00:00+02:00,61.44,2021-09-21 06:00:00+02:00
6319,2021-09-21 08:00:00+02:00,65.38,2021-09-21 07:00:00+02:00
6320,2021-09-21 09:00:00+02:00,65.54,2021-09-21 08:00:00+02:00
6321,2021-09-21 10:00:00+02:00,65.14,2021-09-21 09:00:00+02:00
6322,2021-09-21 11:00:00+02:00,63.44,2021-09-21 10:00:00+02:00
6323,2021-09-21 12:00:00+02:00,61.42,2021-09-21 11:00:00+02:00
6324,2021-09-21 13:00:00+02:00,61.02,2021-09-21 12:00:00+02:00
6325,2021-09-21 14:00:00+02:00,60.92,2021-09-21 13:00:00+02:00
6326,2021-09-21 15:00:00+02:00,60.63,2021-09-21 14:00:00+02:00
6327,2021-09-21 16:00:00+02:00,60.21,2021-09-21 15:00:00+02:00
6328,2021-09-21 17:00:00+02:00,60.88,2021-09-21 16:00:00+02:00
6329,2021-09-21 18:00:00+02:00,60.99,2021-09-21 17:00:00+02:00
6330,2021-09-21 19:00:00+02:00,61.55,2021-09-21 18:00:00+02:00
6331,2021-09-21 20:00:00+02:00,64.01,2021-09-21 19:00:00+02:00
6332,2021-09-21 21:00:00+02:00,66.51,2021-09-21 20:00:00+02:00
6333,2021-09-21 22:00:00+02:00,63.43,2021-09-21 21:00:00+02:00
6334,2021-09-21 23:00:00+02:00,60.59,2021-09-21 22:00:00+02:00
6335,2021-09-22 00:00:00+02:00,57.87,2021-09-21 23:00:00+02:00
6336,2021-09-22 01:00:00+02:00,49.57,2021-09-22 00:00:00+02:00
6337,2021-09-22 02:00:00+02:00,50.67,2021-09-22 01:00:00+02:00
6338,2021-09-22 03:00:00+02:00,50.1,2021-09-22 02:00:00+02:00
6339,2021-09-22 04:00:00+02:00,52.85,2021-09-22 03:00:00+02:00
6340,2021-09-22 05:00:00+02:00,54.76,2021-09-22 04:00:00+02:00
6341,2021-09-22 06:00:00+02:00,57.11,2021-09-22 05:00:00+02:00
6342,2021-09-22 07:00:00+02:00,57.36,2021-09-22 06:00:00+02:00
6343,2021-09-22 08:00:00+02:00,57.39,2021-09-22 07:00:00+02:00
6344,2021-09-22 09:00:00+02:00,57.42,2021-09-22 08:00:00+02:00
6345,2021-09-22 10:00:00+02:00,57.86,2021-09-22 09:00:00+02:00
6346,2021-09-22 11:00:00+02:00,58.77,2021-09-22 10:00:00+02:00
6347,2021-09-22 12:00:00+02:00,58.88,2021-09-22 11:00:00+02:00
6348,2021-09-22 13:00:00+02:00,59.91,2021-09-22 12:00:00+02:00
6349,2021-09-22 14:00:00+02:00,58.55,2021-09-22 13:00:00+02:00
6350,2021-09-22 15:00:00+02:00,58.12,2021-09-22 14:00:00+02:00
6351,2021-09-22 16:00:00+02:00,57.78,2021-09-22 15:00:00+02:00
6352,2021-09-22 17:00:00+02:00,57.1,2021-09-22 16:00:00+02:00
6353,2021-09-22 18:00:00+02:00,57.22,2021-09-22 17:00:00+02:00
6354,2021-09-22 19:00:00+02:00,57.21,2021-09-22 18:00:00+02:00
6355,2021-09-22 20:00:00+02:00,57.21,2021-09-22 19:00:00+02:00
6356,2021-09-22 21:00:00+02:00,57.34,2021-09-22 20:00:00+02:00
6357,2021-09-22 22:00:00+02:00,57.38,2021-09-22 21:00:00+02:00
6358,2021-09-22 23:00:00+02:00,55.64,2021-09-22 22:00:00+02:00
6359,2021-09-23 00:00:00+02:00,50.18,2021-09-22 23:00:00+02:00
6360,2021-09-23 01:00:00+02:00,55.68,2021-09-23 00:00:00+02:00
6361,2021-09-23 02:00:00+02:00,56.03,2021-09-23 01:00:00+02:00
6362,2021-09-23 03:00:00+02:00,55.52,2021-09-23 02:00:00+02:00
6363,2021-09-23 04:00:00+02:00,54.88,2021-09-23 03:00:00+02:00
6364,2021-09-23 05:00:00+02:00,55.56,2021-09-23 04:00:00+02:00
6365,2021-09-23 06:00:00+02:00,58.48,2021-09-23 05:00:00+02:00
6366,2021-09-23 07:00:00+02:00,59.4,2021-09-23 06:00:00+02:00
6367,2021-09-23 08:00:00+02:00,61.72,2021-09-23 07:00:00+02:00
6368,2021-09-23 09:00:00+02:00,62.81,2021-09-23 08:00:00+02:00
6369,2021-09-23 10:00:00+02:00,63.42,2021-09-23 09:00:00+02:00
6370,2021-09-23 11:00:00+02:00,63.79,2021-09-23 10:00:00+02:00
6371,2021-09-23 12:00:00+02:00,58.74,2021-09-23 11:00:00+02:00
6372,2021-09-23 13:00:00+02:00,57.86,2021-09-23 12:00:00+02:00
6373,2021-09-23 14:00:00+02:00,57.23,2021-09-23 13:00:00+02:00
6374,2021-09-23 15:00:00+02:00,49.86,2021-09-23 14:00:00+02:00
6375,2021-09-23 16:00:00+02:00,49.18,2021-09-23 15:00:00+02:00
6376,2021-09-23 17:00:00+02:00,55.18,2021-09-23 16:00:00+02:00
6377,2021-09-23 18:00:00+02:00,58.52,2021-09-23 17:00:00+02:00
6378,2021-09-23 19:00:00+02:00,57.21,2021-09-23 18:00:00+02:00
6379,2021-09-23 20:00:00+02:00,57.17,2021-09-23 19:00:00+02:00
6380,2021-09-23 21:00:00+02:00,57.17,2021-09-23 20:00:00+02:00
6381,2021-09-23 22:00:00+02:00,57.8,2021-09-23 21:00:00+02:00
6382,2021-09-23 23:00:00+02:00,54.68,2021-09-23 22:00:00+02:00
6383,2021-09-24 00:00:00+02:00,38.19,2021-09-23 23:00:00+02:00
6384,2021-09-24 01:00:00+02:00,29.42,2021-09-24 00:00:00+02:00
6385,2021-09-24 02:00:00+02:00,29.09,2021-09-24 01:00:00+02:00
6386,2021-09-24 03:00:00+02:00,35.83,2021-09-24 02:00:00+02:00
6387,2021-09-24 04:00:00+02:00,40.35,2021-09-24 03:00:00+02:00
6388,2021-09-24 05:00:00+02:00,53.35,2021-09-24 04:00:00+02:00
6389,2021-09-24 06:00:00+02:00,57.93,2021-09-24 05:00:00+02:00
6390,2021-09-24 07:00:00+02:00,61.18,2021-09-24 06:00:00+02:00
6391,2021-09-24 08:00:00+02:00,61.2,2021-09-24 07:00:00+02:00
6392,2021-09-24 09:00:00+02:00,61.99,2021-09-24 08:00:00+02:00
6393,2021-09-24 10:00:00+02:00,62.83,2021-09-24 09:00:00+02:00
6394,2021-09-24 11:00:00+02:00,59.93,2021-09-24 10:00:00+02:00
6395,2021-09-24 12:00:00+02:00,57.61,2021-09-24 11:00:00+02:00
6396,2021-09-24 13:00:00+02:00,56.12,2021-09-24 12:00:00+02:00
6397,2021-09-24 14:00:00+02:00,54.43,2021-09-24 13:00:00+02:00
6398,2021-09-24 15:00:00+02:00,52.65,2021-09-24 14:00:00+02:00
6399,2021-09-24 16:00:00+02:00,52.35,2021-09-24 15:00:00+02:00
6400,2021-09-24 17:00:00+02:00,52.08,2021-09-24 16:00:00+02:00
6401,2021-09-24 18:00:00+02:00,52.48,2021-09-24 17:00:00+02:00
6402,2021-09-24 19:00:00+02:00,51.6,2021-09-24 18:00:00+02:00
6403,2021-09-24 20:00:00+02:00,51.39,2021-09-24 19:00:00+02:00
6404,2021-09-24 21:00:00+02:00,50.39,2021-09-24 20:00:00+02:00
6405,2021-09-24 22:00:00+02:00,49.99,2021-09-24 21:00:00+02:00
6406,2021-09-24 23:00:00+02:00,49.6,2021-09-24 22:00:00+02:00
6407,2021-09-25 00:00:00+02:00,48.52,2021-09-24 23:00:00+02:00
6408,2021-09-25 01:00:00+02:00,48.11,2021-09-25 00:00:00+02:00
6409,2021-09-25 02:00:00+02:00,48.08,2021-09-25 01:00:00+02:00
6410,2021-09-25 03:00:00+02:00,47.94,2021-09-25 02:00:00+02:00
6411,2021-09-25 04:00:00+02:00,48.06,2021-09-25 03:00:00+02:00
6412,2021-09-25 05:00:00+02:00,47.8,2021-09-25 04:00:00+02:00
6413,2021-09-25 06:00:00+02:00,49.7,2021-09-25 05:00:00+02:00
6414,2021-09-25 07:00:00+02:00,50.04,2021-09-25 06:00:00+02:00
6415,2021-09-25 08:00:00+02:00,50.14,2021-09-25 07:00:00+02:00
6416,2021-09-25 09:00:00+02:00,51.82,2021-09-25 08:00:00+02:00
6417,2021-09-25 10:00:00+02:00,54.11,2021-09-25 09:00:00+02:00
6418,2021-09-25 11:00:00+02:00,54.63,2021-09-25 10:00:00+02:00
6419,2021-09-25 12:00:00+02:00,55.19,2021-09-25 11:00:00+02:00
6420,2021-09-25 13:00:00+02:00,55.09,2021-09-25 12:00:00+02:00
6421,2021-09-25 14:00:00+02:00,55.22,2021-09-25 13:00:00+02:00
6422,2021-09-25 15:00:00+02:00,55.0,2021-09-25 14:00:00+02:00
6423,2021-09-25 16:00:00+02:00,54.97,2021-09-25 15:00:00+02:00
6424,2021-09-25 17:00:00+02:00,55.29,2021-09-25 16:00:00+02:00
6425,2021-09-25 18:00:00+02:00,57.05,2021-09-25 17:00:00+02:00
6426,2021-09-25 19:00:00+02:00,57.96,2021-09-25 18:00:00+02:00
6427,2021-09-25 20:00:00+02:00,58.45,2021-09-25 19:00:00+02:00
6428,2021-09-25 21:00:00+02:00,58.6,2021-09-25 20:00:00+02:00
6429,2021-09-25 22:00:00+02:00,58.71,2021-09-25 21:00:00+02:00
6430,2021-09-25 23:00:00+02:00,57.39,2021-09-25 22:00:00+02:00
6431,2021-09-26 00:00:00+02:00,55.82,2021-09-25 23:00:00+02:00
6432,2021-09-26 01:00:00+02:00,57.51,2021-09-26 00:00:00+02:00
6433,2021-09-26 02:00:00+02:00,55.46,2021-09-26 01:00:00+02:00
6434,2021-09-26 03:00:00+02:00,54.48,2021-09-26 02:00:00+02:00
6435,2021-09-26 04:00:00+02:00,54.54,2021-09-26 03:00:00+02:00
6436,2021-09-26 05:00:00+02:00,54.72,2021-09-26 04:00:00+02:00
6437,2021-09-26 06:00:00+02:00,55.17,2021-09-26 05:00:00+02:00
6438,2021-09-26 07:00:00+02:00,55.54,2021-09-26 06:00:00+02:00
6439,2021-09-26 08:00:00+02:00,55.6,2021-09-26 07:00:00+02:00
6440,2021-09-26 09:00:00+02:00,56.74,2021-09-26 08:00:00+02:00
6441,2021-09-26 10:00:00+02:00,58.62,2021-09-26 09:00:00+02:00
6442,2021-09-26 11:00:00+02:00,58.67,2021-09-26 10:00:00+02:00
6443,2021-09-26 12:00:00+02:00,58.67,2021-09-26 11:00:00+02:00
6444,2021-09-26 13:00:00+02:00,57.95,2021-09-26 12:00:00+02:00
6445,2021-09-26 14:00:00+02:00,58.53,2021-09-26 13:00:00+02:00
6446,2021-09-26 15:00:00+02:00,57.8,2021-09-26 14:00:00+02:00
6447,2021-09-26 16:00:00+02:00,58.65,2021-09-26 15:00:00+02:00
6448,2021-09-26 17:00:00+02:00,58.64,2021-09-26 16:00:00+02:00
6449,2021-09-26 18:00:00+02:00,58.65,2021-09-26 17:00:00+02:00
6450,2021-09-26 19:00:00+02:00,58.64,2021-09-26 18:00:00+02:00
6451,2021-09-26 20:00:00+02:00,58.46,2021-09-26 19:00:00+02:00
6452,2021-09-26 21:00:00+02:00,58.58,2021-09-26 20:00:00+02:00
6453,2021-09-26 22:00:00+02:00,56.69,2021-09-26 21:00:00+02:00
6454,2021-09-26 23:00:00+02:00,55.39,2021-09-26 22:00:00+02:00
6455,2021-09-27 00:00:00+02:00,54.48,2021-09-26 23:00:00+02:00
6456,2021-09-27 01:00:00+02:00,50.51,2021-09-27 00:00:00+02:00
6457,2021-09-27 02:00:00+02:00,50.16,2021-09-27 01:00:00+02:00
6458,2021-09-27 03:00:00+02:00,49.86,2021-09-27 02:00:00+02:00
6459,2021-09-27 04:00:00+02:00,50.98,2021-09-27 03:00:00+02:00
6460,2021-09-27 05:00:00+02:00,52.7,2021-09-27 04:00:00+02:00
6461,2021-09-27 06:00:00+02:00,53.45,2021-09-27 05:00:00+02:00
6462,2021-09-27 07:00:00+02:00,54.58,2021-09-27 06:00:00+02:00
6463,2021-09-27 08:00:00+02:00,56.13,2021-09-27 07:00:00+02:00
6464,2021-09-27 09:00:00+02:00,56.22,2021-09-27 08:00:00+02:00
6465,2021-09-27 10:00:00+02:00,56.56,2021-09-27 09:00:00+02:00
6466,2021-09-27 11:00:00+02:00,55.4,2021-09-27 10:00:00+02:00
6467,2021-09-27 12:00:00+02:00,55.38,2021-09-27 11:00:00+02:00
6468,2021-09-27 13:00:00+02:00,54.71,2021-09-27 12:00:00+02:00
6469,2021-09-27 14:00:00+02:00,54.21,2021-09-27 13:00:00+02:00
6470,2021-09-27 15:00:00+02:00,53.63,2021-09-27 14:00:00+02:00
6471,2021-09-27 16:00:00+02:00,52.68,2021-09-27 15:00:00+02:00
6472,2021-09-27 17:00:00+02:00,51.69,2021-09-27 16:00:00+02:00
6473,2021-09-27 18:00:00+02:00,50.24,2021-09-27 17:00:00+02:00
6474,2021-09-27 19:00:00+02:00,50.18,2021-09-27 18:00:00+02:00
6475,2021-09-27 20:00:00+02:00,50.28,2021-09-27 19:00:00+02:00
6476,2021-09-27 21:00:00+02:00,50.5,2021-09-27 20:00:00+02:00
6477,2021-09-27 22:00:00+02:00,50.26,2021-09-27 21:00:00+02:00
6478,2021-09-27 23:00:00+02:00,49.71,2021-09-27 22:00:00+02:00
6479,2021-09-28 00:00:00+02:00,48.65,2021-09-27 23:00:00+02:00
6480,2021-09-28 01:00:00+02:00,45.21,2021-09-28 00:00:00+02:00
6481,2021-09-28 02:00:00+02:00,44.89,2021-09-28 01:00:00+02:00
6482,2021-09-28 03:00:00+02:00,43.6,2021-09-28 02:00:00+02:00
6483,2021-09-28 04:00:00+02:00,44.86,2021-09-28 03:00:00+02:00
6484,2021-09-28 05:00:00+02:00,45.26,2021-09-28 04:00:00+02:00
6485,2021-09-28 06:00:00+02:00,46.63,2021-09-28 05:00:00+02:00
6486,2021-09-28 07:00:00+02:00,51.13,2021-09-28 06:00:00+02:00
6487,2021-09-28 08:00:00+02:00,51.78,2021-09-28 07:00:00+02:00
6488,2021-09-28 09:00:00+02:00,54.11,2021-09-28 08:00:00+02:00
6489,2021-09-28 10:00:00+02:00,55.18,2021-09-28 09:00:00+02:00
6490,2021-09-28 11:00:00+02:00,55.15,2021-09-28 10:00:00+02:00
6491,2021-09-28 12:00:00+02:00,55.14,2021-09-28 11:00:00+02:00
6492,2021-09-28 13:00:00+02:00,55.02,2021-09-28 12:00:00+02:00
6493,2021-09-28 14:00:00+02:00,55.2,2021-09-28 13:00:00+02:00
6494,2021-09-28 15:00:00+02:00,55.22,2021-09-28 14:00:00+02:00
6495,2021-09-28 16:00:00+02:00,55.4,2021-09-28 15:00:00+02:00
6496,2021-09-28 17:00:00+02:00,55.75,2021-09-28 16:00:00+02:00
6497,2021-09-28 18:00:00+02:00,55.55,2021-09-28 17:00:00+02:00
6498,2021-09-28 19:00:00+02:00,54.92,2021-09-28 18:00:00+02:00
6499,2021-09-28 20:00:00+02:00,55.15,2021-09-28 19:00:00+02:00
6500,2021-09-28 21:00:00+02:00,55.14,2021-09-28 20:00:00+02:00
6501,2021-09-28 22:00:00+02:00,55.15,2021-09-28 21:00:00+02:00
6502,2021-09-28 23:00:00+02:00,54.41,2021-09-28 22:00:00+02:00
6503,2021-09-29 00:00:00+02:00,53.23,2021-09-28 23:00:00+02:00
6504,2021-09-29 01:00:00+02:00,52.4,2021-09-29 00:00:00+02:00
6505,2021-09-29 02:00:00+02:00,51.83,2021-09-29 01:00:00+02:00
6506,2021-09-29 03:00:00+02:00,51.58,2021-09-29 02:00:00+02:00
6507,2021-09-29 04:00:00+02:00,51.6,2021-09-29 03:00:00+02:00
6508,2021-09-29 05:00:00+02:00,51.53,2021-09-29 04:00:00+02:00
6509,2021-09-29 06:00:00+02:00,51.68,2021-09-29 05:00:00+02:00
6510,2021-09-29 07:00:00+02:00,52.39,2021-09-29 06:00:00+02:00
6511,2021-09-29 08:00:00+02:00,53.71,2021-09-29 07:00:00+02:00
6512,2021-09-29 09:00:00+02:00,54.14,2021-09-29 08:00:00+02:00
6513,2021-09-29 10:00:00+02:00,54.24,2021-09-29 09:00:00+02:00
6514,2021-09-29 11:00:00+02:00,52.95,2021-09-29 10:00:00+02:00
6515,2021-09-29 12:00:00+02:00,53.09,2021-09-29 11:00:00+02:00
6516,2021-09-29 13:00:00+02:00,53.49,2021-09-29 12:00:00+02:00
6517,2021-09-29 14:00:00+02:00,54.24,2021-09-29 13:00:00+02:00
6518,2021-09-29 15:00:00+02:00,54.03,2021-09-29 14:00:00+02:00
6519,2021-09-29 16:00:00+02:00,53.98,2021-09-29 15:00:00+02:00
6520,2021-09-29 17:00:00+02:00,53.75,2021-09-29 16:00:00+02:00
6521,2021-09-29 18:00:00+02:00,53.69,2021-09-29 17:00:00+02:00
6522,2021-09-29 19:00:00+02:00,52.93,2021-09-29 18:00:00+02:00
6523,2021-09-29 20:00:00+02:00,53.99,2021-09-29 19:00:00+02:00
6524,2021-09-29 21:00:00+02:00,54.5,2021-09-29 20:00:00+02:00
6525,2021-09-29 22:00:00+02:00,54.12,2021-09-29 21:00:00+02:00
6526,2021-09-29 23:00:00+02:00,53.63,2021-09-29 22:00:00+02:00
6527,2021-09-30 00:00:00+02:00,52.61,2021-09-29 23:00:00+02:00
6528,2021-09-30 01:00:00+02:00,49.16,2021-09-30 00:00:00+02:00
6529,2021-09-30 02:00:00+02:00,49.09,2021-09-30 01:00:00+02:00
6530,2021-09-30 03:00:00+02:00,49.05,2021-09-30 02:00:00+02:00
6531,2021-09-30 04:00:00+02:00,49.34,2021-09-30 03:00:00+02:00
6532,2021-09-30 05:00:00+02:00,49.73,2021-09-30 04:00:00+02:00
6533,2021-09-30 06:00:00+02:00,50.0,2021-09-30 05:00:00+02:00
6534,2021-09-30 07:00:00+02:00,50.38,2021-09-30 06:00:00+02:00
6535,2021-09-30 08:00:00+02:00,51.18,2021-09-30 07:00:00+02:00
6536,2021-09-30 09:00:00+02:00,51.64,2021-09-30 08:00:00+02:00
6537,2021-09-30 10:00:00+02:00,53.2,2021-09-30 09:00:00+02:00
6538,2021-09-30 11:00:00+02:00,51.28,2021-09-30 10:00:00+02:00
6539,2021-09-30 12:00:00+02:00,50.8,2021-09-30 11:00:00+02:00
6540,2021-09-30 13:00:00+02:00,50.56,2021-09-30 12:00:00+02:00
6541,2021-09-30 14:00:00+02:00,50.56,2021-09-30 13:00:00+02:00
6542,2021-09-30 15:00:00+02:00,50.58,2021-09-30 14:00:00+02:00
6543,2021-09-30 16:00:00+02:00,50.63,2021-09-30 15:00:00+02:00
6544,2021-09-30 17:00:00+02:00,50.85,2021-09-30 16:00:00+02:00
6545,2021-09-30 18:00:00+02:00,50.96,2021-09-30 17:00:00+02:00
6546,2021-09-30 19:00:00+02:00,50.98,2021-09-30 18:00:00+02:00
6547,2021-09-30 20:00:00+02:00,51.42,2021-09-30 19:00:00+02:00
6548,2021-09-30 21:00:00+02:00,51.68,2021-09-30 20:00:00+02:00
6549,2021-09-30 22:00:00+02:00,51.18,2021-09-30 21:00:00+02:00
6550,2021-09-30 23:00:00+02:00,50.72,2021-09-30 22:00:00+02:00
6551,2021-10-01 00:00:00+02:00,49.93,2021-09-30 23:00:00+02:00
6552,2021-10-01 01:00:00+02:00,39.56,2021-10-01 00:00:00+02:00
6553,2021-10-01 02:00:00+02:00,35.38,2021-10-01 01:00:00+02:00
6554,2021-10-01 03:00:00+02:00,26.73,2021-10-01 02:00:00+02:00
6555,2021-10-01 04:00:00+02:00,35.44,2021-10-01 03:00:00+02:00
6556,2021-10-01 05:00:00+02:00,36.27,2021-10-01 04:00:00+02:00
6557,2021-10-01 06:00:00+02:00,37.44,2021-10-01 05:00:00+02:00
6558,2021-10-01 07:00:00+02:00,49.46,2021-10-01 06:00:00+02:00
6559,2021-10-01 08:00:00+02:00,49.53,2021-10-01 07:00:00+02:00
6560,2021-10-01 09:00:00+02:00,50.2,2021-10-01 08:00:00+02:00
6561,2021-10-01 10:00:00+02:00,50.42,2021-10-01 09:00:00+02:00
6562,2021-10-01 11:00:00+02:00,50.43,2021-10-01 10:00:00+02:00
6563,2021-10-01 12:00:00+02:00,50.3,2021-10-01 11:00:00+02:00
6564,2021-10-01 13:00:00+02:00,50.24,2021-10-01 12:00:00+02:00
6565,2021-10-01 14:00:00+02:00,50.36,2021-10-01 13:00:00+02:00
6566,2021-10-01 15:00:00+02:00,50.24,2021-10-01 14:00:00+02:00
6567,2021-10-01 16:00:00+02:00,50.15,2021-10-01 15:00:00+02:00
6568,2021-10-01 17:00:00+02:00,48.94,2021-10-01 16:00:00+02:00
6569,2021-10-01 18:00:00+02:00,48.64,2021-10-01 17:00:00+02:00
6570,2021-10-01 19:00:00+02:00,49.5,2021-10-01 18:00:00+02:00
6571,2021-10-01 20:00:00+02:00,48.92,2021-10-01 19:00:00+02:00
6572,2021-10-01 21:00:00+02:00,49.01,2021-10-01 20:00:00+02:00
6573,2021-10-01 22:00:00+02:00,41.01,2021-10-01 21:00:00+02:00
6574,2021-10-01 23:00:00+02:00,30.88,2021-10-01 22:00:00+02:00
6575,2021-10-02 00:00:00+02:00,20.33,2021-10-01 23:00:00+02:00
6576,2021-10-02 01:00:00+02:00,20.26,2021-10-02 00:00:00+02:00
6577,2021-10-02 02:00:00+02:00,20.84,2021-10-02 01:00:00+02:00
6578,2021-10-02 03:00:00+02:00,20.78,2021-10-02 02:00:00+02:00
6579,2021-10-02 04:00:00+02:00,22.28,2021-10-02 03:00:00+02:00
6580,2021-10-02 05:00:00+02:00,23.11,2021-10-02 04:00:00+02:00
6581,2021-10-02 06:00:00+02:00,25.5,2021-10-02 05:00:00+02:00
6582,2021-10-02 07:00:00+02:00,34.77,2021-10-02 06:00:00+02:00
6583,2021-10-02 08:00:00+02:00,42.32,2021-10-02 07:00:00+02:00
6584,2021-10-02 09:00:00+02:00,47.53,2021-10-02 08:00:00+02:00
6585,2021-10-02 10:00:00+02:00,47.49,2021-10-02 09:00:00+02:00
6586,2021-10-02 11:00:00+02:00,47.91,2021-10-02 10:00:00+02:00
6587,2021-10-02 12:00:00+02:00,48.26,2021-10-02 11:00:00+02:00
6588,2021-10-02 13:00:00+02:00,47.32,2021-10-02 12:00:00+02:00
6589,2021-10-02 14:00:00+02:00,46.99,2021-10-02 13:00:00+02:00
6590,2021-10-02 15:00:00+02:00,49.73,2021-10-02 14:00:00+02:00
6591,2021-10-02 16:00:00+02:00,53.59,2021-10-02 15:00:00+02:00
6592,2021-10-02 17:00:00+02:00,53.38,2021-10-02 16:00:00+02:00
6593,2021-10-02 18:00:00+02:00,52.96,2021-10-02 17:00:00+02:00
6594,2021-10-02 19:00:00+02:00,54.26,2021-10-02 18:00:00+02:00
6595,2021-10-02 20:00:00+02:00,49.76,2021-10-02 19:00:00+02:00
6596,2021-10-02 21:00:00+02:00,47.95,2021-10-02 20:00:00+02:00
6597,2021-10-02 22:00:00+02:00,47.0,2021-10-02 21:00:00+02:00
6598,2021-10-02 23:00:00+02:00,38.46,2021-10-02 22:00:00+02:00
6599,2021-10-03 00:00:00+02:00,14.17,2021-10-02 23:00:00+02:00
6600,2021-10-03 01:00:00+02:00,0.73,2021-10-03 00:00:00+02:00
6601,2021-10-03 02:00:00+02:00,0.48,2021-10-03 01:00:00+02:00
6602,2021-10-03 03:00:00+02:00,0.21,2021-10-03 02:00:00+02:00
6603,2021-10-03 04:00:00+02:00,0.06,2021-10-03 03:00:00+02:00
6604,2021-10-03 05:00:00+02:00,0.02,2021-10-03 04:00:00+02:00
6605,2021-10-03 06:00:00+02:00,-0.01,2021-10-03 05:00:00+02:00
6606,2021-10-03 07:00:00+02:00,-0.01,2021-10-03 06:00:00+02:00
6607,2021-10-03 08:00:00+02:00,-0.01,2021-10-03 07:00:00+02:00
6608,2021-10-03 09:00:00+02:00,0.1,2021-10-03 08:00:00+02:00
6609,2021-10-03 10:00:00+02:00,2.94,2021-10-03 09:00:00+02:00
6610,2021-10-03 11:00:00+02:00,2.33,2021-10-03 10:00:00+02:00
6611,2021-10-03 12:00:00+02:00,12.98,2021-10-03 11:00:00+02:00
6612,2021-10-03 13:00:00+02:00,8.05,2021-10-03 12:00:00+02:00
6613,2021-10-03 14:00:00+02:00,4.68,2021-10-03 13:00:00+02:00
6614,2021-10-03 15:00:00+02:00,10.03,2021-10-03 14:00:00+02:00
6615,2021-10-03 16:00:00+02:00,22.49,2021-10-03 15:00:00+02:00
6616,2021-10-03 17:00:00+02:00,19.97,2021-10-03 16:00:00+02:00
6617,2021-10-03 18:00:00+02:00,23.22,2021-10-03 17:00:00+02:00
6618,2021-10-03 19:00:00+02:00,23.54,2021-10-03 18:00:00+02:00
6619,2021-10-03 20:00:00+02:00,23.99,2021-10-03 19:00:00+02:00
6620,2021-10-03 21:00:00+02:00,23.98,2021-10-03 20:00:00+02:00
6621,2021-10-03 22:00:00+02:00,22.05,2021-10-03 21:00:00+02:00
6622,2021-10-03 23:00:00+02:00,19.96,2021-10-03 22:00:00+02:00
6623,2021-10-04 00:00:00+02:00,5.8,2021-10-03 23:00:00+02:00
6624,2021-10-04 01:00:00+02:00,1.46,2021-10-04 00:00:00+02:00
6625,2021-10-04 02:00:00+02:00,1.15,2021-10-04 01:00:00+02:00
6626,2021-10-04 03:00:00+02:00,0.94,2021-10-04 02:00:00+02:00
6627,2021-10-04 04:00:00+02:00,1.45,2021-10-04 03:00:00+02:00
6628,2021-10-04 05:00:00+02:00,7.11,2021-10-04 04:00:00+02:00
6629,2021-10-04 06:00:00+02:00,22.23,2021-10-04 05:00:00+02:00
6630,2021-10-04 07:00:00+02:00,23.93,2021-10-04 06:00:00+02:00
6631,2021-10-04 08:00:00+02:00,25.93,2021-10-04 07:00:00+02:00
6632,2021-10-04 09:00:00+02:00,34.64,2021-10-04 08:00:00+02:00
6633,2021-10-04 10:00:00+02:00,26.97,2021-10-04 09:00:00+02:00
6634,2021-10-04 11:00:00+02:00,29.99,2021-10-04 10:00:00+02:00
6635,2021-10-04 12:00:00+02:00,34.04,2021-10-04 11:00:00+02:00
6636,2021-10-04 13:00:00+02:00,33.93,2021-10-04 12:00:00+02:00
6637,2021-10-04 14:00:00+02:00,34.83,2021-10-04 13:00:00+02:00
6638,2021-10-04 15:00:00+02:00,35.67,2021-10-04 14:00:00+02:00
6639,2021-10-04 16:00:00+02:00,39.43,2021-10-04 15:00:00+02:00
6640,2021-10-04 17:00:00+02:00,39.92,2021-10-04 16:00:00+02:00
6641,2021-10-04 18:00:00+02:00,42.24,2021-10-04 17:00:00+02:00
6642,2021-10-04 19:00:00+02:00,44.9,2021-10-04 18:00:00+02:00
6643,2021-10-04 20:00:00+02:00,45.48,2021-10-04 19:00:00+02:00
6644,2021-10-04 21:00:00+02:00,40.1,2021-10-04 20:00:00+02:00
6645,2021-10-04 22:00:00+02:00,30.08,2021-10-04 21:00:00+02:00
6646,2021-10-04 23:00:00+02:00,24.08,2021-10-04 22:00:00+02:00
6647,2021-10-05 00:00:00+02:00,20.16,2021-10-04 23:00:00+02:00
6648,2021-10-05 01:00:00+02:00,17.19,2021-10-05 00:00:00+02:00
6649,2021-10-05 02:00:00+02:00,15.98,2021-10-05 01:00:00+02:00
6650,2021-10-05 03:00:00+02:00,16.05,2021-10-05 02:00:00+02:00
6651,2021-10-05 04:00:00+02:00,20.13,2021-10-05 03:00:00+02:00
6652,2021-10-05 05:00:00+02:00,23.37,2021-10-05 04:00:00+02:00
6653,2021-10-05 06:00:00+02:00,28.24,2021-10-05 05:00:00+02:00
6654,2021-10-05 07:00:00+02:00,44.77,2021-10-05 06:00:00+02:00
6655,2021-10-05 08:00:00+02:00,48.67,2021-10-05 07:00:00+02:00
6656,2021-10-05 09:00:00+02:00,52.64,2021-10-05 08:00:00+02:00
6657,2021-10-05 10:00:00+02:00,52.56,2021-10-05 09:00:00+02:00
6658,2021-10-05 11:00:00+02:00,53.43,2021-10-05 10:00:00+02:00
6659,2021-10-05 12:00:00+02:00,53.91,2021-10-05 11:00:00+02:00
6660,2021-10-05 13:00:00+02:00,49.9,2021-10-05 12:00:00+02:00
6661,2021-10-05 14:00:00+02:00,50.57,2021-10-05 13:00:00+02:00
6662,2021-10-05 15:00:00+02:00,51.17,2021-10-05 14:00:00+02:00
6663,2021-10-05 16:00:00+02:00,52.08,2021-10-05 15:00:00+02:00
6664,2021-10-05 17:00:00+02:00,54.0,2021-10-05 16:00:00+02:00
6665,2021-10-05 18:00:00+02:00,54.21,2021-10-05 17:00:00+02:00
6666,2021-10-05 19:00:00+02:00,52.99,2021-10-05 18:00:00+02:00
6667,2021-10-05 20:00:00+02:00,52.03,2021-10-05 19:00:00+02:00
6668,2021-10-05 21:00:00+02:00,54.03,2021-10-05 20:00:00+02:00
6669,2021-10-05 22:00:00+02:00,54.98,2021-10-05 21:00:00+02:00
6670,2021-10-05 23:00:00+02:00,51.85,2021-10-05 22:00:00+02:00
6671,2021-10-06 00:00:00+02:00,46.06,2021-10-05 23:00:00+02:00
6672,2021-10-06 01:00:00+02:00,34.74,2021-10-06 00:00:00+02:00
6673,2021-10-06 02:00:00+02:00,34.45,2021-10-06 01:00:00+02:00
6674,2021-10-06 03:00:00+02:00,34.6,2021-10-06 02:00:00+02:00
6675,2021-10-06 04:00:00+02:00,35.24,2021-10-06 03:00:00+02:00
6676,2021-10-06 05:00:00+02:00,39.76,2021-10-06 04:00:00+02:00
6677,2021-10-06 06:00:00+02:00,48.85,2021-10-06 05:00:00+02:00
6678,2021-10-06 07:00:00+02:00,54.53,2021-10-06 06:00:00+02:00
6679,2021-10-06 08:00:00+02:00,55.97,2021-10-06 07:00:00+02:00
6680,2021-10-06 09:00:00+02:00,56.3,2021-10-06 08:00:00+02:00
6681,2021-10-06 10:00:00+02:00,56.25,2021-10-06 09:00:00+02:00
6682,2021-10-06 11:00:00+02:00,56.1,2021-10-06 10:00:00+02:00
6683,2021-10-06 12:00:00+02:00,56.09,2021-10-06 11:00:00+02:00
6684,2021-10-06 13:00:00+02:00,56.14,2021-10-06 12:00:00+02:00
6685,2021-10-06 14:00:00+02:00,56.33,2021-10-06 13:00:00+02:00
6686,2021-10-06 15:00:00+02:00,56.34,2021-10-06 14:00:00+02:00
6687,2021-10-06 16:00:00+02:00,56.3,2021-10-06 15:00:00+02:00
6688,2021-10-06 17:00:00+02:00,56.18,2021-10-06 16:00:00+02:00
6689,2021-10-06 18:00:00+02:00,56.26,2021-10-06 17:00:00+02:00
6690,2021-10-06 19:00:00+02:00,56.18,2021-10-06 18:00:00+02:00
6691,2021-10-06 20:00:00+02:00,56.27,2021-10-06 19:00:00+02:00
6692,2021-10-06 21:00:00+02:00,55.84,2021-10-06 20:00:00+02:00
6693,2021-10-06 22:00:00+02:00,54.9,2021-10-06 21:00:00+02:00
6694,2021-10-06 23:00:00+02:00,51.49,2021-10-06 22:00:00+02:00
6695,2021-10-07 00:00:00+02:00,47.71,2021-10-06 23:00:00+02:00
6696,2021-10-07 01:00:00+02:00,44.15,2021-10-07 00:00:00+02:00
6697,2021-10-07 02:00:00+02:00,39.84,2021-10-07 01:00:00+02:00
6698,2021-10-07 03:00:00+02:00,35.51,2021-10-07 02:00:00+02:00
6699,2021-10-07 04:00:00+02:00,30.14,2021-10-07 03:00:00+02:00
6700,2021-10-07 05:00:00+02:00,34.8,2021-10-07 04:00:00+02:00
6701,2021-10-07 06:00:00+02:00,39.91,2021-10-07 05:00:00+02:00
6702,2021-10-07 07:00:00+02:00,42.24,2021-10-07 06:00:00+02:00
6703,2021-10-07 08:00:00+02:00,49.78,2021-10-07 07:00:00+02:00
6704,2021-10-07 09:00:00+02:00,51.04,2021-10-07 08:00:00+02:00
6705,2021-10-07 10:00:00+02:00,47.28,2021-10-07 09:00:00+02:00
6706,2021-10-07 11:00:00+02:00,49.79,2021-10-07 10:00:00+02:00
6707,2021-10-07 12:00:00+02:00,53.19,2021-10-07 11:00:00+02:00
6708,2021-10-07 13:00:00+02:00,53.69,2021-10-07 12:00:00+02:00
6709,2021-10-07 14:00:00+02:00,54.41,2021-10-07 13:00:00+02:00
6710,2021-10-07 15:00:00+02:00,55.16,2021-10-07 14:00:00+02:00
6711,2021-10-07 16:00:00+02:00,55.85,2021-10-07 15:00:00+02:00
6712,2021-10-07 17:00:00+02:00,56.09,2021-10-07 16:00:00+02:00
6713,2021-10-07 18:00:00+02:00,56.36,2021-10-07 17:00:00+02:00
6714,2021-10-07 19:00:00+02:00,56.21,2021-10-07 18:00:00+02:00
6715,2021-10-07 20:00:00+02:00,55.96,2021-10-07 19:00:00+02:00
6716,2021-10-07 21:00:00+02:00,54.17,2021-10-07 20:00:00+02:00
6717,2021-10-07 22:00:00+02:00,49.8,2021-10-07 21:00:00+02:00
6718,2021-10-07 23:00:00+02:00,47.27,2021-10-07 22:00:00+02:00
6719,2021-10-08 00:00:00+02:00,46.57,2021-10-07 23:00:00+02:00
6720,2021-10-08 01:00:00+02:00,38.29,2021-10-08 00:00:00+02:00
6721,2021-10-08 02:00:00+02:00,36.09,2021-10-08 01:00:00+02:00
6722,2021-10-08 03:00:00+02:00,39.68,2021-10-08 02:00:00+02:00
6723,2021-10-08 04:00:00+02:00,39.86,2021-10-08 03:00:00+02:00
6724,2021-10-08 05:00:00+02:00,39.93,2021-10-08 04:00:00+02:00
6725,2021-10-08 06:00:00+02:00,40.78,2021-10-08 05:00:00+02:00
6726,2021-10-08 07:00:00+02:00,44.23,2021-10-08 06:00:00+02:00
6727,2021-10-08 08:00:00+02:00,50.1,2021-10-08 07:00:00+02:00
6728,2021-10-08 09:00:00+02:00,50.07,2021-10-08 08:00:00+02:00
6729,2021-10-08 10:00:00+02:00,48.24,2021-10-08 09:00:00+02:00
6730,2021-10-08 11:00:00+02:00,48.27,2021-10-08 10:00:00+02:00
6731,2021-10-08 12:00:00+02:00,47.4,2021-10-08 11:00:00+02:00
6732,2021-10-08 13:00:00+02:00,47.72,2021-10-08 12:00:00+02:00
6733,2021-10-08 14:00:00+02:00,49.13,2021-10-08 13:00:00+02:00
6734,2021-10-08 15:00:00+02:00,49.33,2021-10-08 14:00:00+02:00
6735,2021-10-08 16:00:00+02:00,49.81,2021-10-08 15:00:00+02:00
6736,2021-10-08 17:00:00+02:00,51.08,2021-10-08 16:00:00+02:00
6737,2021-10-08 18:00:00+02:00,52.58,2021-10-08 17:00:00+02:00
6738,2021-10-08 19:00:00+02:00,52.65,2021-10-08 18:00:00+02:00
6739,2021-10-08 20:00:00+02:00,52.33,2021-10-08 19:00:00+02:00
6740,2021-10-08 21:00:00+02:00,51.74,2021-10-08 20:00:00+02:00
6741,2021-10-08 22:00:00+02:00,51.51,2021-10-08 21:00:00+02:00
6742,2021-10-08 23:00:00+02:00,51.54,2021-10-08 22:00:00+02:00
6743,2021-10-09 00:00:00+02:00,50.82,2021-10-08 23:00:00+02:00
6744,2021-10-09 01:00:00+02:00,46.47,2021-10-09 00:00:00+02:00
6745,2021-10-09 02:00:00+02:00,46.89,2021-10-09 01:00:00+02:00
6746,2021-10-09 03:00:00+02:00,46.49,2021-10-09 02:00:00+02:00
6747,2021-10-09 04:00:00+02:00,47.62,2021-10-09 03:00:00+02:00
6748,2021-10-09 05:00:00+02:00,49.21,2021-10-09 04:00:00+02:00
6749,2021-10-09 06:00:00+02:00,49.62,2021-10-09 05:00:00+02:00
6750,2021-10-09 07:00:00+02:00,49.57,2021-10-09 06:00:00+02:00
6751,2021-10-09 08:00:00+02:00,49.64,2021-10-09 07:00:00+02:00
6752,2021-10-09 09:00:00+02:00,49.79,2021-10-09 08:00:00+02:00
6753,2021-10-09 10:00:00+02:00,50.82,2021-10-09 09:00:00+02:00
6754,2021-10-09 11:00:00+02:00,51.57,2021-10-09 10:00:00+02:00
6755,2021-10-09 12:00:00+02:00,51.82,2021-10-09 11:00:00+02:00
6756,2021-10-09 13:00:00+02:00,50.9,2021-10-09 12:00:00+02:00
6757,2021-10-09 14:00:00+02:00,50.49,2021-10-09 13:00:00+02:00
6758,2021-10-09 15:00:00+02:00,49.57,2021-10-09 14:00:00+02:00
6759,2021-10-09 16:00:00+02:00,49.56,2021-10-09 15:00:00+02:00
6760,2021-10-09 17:00:00+02:00,49.49,2021-10-09 16:00:00+02:00
6761,2021-10-09 18:00:00+02:00,49.53,2021-10-09 17:00:00+02:00
6762,2021-10-09 19:00:00+02:00,50.24,2021-10-09 18:00:00+02:00
6763,2021-10-09 20:00:00+02:00,49.52,2021-10-09 19:00:00+02:00
6764,2021-10-09 21:00:00+02:00,49.35,2021-10-09 20:00:00+02:00
6765,2021-10-09 22:00:00+02:00,48.26,2021-10-09 21:00:00+02:00
6766,2021-10-09 23:00:00+02:00,45.37,2021-10-09 22:00:00+02:00
6767,2021-10-10 00:00:00+02:00,37.35,2021-10-09 23:00:00+02:00
6768,2021-10-10 01:00:00+02:00,22.2,2021-10-10 00:00:00+02:00
6769,2021-10-10 02:00:00+02:00,19.27,2021-10-10 01:00:00+02:00
6770,2021-10-10 03:00:00+02:00,17.33,2021-10-10 02:00:00+02:00
6771,2021-10-10 04:00:00+02:00,16.83,2021-10-10 03:00:00+02:00
6772,2021-10-10 05:00:00+02:00,16.9,2021-10-10 04:00:00+02:00
6773,2021-10-10 06:00:00+02:00,18.25,2021-10-10 05:00:00+02:00
6774,2021-10-10 07:00:00+02:00,21.41,2021-10-10 06:00:00+02:00
6775,2021-10-10 08:00:00+02:00,24.35,2021-10-10 07:00:00+02:00
6776,2021-10-10 09:00:00+02:00,36.41,2021-10-10 08:00:00+02:00
6777,2021-10-10 10:00:00+02:00,43.38,2021-10-10 09:00:00+02:00
6778,2021-10-10 11:00:00+02:00,45.89,2021-10-10 10:00:00+02:00
6779,2021-10-10 12:00:00+02:00,46.65,2021-10-10 11:00:00+02:00
6780,2021-10-10 13:00:00+02:00,45.11,2021-10-10 12:00:00+02:00
6781,2021-10-10 14:00:00+02:00,42.19,2021-10-10 13:00:00+02:00
6782,2021-10-10 15:00:00+02:00,40.88,2021-10-10 14:00:00+02:00
6783,2021-10-10 16:00:00+02:00,41.32,2021-10-10 15:00:00+02:00
6784,2021-10-10 17:00:00+02:00,43.94,2021-10-10 16:00:00+02:00
6785,2021-10-10 18:00:00+02:00,46.8,2021-10-10 17:00:00+02:00
6786,2021-10-10 19:00:00+02:00,48.35,2021-10-10 18:00:00+02:00
6787,2021-10-10 20:00:00+02:00,46.96,2021-10-10 19:00:00+02:00
6788,2021-10-10 21:00:00+02:00,43.25,2021-10-10 20:00:00+02:00
6789,2021-10-10 22:00:00+02:00,37.11,2021-10-10 21:00:00+02:00
6790,2021-10-10 23:00:00+02:00,29.15,2021-10-10 22:00:00+02:00
6791,2021-10-11 00:00:00+02:00,21.61,2021-10-10 23:00:00+02:00
6792,2021-10-11 01:00:00+02:00,19.16,2021-10-11 00:00:00+02:00
6793,2021-10-11 02:00:00+02:00,16.88,2021-10-11 01:00:00+02:00
6794,2021-10-11 03:00:00+02:00,16.0,2021-10-11 02:00:00+02:00
6795,2021-10-11 04:00:00+02:00,16.73,2021-10-11 03:00:00+02:00
6796,2021-10-11 05:00:00+02:00,20.12,2021-10-11 04:00:00+02:00
6797,2021-10-11 06:00:00+02:00,34.62,2021-10-11 05:00:00+02:00
6798,2021-10-11 07:00:00+02:00,42.67,2021-10-11 06:00:00+02:00
6799,2021-10-11 08:00:00+02:00,44.55,2021-10-11 07:00:00+02:00
6800,2021-10-11 09:00:00+02:00,45.99,2021-10-11 08:00:00+02:00
6801,2021-10-11 10:00:00+02:00,45.31,2021-10-11 09:00:00+02:00
6802,2021-10-11 11:00:00+02:00,42.34,2021-10-11 10:00:00+02:00
6803,2021-10-11 12:00:00+02:00,40.2,2021-10-11 11:00:00+02:00
6804,2021-10-11 13:00:00+02:00,39.53,2021-10-11 12:00:00+02:00
6805,2021-10-11 14:00:00+02:00,39.67,2021-10-11 13:00:00+02:00
6806,2021-10-11 15:00:00+02:00,39.74,2021-10-11 14:00:00+02:00
6807,2021-10-11 16:00:00+02:00,40.3,2021-10-11 15:00:00+02:00
6808,2021-10-11 17:00:00+02:00,40.36,2021-10-11 16:00:00+02:00
6809,2021-10-11 18:00:00+02:00,41.66,2021-10-11 17:00:00+02:00
6810,2021-10-11 19:00:00+02:00,43.48,2021-10-11 18:00:00+02:00
6811,2021-10-11 20:00:00+02:00,43.3,2021-10-11 19:00:00+02:00
6812,2021-10-11 21:00:00+02:00,43.14,2021-10-11 20:00:00+02:00
6813,2021-10-11 22:00:00+02:00,43.09,2021-10-11 21:00:00+02:00
6814,2021-10-11 23:00:00+02:00,43.06,2021-10-11 22:00:00+02:00
6815,2021-10-12 00:00:00+02:00,40.96,2021-10-11 23:00:00+02:00
6816,2021-10-12 01:00:00+02:00,35.47,2021-10-12 00:00:00+02:00
6817,2021-10-12 02:00:00+02:00,32.78,2021-10-12 01:00:00+02:00
6818,2021-10-12 03:00:00+02:00,31.51,2021-10-12 02:00:00+02:00
6819,2021-10-12 04:00:00+02:00,29.84,2021-10-12 03:00:00+02:00
6820,2021-10-12 05:00:00+02:00,35.65,2021-10-12 04:00:00+02:00
6821,2021-10-12 06:00:00+02:00,36.98,2021-10-12 05:00:00+02:00
6822,2021-10-12 07:00:00+02:00,38.43,2021-10-12 06:00:00+02:00
6823,2021-10-12 08:00:00+02:00,39.43,2021-10-12 07:00:00+02:00
6824,2021-10-12 09:00:00+02:00,40.51,2021-10-12 08:00:00+02:00
6825,2021-10-12 10:00:00+02:00,41.32,2021-10-12 09:00:00+02:00
6826,2021-10-12 11:00:00+02:00,41.98,2021-10-12 10:00:00+02:00
6827,2021-10-12 12:00:00+02:00,41.0,2021-10-12 11:00:00+02:00
6828,2021-10-12 13:00:00+02:00,39.78,2021-10-12 12:00:00+02:00
6829,2021-10-12 14:00:00+02:00,39.57,2021-10-12 13:00:00+02:00
6830,2021-10-12 15:00:00+02:00,39.4,2021-10-12 14:00:00+02:00
6831,2021-10-12 16:00:00+02:00,39.51,2021-10-12 15:00:00+02:00
6832,2021-10-12 17:00:00+02:00,40.16,2021-10-12 16:00:00+02:00
6833,2021-10-12 18:00:00+02:00,40.1,2021-10-12 17:00:00+02:00
6834,2021-10-12 19:00:00+02:00,40.08,2021-10-12 18:00:00+02:00
6835,2021-10-12 20:00:00+02:00,39.65,2021-10-12 19:00:00+02:00
6836,2021-10-12 21:00:00+02:00,39.54,2021-10-12 20:00:00+02:00
6837,2021-10-12 22:00:00+02:00,41.28,2021-10-12 21:00:00+02:00
6838,2021-10-12 23:00:00+02:00,41.46,2021-10-12 22:00:00+02:00
6839,2021-10-13 00:00:00+02:00,41.22,2021-10-12 23:00:00+02:00
6840,2021-10-13 01:00:00+02:00,36.45,2021-10-13 00:00:00+02:00
6841,2021-10-13 02:00:00+02:00,36.95,2021-10-13 01:00:00+02:00
6842,2021-10-13 03:00:00+02:00,37.43,2021-10-13 02:00:00+02:00
6843,2021-10-13 04:00:00+02:00,38.58,2021-10-13 03:00:00+02:00
6844,2021-10-13 05:00:00+02:00,39.5,2021-10-13 04:00:00+02:00
6845,2021-10-13 06:00:00+02:00,39.48,2021-10-13 05:00:00+02:00
6846,2021-10-13 07:00:00+02:00,40.46,2021-10-13 06:00:00+02:00
6847,2021-10-13 08:00:00+02:00,39.92,2021-10-13 07:00:00+02:00
6848,2021-10-13 09:00:00+02:00,40.36,2021-10-13 08:00:00+02:00
6849,2021-10-13 10:00:00+02:00,42.0,2021-10-13 09:00:00+02:00
6850,2021-10-13 11:00:00+02:00,43.23,2021-10-13 10:00:00+02:00
6851,2021-10-13 12:00:00+02:00,43.35,2021-10-13 11:00:00+02:00
6852,2021-10-13 13:00:00+02:00,44.16,2021-10-13 12:00:00+02:00
6853,2021-10-13 14:00:00+02:00,43.29,2021-10-13 13:00:00+02:00
6854,2021-10-13 15:00:00+02:00,43.31,2021-10-13 14:00:00+02:00
6855,2021-10-13 16:00:00+02:00,42.18,2021-10-13 15:00:00+02:00
6856,2021-10-13 17:00:00+02:00,41.78,2021-10-13 16:00:00+02:00
6857,2021-10-13 18:00:00+02:00,40.37,2021-10-13 17:00:00+02:00
6858,2021-10-13 19:00:00+02:00,40.03,2021-10-13 18:00:00+02:00
6859,2021-10-13 20:00:00+02:00,38.27,2021-10-13 19:00:00+02:00
6860,2021-10-13 21:00:00+02:00,35.99,2021-10-13 20:00:00+02:00
6861,2021-10-13 22:00:00+02:00,33.54,2021-10-13 21:00:00+02:00
6862,2021-10-13 23:00:00+02:00,32.61,2021-10-13 22:00:00+02:00
6863,2021-10-14 00:00:00+02:00,29.97,2021-10-13 23:00:00+02:00
6864,2021-10-14 01:00:00+02:00,22.73,2021-10-14 00:00:00+02:00
6865,2021-10-14 02:00:00+02:00,20.13,2021-10-14 01:00:00+02:00
6866,2021-10-14 03:00:00+02:00,18.54,2021-10-14 02:00:00+02:00
6867,2021-10-14 04:00:00+02:00,14.75,2021-10-14 03:00:00+02:00
6868,2021-10-14 05:00:00+02:00,11.87,2021-10-14 04:00:00+02:00
6869,2021-10-14 06:00:00+02:00,9.3,2021-10-14 05:00:00+02:00
6870,2021-10-14 07:00:00+02:00,14.86,2021-10-14 06:00:00+02:00
6871,2021-10-14 08:00:00+02:00,17.2,2021-10-14 07:00:00+02:00
6872,2021-10-14 09:00:00+02:00,18.64,2021-10-14 08:00:00+02:00
6873,2021-10-14 10:00:00+02:00,18.11,2021-10-14 09:00:00+02:00
6874,2021-10-14 11:00:00+02:00,18.19,2021-10-14 10:00:00+02:00
6875,2021-10-14 12:00:00+02:00,15.66,2021-10-14 11:00:00+02:00
6876,2021-10-14 13:00:00+02:00,17.16,2021-10-14 12:00:00+02:00
6877,2021-10-14 14:00:00+02:00,17.88,2021-10-14 13:00:00+02:00
6878,2021-10-14 15:00:00+02:00,18.19,2021-10-14 14:00:00+02:00
6879,2021-10-14 16:00:00+02:00,19.04,2021-10-14 15:00:00+02:00
6880,2021-10-14 17:00:00+02:00,18.27,2021-10-14 16:00:00+02:00
6881,2021-10-14 18:00:00+02:00,18.16,2021-10-14 17:00:00+02:00
6882,2021-10-14 19:00:00+02:00,21.39,2021-10-14 18:00:00+02:00
6883,2021-10-14 20:00:00+02:00,21.23,2021-10-14 19:00:00+02:00
6884,2021-10-14 21:00:00+02:00,21.79,2021-10-14 20:00:00+02:00
6885,2021-10-14 22:00:00+02:00,20.32,2021-10-14 21:00:00+02:00
6886,2021-10-14 23:00:00+02:00,14.6,2021-10-14 22:00:00+02:00
6887,2021-10-15 00:00:00+02:00,4.14,2021-10-14 23:00:00+02:00
6888,2021-10-15 01:00:00+02:00,2.2,2021-10-15 00:00:00+02:00
6889,2021-10-15 02:00:00+02:00,1.74,2021-10-15 01:00:00+02:00
6890,2021-10-15 03:00:00+02:00,2.25,2021-10-15 02:00:00+02:00
6891,2021-10-15 04:00:00+02:00,2.74,2021-10-15 03:00:00+02:00
6892,2021-10-15 05:00:00+02:00,3.45,2021-10-15 04:00:00+02:00
6893,2021-10-15 06:00:00+02:00,12.44,2021-10-15 05:00:00+02:00
6894,2021-10-15 07:00:00+02:00,17.44,2021-10-15 06:00:00+02:00
6895,2021-10-15 08:00:00+02:00,18.74,2021-10-15 07:00:00+02:00
6896,2021-10-15 09:00:00+02:00,18.37,2021-10-15 08:00:00+02:00
6897,2021-10-15 10:00:00+02:00,16.87,2021-10-15 09:00:00+02:00
6898,2021-10-15 11:00:00+02:00,16.19,2021-10-15 10:00:00+02:00
6899,2021-10-15 12:00:00+02:00,15.44,2021-10-15 11:00:00+02:00
6900,2021-10-15 13:00:00+02:00,12.52,2021-10-15 12:00:00+02:00
6901,2021-10-15 14:00:00+02:00,10.49,2021-10-15 13:00:00+02:00
6902,2021-10-15 15:00:00+02:00,8.66,2021-10-15 14:00:00+02:00
6903,2021-10-15 16:00:00+02:00,7.78,2021-10-15 15:00:00+02:00
6904,2021-10-15 17:00:00+02:00,7.53,2021-10-15 16:00:00+02:00
6905,2021-10-15 18:00:00+02:00,7.0,2021-10-15 17:00:00+02:00
6906,2021-10-15 19:00:00+02:00,10.32,2021-10-15 18:00:00+02:00
6907,2021-10-15 20:00:00+02:00,12.04,2021-10-15 19:00:00+02:00
6908,2021-10-15 21:00:00+02:00,14.66,2021-10-15 20:00:00+02:00
6909,2021-10-15 22:00:00+02:00,13.14,2021-10-15 21:00:00+02:00
6910,2021-10-15 23:00:00+02:00,12.44,2021-10-15 22:00:00+02:00
6911,2021-10-16 00:00:00+02:00,11.87,2021-10-15 23:00:00+02:00
6912,2021-10-16 01:00:00+02:00,8.19,2021-10-16 00:00:00+02:00
6913,2021-10-16 02:00:00+02:00,4.91,2021-10-16 01:00:00+02:00
6914,2021-10-16 03:00:00+02:00,4.59,2021-10-16 02:00:00+02:00
6915,2021-10-16 04:00:00+02:00,4.26,2021-10-16 03:00:00+02:00
6916,2021-10-16 05:00:00+02:00,4.74,2021-10-16 04:00:00+02:00
6917,2021-10-16 06:00:00+02:00,7.0,2021-10-16 05:00:00+02:00
6918,2021-10-16 07:00:00+02:00,4.94,2021-10-16 06:00:00+02:00
6919,2021-10-16 08:00:00+02:00,8.85,2021-10-16 07:00:00+02:00
6920,2021-10-16 09:00:00+02:00,9.72,2021-10-16 08:00:00+02:00
6921,2021-10-16 10:00:00+02:00,14.79,2021-10-16 09:00:00+02:00
6922,2021-10-16 11:00:00+02:00,11.43,2021-10-16 10:00:00+02:00
6923,2021-10-16 12:00:00+02:00,5.76,2021-10-16 11:00:00+02:00
6924,2021-10-16 13:00:00+02:00,4.86,2021-10-16 12:00:00+02:00
6925,2021-10-16 14:00:00+02:00,3.44,2021-10-16 13:00:00+02:00
6926,2021-10-16 15:00:00+02:00,3.32,2021-10-16 14:00:00+02:00
6927,2021-10-16 16:00:00+02:00,3.51,2021-10-16 15:00:00+02:00
6928,2021-10-16 17:00:00+02:00,4.53,2021-10-16 16:00:00+02:00
6929,2021-10-16 18:00:00+02:00,15.16,2021-10-16 17:00:00+02:00
6930,2021-10-16 19:00:00+02:00,14.64,2021-10-16 18:00:00+02:00
6931,2021-10-16 20:00:00+02:00,13.99,2021-10-16 19:00:00+02:00
6932,2021-10-16 21:00:00+02:00,8.08,2021-10-16 20:00:00+02:00
6933,2021-10-16 22:00:00+02:00,4.84,2021-10-16 21:00:00+02:00
6934,2021-10-16 23:00:00+02:00,7.99,2021-10-16 22:00:00+02:00
6935,2021-10-17 00:00:00+02:00,4.76,2021-10-16 23:00:00+02:00
6936,2021-10-17 01:00:00+02:00,5.0,2021-10-17 00:00:00+02:00
6937,2021-10-17 02:00:00+02:00,5.21,2021-10-17 01:00:00+02:00
6938,2021-10-17 03:00:00+02:00,5.52,2021-10-17 02:00:00+02:00
6939,2021-10-17 04:00:00+02:00,4.61,2021-10-17 03:00:00+02:00
6940,2021-10-17 05:00:00+02:00,7.98,2021-10-17 04:00:00+02:00
6941,2021-10-17 06:00:00+02:00,11.74,2021-10-17 05:00:00+02:00
6942,2021-10-17 07:00:00+02:00,12.6,2021-10-17 06:00:00+02:00
6943,2021-10-17 08:00:00+02:00,14.8,2021-10-17 07:00:00+02:00
6944,2021-10-17 09:00:00+02:00,14.89,2021-10-17 08:00:00+02:00
6945,2021-10-17 10:00:00+02:00,15.3,2021-10-17 09:00:00+02:00
6946,2021-10-17 11:00:00+02:00,15.6,2021-10-17 10:00:00+02:00
6947,2021-10-17 12:00:00+02:00,15.7,2021-10-17 11:00:00+02:00
6948,2021-10-17 13:00:00+02:00,15.59,2021-10-17 12:00:00+02:00
6949,2021-10-17 14:00:00+02:00,15.69,2021-10-17 13:00:00+02:00
6950,2021-10-17 15:00:00+02:00,15.85,2021-10-17 14:00:00+02:00
6951,2021-10-17 16:00:00+02:00,16.14,2021-10-17 15:00:00+02:00
6952,2021-10-17 17:00:00+02:00,16.6,2021-10-17 16:00:00+02:00
6953,2021-10-17 18:00:00+02:00,16.91,2021-10-17 17:00:00+02:00
6954,2021-10-17 19:00:00+02:00,17.14,2021-10-17 18:00:00+02:00
6955,2021-10-17 20:00:00+02:00,17.37,2021-10-17 19:00:00+02:00
6956,2021-10-17 21:00:00+02:00,17.34,2021-10-17 20:00:00+02:00
6957,2021-10-17 22:00:00+02:00,17.08,2021-10-17 21:00:00+02:00
6958,2021-10-17 23:00:00+02:00,16.96,2021-10-17 22:00:00+02:00
6959,2021-10-18 00:00:00+02:00,16.68,2021-10-17 23:00:00+02:00
6960,2021-10-18 01:00:00+02:00,14.86,2021-10-18 00:00:00+02:00
6961,2021-10-18 02:00:00+02:00,14.69,2021-10-18 01:00:00+02:00
6962,2021-10-18 03:00:00+02:00,14.71,2021-10-18 02:00:00+02:00
6963,2021-10-18 04:00:00+02:00,15.19,2021-10-18 03:00:00+02:00
6964,2021-10-18 05:00:00+02:00,16.12,2021-10-18 04:00:00+02:00
6965,2021-10-18 06:00:00+02:00,17.04,2021-10-18 05:00:00+02:00
6966,2021-10-18 07:00:00+02:00,18.75,2021-10-18 06:00:00+02:00
6967,2021-10-18 08:00:00+02:00,15.9,2021-10-18 07:00:00+02:00
6968,2021-10-18 09:00:00+02:00,19.41,2021-10-18 08:00:00+02:00
6969,2021-10-18 10:00:00+02:00,21.05,2021-10-18 09:00:00+02:00
6970,2021-10-18 11:00:00+02:00,21.75,2021-10-18 10:00:00+02:00
6971,2021-10-18 12:00:00+02:00,22.55,2021-10-18 11:00:00+02:00
6972,2021-10-18 13:00:00+02:00,21.96,2021-10-18 12:00:00+02:00
6973,2021-10-18 14:00:00+02:00,21.8,2021-10-18 13:00:00+02:00
6974,2021-10-18 15:00:00+02:00,21.99,2021-10-18 14:00:00+02:00
6975,2021-10-18 16:00:00+02:00,22.2,2021-10-18 15:00:00+02:00
6976,2021-10-18 17:00:00+02:00,22.25,2021-10-18 16:00:00+02:00
6977,2021-10-18 18:00:00+02:00,21.92,2021-10-18 17:00:00+02:00
6978,2021-10-18 19:00:00+02:00,21.61,2021-10-18 18:00:00+02:00
6979,2021-10-18 20:00:00+02:00,20.92,2021-10-18 19:00:00+02:00
6980,2021-10-18 21:00:00+02:00,21.18,2021-10-18 20:00:00+02:00
6981,2021-10-18 22:00:00+02:00,20.9,2021-10-18 21:00:00+02:00
6982,2021-10-18 23:00:00+02:00,20.48,2021-10-18 22:00:00+02:00
6983,2021-10-19 00:00:00+02:00,20.42,2021-10-18 23:00:00+02:00
6984,2021-10-19 01:00:00+02:00,20.89,2021-10-19 00:00:00+02:00
6985,2021-10-19 02:00:00+02:00,20.34,2021-10-19 01:00:00+02:00
6986,2021-10-19 03:00:00+02:00,20.02,2021-10-19 02:00:00+02:00
6987,2021-10-19 04:00:00+02:00,20.06,2021-10-19 03:00:00+02:00
6988,2021-10-19 05:00:00+02:00,20.26,2021-10-19 04:00:00+02:00
6989,2021-10-19 06:00:00+02:00,20.2,2021-10-19 05:00:00+02:00
6990,2021-10-19 07:00:00+02:00,19.5,2021-10-19 06:00:00+02:00
6991,2021-10-19 08:00:00+02:00,19.57,2021-10-19 07:00:00+02:00
6992,2021-10-19 09:00:00+02:00,20.35,2021-10-19 08:00:00+02:00
6993,2021-10-19 10:00:00+02:00,20.16,2021-10-19 09:00:00+02:00
6994,2021-10-19 11:00:00+02:00,19.95,2021-10-19 10:00:00+02:00
6995,2021-10-19 12:00:00+02:00,19.87,2021-10-19 11:00:00+02:00
6996,2021-10-19 13:00:00+02:00,19.61,2021-10-19 12:00:00+02:00
6997,2021-10-19 14:00:00+02:00,19.53,2021-10-19 13:00:00+02:00
6998,2021-10-19 15:00:00+02:00,19.53,2021-10-19 14:00:00+02:00
6999,2021-10-19 16:00:00+02:00,18.7,2021-10-19 15:00:00+02:00
7000,2021-10-19 17:00:00+02:00,16.99,2021-10-19 16:00:00+02:00
7001,2021-10-19 18:00:00+02:00,16.13,2021-10-19 17:00:00+02:00
7002,2021-10-19 19:00:00+02:00,15.59,2021-10-19 18:00:00+02:00
7003,2021-10-19 20:00:00+02:00,18.17,2021-10-19 19:00:00+02:00
7004,2021-10-19 21:00:00+02:00,18.63,2021-10-19 20:00:00+02:00
7005,2021-10-19 22:00:00+02:00,18.6,2021-10-19 21:00:00+02:00
7006,2021-10-19 23:00:00+02:00,18.13,2021-10-19 22:00:00+02:00
7007,2021-10-20 00:00:00+02:00,16.57,2021-10-19 23:00:00+02:00
7008,2021-10-20 01:00:00+02:00,13.66,2021-10-20 00:00:00+02:00
7009,2021-10-20 02:00:00+02:00,5.5,2021-10-20 01:00:00+02:00
7010,2021-10-20 03:00:00+02:00,3.91,2021-10-20 02:00:00+02:00
7011,2021-10-20 04:00:00+02:00,0.84,2021-10-20 03:00:00+02:00
7012,2021-10-20 05:00:00+02:00,0.9,2021-10-20 04:00:00+02:00
7013,2021-10-20 06:00:00+02:00,13.36,2021-10-20 05:00:00+02:00
7014,2021-10-20 07:00:00+02:00,15.71,2021-10-20 06:00:00+02:00
7015,2021-10-20 08:00:00+02:00,15.45,2021-10-20 07:00:00+02:00
7016,2021-10-20 09:00:00+02:00,15.64,2021-10-20 08:00:00+02:00
7017,2021-10-20 10:00:00+02:00,15.77,2021-10-20 09:00:00+02:00
7018,2021-10-20 11:00:00+02:00,15.91,2021-10-20 10:00:00+02:00
7019,2021-10-20 12:00:00+02:00,15.97,2021-10-20 11:00:00+02:00
7020,2021-10-20 13:00:00+02:00,15.58,2021-10-20 12:00:00+02:00
7021,2021-10-20 14:00:00+02:00,15.87,2021-10-20 13:00:00+02:00
7022,2021-10-20 15:00:00+02:00,16.26,2021-10-20 14:00:00+02:00
7023,2021-10-20 16:00:00+02:00,16.4,2021-10-20 15:00:00+02:00
7024,2021-10-20 17:00:00+02:00,15.97,2021-10-20 16:00:00+02:00
7025,2021-10-20 18:00:00+02:00,16.45,2021-10-20 17:00:00+02:00
7026,2021-10-20 19:00:00+02:00,16.42,2021-10-20 18:00:00+02:00
7027,2021-10-20 20:00:00+02:00,16.5,2021-10-20 19:00:00+02:00
7028,2021-10-20 21:00:00+02:00,17.1,2021-10-20 20:00:00+02:00
7029,2021-10-20 22:00:00+02:00,16.1,2021-10-20 21:00:00+02:00
7030,2021-10-20 23:00:00+02:00,15.52,2021-10-20 22:00:00+02:00
7031,2021-10-21 00:00:00+02:00,14.36,2021-10-20 23:00:00+02:00
7032,2021-10-21 01:00:00+02:00,9.82,2021-10-21 00:00:00+02:00
7033,2021-10-21 02:00:00+02:00,10.85,2021-10-21 01:00:00+02:00
7034,2021-10-21 03:00:00+02:00,11.38,2021-10-21 02:00:00+02:00
7035,2021-10-21 04:00:00+02:00,12.51,2021-10-21 03:00:00+02:00
7036,2021-10-21 05:00:00+02:00,14.52,2021-10-21 04:00:00+02:00
7037,2021-10-21 06:00:00+02:00,15.44,2021-10-21 05:00:00+02:00
7038,2021-10-21 07:00:00+02:00,14.83,2021-10-21 06:00:00+02:00
7039,2021-10-21 08:00:00+02:00,15.24,2021-10-21 07:00:00+02:00
7040,2021-10-21 09:00:00+02:00,15.59,2021-10-21 08:00:00+02:00
7041,2021-10-21 10:00:00+02:00,15.55,2021-10-21 09:00:00+02:00
7042,2021-10-21 11:00:00+02:00,15.56,2021-10-21 10:00:00+02:00
7043,2021-10-21 12:00:00+02:00,15.38,2021-10-21 11:00:00+02:00
7044,2021-10-21 13:00:00+02:00,15.17,2021-10-21 12:00:00+02:00
7045,2021-10-21 14:00:00+02:00,15.0,2021-10-21 13:00:00+02:00
7046,2021-10-21 15:00:00+02:00,14.74,2021-10-21 14:00:00+02:00
7047,2021-10-21 16:00:00+02:00,14.82,2021-10-21 15:00:00+02:00
7048,2021-10-21 17:00:00+02:00,14.72,2021-10-21 16:00:00+02:00
7049,2021-10-21 18:00:00+02:00,14.73,2021-10-21 17:00:00+02:00
7050,2021-10-21 19:00:00+02:00,15.18,2021-10-21 18:00:00+02:00
7051,2021-10-21 20:00:00+02:00,15.26,2021-10-21 19:00:00+02:00
7052,2021-10-21 21:00:00+02:00,16.13,2021-10-21 20:00:00+02:00
7053,2021-10-21 22:00:00+02:00,14.45,2021-10-21 21:00:00+02:00
7054,2021-10-21 23:00:00+02:00,13.31,2021-10-21 22:00:00+02:00
7055,2021-10-22 00:00:00+02:00,9.82,2021-10-21 23:00:00+02:00
7056,2021-10-22 01:00:00+02:00,4.12,2021-10-22 00:00:00+02:00
7057,2021-10-22 02:00:00+02:00,3.95,2021-10-22 01:00:00+02:00
7058,2021-10-22 03:00:00+02:00,2.96,2021-10-22 02:00:00+02:00
7059,2021-10-22 04:00:00+02:00,2.42,2021-10-22 03:00:00+02:00
7060,2021-10-22 05:00:00+02:00,3.82,2021-10-22 04:00:00+02:00
7061,2021-10-22 06:00:00+02:00,4.92,2021-10-22 05:00:00+02:00
7062,2021-10-22 07:00:00+02:00,14.05,2021-10-22 06:00:00+02:00
7063,2021-10-22 08:00:00+02:00,14.46,2021-10-22 07:00:00+02:00
7064,2021-10-22 09:00:00+02:00,14.36,2021-10-22 08:00:00+02:00
7065,2021-10-22 10:00:00+02:00,14.54,2021-10-22 09:00:00+02:00
7066,2021-10-22 11:00:00+02:00,14.57,2021-10-22 10:00:00+02:00
7067,2021-10-22 12:00:00+02:00,14.62,2021-10-22 11:00:00+02:00
7068,2021-10-22 13:00:00+02:00,14.52,2021-10-22 12:00:00+02:00
7069,2021-10-22 14:00:00+02:00,14.46,2021-10-22 13:00:00+02:00
7070,2021-10-22 15:00:00+02:00,14.4,2021-10-22 14:00:00+02:00
7071,2021-10-22 16:00:00+02:00,14.33,2021-10-22 15:00:00+02:00
7072,2021-10-22 17:00:00+02:00,14.14,2021-10-22 16:00:00+02:00
7073,2021-10-22 18:00:00+02:00,14.26,2021-10-22 17:00:00+02:00
7074,2021-10-22 19:00:00+02:00,14.58,2021-10-22 18:00:00+02:00
7075,2021-10-22 20:00:00+02:00,14.47,2021-10-22 19:00:00+02:00
7076,2021-10-22 21:00:00+02:00,14.46,2021-10-22 20:00:00+02:00
7077,2021-10-22 22:00:00+02:00,14.27,2021-10-22 21:00:00+02:00
7078,2021-10-22 23:00:00+02:00,13.47,2021-10-22 22:00:00+02:00
7079,2021-10-23 00:00:00+02:00,11.38,2021-10-22 23:00:00+02:00
7080,2021-10-23 01:00:00+02:00,12.47,2021-10-23 00:00:00+02:00
7081,2021-10-23 02:00:00+02:00,11.85,2021-10-23 01:00:00+02:00
7082,2021-10-23 03:00:00+02:00,11.64,2021-10-23 02:00:00+02:00
7083,2021-10-23 04:00:00+02:00,12.21,2021-10-23 03:00:00+02:00
7084,2021-10-23 05:00:00+02:00,12.9,2021-10-23 04:00:00+02:00
7085,2021-10-23 06:00:00+02:00,14.01,2021-10-23 05:00:00+02:00
7086,2021-10-23 07:00:00+02:00,14.41,2021-10-23 06:00:00+02:00
7087,2021-10-23 08:00:00+02:00,15.18,2021-10-23 07:00:00+02:00
7088,2021-10-23 09:00:00+02:00,16.91,2021-10-23 08:00:00+02:00
7089,2021-10-23 10:00:00+02:00,18.19,2021-10-23 09:00:00+02:00
7090,2021-10-23 11:00:00+02:00,19.44,2021-10-23 10:00:00+02:00
7091,2021-10-23 12:00:00+02:00,19.54,2021-10-23 11:00:00+02:00
7092,2021-10-23 13:00:00+02:00,19.4,2021-10-23 12:00:00+02:00
7093,2021-10-23 14:00:00+02:00,19.1,2021-10-23 13:00:00+02:00
7094,2021-10-23 15:00:00+02:00,18.87,2021-10-23 14:00:00+02:00
7095,2021-10-23 16:00:00+02:00,18.85,2021-10-23 15:00:00+02:00
7096,2021-10-23 17:00:00+02:00,19.02,2021-10-23 16:00:00+02:00
7097,2021-10-23 18:00:00+02:00,19.42,2021-10-23 17:00:00+02:00
7098,2021-10-23 19:00:00+02:00,19.72,2021-10-23 18:00:00+02:00
7099,2021-10-23 20:00:00+02:00,19.61,2021-10-23 19:00:00+02:00
7100,2021-10-23 21:00:00+02:00,18.87,2021-10-23 20:00:00+02:00
7101,2021-10-23 22:00:00+02:00,17.07,2021-10-23 21:00:00+02:00
7102,2021-10-23 23:00:00+02:00,15.84,2021-10-23 22:00:00+02:00
7103,2021-10-24 00:00:00+02:00,15.25,2021-10-23 23:00:00+02:00
7104,2021-10-24 01:00:00+02:00,15.53,2021-10-24 00:00:00+02:00
7105,2021-10-24 02:00:00+02:00,15.05,2021-10-24 01:00:00+02:00
7106,2021-10-24 03:00:00+02:00,14.51,2021-10-24 02:00:00+02:00
7107,2021-10-24 04:00:00+02:00,14.28,2021-10-24 03:00:00+02:00
7108,2021-10-24 05:00:00+02:00,13.77,2021-10-24 04:00:00+02:00
7109,2021-10-24 06:00:00+02:00,13.07,2021-10-24 05:00:00+02:00
7110,2021-10-24 07:00:00+02:00,12.91,2021-10-24 06:00:00+02:00
7111,2021-10-24 08:00:00+02:00,13.23,2021-10-24 07:00:00+02:00
7112,2021-10-24 09:00:00+02:00,13.63,2021-10-24 08:00:00+02:00
7113,2021-10-24 10:00:00+02:00,14.34,2021-10-24 09:00:00+02:00
7114,2021-10-24 11:00:00+02:00,14.62,2021-10-24 10:00:00+02:00
7115,2021-10-24 12:00:00+02:00,15.11,2021-10-24 11:00:00+02:00
7116,2021-10-24 13:00:00+02:00,15.27,2021-10-24 12:00:00+02:00
7117,2021-10-24 14:00:00+02:00,15.25,2021-10-24 13:00:00+02:00
7118,2021-10-24 15:00:00+02:00,14.97,2021-10-24 14:00:00+02:00
7119,2021-10-24 16:00:00+02:00,15.02,2021-10-24 15:00:00+02:00
7120,2021-10-24 17:00:00+02:00,14.99,2021-10-24 16:00:00+02:00
7121,2021-10-24 18:00:00+02:00,16.88,2021-10-24 17:00:00+02:00
7122,2021-10-24 19:00:00+02:00,16.67,2021-10-24 18:00:00+02:00
7123,2021-10-24 20:00:00+02:00,16.8,2021-10-24 19:00:00+02:00
7124,2021-10-24 21:00:00+02:00,15.94,2021-10-24 20:00:00+02:00
7125,2021-10-24 22:00:00+02:00,15.32,2021-10-24 21:00:00+02:00
7126,2021-10-24 23:00:00+02:00,14.01,2021-10-24 22:00:00+02:00
7127,2021-10-25 00:00:00+02:00,12.42,2021-10-24 23:00:00+02:00
7128,2021-10-25 01:00:00+02:00,13.51,2021-10-25 00:00:00+02:00
7129,2021-10-25 02:00:00+02:00,13.77,2021-10-25 01:00:00+02:00
7130,2021-10-25 03:00:00+02:00,13.79,2021-10-25 02:00:00+02:00
7131,2021-10-25 04:00:00+02:00,13.84,2021-10-25 03:00:00+02:00
7132,2021-10-25 05:00:00+02:00,14.43,2021-10-25 04:00:00+02:00
7133,2021-10-25 06:00:00+02:00,15.37,2021-10-25 05:00:00+02:00
7134,2021-10-25 07:00:00+02:00,15.17,2021-10-25 06:00:00+02:00
7135,2021-10-25 08:00:00+02:00,14.96,2021-10-25 07:00:00+02:00
7136,2021-10-25 09:00:00+02:00,15.49,2021-10-25 08:00:00+02:00
7137,2021-10-25 10:00:00+02:00,15.76,2021-10-25 09:00:00+02:00
7138,2021-10-25 11:00:00+02:00,16.08,2021-10-25 10:00:00+02:00
7139,2021-10-25 12:00:00+02:00,15.79,2021-10-25 11:00:00+02:00
7140,2021-10-25 13:00:00+02:00,16.31,2021-10-25 12:00:00+02:00
7141,2021-10-25 14:00:00+02:00,16.53,2021-10-25 13:00:00+02:00
7142,2021-10-25 15:00:00+02:00,16.57,2021-10-25 14:00:00+02:00
7143,2021-10-25 16:00:00+02:00,16.61,2021-10-25 15:00:00+02:00
7144,2021-10-25 17:00:00+02:00,16.62,2021-10-25 16:00:00+02:00
7145,2021-10-25 18:00:00+02:00,16.68,2021-10-25 17:00:00+02:00
7146,2021-10-25 19:00:00+02:00,16.75,2021-10-25 18:00:00+02:00
7147,2021-10-25 20:00:00+02:00,16.72,2021-10-25 19:00:00+02:00
7148,2021-10-25 21:00:00+02:00,16.89,2021-10-25 20:00:00+02:00
7149,2021-10-25 22:00:00+02:00,16.84,2021-10-25 21:00:00+02:00
7150,2021-10-25 23:00:00+02:00,16.71,2021-10-25 22:00:00+02:00
7151,2021-10-26 00:00:00+02:00,15.58,2021-10-25 23:00:00+02:00
7152,2021-10-26 01:00:00+02:00,15.45,2021-10-26 00:00:00+02:00
7153,2021-10-26 02:00:00+02:00,15.75,2021-10-26 01:00:00+02:00
7154,2021-10-26 03:00:00+02:00,15.58,2021-10-26 02:00:00+02:00
7155,2021-10-26 04:00:00+02:00,15.64,2021-10-26 03:00:00+02:00
7156,2021-10-26 05:00:00+02:00,16.62,2021-10-26 04:00:00+02:00
7157,2021-10-26 06:00:00+02:00,16.82,2021-10-26 05:00:00+02:00
7158,2021-10-26 07:00:00+02:00,17.92,2021-10-26 06:00:00+02:00
7159,2021-10-26 08:00:00+02:00,18.62,2021-10-26 07:00:00+02:00
7160,2021-10-26 09:00:00+02:00,18.7,2021-10-26 08:00:00+02:00
7161,2021-10-26 10:00:00+02:00,18.36,2021-10-26 09:00:00+02:00
7162,2021-10-26 11:00:00+02:00,17.92,2021-10-26 10:00:00+02:00
7163,2021-10-26 12:00:00+02:00,16.99,2021-10-26 11:00:00+02:00
7164,2021-10-26 13:00:00+02:00,16.31,2021-10-26 12:00:00+02:00
7165,2021-10-26 14:00:00+02:00,16.8,2021-10-26 13:00:00+02:00
7166,2021-10-26 15:00:00+02:00,16.69,2021-10-26 14:00:00+02:00
7167,2021-10-26 16:00:00+02:00,16.57,2021-10-26 15:00:00+02:00
7168,2021-10-26 17:00:00+02:00,16.67,2021-10-26 16:00:00+02:00
7169,2021-10-26 18:00:00+02:00,16.54,2021-10-26 17:00:00+02:00
7170,2021-10-26 19:00:00+02:00,16.66,2021-10-26 18:00:00+02:00
7171,2021-10-26 20:00:00+02:00,16.56,2021-10-26 19:00:00+02:00
7172,2021-10-26 21:00:00+02:00,16.3,2021-10-26 20:00:00+02:00
7173,2021-10-26 22:00:00+02:00,16.29,2021-10-26 21:00:00+02:00
7174,2021-10-26 23:00:00+02:00,15.61,2021-10-26 22:00:00+02:00
7175,2021-10-27 00:00:00+02:00,14.54,2021-10-26 23:00:00+02:00
7176,2021-10-27 01:00:00+02:00,16.69,2021-10-27 00:00:00+02:00
7177,2021-10-27 02:00:00+02:00,16.39,2021-10-27 01:00:00+02:00
7178,2021-10-27 03:00:00+02:00,14.57,2021-10-27 02:00:00+02:00
7179,2021-10-27 04:00:00+02:00,12.79,2021-10-27 03:00:00+02:00
7180,2021-10-27 05:00:00+02:00,12.01,2021-10-27 04:00:00+02:00
7181,2021-10-27 06:00:00+02:00,12.33,2021-10-27 05:00:00+02:00
7182,2021-10-27 07:00:00+02:00,13.28,2021-10-27 06:00:00+02:00
7183,2021-10-27 08:00:00+02:00,14.39,2021-10-27 07:00:00+02:00
7184,2021-10-27 09:00:00+02:00,14.38,2021-10-27 08:00:00+02:00
7185,2021-10-27 10:00:00+02:00,13.41,2021-10-27 09:00:00+02:00
7186,2021-10-27 11:00:00+02:00,13.11,2021-10-27 10:00:00+02:00
7187,2021-10-27 12:00:00+02:00,12.68,2021-10-27 11:00:00+02:00
7188,2021-10-27 13:00:00+02:00,12.4,2021-10-27 12:00:00+02:00
7189,2021-10-27 14:00:00+02:00,12.35,2021-10-27 13:00:00+02:00
7190,2021-10-27 15:00:00+02:00,12.56,2021-10-27 14:00:00+02:00
7191,2021-10-27 16:00:00+02:00,12.4,2021-10-27 15:00:00+02:00
7192,2021-10-27 17:00:00+02:00,12.7,2021-10-27 16:00:00+02:00
7193,2021-10-27 18:00:00+02:00,13.36,2021-10-27 17:00:00+02:00
7194,2021-10-27 19:00:00+02:00,15.02,2021-10-27 18:00:00+02:00
7195,2021-10-27 20:00:00+02:00,14.85,2021-10-27 19:00:00+02:00
7196,2021-10-27 21:00:00+02:00,14.62,2021-10-27 20:00:00+02:00
7197,2021-10-27 22:00:00+02:00,13.36,2021-10-27 21:00:00+02:00
7198,2021-10-27 23:00:00+02:00,11.54,2021-10-27 22:00:00+02:00
7199,2021-10-28 00:00:00+02:00,6.55,2021-10-27 23:00:00+02:00
7200,2021-10-28 01:00:00+02:00,11.54,2021-10-28 00:00:00+02:00
7201,2021-10-28 02:00:00+02:00,7.53,2021-10-28 01:00:00+02:00
7202,2021-10-28 03:00:00+02:00,7.15,2021-10-28 02:00:00+02:00
7203,2021-10-28 04:00:00+02:00,9.25,2021-10-28 03:00:00+02:00
7204,2021-10-28 05:00:00+02:00,10.05,2021-10-28 04:00:00+02:00
7205,2021-10-28 06:00:00+02:00,12.94,2021-10-28 05:00:00+02:00
7206,2021-10-28 07:00:00+02:00,14.3,2021-10-28 06:00:00+02:00
7207,2021-10-28 08:00:00+02:00,15.24,2021-10-28 07:00:00+02:00
7208,2021-10-28 09:00:00+02:00,15.8,2021-10-28 08:00:00+02:00
7209,2021-10-28 10:00:00+02:00,16.12,2021-10-28 09:00:00+02:00
7210,2021-10-28 11:00:00+02:00,16.13,2021-10-28 10:00:00+02:00
7211,2021-10-28 12:00:00+02:00,16.27,2021-10-28 11:00:00+02:00
7212,2021-10-28 13:00:00+02:00,16.42,2021-10-28 12:00:00+02:00
7213,2021-10-28 14:00:00+02:00,16.44,2021-10-28 13:00:00+02:00
7214,2021-10-28 15:00:00+02:00,16.38,2021-10-28 14:00:00+02:00
7215,2021-10-28 16:00:00+02:00,16.05,2021-10-28 15:00:00+02:00
7216,2021-10-28 17:00:00+02:00,16.11,2021-10-28 16:00:00+02:00
7217,2021-10-28 18:00:00+02:00,16.27,2021-10-28 17:00:00+02:00
7218,2021-10-28 19:00:00+02:00,16.47,2021-10-28 18:00:00+02:00
7219,2021-10-28 20:00:00+02:00,16.0,2021-10-28 19:00:00+02:00
7220,2021-10-28 21:00:00+02:00,15.15,2021-10-28 20:00:00+02:00
7221,2021-10-28 22:00:00+02:00,14.5,2021-10-28 21:00:00+02:00
7222,2021-10-28 23:00:00+02:00,13.63,2021-10-28 22:00:00+02:00
7223,2021-10-29 00:00:00+02:00,11.8,2021-10-28 23:00:00+02:00
7224,2021-10-29 01:00:00+02:00,12.78,2021-10-29 00:00:00+02:00
7225,2021-10-29 02:00:00+02:00,11.89,2021-10-29 01:00:00+02:00
7226,2021-10-29 03:00:00+02:00,11.37,2021-10-29 02:00:00+02:00
7227,2021-10-29 04:00:00+02:00,11.06,2021-10-29 03:00:00+02:00
7228,2021-10-29 05:00:00+02:00,11.62,2021-10-29 04:00:00+02:00
7229,2021-10-29 06:00:00+02:00,13.16,2021-10-29 05:00:00+02:00
7230,2021-10-29 07:00:00+02:00,15.19,2021-10-29 06:00:00+02:00
7231,2021-10-29 08:00:00+02:00,16.04,2021-10-29 07:00:00+02:00
7232,2021-10-29 09:00:00+02:00,16.08,2021-10-29 08:00:00+02:00
7233,2021-10-29 10:00:00+02:00,16.23,2021-10-29 09:00:00+02:00
7234,2021-10-29 11:00:00+02:00,16.5,2021-10-29 10:00:00+02:00
7235,2021-10-29 12:00:00+02:00,16.56,2021-10-29 11:00:00+02:00
7236,2021-10-29 13:00:00+02:00,16.65,2021-10-29 12:00:00+02:00
7237,2021-10-29 14:00:00+02:00,16.53,2021-10-29 13:00:00+02:00
7238,2021-10-29 15:00:00+02:00,16.05,2021-10-29 14:00:00+02:00
7239,2021-10-29 16:00:00+02:00,16.21,2021-10-29 15:00:00+02:00
7240,2021-10-29 17:00:00+02:00,16.21,2021-10-29 16:00:00+02:00
7241,2021-10-29 18:00:00+02:00,16.34,2021-10-29 17:00:00+02:00
7242,2021-10-29 19:00:00+02:00,16.55,2021-10-29 18:00:00+02:00
7243,2021-10-29 20:00:00+02:00,16.15,2021-10-29 19:00:00+02:00
7244,2021-10-29 21:00:00+02:00,15.81,2021-10-29 20:00:00+02:00
7245,2021-10-29 22:00:00+02:00,15.64,2021-10-29 21:00:00+02:00
7246,2021-10-29 23:00:00+02:00,14.6,2021-10-29 22:00:00+02:00
7247,2021-10-30 00:00:00+02:00,12.68,2021-10-29 23:00:00+02:00
7248,2021-10-30 01:00:00+02:00,11.84,2021-10-30 00:00:00+02:00
7249,2021-10-30 02:00:00+02:00,12.27,2021-10-30 01:00:00+02:00
7250,2021-10-30 03:00:00+02:00,11.53,2021-10-30 02:00:00+02:00
7251,2021-10-30 04:00:00+02:00,11.25,2021-10-30 03:00:00+02:00
7252,2021-10-30 05:00:00+02:00,11.0,2021-10-30 04:00:00+02:00
7253,2021-10-30 06:00:00+02:00,10.86,2021-10-30 05:00:00+02:00
7254,2021-10-30 07:00:00+02:00,10.84,2021-10-30 06:00:00+02:00
7255,2021-10-30 08:00:00+02:00,11.12,2021-10-30 07:00:00+02:00
7256,2021-10-30 09:00:00+02:00,11.16,2021-10-30 08:00:00+02:00
7257,2021-10-30 10:00:00+02:00,11.48,2021-10-30 09:00:00+02:00
7258,2021-10-30 11:00:00+02:00,11.62,2021-10-30 10:00:00+02:00
7259,2021-10-30 12:00:00+02:00,11.62,2021-10-30 11:00:00+02:00
7260,2021-10-30 13:00:00+02:00,11.53,2021-10-30 12:00:00+02:00
7261,2021-10-30 14:00:00+02:00,11.6,2021-10-30 13:00:00+02:00
7262,2021-10-30 15:00:00+02:00,12.54,2021-10-30 14:00:00+02:00
7263,2021-10-30 16:00:00+02:00,14.38,2021-10-30 15:00:00+02:00
7264,2021-10-30 17:00:00+02:00,15.0,2021-10-30 16:00:00+02:00
7265,2021-10-30 18:00:00+02:00,15.32,2021-10-30 17:00:00+02:00
7266,2021-10-30 19:00:00+02:00,16.12,2021-10-30 18:00:00+02:00
7267,2021-10-30 20:00:00+02:00,16.61,2021-10-30 19:00:00+02:00
7268,2021-10-30 21:00:00+02:00,15.49,2021-10-30 20:00:00+02:00
7269,2021-10-30 22:00:00+02:00,13.64,2021-10-30 21:00:00+02:00
7270,2021-10-30 23:00:00+02:00,12.84,2021-10-30 22:00:00+02:00
7271,2021-10-31 00:00:00+02:00,11.2,2021-10-30 23:00:00+02:00
7272,2021-10-31 01:00:00+02:00,10.28,2021-10-31 00:00:00+02:00
7273,2021-10-31 02:00:00+01:00,10.01,2021-10-31 01:00:00+02:00
7274,2021-10-31 03:00:00+01:00,9.85,2021-10-31 02:00:00+01:00
7275,2021-10-31 03:00:00+01:00,9.83,2021-10-31 02:00:00+01:00
7276,2021-10-31 04:00:00+01:00,9.9,2021-10-31 03:00:00+01:00
7277,2021-10-31 05:00:00+01:00,9.91,2021-10-31 04:00:00+01:00
7278,2021-10-31 06:00:00+01:00,10.0,2021-10-31 05:00:00+01:00
7279,2021-10-31 07:00:00+01:00,10.31,2021-10-31 06:00:00+01:00
7280,2021-10-31 08:00:00+01:00,10.24,2021-10-31 07:00:00+01:00
7281,2021-10-31 09:00:00+01:00,10.91,2021-10-31 08:00:00+01:00
7282,2021-10-31 10:00:00+01:00,11.9,2021-10-31 09:00:00+01:00
7283,2021-10-31 11:00:00+01:00,13.4,2021-10-31 10:00:00+01:00
7284,2021-10-31 12:00:00+01:00,14.98,2021-10-31 11:00:00+01:00
7285,2021-10-31 13:00:00+01:00,16.76,2021-10-31 12:00:00+01:00
7286,2021-10-31 14:00:00+01:00,17.08,2021-10-31 13:00:00+01:00
7287,2021-10-31 15:00:00+01:00,17.42,2021-10-31 14:00:00+01:00
7288,2021-10-31 16:00:00+01:00,17.48,2021-10-31 15:00:00+01:00
7289,2021-10-31 17:00:00+01:00,17.65,2021-10-31 16:00:00+01:00
7290,2021-10-31 18:00:00+01:00,17.64,2021-10-31 17:00:00+01:00
7291,2021-10-31 19:00:00+01:00,17.49,2021-10-31 18:00:00+01:00
7292,2021-10-31 20:00:00+01:00,17.47,2021-10-31 19:00:00+01:00
7293,2021-10-31 21:00:00+01:00,17.65,2021-10-31 20:00:00+01:00
7294,2021-10-31 22:00:00+01:00,15.27,2021-10-31 21:00:00+01:00
7295,2021-10-31 23:00:00+01:00,13.1,2021-10-31 22:00:00+01:00
7296,2021-11-01 00:00:00+01:00,11.83,2021-10-31 23:00:00+01:00
7297,2021-11-01 01:00:00+01:00,11.65,2021-11-01 00:00:00+01:00
7298,2021-11-01 02:00:00+01:00,10.84,2021-11-01 01:00:00+01:00
7299,2021-11-01 03:00:00+01:00,10.66,2021-11-01 02:00:00+01:00
7300,2021-11-01 04:00:00+01:00,10.51,2021-11-01 03:00:00+01:00
7301,2021-11-01 05:00:00+01:00,10.52,2021-11-01 04:00:00+01:00
7302,2021-11-01 06:00:00+01:00,10.84,2021-11-01 05:00:00+01:00
7303,2021-11-01 07:00:00+01:00,12.26,2021-11-01 06:00:00+01:00
7304,2021-11-01 08:00:00+01:00,13.63,2021-11-01 07:00:00+01:00
7305,2021-11-01 09:00:00+01:00,13.72,2021-11-01 08:00:00+01:00
7306,2021-11-01 10:00:00+01:00,14.07,2021-11-01 09:00:00+01:00
7307,2021-11-01 11:00:00+01:00,14.59,2021-11-01 10:00:00+01:00
7308,2021-11-01 12:00:00+01:00,14.29,2021-11-01 11:00:00+01:00
7309,2021-11-01 13:00:00+01:00,14.38,2021-11-01 12:00:00+01:00
7310,2021-11-01 14:00:00+01:00,14.21,2021-11-01 13:00:00+01:00
7311,2021-11-01 15:00:00+01:00,14.06,2021-11-01 14:00:00+01:00
7312,2021-11-01 16:00:00+01:00,13.7,2021-11-01 15:00:00+01:00
7313,2021-11-01 17:00:00+01:00,13.55,2021-11-01 16:00:00+01:00
7314,2021-11-01 18:00:00+01:00,13.34,2021-11-01 17:00:00+01:00
7315,2021-11-01 19:00:00+01:00,13.26,2021-11-01 18:00:00+01:00
7316,2021-11-01 20:00:00+01:00,13.02,2021-11-01 19:00:00+01:00
7317,2021-11-01 21:00:00+01:00,13.12,2021-11-01 20:00:00+01:00
7318,2021-11-01 22:00:00+01:00,13.21,2021-11-01 21:00:00+01:00
7319,2021-11-01 23:00:00+01:00,12.34,2021-11-01 22:00:00+01:00
7320,2021-11-02 00:00:00+01:00,10.5,2021-11-01 23:00:00+01:00
7321,2021-11-02 01:00:00+01:00,6.47,2021-11-02 00:00:00+01:00
7322,2021-11-02 02:00:00+01:00,3.56,2021-11-02 01:00:00+01:00
7323,2021-11-02 03:00:00+01:00,4.08,2021-11-02 02:00:00+01:00
7324,2021-11-02 04:00:00+01:00,3.34,2021-11-02 03:00:00+01:00
7325,2021-11-02 05:00:00+01:00,7.58,2021-11-02 04:00:00+01:00
7326,2021-11-02 06:00:00+01:00,11.81,2021-11-02 05:00:00+01:00
7327,2021-11-02 07:00:00+01:00,12.04,2021-11-02 06:00:00+01:00
7328,2021-11-02 08:00:00+01:00,12.47,2021-11-02 07:00:00+01:00
7329,2021-11-02 09:00:00+01:00,12.66,2021-11-02 08:00:00+01:00
7330,2021-11-02 10:00:00+01:00,13.63,2021-11-02 09:00:00+01:00
7331,2021-11-02 11:00:00+01:00,13.9,2021-11-02 10:00:00+01:00
7332,2021-11-02 12:00:00+01:00,13.84,2021-11-02 11:00:00+01:00
7333,2021-11-02 13:00:00+01:00,13.97,2021-11-02 12:00:00+01:00
7334,2021-11-02 14:00:00+01:00,14.65,2021-11-02 13:00:00+01:00
7335,2021-11-02 15:00:00+01:00,14.18,2021-11-02 14:00:00+01:00
7336,2021-11-02 16:00:00+01:00,14.14,2021-11-02 15:00:00+01:00
7337,2021-11-02 17:00:00+01:00,14.25,2021-11-02 16:00:00+01:00
7338,2021-11-02 18:00:00+01:00,13.76,2021-11-02 17:00:00+01:00
7339,2021-11-02 19:00:00+01:00,13.81,2021-11-02 18:00:00+01:00
7340,2021-11-02 20:00:00+01:00,13.86,2021-11-02 19:00:00+01:00
7341,2021-11-02 21:00:00+01:00,13.94,2021-11-02 20:00:00+01:00
7342,2021-11-02 22:00:00+01:00,13.9,2021-11-02 21:00:00+01:00
7343,2021-11-02 23:00:00+01:00,14.43,2021-11-02 22:00:00+01:00
7344,2021-11-03 00:00:00+01:00,14.15,2021-11-02 23:00:00+01:00
7345,2021-11-03 01:00:00+01:00,13.31,2021-11-03 00:00:00+01:00
7346,2021-11-03 02:00:00+01:00,13.61,2021-11-03 01:00:00+01:00
7347,2021-11-03 03:00:00+01:00,14.3,2021-11-03 02:00:00+01:00
7348,2021-11-03 04:00:00+01:00,14.75,2021-11-03 03:00:00+01:00
7349,2021-11-03 05:00:00+01:00,14.98,2021-11-03 04:00:00+01:00
7350,2021-11-03 06:00:00+01:00,16.36,2021-11-03 05:00:00+01:00
7351,2021-11-03 07:00:00+01:00,18.88,2021-11-03 06:00:00+01:00
7352,2021-11-03 08:00:00+01:00,20.22,2021-11-03 07:00:00+01:00
7353,2021-11-03 09:00:00+01:00,20.54,2021-11-03 08:00:00+01:00
7354,2021-11-03 10:00:00+01:00,20.59,2021-11-03 09:00:00+01:00
7355,2021-11-03 11:00:00+01:00,20.63,2021-11-03 10:00:00+01:00
7356,2021-11-03 12:00:00+01:00,20.79,2021-11-03 11:00:00+01:00
7357,2021-11-03 13:00:00+01:00,20.47,2021-11-03 12:00:00+01:00
7358,2021-11-03 14:00:00+01:00,20.88,2021-11-03 13:00:00+01:00
7359,2021-11-03 15:00:00+01:00,21.07,2021-11-03 14:00:00+01:00
7360,2021-11-03 16:00:00+01:00,21.35,2021-11-03 15:00:00+01:00
7361,2021-11-03 17:00:00+01:00,21.44,2021-11-03 16:00:00+01:00
7362,2021-11-03 18:00:00+01:00,21.73,2021-11-03 17:00:00+01:00
7363,2021-11-03 19:00:00+01:00,22.48,2021-11-03 18:00:00+01:00
7364,2021-11-03 20:00:00+01:00,22.16,2021-11-03 19:00:00+01:00
7365,2021-11-03 21:00:00+01:00,21.9,2021-11-03 20:00:00+01:00
7366,2021-11-03 22:00:00+01:00,22.55,2021-11-03 21:00:00+01:00
7367,2021-11-03 23:00:00+01:00,21.2,2021-11-03 22:00:00+01:00
7368,2021-11-04 00:00:00+01:00,19.38,2021-11-03 23:00:00+01:00
7369,2021-11-04 01:00:00+01:00,19.18,2021-11-04 00:00:00+01:00
7370,2021-11-04 02:00:00+01:00,18.15,2021-11-04 01:00:00+01:00
7371,2021-11-04 03:00:00+01:00,17.77,2021-11-04 02:00:00+01:00
7372,2021-11-04 04:00:00+01:00,18.48,2021-11-04 03:00:00+01:00
7373,2021-11-04 05:00:00+01:00,19.64,2021-11-04 04:00:00+01:00
7374,2021-11-04 06:00:00+01:00,21.42,2021-11-04 05:00:00+01:00
7375,2021-11-04 07:00:00+01:00,23.44,2021-11-04 06:00:00+01:00
7376,2021-11-04 08:00:00+01:00,26.4,2021-11-04 07:00:00+01:00
7377,2021-11-04 09:00:00+01:00,32.14,2021-11-04 08:00:00+01:00
7378,2021-11-04 10:00:00+01:00,33.91,2021-11-04 09:00:00+01:00
7379,2021-11-04 11:00:00+01:00,33.62,2021-11-04 10:00:00+01:00
7380,2021-11-04 12:00:00+01:00,30.88,2021-11-04 11:00:00+01:00
7381,2021-11-04 13:00:00+01:00,29.12,2021-11-04 12:00:00+01:00
7382,2021-11-04 14:00:00+01:00,29.3,2021-11-04 13:00:00+01:00
7383,2021-11-04 15:00:00+01:00,28.34,2021-11-04 14:00:00+01:00
7384,2021-11-04 16:00:00+01:00,26.5,2021-11-04 15:00:00+01:00
7385,2021-11-04 17:00:00+01:00,26.51,2021-11-04 16:00:00+01:00
7386,2021-11-04 18:00:00+01:00,25.76,2021-11-04 17:00:00+01:00
7387,2021-11-04 19:00:00+01:00,24.74,2021-11-04 18:00:00+01:00
7388,2021-11-04 20:00:00+01:00,23.3,2021-11-04 19:00:00+01:00
7389,2021-11-04 21:00:00+01:00,22.06,2021-11-04 20:00:00+01:00
7390,2021-11-04 22:00:00+01:00,21.21,2021-11-04 21:00:00+01:00
7391,2021-11-04 23:00:00+01:00,20.38,2021-11-04 22:00:00+01:00
7392,2021-11-05 00:00:00+01:00,18.37,2021-11-04 23:00:00+01:00
7393,2021-11-05 01:00:00+01:00,15.96,2021-11-05 00:00:00+01:00
7394,2021-11-05 02:00:00+01:00,14.76,2021-11-05 01:00:00+01:00
7395,2021-11-05 03:00:00+01:00,14.5,2021-11-05 02:00:00+01:00
7396,2021-11-05 04:00:00+01:00,14.72,2021-11-05 03:00:00+01:00
7397,2021-11-05 05:00:00+01:00,15.05,2021-11-05 04:00:00+01:00
7398,2021-11-05 06:00:00+01:00,17.05,2021-11-05 05:00:00+01:00
7399,2021-11-05 07:00:00+01:00,17.18,2021-11-05 06:00:00+01:00
7400,2021-11-05 08:00:00+01:00,18.24,2021-11-05 07:00:00+01:00
7401,2021-11-05 09:00:00+01:00,19.21,2021-11-05 08:00:00+01:00
7402,2021-11-05 10:00:00+01:00,19.37,2021-11-05 09:00:00+01:00
7403,2021-11-05 11:00:00+01:00,19.29,2021-11-05 10:00:00+01:00
7404,2021-11-05 12:00:00+01:00,18.85,2021-11-05 11:00:00+01:00
7405,2021-11-05 13:00:00+01:00,18.48,2021-11-05 12:00:00+01:00
7406,2021-11-05 14:00:00+01:00,18.2,2021-11-05 13:00:00+01:00
7407,2021-11-05 15:00:00+01:00,17.91,2021-11-05 14:00:00+01:00
7408,2021-11-05 16:00:00+01:00,17.45,2021-11-05 15:00:00+01:00
7409,2021-11-05 17:00:00+01:00,17.03,2021-11-05 16:00:00+01:00
7410,2021-11-05 18:00:00+01:00,16.78,2021-11-05 17:00:00+01:00
7411,2021-11-05 19:00:00+01:00,15.56,2021-11-05 18:00:00+01:00
7412,2021-11-05 20:00:00+01:00,15.1,2021-11-05 19:00:00+01:00
7413,2021-11-05 21:00:00+01:00,14.7,2021-11-05 20:00:00+01:00
7414,2021-11-05 22:00:00+01:00,13.22,2021-11-05 21:00:00+01:00
7415,2021-11-05 23:00:00+01:00,12.08,2021-11-05 22:00:00+01:00
7416,2021-11-06 00:00:00+01:00,7.24,2021-11-05 23:00:00+01:00
7417,2021-11-06 01:00:00+01:00,3.38,2021-11-06 00:00:00+01:00
7418,2021-11-06 02:00:00+01:00,3.95,2021-11-06 01:00:00+01:00
7419,2021-11-06 03:00:00+01:00,2.07,2021-11-06 02:00:00+01:00
7420,2021-11-06 04:00:00+01:00,1.84,2021-11-06 03:00:00+01:00
7421,2021-11-06 05:00:00+01:00,4.0,2021-11-06 04:00:00+01:00
7422,2021-11-06 06:00:00+01:00,5.09,2021-11-06 05:00:00+01:00
7423,2021-11-06 07:00:00+01:00,2.82,2021-11-06 06:00:00+01:00
7424,2021-11-06 08:00:00+01:00,3.38,2021-11-06 07:00:00+01:00
7425,2021-11-06 09:00:00+01:00,7.69,2021-11-06 08:00:00+01:00
7426,2021-11-06 10:00:00+01:00,9.73,2021-11-06 09:00:00+01:00
7427,2021-11-06 11:00:00+01:00,11.07,2021-11-06 10:00:00+01:00
7428,2021-11-06 12:00:00+01:00,11.44,2021-11-06 11:00:00+01:00
7429,2021-11-06 13:00:00+01:00,11.66,2021-11-06 12:00:00+01:00
7430,2021-11-06 14:00:00+01:00,11.74,2021-11-06 13:00:00+01:00
7431,2021-11-06 15:00:00+01:00,12.53,2021-11-06 14:00:00+01:00
7432,2021-11-06 16:00:00+01:00,13.4,2021-11-06 15:00:00+01:00
7433,2021-11-06 17:00:00+01:00,13.6,2021-11-06 16:00:00+01:00
7434,2021-11-06 18:00:00+01:00,13.78,2021-11-06 17:00:00+01:00
7435,2021-11-06 19:00:00+01:00,13.82,2021-11-06 18:00:00+01:00
7436,2021-11-06 20:00:00+01:00,13.24,2021-11-06 19:00:00+01:00
7437,2021-11-06 21:00:00+01:00,12.64,2021-11-06 20:00:00+01:00
7438,2021-11-06 22:00:00+01:00,12.58,2021-11-06 21:00:00+01:00
7439,2021-11-06 23:00:00+01:00,11.78,2021-11-06 22:00:00+01:00
7440,2021-11-07 00:00:00+01:00,10.13,2021-11-06 23:00:00+01:00
7441,2021-11-07 01:00:00+01:00,6.65,2021-11-07 00:00:00+01:00
7442,2021-11-07 02:00:00+01:00,4.63,2021-11-07 01:00:00+01:00
7443,2021-11-07 03:00:00+01:00,3.4,2021-11-07 02:00:00+01:00
7444,2021-11-07 04:00:00+01:00,1.62,2021-11-07 03:00:00+01:00
7445,2021-11-07 05:00:00+01:00,1.45,2021-11-07 04:00:00+01:00
7446,2021-11-07 06:00:00+01:00,2.74,2021-11-07 05:00:00+01:00
7447,2021-11-07 07:00:00+01:00,3.24,2021-11-07 06:00:00+01:00
7448,2021-11-07 08:00:00+01:00,9.17,2021-11-07 07:00:00+01:00
7449,2021-11-07 09:00:00+01:00,10.74,2021-11-07 08:00:00+01:00
7450,2021-11-07 10:00:00+01:00,13.92,2021-11-07 09:00:00+01:00
7451,2021-11-07 11:00:00+01:00,12.5,2021-11-07 10:00:00+01:00
7452,2021-11-07 12:00:00+01:00,13.68,2021-11-07 11:00:00+01:00
7453,2021-11-07 13:00:00+01:00,13.98,2021-11-07 12:00:00+01:00
7454,2021-11-07 14:00:00+01:00,15.14,2021-11-07 13:00:00+01:00
7455,2021-11-07 15:00:00+01:00,15.74,2021-11-07 14:00:00+01:00
7456,2021-11-07 16:00:00+01:00,17.15,2021-11-07 15:00:00+01:00
7457,2021-11-07 17:00:00+01:00,17.42,2021-11-07 16:00:00+01:00
7458,2021-11-07 18:00:00+01:00,17.81,2021-11-07 17:00:00+01:00
7459,2021-11-07 19:00:00+01:00,17.35,2021-11-07 18:00:00+01:00
7460,2021-11-07 20:00:00+01:00,17.38,2021-11-07 19:00:00+01:00
7461,2021-11-07 21:00:00+01:00,17.26,2021-11-07 20:00:00+01:00
7462,2021-11-07 22:00:00+01:00,17.05,2021-11-07 21:00:00+01:00
7463,2021-11-07 23:00:00+01:00,15.63,2021-11-07 22:00:00+01:00
7464,2021-11-08 00:00:00+01:00,14.58,2021-11-07 23:00:00+01:00
7465,2021-11-08 01:00:00+01:00,15.22,2021-11-08 00:00:00+01:00
7466,2021-11-08 02:00:00+01:00,15.04,2021-11-08 01:00:00+01:00
7467,2021-11-08 03:00:00+01:00,15.07,2021-11-08 02:00:00+01:00
7468,2021-11-08 04:00:00+01:00,15.37,2021-11-08 03:00:00+01:00
7469,2021-11-08 05:00:00+01:00,16.38,2021-11-08 04:00:00+01:00
7470,2021-11-08 06:00:00+01:00,20.39,2021-11-08 05:00:00+01:00
7471,2021-11-08 07:00:00+01:00,21.08,2021-11-08 06:00:00+01:00
7472,2021-11-08 08:00:00+01:00,21.84,2021-11-08 07:00:00+01:00
7473,2021-11-08 09:00:00+01:00,22.46,2021-11-08 08:00:00+01:00
7474,2021-11-08 10:00:00+01:00,24.96,2021-11-08 09:00:00+01:00
7475,2021-11-08 11:00:00+01:00,26.6,2021-11-08 10:00:00+01:00
7476,2021-11-08 12:00:00+01:00,26.81,2021-11-08 11:00:00+01:00
7477,2021-11-08 13:00:00+01:00,29.03,2021-11-08 12:00:00+01:00
7478,2021-11-08 14:00:00+01:00,24.92,2021-11-08 13:00:00+01:00
7479,2021-11-08 15:00:00+01:00,22.72,2021-11-08 14:00:00+01:00
7480,2021-11-08 16:00:00+01:00,22.51,2021-11-08 15:00:00+01:00
7481,2021-11-08 17:00:00+01:00,22.02,2021-11-08 16:00:00+01:00
7482,2021-11-08 18:00:00+01:00,21.84,2021-11-08 17:00:00+01:00
7483,2021-11-08 19:00:00+01:00,21.68,2021-11-08 18:00:00+01:00
7484,2021-11-08 20:00:00+01:00,21.13,2021-11-08 19:00:00+01:00
7485,2021-11-08 21:00:00+01:00,21.27,2021-11-08 20:00:00+01:00
7486,2021-11-08 22:00:00+01:00,20.57,2021-11-08 21:00:00+01:00
7487,2021-11-08 23:00:00+01:00,19.25,2021-11-08 22:00:00+01:00
7488,2021-11-09 00:00:00+01:00,17.05,2021-11-08 23:00:00+01:00
7489,2021-11-09 01:00:00+01:00,16.83,2021-11-09 00:00:00+01:00
7490,2021-11-09 02:00:00+01:00,15.16,2021-11-09 01:00:00+01:00
7491,2021-11-09 03:00:00+01:00,14.56,2021-11-09 02:00:00+01:00
7492,2021-11-09 04:00:00+01:00,14.14,2021-11-09 03:00:00+01:00
7493,2021-11-09 05:00:00+01:00,13.18,2021-11-09 04:00:00+01:00
7494,2021-11-09 06:00:00+01:00,12.33,2021-11-09 05:00:00+01:00
7495,2021-11-09 07:00:00+01:00,11.6,2021-11-09 06:00:00+01:00
7496,2021-11-09 08:00:00+01:00,12.12,2021-11-09 07:00:00+01:00
7497,2021-11-09 09:00:00+01:00,12.28,2021-11-09 08:00:00+01:00
7498,2021-11-09 10:00:00+01:00,11.88,2021-11-09 09:00:00+01:00
7499,2021-11-09 11:00:00+01:00,11.62,2021-11-09 10:00:00+01:00
7500,2021-11-09 12:00:00+01:00,11.64,2021-11-09 11:00:00+01:00
7501,2021-11-09 13:00:00+01:00,11.64,2021-11-09 12:00:00+01:00
7502,2021-11-09 14:00:00+01:00,11.97,2021-11-09 13:00:00+01:00
7503,2021-11-09 15:00:00+01:00,13.46,2021-11-09 14:00:00+01:00
7504,2021-11-09 16:00:00+01:00,14.24,2021-11-09 15:00:00+01:00
7505,2021-11-09 17:00:00+01:00,14.46,2021-11-09 16:00:00+01:00
7506,2021-11-09 18:00:00+01:00,14.44,2021-11-09 17:00:00+01:00
7507,2021-11-09 19:00:00+01:00,14.48,2021-11-09 18:00:00+01:00
7508,2021-11-09 20:00:00+01:00,14.42,2021-11-09 19:00:00+01:00
7509,2021-11-09 21:00:00+01:00,13.53,2021-11-09 20:00:00+01:00
7510,2021-11-09 22:00:00+01:00,13.85,2021-11-09 21:00:00+01:00
7511,2021-11-09 23:00:00+01:00,11.62,2021-11-09 22:00:00+01:00
7512,2021-11-10 00:00:00+01:00,6.41,2021-11-09 23:00:00+01:00
7513,2021-11-10 01:00:00+01:00,3.85,2021-11-10 00:00:00+01:00
7514,2021-11-10 02:00:00+01:00,3.84,2021-11-10 01:00:00+01:00
7515,2021-11-10 03:00:00+01:00,3.75,2021-11-10 02:00:00+01:00
7516,2021-11-10 04:00:00+01:00,3.92,2021-11-10 03:00:00+01:00
7517,2021-11-10 05:00:00+01:00,4.84,2021-11-10 04:00:00+01:00
7518,2021-11-10 06:00:00+01:00,9.53,2021-11-10 05:00:00+01:00
7519,2021-11-10 07:00:00+01:00,11.87,2021-11-10 06:00:00+01:00
7520,2021-11-10 08:00:00+01:00,12.45,2021-11-10 07:00:00+01:00
7521,2021-11-10 09:00:00+01:00,12.38,2021-11-10 08:00:00+01:00
7522,2021-11-10 10:00:00+01:00,12.13,2021-11-10 09:00:00+01:00
7523,2021-11-10 11:00:00+01:00,11.94,2021-11-10 10:00:00+01:00
7524,2021-11-10 12:00:00+01:00,11.91,2021-11-10 11:00:00+01:00
7525,2021-11-10 13:00:00+01:00,12.13,2021-11-10 12:00:00+01:00
7526,2021-11-10 14:00:00+01:00,12.16,2021-11-10 13:00:00+01:00
7527,2021-11-10 15:00:00+01:00,12.03,2021-11-10 14:00:00+01:00
7528,2021-11-10 16:00:00+01:00,11.85,2021-11-10 15:00:00+01:00
7529,2021-11-10 17:00:00+01:00,11.66,2021-11-10 16:00:00+01:00
7530,2021-11-10 18:00:00+01:00,11.15,2021-11-10 17:00:00+01:00
7531,2021-11-10 19:00:00+01:00,10.93,2021-11-10 18:00:00+01:00
7532,2021-11-10 20:00:00+01:00,10.63,2021-11-10 19:00:00+01:00
7533,2021-11-10 21:00:00+01:00,10.0,2021-11-10 20:00:00+01:00
7534,2021-11-10 22:00:00+01:00,9.88,2021-11-10 21:00:00+01:00
7535,2021-11-10 23:00:00+01:00,4.69,2021-11-10 22:00:00+01:00
7536,2021-11-11 00:00:00+01:00,3.49,2021-11-10 23:00:00+01:00
7537,2021-11-11 01:00:00+01:00,2.89,2021-11-11 00:00:00+01:00
7538,2021-11-11 02:00:00+01:00,3.33,2021-11-11 01:00:00+01:00
7539,2021-11-11 03:00:00+01:00,3.42,2021-11-11 02:00:00+01:00
7540,2021-11-11 04:00:00+01:00,3.78,2021-11-11 03:00:00+01:00
7541,2021-11-11 05:00:00+01:00,4.28,2021-11-11 04:00:00+01:00
7542,2021-11-11 06:00:00+01:00,8.67,2021-11-11 05:00:00+01:00
7543,2021-11-11 07:00:00+01:00,10.61,2021-11-11 06:00:00+01:00
7544,2021-11-11 08:00:00+01:00,11.82,2021-11-11 07:00:00+01:00
7545,2021-11-11 09:00:00+01:00,12.01,2021-11-11 08:00:00+01:00
7546,2021-11-11 10:00:00+01:00,12.26,2021-11-11 09:00:00+01:00
7547,2021-11-11 11:00:00+01:00,12.52,2021-11-11 10:00:00+01:00
7548,2021-11-11 12:00:00+01:00,12.56,2021-11-11 11:00:00+01:00
7549,2021-11-11 13:00:00+01:00,12.62,2021-11-11 12:00:00+01:00
7550,2021-11-11 14:00:00+01:00,12.62,2021-11-11 13:00:00+01:00
7551,2021-11-11 15:00:00+01:00,12.56,2021-11-11 14:00:00+01:00
7552,2021-11-11 16:00:00+01:00,12.35,2021-11-11 15:00:00+01:00
7553,2021-11-11 17:00:00+01:00,12.2,2021-11-11 16:00:00+01:00
7554,2021-11-11 18:00:00+01:00,12.55,2021-11-11 17:00:00+01:00
7555,2021-11-11 19:00:00+01:00,12.76,2021-11-11 18:00:00+01:00
7556,2021-11-11 20:00:00+01:00,12.57,2021-11-11 19:00:00+01:00
7557,2021-11-11 21:00:00+01:00,12.62,2021-11-11 20:00:00+01:00
7558,2021-11-11 22:00:00+01:00,12.56,2021-11-11 21:00:00+01:00
7559,2021-11-11 23:00:00+01:00,11.98,2021-11-11 22:00:00+01:00
7560,2021-11-12 00:00:00+01:00,10.64,2021-11-11 23:00:00+01:00
7561,2021-11-12 01:00:00+01:00,10.97,2021-11-12 00:00:00+01:00
7562,2021-11-12 02:00:00+01:00,11.12,2021-11-12 01:00:00+01:00
7563,2021-11-12 03:00:00+01:00,11.07,2021-11-12 02:00:00+01:00
7564,2021-11-12 04:00:00+01:00,11.4,2021-11-12 03:00:00+01:00
7565,2021-11-12 05:00:00+01:00,12.01,2021-11-12 04:00:00+01:00
7566,2021-11-12 06:00:00+01:00,13.08,2021-11-12 05:00:00+01:00
7567,2021-11-12 07:00:00+01:00,13.38,2021-11-12 06:00:00+01:00
7568,2021-11-12 08:00:00+01:00,13.66,2021-11-12 07:00:00+01:00
7569,2021-11-12 09:00:00+01:00,13.81,2021-11-12 08:00:00+01:00
7570,2021-11-12 10:00:00+01:00,13.89,2021-11-12 09:00:00+01:00
7571,2021-11-12 11:00:00+01:00,14.34,2021-11-12 10:00:00+01:00
7572,2021-11-12 12:00:00+01:00,14.88,2021-11-12 11:00:00+01:00
7573,2021-11-12 13:00:00+01:00,15.27,2021-11-12 12:00:00+01:00
7574,2021-11-12 14:00:00+01:00,16.05,2021-11-12 13:00:00+01:00
7575,2021-11-12 15:00:00+01:00,16.37,2021-11-12 14:00:00+01:00
7576,2021-11-12 16:00:00+01:00,16.36,2021-11-12 15:00:00+01:00
7577,2021-11-12 17:00:00+01:00,16.29,2021-11-12 16:00:00+01:00
7578,2021-11-12 18:00:00+01:00,16.12,2021-11-12 17:00:00+01:00
7579,2021-11-12 19:00:00+01:00,15.9,2021-11-12 18:00:00+01:00
7580,2021-11-12 20:00:00+01:00,15.55,2021-11-12 19:00:00+01:00
7581,2021-11-12 21:00:00+01:00,15.1,2021-11-12 20:00:00+01:00
7582,2021-11-12 22:00:00+01:00,15.27,2021-11-12 21:00:00+01:00
7583,2021-11-12 23:00:00+01:00,14.88,2021-11-12 22:00:00+01:00
7584,2021-11-13 00:00:00+01:00,14.74,2021-11-12 23:00:00+01:00
7585,2021-11-13 01:00:00+01:00,14.8,2021-11-13 00:00:00+01:00
7586,2021-11-13 02:00:00+01:00,14.74,2021-11-13 01:00:00+01:00
7587,2021-11-13 03:00:00+01:00,14.75,2021-11-13 02:00:00+01:00
7588,2021-11-13 04:00:00+01:00,14.82,2021-11-13 03:00:00+01:00
7589,2021-11-13 05:00:00+01:00,14.95,2021-11-13 04:00:00+01:00
7590,2021-11-13 06:00:00+01:00,15.64,2021-11-13 05:00:00+01:00
7591,2021-11-13 07:00:00+01:00,15.68,2021-11-13 06:00:00+01:00
7592,2021-11-13 08:00:00+01:00,16.71,2021-11-13 07:00:00+01:00
7593,2021-11-13 09:00:00+01:00,17.37,2021-11-13 08:00:00+01:00
7594,2021-11-13 10:00:00+01:00,19.39,2021-11-13 09:00:00+01:00
7595,2021-11-13 11:00:00+01:00,17.83,2021-11-13 10:00:00+01:00
7596,2021-11-13 12:00:00+01:00,17.78,2021-11-13 11:00:00+01:00
7597,2021-11-13 13:00:00+01:00,17.4,2021-11-13 12:00:00+01:00
7598,2021-11-13 14:00:00+01:00,17.32,2021-11-13 13:00:00+01:00
7599,2021-11-13 15:00:00+01:00,17.16,2021-11-13 14:00:00+01:00
7600,2021-11-13 16:00:00+01:00,16.89,2021-11-13 15:00:00+01:00
7601,2021-11-13 17:00:00+01:00,16.87,2021-11-13 16:00:00+01:00
7602,2021-11-13 18:00:00+01:00,16.35,2021-11-13 17:00:00+01:00
7603,2021-11-13 19:00:00+01:00,16.25,2021-11-13 18:00:00+01:00
7604,2021-11-13 20:00:00+01:00,16.88,2021-11-13 19:00:00+01:00
7605,2021-11-13 21:00:00+01:00,15.9,2021-11-13 20:00:00+01:00
7606,2021-11-13 22:00:00+01:00,14.91,2021-11-13 21:00:00+01:00
7607,2021-11-13 23:00:00+01:00,14.51,2021-11-13 22:00:00+01:00
7608,2021-11-14 00:00:00+01:00,14.15,2021-11-13 23:00:00+01:00
7609,2021-11-14 01:00:00+01:00,15.06,2021-11-14 00:00:00+01:00
7610,2021-11-14 02:00:00+01:00,14.56,2021-11-14 01:00:00+01:00
7611,2021-11-14 03:00:00+01:00,14.06,2021-11-14 02:00:00+01:00
7612,2021-11-14 04:00:00+01:00,13.91,2021-11-14 03:00:00+01:00
7613,2021-11-14 05:00:00+01:00,14.61,2021-11-14 04:00:00+01:00
7614,2021-11-14 06:00:00+01:00,15.07,2021-11-14 05:00:00+01:00
7615,2021-11-14 07:00:00+01:00,14.78,2021-11-14 06:00:00+01:00
7616,2021-11-14 08:00:00+01:00,15.1,2021-11-14 07:00:00+01:00
7617,2021-11-14 09:00:00+01:00,16.28,2021-11-14 08:00:00+01:00
7618,2021-11-14 10:00:00+01:00,17.29,2021-11-14 09:00:00+01:00
7619,2021-11-14 11:00:00+01:00,17.98,2021-11-14 10:00:00+01:00
7620,2021-11-14 12:00:00+01:00,18.53,2021-11-14 11:00:00+01:00
7621,2021-11-14 13:00:00+01:00,18.41,2021-11-14 12:00:00+01:00
7622,2021-11-14 14:00:00+01:00,18.59,2021-11-14 13:00:00+01:00
7623,2021-11-14 15:00:00+01:00,20.03,2021-11-14 14:00:00+01:00
7624,2021-11-14 16:00:00+01:00,22.35,2021-11-14 15:00:00+01:00
7625,2021-11-14 17:00:00+01:00,22.67,2021-11-14 16:00:00+01:00
7626,2021-11-14 18:00:00+01:00,21.3,2021-11-14 17:00:00+01:00
7627,2021-11-14 19:00:00+01:00,18.69,2021-11-14 18:00:00+01:00
7628,2021-11-14 20:00:00+01:00,16.93,2021-11-14 19:00:00+01:00
7629,2021-11-14 21:00:00+01:00,15.45,2021-11-14 20:00:00+01:00
7630,2021-11-14 22:00:00+01:00,14.62,2021-11-14 21:00:00+01:00
7631,2021-11-14 23:00:00+01:00,13.86,2021-11-14 22:00:00+01:00
7632,2021-11-15 00:00:00+01:00,13.71,2021-11-14 23:00:00+01:00
7633,2021-11-15 01:00:00+01:00,14.13,2021-11-15 00:00:00+01:00
7634,2021-11-15 02:00:00+01:00,13.9,2021-11-15 01:00:00+01:00
7635,2021-11-15 03:00:00+01:00,13.57,2021-11-15 02:00:00+01:00
7636,2021-11-15 04:00:00+01:00,13.15,2021-11-15 03:00:00+01:00
7637,2021-11-15 05:00:00+01:00,13.49,2021-11-15 04:00:00+01:00
7638,2021-11-15 06:00:00+01:00,13.64,2021-11-15 05:00:00+01:00
7639,2021-11-15 07:00:00+01:00,13.53,2021-11-15 06:00:00+01:00
7640,2021-11-15 08:00:00+01:00,13.95,2021-11-15 07:00:00+01:00
7641,2021-11-15 09:00:00+01:00,14.11,2021-11-15 08:00:00+01:00
7642,2021-11-15 10:00:00+01:00,14.18,2021-11-15 09:00:00+01:00
7643,2021-11-15 11:00:00+01:00,14.16,2021-11-15 10:00:00+01:00
7644,2021-11-15 12:00:00+01:00,14.16,2021-11-15 11:00:00+01:00
7645,2021-11-15 13:00:00+01:00,14.17,2021-11-15 12:00:00+01:00
7646,2021-11-15 14:00:00+01:00,14.19,2021-11-15 13:00:00+01:00
7647,2021-11-15 15:00:00+01:00,14.11,2021-11-15 14:00:00+01:00
7648,2021-11-15 16:00:00+01:00,13.99,2021-11-15 15:00:00+01:00
7649,2021-11-15 17:00:00+01:00,13.95,2021-11-15 16:00:00+01:00
7650,2021-11-15 18:00:00+01:00,13.8,2021-11-15 17:00:00+01:00
7651,2021-11-15 19:00:00+01:00,13.85,2021-11-15 18:00:00+01:00
7652,2021-11-15 20:00:00+01:00,13.94,2021-11-15 19:00:00+01:00
7653,2021-11-15 21:00:00+01:00,13.98,2021-11-15 20:00:00+01:00
7654,2021-11-15 22:00:00+01:00,14.0,2021-11-15 21:00:00+01:00
7655,2021-11-15 23:00:00+01:00,13.99,2021-11-15 22:00:00+01:00
7656,2021-11-16 00:00:00+01:00,13.82,2021-11-15 23:00:00+01:00
7657,2021-11-16 01:00:00+01:00,12.46,2021-11-16 00:00:00+01:00
7658,2021-11-16 02:00:00+01:00,12.49,2021-11-16 01:00:00+01:00
7659,2021-11-16 03:00:00+01:00,12.63,2021-11-16 02:00:00+01:00
7660,2021-11-16 04:00:00+01:00,12.92,2021-11-16 03:00:00+01:00
7661,2021-11-16 05:00:00+01:00,13.52,2021-11-16 04:00:00+01:00
7662,2021-11-16 06:00:00+01:00,14.04,2021-11-16 05:00:00+01:00
7663,2021-11-16 07:00:00+01:00,14.12,2021-11-16 06:00:00+01:00
7664,2021-11-16 08:00:00+01:00,14.78,2021-11-16 07:00:00+01:00
7665,2021-11-16 09:00:00+01:00,15.02,2021-11-16 08:00:00+01:00
7666,2021-11-16 10:00:00+01:00,15.03,2021-11-16 09:00:00+01:00
7667,2021-11-16 11:00:00+01:00,15.03,2021-11-16 10:00:00+01:00
7668,2021-11-16 12:00:00+01:00,15.1,2021-11-16 11:00:00+01:00
7669,2021-11-16 13:00:00+01:00,15.25,2021-11-16 12:00:00+01:00
7670,2021-11-16 14:00:00+01:00,15.2,2021-11-16 13:00:00+01:00
7671,2021-11-16 15:00:00+01:00,15.12,2021-11-16 14:00:00+01:00
7672,2021-11-16 16:00:00+01:00,15.08,2021-11-16 15:00:00+01:00
7673,2021-11-16 17:00:00+01:00,14.95,2021-11-16 16:00:00+01:00
7674,2021-11-16 18:00:00+01:00,14.78,2021-11-16 17:00:00+01:00
7675,2021-11-16 19:00:00+01:00,14.79,2021-11-16 18:00:00+01:00
7676,2021-11-16 20:00:00+01:00,14.68,2021-11-16 19:00:00+01:00
7677,2021-11-16 21:00:00+01:00,14.27,2021-11-16 20:00:00+01:00
7678,2021-11-16 22:00:00+01:00,14.1,2021-11-16 21:00:00+01:00
7679,2021-11-16 23:00:00+01:00,14.05,2021-11-16 22:00:00+01:00
7680,2021-11-17 00:00:00+01:00,13.02,2021-11-16 23:00:00+01:00
7681,2021-11-17 01:00:00+01:00,13.11,2021-11-17 00:00:00+01:00
7682,2021-11-17 02:00:00+01:00,12.36,2021-11-17 01:00:00+01:00
7683,2021-11-17 03:00:00+01:00,12.1,2021-11-17 02:00:00+01:00
7684,2021-11-17 04:00:00+01:00,11.99,2021-11-17 03:00:00+01:00
7685,2021-11-17 05:00:00+01:00,12.11,2021-11-17 04:00:00+01:00
7686,2021-11-17 06:00:00+01:00,12.61,2021-11-17 05:00:00+01:00
7687,2021-11-17 07:00:00+01:00,13.12,2021-11-17 06:00:00+01:00
7688,2021-11-17 08:00:00+01:00,13.76,2021-11-17 07:00:00+01:00
7689,2021-11-17 09:00:00+01:00,13.86,2021-11-17 08:00:00+01:00
7690,2021-11-17 10:00:00+01:00,13.9,2021-11-17 09:00:00+01:00
7691,2021-11-17 11:00:00+01:00,13.96,2021-11-17 10:00:00+01:00
7692,2021-11-17 12:00:00+01:00,14.04,2021-11-17 11:00:00+01:00
7693,2021-11-17 13:00:00+01:00,14.19,2021-11-17 12:00:00+01:00
7694,2021-11-17 14:00:00+01:00,14.22,2021-11-17 13:00:00+01:00
7695,2021-11-17 15:00:00+01:00,14.9,2021-11-17 14:00:00+01:00
7696,2021-11-17 16:00:00+01:00,15.43,2021-11-17 15:00:00+01:00
7697,2021-11-17 17:00:00+01:00,16.56,2021-11-17 16:00:00+01:00
7698,2021-11-17 18:00:00+01:00,16.61,2021-11-17 17:00:00+01:00
7699,2021-11-17 19:00:00+01:00,16.47,2021-11-17 18:00:00+01:00
7700,2021-11-17 20:00:00+01:00,16.3,2021-11-17 19:00:00+01:00
7701,2021-11-17 21:00:00+01:00,16.26,2021-11-17 20:00:00+01:00
7702,2021-11-17 22:00:00+01:00,15.65,2021-11-17 21:00:00+01:00
7703,2021-11-17 23:00:00+01:00,14.59,2021-11-17 22:00:00+01:00
7704,2021-11-18 00:00:00+01:00,13.04,2021-11-17 23:00:00+01:00
7705,2021-11-18 01:00:00+01:00,13.11,2021-11-18 00:00:00+01:00
7706,2021-11-18 02:00:00+01:00,12.29,2021-11-18 01:00:00+01:00
7707,2021-11-18 03:00:00+01:00,11.94,2021-11-18 02:00:00+01:00
7708,2021-11-18 04:00:00+01:00,11.88,2021-11-18 03:00:00+01:00
7709,2021-11-18 05:00:00+01:00,12.25,2021-11-18 04:00:00+01:00
7710,2021-11-18 06:00:00+01:00,12.84,2021-11-18 05:00:00+01:00
7711,2021-11-18 07:00:00+01:00,13.2,2021-11-18 06:00:00+01:00
7712,2021-11-18 08:00:00+01:00,13.6,2021-11-18 07:00:00+01:00
7713,2021-11-18 09:00:00+01:00,13.88,2021-11-18 08:00:00+01:00
7714,2021-11-18 10:00:00+01:00,13.91,2021-11-18 09:00:00+01:00
7715,2021-11-18 11:00:00+01:00,13.9,2021-11-18 10:00:00+01:00
7716,2021-11-18 12:00:00+01:00,13.93,2021-11-18 11:00:00+01:00
7717,2021-11-18 13:00:00+01:00,14.0,2021-11-18 12:00:00+01:00
7718,2021-11-18 14:00:00+01:00,14.01,2021-11-18 13:00:00+01:00
7719,2021-11-18 15:00:00+01:00,14.02,2021-11-18 14:00:00+01:00
7720,2021-11-18 16:00:00+01:00,13.99,2021-11-18 15:00:00+01:00
7721,2021-11-18 17:00:00+01:00,13.89,2021-11-18 16:00:00+01:00
7722,2021-11-18 18:00:00+01:00,14.1,2021-11-18 17:00:00+01:00
7723,2021-11-18 19:00:00+01:00,14.03,2021-11-18 18:00:00+01:00
7724,2021-11-18 20:00:00+01:00,13.93,2021-11-18 19:00:00+01:00
7725,2021-11-18 21:00:00+01:00,13.91,2021-11-18 20:00:00+01:00
7726,2021-11-18 22:00:00+01:00,13.48,2021-11-18 21:00:00+01:00
7727,2021-11-18 23:00:00+01:00,12.22,2021-11-18 22:00:00+01:00
7728,2021-11-19 00:00:00+01:00,12.05,2021-11-18 23:00:00+01:00
7729,2021-11-19 01:00:00+01:00,12.28,2021-11-19 00:00:00+01:00
7730,2021-11-19 02:00:00+01:00,12.45,2021-11-19 01:00:00+01:00
7731,2021-11-19 03:00:00+01:00,12.56,2021-11-19 02:00:00+01:00
7732,2021-11-19 04:00:00+01:00,12.68,2021-11-19 03:00:00+01:00
7733,2021-11-19 05:00:00+01:00,13.28,2021-11-19 04:00:00+01:00
7734,2021-11-19 06:00:00+01:00,13.84,2021-11-19 05:00:00+01:00
7735,2021-11-19 07:00:00+01:00,14.24,2021-11-19 06:00:00+01:00
7736,2021-11-19 08:00:00+01:00,14.93,2021-11-19 07:00:00+01:00
7737,2021-11-19 09:00:00+01:00,15.08,2021-11-19 08:00:00+01:00
7738,2021-11-19 10:00:00+01:00,15.04,2021-11-19 09:00:00+01:00
7739,2021-11-19 11:00:00+01:00,14.73,2021-11-19 10:00:00+01:00
7740,2021-11-19 12:00:00+01:00,14.28,2021-11-19 11:00:00+01:00
7741,2021-11-19 13:00:00+01:00,14.1,2021-11-19 12:00:00+01:00
7742,2021-11-19 14:00:00+01:00,13.36,2021-11-19 13:00:00+01:00
7743,2021-11-19 15:00:00+01:00,12.81,2021-11-19 14:00:00+01:00
7744,2021-11-19 16:00:00+01:00,12.62,2021-11-19 15:00:00+01:00
7745,2021-11-19 17:00:00+01:00,12.65,2021-11-19 16:00:00+01:00
7746,2021-11-19 18:00:00+01:00,12.59,2021-11-19 17:00:00+01:00
7747,2021-11-19 19:00:00+01:00,12.19,2021-11-19 18:00:00+01:00
7748,2021-11-19 20:00:00+01:00,11.32,2021-11-19 19:00:00+01:00
7749,2021-11-19 21:00:00+01:00,10.13,2021-11-19 20:00:00+01:00
7750,2021-11-19 22:00:00+01:00,9.03,2021-11-19 21:00:00+01:00
7751,2021-11-19 23:00:00+01:00,4.93,2021-11-19 22:00:00+01:00
7752,2021-11-20 00:00:00+01:00,2.91,2021-11-19 23:00:00+01:00
7753,2021-11-20 01:00:00+01:00,5.04,2021-11-20 00:00:00+01:00
7754,2021-11-20 02:00:00+01:00,4.01,2021-11-20 01:00:00+01:00
7755,2021-11-20 03:00:00+01:00,3.49,2021-11-20 02:00:00+01:00
7756,2021-11-20 04:00:00+01:00,4.4,2021-11-20 03:00:00+01:00
7757,2021-11-20 05:00:00+01:00,9.37,2021-11-20 04:00:00+01:00
7758,2021-11-20 06:00:00+01:00,10.41,2021-11-20 05:00:00+01:00
7759,2021-11-20 07:00:00+01:00,10.76,2021-11-20 06:00:00+01:00
7760,2021-11-20 08:00:00+01:00,12.05,2021-11-20 07:00:00+01:00
7761,2021-11-20 09:00:00+01:00,13.02,2021-11-20 08:00:00+01:00
7762,2021-11-20 10:00:00+01:00,14.14,2021-11-20 09:00:00+01:00
7763,2021-11-20 11:00:00+01:00,13.67,2021-11-20 10:00:00+01:00
7764,2021-11-20 12:00:00+01:00,14.04,2021-11-20 11:00:00+01:00
7765,2021-11-20 13:00:00+01:00,13.79,2021-11-20 12:00:00+01:00
7766,2021-11-20 14:00:00+01:00,14.16,2021-11-20 13:00:00+01:00
7767,2021-11-20 15:00:00+01:00,14.27,2021-11-20 14:00:00+01:00
7768,2021-11-20 16:00:00+01:00,14.29,2021-11-20 15:00:00+01:00
7769,2021-11-20 17:00:00+01:00,14.37,2021-11-20 16:00:00+01:00
7770,2021-11-20 18:00:00+01:00,15.07,2021-11-20 17:00:00+01:00
7771,2021-11-20 19:00:00+01:00,15.04,2021-11-20 18:00:00+01:00
7772,2021-11-20 20:00:00+01:00,14.89,2021-11-20 19:00:00+01:00
7773,2021-11-20 21:00:00+01:00,14.28,2021-11-20 20:00:00+01:00
7774,2021-11-20 22:00:00+01:00,14.28,2021-11-20 21:00:00+01:00
7775,2021-11-20 23:00:00+01:00,14.17,2021-11-20 22:00:00+01:00
7776,2021-11-21 00:00:00+01:00,13.01,2021-11-20 23:00:00+01:00
7777,2021-11-21 01:00:00+01:00,13.6,2021-11-21 00:00:00+01:00
7778,2021-11-21 02:00:00+01:00,13.76,2021-11-21 01:00:00+01:00
7779,2021-11-21 03:00:00+01:00,13.76,2021-11-21 02:00:00+01:00
7780,2021-11-21 04:00:00+01:00,13.86,2021-11-21 03:00:00+01:00
7781,2021-11-21 05:00:00+01:00,14.01,2021-11-21 04:00:00+01:00
7782,2021-11-21 06:00:00+01:00,14.28,2021-11-21 05:00:00+01:00
7783,2021-11-21 07:00:00+01:00,14.39,2021-11-21 06:00:00+01:00
7784,2021-11-21 08:00:00+01:00,14.62,2021-11-21 07:00:00+01:00
7785,2021-11-21 09:00:00+01:00,14.91,2021-11-21 08:00:00+01:00
7786,2021-11-21 10:00:00+01:00,15.09,2021-11-21 09:00:00+01:00
7787,2021-11-21 11:00:00+01:00,15.33,2021-11-21 10:00:00+01:00
7788,2021-11-21 12:00:00+01:00,15.7,2021-11-21 11:00:00+01:00
7789,2021-11-21 13:00:00+01:00,15.94,2021-11-21 12:00:00+01:00
7790,2021-11-21 14:00:00+01:00,16.32,2021-11-21 13:00:00+01:00
7791,2021-11-21 15:00:00+01:00,16.42,2021-11-21 14:00:00+01:00
7792,2021-11-21 16:00:00+01:00,16.49,2021-11-21 15:00:00+01:00
7793,2021-11-21 17:00:00+01:00,16.27,2021-11-21 16:00:00+01:00
7794,2021-11-21 18:00:00+01:00,16.28,2021-11-21 17:00:00+01:00
7795,2021-11-21 19:00:00+01:00,16.3,2021-11-21 18:00:00+01:00
7796,2021-11-21 20:00:00+01:00,16.53,2021-11-21 19:00:00+01:00
7797,2021-11-21 21:00:00+01:00,16.49,2021-11-21 20:00:00+01:00
7798,2021-11-21 22:00:00+01:00,16.48,2021-11-21 21:00:00+01:00
7799,2021-11-21 23:00:00+01:00,16.02,2021-11-21 22:00:00+01:00
7800,2021-11-22 00:00:00+01:00,15.79,2021-11-21 23:00:00+01:00
7801,2021-11-22 01:00:00+01:00,19.84,2021-11-22 00:00:00+01:00
7802,2021-11-22 02:00:00+01:00,18.03,2021-11-22 01:00:00+01:00
7803,2021-11-22 03:00:00+01:00,16.51,2021-11-22 02:00:00+01:00
7804,2021-11-22 04:00:00+01:00,15.84,2021-11-22 03:00:00+01:00
7805,2021-11-22 05:00:00+01:00,15.23,2021-11-22 04:00:00+01:00
7806,2021-11-22 06:00:00+01:00,13.82,2021-11-22 05:00:00+01:00
7807,2021-11-22 07:00:00+01:00,13.95,2021-11-22 06:00:00+01:00
7808,2021-11-22 08:00:00+01:00,15.03,2021-11-22 07:00:00+01:00
7809,2021-11-22 09:00:00+01:00,15.97,2021-11-22 08:00:00+01:00
7810,2021-11-22 10:00:00+01:00,15.16,2021-11-22 09:00:00+01:00
7811,2021-11-22 11:00:00+01:00,15.38,2021-11-22 10:00:00+01:00
7812,2021-11-22 12:00:00+01:00,15.0,2021-11-22 11:00:00+01:00
7813,2021-11-22 13:00:00+01:00,14.05,2021-11-22 12:00:00+01:00
7814,2021-11-22 14:00:00+01:00,15.47,2021-11-22 13:00:00+01:00
7815,2021-11-22 15:00:00+01:00,15.18,2021-11-22 14:00:00+01:00
7816,2021-11-22 16:00:00+01:00,14.97,2021-11-22 15:00:00+01:00
7817,2021-11-22 17:00:00+01:00,15.02,2021-11-22 16:00:00+01:00
7818,2021-11-22 18:00:00+01:00,15.02,2021-11-22 17:00:00+01:00
7819,2021-11-22 19:00:00+01:00,14.59,2021-11-22 18:00:00+01:00
7820,2021-11-22 20:00:00+01:00,14.62,2021-11-22 19:00:00+01:00
7821,2021-11-22 21:00:00+01:00,14.68,2021-11-22 20:00:00+01:00
7822,2021-11-22 22:00:00+01:00,14.61,2021-11-22 21:00:00+01:00
7823,2021-11-22 23:00:00+01:00,16.04,2021-11-22 22:00:00+01:00
7824,2021-11-23 00:00:00+01:00,15.68,2021-11-22 23:00:00+01:00
7825,2021-11-23 01:00:00+01:00,16.44,2021-11-23 00:00:00+01:00
7826,2021-11-23 02:00:00+01:00,16.5,2021-11-23 01:00:00+01:00
7827,2021-11-23 03:00:00+01:00,16.54,2021-11-23 02:00:00+01:00
7828,2021-11-23 04:00:00+01:00,16.48,2021-11-23 03:00:00+01:00
7829,2021-11-23 05:00:00+01:00,16.46,2021-11-23 04:00:00+01:00
7830,2021-11-23 06:00:00+01:00,15.52,2021-11-23 05:00:00+01:00
7831,2021-11-23 07:00:00+01:00,15.19,2021-11-23 06:00:00+01:00
7832,2021-11-23 08:00:00+01:00,15.8,2021-11-23 07:00:00+01:00
7833,2021-11-23 09:00:00+01:00,15.85,2021-11-23 08:00:00+01:00
7834,2021-11-23 10:00:00+01:00,15.23,2021-11-23 09:00:00+01:00
7835,2021-11-23 11:00:00+01:00,14.86,2021-11-23 10:00:00+01:00
7836,2021-11-23 12:00:00+01:00,14.62,2021-11-23 11:00:00+01:00
7837,2021-11-23 13:00:00+01:00,14.13,2021-11-23 12:00:00+01:00
7838,2021-11-23 14:00:00+01:00,13.98,2021-11-23 13:00:00+01:00
7839,2021-11-23 15:00:00+01:00,13.64,2021-11-23 14:00:00+01:00
7840,2021-11-23 16:00:00+01:00,13.3,2021-11-23 15:00:00+01:00
7841,2021-11-23 17:00:00+01:00,13.21,2021-11-23 16:00:00+01:00
7842,2021-11-23 18:00:00+01:00,13.12,2021-11-23 17:00:00+01:00
7843,2021-11-23 19:00:00+01:00,13.03,2021-11-23 18:00:00+01:00
7844,2021-11-23 20:00:00+01:00,13.49,2021-11-23 19:00:00+01:00
7845,2021-11-23 21:00:00+01:00,13.58,2021-11-23 20:00:00+01:00
7846,2021-11-23 22:00:00+01:00,15.05,2021-11-23 21:00:00+01:00
7847,2021-11-23 23:00:00+01:00,14.44,2021-11-23 22:00:00+01:00
7848,2021-11-24 00:00:00+01:00,14.62,2021-11-23 23:00:00+01:00
7849,2021-11-24 01:00:00+01:00,13.46,2021-11-24 00:00:00+01:00
7850,2021-11-24 02:00:00+01:00,13.47,2021-11-24 01:00:00+01:00
7851,2021-11-24 03:00:00+01:00,13.65,2021-11-24 02:00:00+01:00
7852,2021-11-24 04:00:00+01:00,15.04,2021-11-24 03:00:00+01:00
7853,2021-11-24 05:00:00+01:00,16.23,2021-11-24 04:00:00+01:00
7854,2021-11-24 06:00:00+01:00,19.95,2021-11-24 05:00:00+01:00
7855,2021-11-24 07:00:00+01:00,23.06,2021-11-24 06:00:00+01:00
7856,2021-11-24 08:00:00+01:00,23.06,2021-11-24 07:00:00+01:00
7857,2021-11-24 09:00:00+01:00,23.07,2021-11-24 08:00:00+01:00
7858,2021-11-24 10:00:00+01:00,22.93,2021-11-24 09:00:00+01:00
7859,2021-11-24 11:00:00+01:00,22.34,2021-11-24 10:00:00+01:00
7860,2021-11-24 12:00:00+01:00,21.81,2021-11-24 11:00:00+01:00
7861,2021-11-24 13:00:00+01:00,23.51,2021-11-24 12:00:00+01:00
7862,2021-11-24 14:00:00+01:00,24.27,2021-11-24 13:00:00+01:00
7863,2021-11-24 15:00:00+01:00,24.87,2021-11-24 14:00:00+01:00
7864,2021-11-24 16:00:00+01:00,25.92,2021-11-24 15:00:00+01:00
7865,2021-11-24 17:00:00+01:00,27.53,2021-11-24 16:00:00+01:00
7866,2021-11-24 18:00:00+01:00,28.42,2021-11-24 17:00:00+01:00
7867,2021-11-24 19:00:00+01:00,28.93,2021-11-24 18:00:00+01:00
7868,2021-11-24 20:00:00+01:00,31.65,2021-11-24 19:00:00+01:00
7869,2021-11-24 21:00:00+01:00,31.71,2021-11-24 20:00:00+01:00
7870,2021-11-24 22:00:00+01:00,30.15,2021-11-24 21:00:00+01:00
7871,2021-11-24 23:00:00+01:00,29.38,2021-11-24 22:00:00+01:00
7872,2021-11-25 00:00:00+01:00,27.67,2021-11-24 23:00:00+01:00
7873,2021-11-25 01:00:00+01:00,25.81,2021-11-25 00:00:00+01:00
7874,2021-11-25 02:00:00+01:00,24.58,2021-11-25 01:00:00+01:00
7875,2021-11-25 03:00:00+01:00,23.88,2021-11-25 02:00:00+01:00
7876,2021-11-25 04:00:00+01:00,23.88,2021-11-25 03:00:00+01:00
7877,2021-11-25 05:00:00+01:00,23.28,2021-11-25 04:00:00+01:00
7878,2021-11-25 06:00:00+01:00,22.78,2021-11-25 05:00:00+01:00
7879,2021-11-25 07:00:00+01:00,24.85,2021-11-25 06:00:00+01:00
7880,2021-11-25 08:00:00+01:00,35.05,2021-11-25 07:00:00+01:00
7881,2021-11-25 09:00:00+01:00,41.2,2021-11-25 08:00:00+01:00
7882,2021-11-25 10:00:00+01:00,39.43,2021-11-25 09:00:00+01:00
7883,2021-11-25 11:00:00+01:00,40.37,2021-11-25 10:00:00+01:00
7884,2021-11-25 12:00:00+01:00,41.99,2021-11-25 11:00:00+01:00
7885,2021-11-25 13:00:00+01:00,44.99,2021-11-25 12:00:00+01:00
7886,2021-11-25 14:00:00+01:00,47.94,2021-11-25 13:00:00+01:00
7887,2021-11-25 15:00:00+01:00,48.35,2021-11-25 14:00:00+01:00
7888,2021-11-25 16:00:00+01:00,49.48,2021-11-25 15:00:00+01:00
7889,2021-11-25 17:00:00+01:00,50.9,2021-11-25 16:00:00+01:00
7890,2021-11-25 18:00:00+01:00,51.58,2021-11-25 17:00:00+01:00
7891,2021-11-25 19:00:00+01:00,53.72,2021-11-25 18:00:00+01:00
7892,2021-11-25 20:00:00+01:00,57.28,2021-11-25 19:00:00+01:00
7893,2021-11-25 21:00:00+01:00,56.5,2021-11-25 20:00:00+01:00
7894,2021-11-25 22:00:00+01:00,58.9,2021-11-25 21:00:00+01:00
7895,2021-11-25 23:00:00+01:00,52.05,2021-11-25 22:00:00+01:00
7896,2021-11-26 00:00:00+01:00,50.08,2021-11-25 23:00:00+01:00
7897,2021-11-26 01:00:00+01:00,99.22,2021-11-26 00:00:00+01:00
7898,2021-11-26 02:00:00+01:00,80.53,2021-11-26 01:00:00+01:00
7899,2021-11-26 03:00:00+01:00,67.96,2021-11-26 02:00:00+01:00
7900,2021-11-26 04:00:00+01:00,68.65,2021-11-26 03:00:00+01:00
7901,2021-11-26 05:00:00+01:00,94.68,2021-11-26 04:00:00+01:00
7902,2021-11-26 06:00:00+01:00,110.76,2021-11-26 05:00:00+01:00
7903,2021-11-26 07:00:00+01:00,122.68,2021-11-26 06:00:00+01:00
7904,2021-11-26 08:00:00+01:00,130.83,2021-11-26 07:00:00+01:00
7905,2021-11-26 09:00:00+01:00,131.94,2021-11-26 08:00:00+01:00
7906,2021-11-26 10:00:00+01:00,127.5,2021-11-26 09:00:00+01:00
7907,2021-11-26 11:00:00+01:00,123.16,2021-11-26 10:00:00+01:00
7908,2021-11-26 12:00:00+01:00,120.15,2021-11-26 11:00:00+01:00
7909,2021-11-26 13:00:00+01:00,118.37,2021-11-26 12:00:00+01:00
7910,2021-11-26 14:00:00+01:00,118.56,2021-11-26 13:00:00+01:00
7911,2021-11-26 15:00:00+01:00,120.18,2021-11-26 14:00:00+01:00
7912,2021-11-26 16:00:00+01:00,127.73,2021-11-26 15:00:00+01:00
7913,2021-11-26 17:00:00+01:00,125.59,2021-11-26 16:00:00+01:00
7914,2021-11-26 18:00:00+01:00,140.39,2021-11-26 17:00:00+01:00
7915,2021-11-26 19:00:00+01:00,156.39,2021-11-26 18:00:00+01:00
7916,2021-11-26 20:00:00+01:00,145.15,2021-11-26 19:00:00+01:00
7917,2021-11-26 21:00:00+01:00,114.72,2021-11-26 20:00:00+01:00
7918,2021-11-26 22:00:00+01:00,113.68,2021-11-26 21:00:00+01:00
7919,2021-11-26 23:00:00+01:00,110.34,2021-11-26 22:00:00+01:00
7920,2021-11-27 00:00:00+01:00,106.39,2021-11-26 23:00:00+01:00
7921,2021-11-27 01:00:00+01:00,115.75,2021-11-27 00:00:00+01:00
7922,2021-11-27 02:00:00+01:00,116.43,2021-11-27 01:00:00+01:00
7923,2021-11-27 03:00:00+01:00,117.03,2021-11-27 02:00:00+01:00
7924,2021-11-27 04:00:00+01:00,116.61,2021-11-27 03:00:00+01:00
7925,2021-11-27 05:00:00+01:00,118.18,2021-11-27 04:00:00+01:00
7926,2021-11-27 06:00:00+01:00,119.78,2021-11-27 05:00:00+01:00
7927,2021-11-27 07:00:00+01:00,119.23,2021-11-27 06:00:00+01:00
7928,2021-11-27 08:00:00+01:00,123.44,2021-11-27 07:00:00+01:00
7929,2021-11-27 09:00:00+01:00,133.64,2021-11-27 08:00:00+01:00
7930,2021-11-27 10:00:00+01:00,217.64,2021-11-27 09:00:00+01:00
7931,2021-11-27 11:00:00+01:00,220.66,2021-11-27 10:00:00+01:00
7932,2021-11-27 12:00:00+01:00,183.31,2021-11-27 11:00:00+01:00
7933,2021-11-27 13:00:00+01:00,217.38,2021-11-27 12:00:00+01:00
7934,2021-11-27 14:00:00+01:00,214.59,2021-11-27 13:00:00+01:00
7935,2021-11-27 15:00:00+01:00,222.8,2021-11-27 14:00:00+01:00
7936,2021-11-27 16:00:00+01:00,229.01,2021-11-27 15:00:00+01:00
7937,2021-11-27 17:00:00+01:00,231.43,2021-11-27 16:00:00+01:00
7938,2021-11-27 18:00:00+01:00,266.8,2021-11-27 17:00:00+01:00
7939,2021-11-27 19:00:00+01:00,246.31,2021-11-27 18:00:00+01:00
7940,2021-11-27 20:00:00+01:00,210.87,2021-11-27 19:00:00+01:00
7941,2021-11-27 21:00:00+01:00,155.41,2021-11-27 20:00:00+01:00
7942,2021-11-27 22:00:00+01:00,142.5,2021-11-27 21:00:00+01:00
7943,2021-11-27 23:00:00+01:00,129.96,2021-11-27 22:00:00+01:00
7944,2021-11-28 00:00:00+01:00,122.1,2021-11-27 23:00:00+01:00
7945,2021-11-28 01:00:00+01:00,181.06,2021-11-28 00:00:00+01:00
7946,2021-11-28 02:00:00+01:00,143.49,2021-11-28 01:00:00+01:00
7947,2021-11-28 03:00:00+01:00,141.9,2021-11-28 02:00:00+01:00
7948,2021-11-28 04:00:00+01:00,139.44,2021-11-28 03:00:00+01:00
7949,2021-11-28 05:00:00+01:00,143.4,2021-11-28 04:00:00+01:00
7950,2021-11-28 06:00:00+01:00,173.01,2021-11-28 05:00:00+01:00
7951,2021-11-28 07:00:00+01:00,167.64,2021-11-28 06:00:00+01:00
7952,2021-11-28 08:00:00+01:00,162.6,2021-11-28 07:00:00+01:00
7953,2021-11-28 09:00:00+01:00,185.92,2021-11-28 08:00:00+01:00
7954,2021-11-28 10:00:00+01:00,204.83,2021-11-28 09:00:00+01:00
7955,2021-11-28 11:00:00+01:00,207.92,2021-11-28 10:00:00+01:00
7956,2021-11-28 12:00:00+01:00,214.84,2021-11-28 11:00:00+01:00
7957,2021-11-28 13:00:00+01:00,215.15,2021-11-28 12:00:00+01:00
7958,2021-11-28 14:00:00+01:00,203.08,2021-11-28 13:00:00+01:00
7959,2021-11-28 15:00:00+01:00,203.14,2021-11-28 14:00:00+01:00
7960,2021-11-28 16:00:00+01:00,210.07,2021-11-28 15:00:00+01:00
7961,2021-11-28 17:00:00+01:00,222.28,2021-11-28 16:00:00+01:00
7962,2021-11-28 18:00:00+01:00,251.06,2021-11-28 17:00:00+01:00
7963,2021-11-28 19:00:00+01:00,253.94,2021-11-28 18:00:00+01:00
7964,2021-11-28 20:00:00+01:00,243.91,2021-11-28 19:00:00+01:00
7965,2021-11-28 21:00:00+01:00,216.55,2021-11-28 20:00:00+01:00
7966,2021-11-28 22:00:00+01:00,193.62,2021-11-28 21:00:00+01:00
7967,2021-11-28 23:00:00+01:00,196.98,2021-11-28 22:00:00+01:00
7968,2021-11-29 00:00:00+01:00,147.66,2021-11-28 23:00:00+01:00
7969,2021-11-29 01:00:00+01:00,154.54,2021-11-29 00:00:00+01:00
7970,2021-11-29 02:00:00+01:00,150.48,2021-11-29 01:00:00+01:00
7971,2021-11-29 03:00:00+01:00,140.36,2021-11-29 02:00:00+01:00
7972,2021-11-29 04:00:00+01:00,136.6,2021-11-29 03:00:00+01:00
7973,2021-11-29 05:00:00+01:00,143.34,2021-11-29 04:00:00+01:00
7974,2021-11-29 06:00:00+01:00,156.29,2021-11-29 05:00:00+01:00
7975,2021-11-29 07:00:00+01:00,220.98,2021-11-29 06:00:00+01:00
7976,2021-11-29 08:00:00+01:00,296.44,2021-11-29 07:00:00+01:00
7977,2021-11-29 09:00:00+01:00,339.15,2021-11-29 08:00:00+01:00
7978,2021-11-29 10:00:00+01:00,327.84,2021-11-29 09:00:00+01:00
7979,2021-11-29 11:00:00+01:00,302.99,2021-11-29 10:00:00+01:00
7980,2021-11-29 12:00:00+01:00,305.76,2021-11-29 11:00:00+01:00
7981,2021-11-29 13:00:00+01:00,306.27,2021-11-29 12:00:00+01:00
7982,2021-11-29 14:00:00+01:00,326.77,2021-11-29 13:00:00+01:00
7983,2021-11-29 15:00:00+01:00,340.19,2021-11-29 14:00:00+01:00
7984,2021-11-29 16:00:00+01:00,360.63,2021-11-29 15:00:00+01:00
7985,2021-11-29 17:00:00+01:00,368.71,2021-11-29 16:00:00+01:00
7986,2021-11-29 18:00:00+01:00,320.3,2021-11-29 17:00:00+01:00
7987,2021-11-29 19:00:00+01:00,192.02,2021-11-29 18:00:00+01:00
7988,2021-11-29 20:00:00+01:00,171.11,2021-11-29 19:00:00+01:00
7989,2021-11-29 21:00:00+01:00,96.38,2021-11-29 20:00:00+01:00
7990,2021-11-29 22:00:00+01:00,76.4,2021-11-29 21:00:00+01:00
7991,2021-11-29 23:00:00+01:00,89.42,2021-11-29 22:00:00+01:00
7992,2021-11-30 00:00:00+01:00,87.27,2021-11-29 23:00:00+01:00
7993,2021-11-30 01:00:00+01:00,37.61,2021-11-30 00:00:00+01:00
7994,2021-11-30 02:00:00+01:00,36.9,2021-11-30 01:00:00+01:00
7995,2021-11-30 03:00:00+01:00,38.46,2021-11-30 02:00:00+01:00
7996,2021-11-30 04:00:00+01:00,42.14,2021-11-30 03:00:00+01:00
7997,2021-11-30 05:00:00+01:00,56.29,2021-11-30 04:00:00+01:00
7998,2021-11-30 06:00:00+01:00,76.69,2021-11-30 05:00:00+01:00
7999,2021-11-30 07:00:00+01:00,99.8,2021-11-30 06:00:00+01:00
8000,2021-11-30 08:00:00+01:00,148.25,2021-11-30 07:00:00+01:00
8001,2021-11-30 09:00:00+01:00,214.78,2021-11-30 08:00:00+01:00
8002,2021-11-30 10:00:00+01:00,163.46,2021-11-30 09:00:00+01:00
8003,2021-11-30 11:00:00+01:00,181.24,2021-11-30 10:00:00+01:00
8004,2021-11-30 12:00:00+01:00,175.1,2021-11-30 11:00:00+01:00
8005,2021-11-30 13:00:00+01:00,171.34,2021-11-30 12:00:00+01:00
8006,2021-11-30 14:00:00+01:00,176.66,2021-11-30 13:00:00+01:00
8007,2021-11-30 15:00:00+01:00,193.3,2021-11-30 14:00:00+01:00
8008,2021-11-30 16:00:00+01:00,255.71,2021-11-30 15:00:00+01:00
8009,2021-11-30 17:00:00+01:00,277.8,2021-11-30 16:00:00+01:00
8010,2021-11-30 18:00:00+01:00,270.08,2021-11-30 17:00:00+01:00
8011,2021-11-30 19:00:00+01:00,234.08,2021-11-30 18:00:00+01:00
8012,2021-11-30 20:00:00+01:00,174.92,2021-11-30 19:00:00+01:00
8013,2021-11-30 21:00:00+01:00,165.97,2021-11-30 20:00:00+01:00
8014,2021-11-30 22:00:00+01:00,157.8,2021-11-30 21:00:00+01:00
8015,2021-11-30 23:00:00+01:00,145.6,2021-11-30 22:00:00+01:00
8016,2021-12-01 00:00:00+01:00,126.68,2021-11-30 23:00:00+01:00
8017,2021-12-01 01:00:00+01:00,130.92,2021-12-01 00:00:00+01:00
8018,2021-12-01 02:00:00+01:00,110.09,2021-12-01 01:00:00+01:00
8019,2021-12-01 03:00:00+01:00,100.2,2021-12-01 02:00:00+01:00
8020,2021-12-01 04:00:00+01:00,96.68,2021-12-01 03:00:00+01:00
8021,2021-12-01 05:00:00+01:00,99.74,2021-12-01 04:00:00+01:00
8022,2021-12-01 06:00:00+01:00,114.32,2021-12-01 05:00:00+01:00
8023,2021-12-01 07:00:00+01:00,118.43,2021-12-01 06:00:00+01:00
8024,2021-12-01 08:00:00+01:00,123.72,2021-12-01 07:00:00+01:00
8025,2021-12-01 09:00:00+01:00,123.73,2021-12-01 08:00:00+01:00
8026,2021-12-01 10:00:00+01:00,123.97,2021-12-01 09:00:00+01:00
8027,2021-12-01 11:00:00+01:00,123.93,2021-12-01 10:00:00+01:00
8028,2021-12-01 12:00:00+01:00,123.12,2021-12-01 11:00:00+01:00
8029,2021-12-01 13:00:00+01:00,122.79,2021-12-01 12:00:00+01:00
8030,2021-12-01 14:00:00+01:00,122.92,2021-12-01 13:00:00+01:00
8031,2021-12-01 15:00:00+01:00,123.28,2021-12-01 14:00:00+01:00
8032,2021-12-01 16:00:00+01:00,123.42,2021-12-01 15:00:00+01:00
8033,2021-12-01 17:00:00+01:00,125.4,2021-12-01 16:00:00+01:00
8034,2021-12-01 18:00:00+01:00,125.24,2021-12-01 17:00:00+01:00
8035,2021-12-01 19:00:00+01:00,124.3,2021-12-01 18:00:00+01:00
8036,2021-12-01 20:00:00+01:00,121.87,2021-12-01 19:00:00+01:00
8037,2021-12-01 21:00:00+01:00,124.42,2021-12-01 20:00:00+01:00
8038,2021-12-01 22:00:00+01:00,116.36,2021-12-01 21:00:00+01:00
8039,2021-12-01 23:00:00+01:00,89.06,2021-12-01 22:00:00+01:00
8040,2021-12-02 00:00:00+01:00,73.22,2021-12-01 23:00:00+01:00
8041,2021-12-02 01:00:00+01:00,40.09,2021-12-02 00:00:00+01:00
8042,2021-12-02 02:00:00+01:00,30.3,2021-12-02 01:00:00+01:00
8043,2021-12-02 03:00:00+01:00,37.94,2021-12-02 02:00:00+01:00
8044,2021-12-02 04:00:00+01:00,65.24,2021-12-02 03:00:00+01:00
8045,2021-12-02 05:00:00+01:00,77.92,2021-12-02 04:00:00+01:00
8046,2021-12-02 06:00:00+01:00,94.78,2021-12-02 05:00:00+01:00
8047,2021-12-02 07:00:00+01:00,111.64,2021-12-02 06:00:00+01:00
8048,2021-12-02 08:00:00+01:00,151.85,2021-12-02 07:00:00+01:00
8049,2021-12-02 09:00:00+01:00,198.81,2021-12-02 08:00:00+01:00
8050,2021-12-02 10:00:00+01:00,198.87,2021-12-02 09:00:00+01:00
8051,2021-12-02 11:00:00+01:00,194.62,2021-12-02 10:00:00+01:00
8052,2021-12-02 12:00:00+01:00,197.16,2021-12-02 11:00:00+01:00
8053,2021-12-02 13:00:00+01:00,202.64,2021-12-02 12:00:00+01:00
8054,2021-12-02 14:00:00+01:00,224.22,2021-12-02 13:00:00+01:00
8055,2021-12-02 15:00:00+01:00,249.51,2021-12-02 14:00:00+01:00
8056,2021-12-02 16:00:00+01:00,295.73,2021-12-02 15:00:00+01:00
8057,2021-12-02 17:00:00+01:00,306.88,2021-12-02 16:00:00+01:00
8058,2021-12-02 18:00:00+01:00,222.95,2021-12-02 17:00:00+01:00
8059,2021-12-02 19:00:00+01:00,153.64,2021-12-02 18:00:00+01:00
8060,2021-12-02 20:00:00+01:00,115.86,2021-12-02 19:00:00+01:00
8061,2021-12-02 21:00:00+01:00,116.54,2021-12-02 20:00:00+01:00
8062,2021-12-02 22:00:00+01:00,116.09,2021-12-02 21:00:00+01:00
8063,2021-12-02 23:00:00+01:00,110.55,2021-12-02 22:00:00+01:00
8064,2021-12-03 00:00:00+01:00,106.98,2021-12-02 23:00:00+01:00
8065,2021-12-03 01:00:00+01:00,114.91,2021-12-03 00:00:00+01:00
8066,2021-12-03 02:00:00+01:00,109.45,2021-12-03 01:00:00+01:00
8067,2021-12-03 03:00:00+01:00,107.67,2021-12-03 02:00:00+01:00
8068,2021-12-03 04:00:00+01:00,106.0,2021-12-03 03:00:00+01:00
8069,2021-12-03 05:00:00+01:00,104.97,2021-12-03 04:00:00+01:00
8070,2021-12-03 06:00:00+01:00,108.03,2021-12-03 05:00:00+01:00
8071,2021-12-03 07:00:00+01:00,112.55,2021-12-03 06:00:00+01:00
8072,2021-12-03 08:00:00+01:00,142.76,2021-12-03 07:00:00+01:00
8073,2021-12-03 09:00:00+01:00,203.57,2021-12-03 08:00:00+01:00
8074,2021-12-03 10:00:00+01:00,197.44,2021-12-03 09:00:00+01:00
8075,2021-12-03 11:00:00+01:00,180.1,2021-12-03 10:00:00+01:00
8076,2021-12-03 12:00:00+01:00,139.35,2021-12-03 11:00:00+01:00
8077,2021-12-03 13:00:00+01:00,137.17,2021-12-03 12:00:00+01:00
8078,2021-12-03 14:00:00+01:00,137.27,2021-12-03 13:00:00+01:00
8079,2021-12-03 15:00:00+01:00,135.65,2021-12-03 14:00:00+01:00
8080,2021-12-03 16:00:00+01:00,124.17,2021-12-03 15:00:00+01:00
8081,2021-12-03 17:00:00+01:00,121.17,2021-12-03 16:00:00+01:00
8082,2021-12-03 18:00:00+01:00,118.13,2021-12-03 17:00:00+01:00
8083,2021-12-03 19:00:00+01:00,100.07,2021-12-03 18:00:00+01:00
8084,2021-12-03 20:00:00+01:00,100.02,2021-12-03 19:00:00+01:00
8085,2021-12-03 21:00:00+01:00,75.09,2021-12-03 20:00:00+01:00
8086,2021-12-03 22:00:00+01:00,66.85,2021-12-03 21:00:00+01:00
8087,2021-12-03 23:00:00+01:00,61.73,2021-12-03 22:00:00+01:00
8088,2021-12-04 00:00:00+01:00,54.42,2021-12-03 23:00:00+01:00
8089,2021-12-04 01:00:00+01:00,72.03,2021-12-04 00:00:00+01:00
8090,2021-12-04 02:00:00+01:00,67.0,2021-12-04 01:00:00+01:00
8091,2021-12-04 03:00:00+01:00,66.92,2021-12-04 02:00:00+01:00
8092,2021-12-04 04:00:00+01:00,66.75,2021-12-04 03:00:00+01:00
8093,2021-12-04 05:00:00+01:00,66.75,2021-12-04 04:00:00+01:00
8094,2021-12-04 06:00:00+01:00,64.15,2021-12-04 05:00:00+01:00
8095,2021-12-04 07:00:00+01:00,65.35,2021-12-04 06:00:00+01:00
8096,2021-12-04 08:00:00+01:00,66.57,2021-12-04 07:00:00+01:00
8097,2021-12-04 09:00:00+01:00,66.47,2021-12-04 08:00:00+01:00
8098,2021-12-04 10:00:00+01:00,67.96,2021-12-04 09:00:00+01:00
8099,2021-12-04 11:00:00+01:00,74.17,2021-12-04 10:00:00+01:00
8100,2021-12-04 12:00:00+01:00,72.92,2021-12-04 11:00:00+01:00
8101,2021-12-04 13:00:00+01:00,74.45,2021-12-04 12:00:00+01:00
8102,2021-12-04 14:00:00+01:00,75.84,2021-12-04 13:00:00+01:00
8103,2021-12-04 15:00:00+01:00,80.39,2021-12-04 14:00:00+01:00
8104,2021-12-04 16:00:00+01:00,85.52,2021-12-04 15:00:00+01:00
8105,2021-12-04 17:00:00+01:00,88.47,2021-12-04 16:00:00+01:00
8106,2021-12-04 18:00:00+01:00,85.49,2021-12-04 17:00:00+01:00
8107,2021-12-04 19:00:00+01:00,79.87,2021-12-04 18:00:00+01:00
8108,2021-12-04 20:00:00+01:00,74.95,2021-12-04 19:00:00+01:00
8109,2021-12-04 21:00:00+01:00,68.52,2021-12-04 20:00:00+01:00
8110,2021-12-04 22:00:00+01:00,69.4,2021-12-04 21:00:00+01:00
8111,2021-12-04 23:00:00+01:00,67.38,2021-12-04 22:00:00+01:00
8112,2021-12-05 00:00:00+01:00,69.13,2021-12-04 23:00:00+01:00
8113,2021-12-05 01:00:00+01:00,90.38,2021-12-05 00:00:00+01:00
8114,2021-12-05 02:00:00+01:00,90.93,2021-12-05 01:00:00+01:00
8115,2021-12-05 03:00:00+01:00,87.53,2021-12-05 02:00:00+01:00
8116,2021-12-05 04:00:00+01:00,83.76,2021-12-05 03:00:00+01:00
8117,2021-12-05 05:00:00+01:00,83.69,2021-12-05 04:00:00+01:00
8118,2021-12-05 06:00:00+01:00,87.67,2021-12-05 05:00:00+01:00
8119,2021-12-05 07:00:00+01:00,83.74,2021-12-05 06:00:00+01:00
8120,2021-12-05 08:00:00+01:00,95.05,2021-12-05 07:00:00+01:00
8121,2021-12-05 09:00:00+01:00,103.48,2021-12-05 08:00:00+01:00
8122,2021-12-05 10:00:00+01:00,122.58,2021-12-05 09:00:00+01:00
8123,2021-12-05 11:00:00+01:00,132.85,2021-12-05 10:00:00+01:00
8124,2021-12-05 12:00:00+01:00,133.0,2021-12-05 11:00:00+01:00
8125,2021-12-05 13:00:00+01:00,133.99,2021-12-05 12:00:00+01:00
8126,2021-12-05 14:00:00+01:00,134.03,2021-12-05 13:00:00+01:00
8127,2021-12-05 15:00:00+01:00,135.14,2021-12-05 14:00:00+01:00
8128,2021-12-05 16:00:00+01:00,138.45,2021-12-05 15:00:00+01:00
8129,2021-12-05 17:00:00+01:00,141.91,2021-12-05 16:00:00+01:00
8130,2021-12-05 18:00:00+01:00,142.93,2021-12-05 17:00:00+01:00
8131,2021-12-05 19:00:00+01:00,146.9,2021-12-05 18:00:00+01:00
8132,2021-12-05 20:00:00+01:00,143.62,2021-12-05 19:00:00+01:00
8133,2021-12-05 21:00:00+01:00,146.68,2021-12-05 20:00:00+01:00
8134,2021-12-05 22:00:00+01:00,142.03,2021-12-05 21:00:00+01:00
8135,2021-12-05 23:00:00+01:00,137.94,2021-12-05 22:00:00+01:00
8136,2021-12-06 00:00:00+01:00,134.03,2021-12-05 23:00:00+01:00
8137,2021-12-06 01:00:00+01:00,88.47,2021-12-06 00:00:00+01:00
8138,2021-12-06 02:00:00+01:00,77.63,2021-12-06 01:00:00+01:00
8139,2021-12-06 03:00:00+01:00,74.69,2021-12-06 02:00:00+01:00
8140,2021-12-06 04:00:00+01:00,74.68,2021-12-06 03:00:00+01:00
8141,2021-12-06 05:00:00+01:00,76.67,2021-12-06 04:00:00+01:00
8142,2021-12-06 06:00:00+01:00,73.98,2021-12-06 05:00:00+01:00
8143,2021-12-06 07:00:00+01:00,87.0,2021-12-06 06:00:00+01:00
8144,2021-12-06 08:00:00+01:00,144.22,2021-12-06 07:00:00+01:00
8145,2021-12-06 09:00:00+01:00,196.52,2021-12-06 08:00:00+01:00
8146,2021-12-06 10:00:00+01:00,196.54,2021-12-06 09:00:00+01:00
8147,2021-12-06 11:00:00+01:00,196.52,2021-12-06 10:00:00+01:00
8148,2021-12-06 12:00:00+01:00,149.16,2021-12-06 11:00:00+01:00
8149,2021-12-06 13:00:00+01:00,121.39,2021-12-06 12:00:00+01:00
8150,2021-12-06 14:00:00+01:00,151.01,2021-12-06 13:00:00+01:00
8151,2021-12-06 15:00:00+01:00,155.6,2021-12-06 14:00:00+01:00
8152,2021-12-06 16:00:00+01:00,158.17,2021-12-06 15:00:00+01:00
8153,2021-12-06 17:00:00+01:00,155.18,2021-12-06 16:00:00+01:00
8154,2021-12-06 18:00:00+01:00,155.23,2021-12-06 17:00:00+01:00
8155,2021-12-06 19:00:00+01:00,155.13,2021-12-06 18:00:00+01:00
8156,2021-12-06 20:00:00+01:00,110.85,2021-12-06 19:00:00+01:00
8157,2021-12-06 21:00:00+01:00,105.16,2021-12-06 20:00:00+01:00
8158,2021-12-06 22:00:00+01:00,87.77,2021-12-06 21:00:00+01:00
8159,2021-12-06 23:00:00+01:00,75.72,2021-12-06 22:00:00+01:00
8160,2021-12-07 00:00:00+01:00,82.36,2021-12-06 23:00:00+01:00
8161,2021-12-07 01:00:00+01:00,75.55,2021-12-07 00:00:00+01:00
8162,2021-12-07 02:00:00+01:00,70.98,2021-12-07 01:00:00+01:00
8163,2021-12-07 03:00:00+01:00,68.55,2021-12-07 02:00:00+01:00
8164,2021-12-07 04:00:00+01:00,68.66,2021-12-07 03:00:00+01:00
8165,2021-12-07 05:00:00+01:00,70.74,2021-12-07 04:00:00+01:00
8166,2021-12-07 06:00:00+01:00,59.93,2021-12-07 05:00:00+01:00
8167,2021-12-07 07:00:00+01:00,74.15,2021-12-07 06:00:00+01:00
8168,2021-12-07 08:00:00+01:00,93.72,2021-12-07 07:00:00+01:00
8169,2021-12-07 09:00:00+01:00,275.51,2021-12-07 08:00:00+01:00
8170,2021-12-07 10:00:00+01:00,268.26,2021-12-07 09:00:00+01:00
8171,2021-12-07 11:00:00+01:00,165.72,2021-12-07 10:00:00+01:00
8172,2021-12-07 12:00:00+01:00,146.78,2021-12-07 11:00:00+01:00
8173,2021-12-07 13:00:00+01:00,135.36,2021-12-07 12:00:00+01:00
8174,2021-12-07 14:00:00+01:00,148.02,2021-12-07 13:00:00+01:00
8175,2021-12-07 15:00:00+01:00,146.31,2021-12-07 14:00:00+01:00
8176,2021-12-07 16:00:00+01:00,147.5,2021-12-07 15:00:00+01:00
8177,2021-12-07 17:00:00+01:00,122.25,2021-12-07 16:00:00+01:00
8178,2021-12-07 18:00:00+01:00,109.05,2021-12-07 17:00:00+01:00
8179,2021-12-07 19:00:00+01:00,100.41,2021-12-07 18:00:00+01:00
8180,2021-12-07 20:00:00+01:00,121.68,2021-12-07 19:00:00+01:00
8181,2021-12-07 21:00:00+01:00,98.42,2021-12-07 20:00:00+01:00
8182,2021-12-07 22:00:00+01:00,87.42,2021-12-07 21:00:00+01:00
8183,2021-12-07 23:00:00+01:00,74.94,2021-12-07 22:00:00+01:00
8184,2021-12-08 00:00:00+01:00,86.54,2021-12-07 23:00:00+01:00
8185,2021-12-08 01:00:00+01:00,70.44,2021-12-08 00:00:00+01:00
8186,2021-12-08 02:00:00+01:00,65.23,2021-12-08 01:00:00+01:00
8187,2021-12-08 03:00:00+01:00,59.84,2021-12-08 02:00:00+01:00
8188,2021-12-08 04:00:00+01:00,56.08,2021-12-08 03:00:00+01:00
8189,2021-12-08 05:00:00+01:00,58.23,2021-12-08 04:00:00+01:00
8190,2021-12-08 06:00:00+01:00,56.11,2021-12-08 05:00:00+01:00
8191,2021-12-08 07:00:00+01:00,61.12,2021-12-08 06:00:00+01:00
8192,2021-12-08 08:00:00+01:00,75.0,2021-12-08 07:00:00+01:00
8193,2021-12-08 09:00:00+01:00,85.45,2021-12-08 08:00:00+01:00
8194,2021-12-08 10:00:00+01:00,83.5,2021-12-08 09:00:00+01:00
8195,2021-12-08 11:00:00+01:00,87.55,2021-12-08 10:00:00+01:00
8196,2021-12-08 12:00:00+01:00,86.46,2021-12-08 11:00:00+01:00
8197,2021-12-08 13:00:00+01:00,87.07,2021-12-08 12:00:00+01:00
8198,2021-12-08 14:00:00+01:00,88.66,2021-12-08 13:00:00+01:00
8199,2021-12-08 15:00:00+01:00,89.03,2021-12-08 14:00:00+01:00
8200,2021-12-08 16:00:00+01:00,91.26,2021-12-08 15:00:00+01:00
8201,2021-12-08 17:00:00+01:00,87.93,2021-12-08 16:00:00+01:00
8202,2021-12-08 18:00:00+01:00,80.27,2021-12-08 17:00:00+01:00
8203,2021-12-08 19:00:00+01:00,78.91,2021-12-08 18:00:00+01:00
8204,2021-12-08 20:00:00+01:00,70.26,2021-12-08 19:00:00+01:00
8205,2021-12-08 21:00:00+01:00,68.55,2021-12-08 20:00:00+01:00
8206,2021-12-08 22:00:00+01:00,65.72,2021-12-08 21:00:00+01:00
8207,2021-12-08 23:00:00+01:00,61.94,2021-12-08 22:00:00+01:00
8208,2021-12-09 00:00:00+01:00,59.03,2021-12-08 23:00:00+01:00
8209,2021-12-09 01:00:00+01:00,44.11,2021-12-09 00:00:00+01:00
8210,2021-12-09 02:00:00+01:00,41.99,2021-12-09 01:00:00+01:00
8211,2021-12-09 03:00:00+01:00,41.02,2021-12-09 02:00:00+01:00
8212,2021-12-09 04:00:00+01:00,40.41,2021-12-09 03:00:00+01:00
8213,2021-12-09 05:00:00+01:00,40.32,2021-12-09 04:00:00+01:00
8214,2021-12-09 06:00:00+01:00,40.74,2021-12-09 05:00:00+01:00
8215,2021-12-09 07:00:00+01:00,40.7,2021-12-09 06:00:00+01:00
8216,2021-12-09 08:00:00+01:00,42.84,2021-12-09 07:00:00+01:00
8217,2021-12-09 09:00:00+01:00,45.59,2021-12-09 08:00:00+01:00
8218,2021-12-09 10:00:00+01:00,44.85,2021-12-09 09:00:00+01:00
8219,2021-12-09 11:00:00+01:00,43.88,2021-12-09 10:00:00+01:00
8220,2021-12-09 12:00:00+01:00,43.02,2021-12-09 11:00:00+01:00
8221,2021-12-09 13:00:00+01:00,42.67,2021-12-09 12:00:00+01:00
8222,2021-12-09 14:00:00+01:00,43.02,2021-12-09 13:00:00+01:00
8223,2021-12-09 15:00:00+01:00,42.98,2021-12-09 14:00:00+01:00
8224,2021-12-09 16:00:00+01:00,44.18,2021-12-09 15:00:00+01:00
8225,2021-12-09 17:00:00+01:00,42.0,2021-12-09 16:00:00+01:00
8226,2021-12-09 18:00:00+01:00,40.89,2021-12-09 17:00:00+01:00
8227,2021-12-09 19:00:00+01:00,40.95,2021-12-09 18:00:00+01:00
8228,2021-12-09 20:00:00+01:00,39.8,2021-12-09 19:00:00+01:00
8229,2021-12-09 21:00:00+01:00,40.82,2021-12-09 20:00:00+01:00
8230,2021-12-09 22:00:00+01:00,40.13,2021-12-09 21:00:00+01:00
8231,2021-12-09 23:00:00+01:00,39.35,2021-12-09 22:00:00+01:00
8232,2021-12-10 00:00:00+01:00,39.11,2021-12-09 23:00:00+01:00
8233,2021-12-10 01:00:00+01:00,37.43,2021-12-10 00:00:00+01:00
8234,2021-12-10 02:00:00+01:00,37.82,2021-12-10 01:00:00+01:00
8235,2021-12-10 03:00:00+01:00,38.41,2021-12-10 02:00:00+01:00
8236,2021-12-10 04:00:00+01:00,39.01,2021-12-10 03:00:00+01:00
8237,2021-12-10 05:00:00+01:00,39.3,2021-12-10 04:00:00+01:00
8238,2021-12-10 06:00:00+01:00,40.02,2021-12-10 05:00:00+01:00
8239,2021-12-10 07:00:00+01:00,40.28,2021-12-10 06:00:00+01:00
8240,2021-12-10 08:00:00+01:00,41.06,2021-12-10 07:00:00+01:00
8241,2021-12-10 09:00:00+01:00,42.33,2021-12-10 08:00:00+01:00
8242,2021-12-10 10:00:00+01:00,42.63,2021-12-10 09:00:00+01:00
8243,2021-12-10 11:00:00+01:00,42.7,2021-12-10 10:00:00+01:00
8244,2021-12-10 12:00:00+01:00,43.15,2021-12-10 11:00:00+01:00
8245,2021-12-10 13:00:00+01:00,44.28,2021-12-10 12:00:00+01:00
8246,2021-12-10 14:00:00+01:00,47.97,2021-12-10 13:00:00+01:00
8247,2021-12-10 15:00:00+01:00,51.03,2021-12-10 14:00:00+01:00
8248,2021-12-10 16:00:00+01:00,52.6,2021-12-10 15:00:00+01:00
8249,2021-12-10 17:00:00+01:00,55.2,2021-12-10 16:00:00+01:00
8250,2021-12-10 18:00:00+01:00,55.94,2021-12-10 17:00:00+01:00
8251,2021-12-10 19:00:00+01:00,54.48,2021-12-10 18:00:00+01:00
8252,2021-12-10 20:00:00+01:00,52.17,2021-12-10 19:00:00+01:00
8253,2021-12-10 21:00:00+01:00,50.97,2021-12-10 20:00:00+01:00
8254,2021-12-10 22:00:00+01:00,47.26,2021-12-10 21:00:00+01:00
8255,2021-12-10 23:00:00+01:00,50.04,2021-12-10 22:00:00+01:00
8256,2021-12-11 00:00:00+01:00,49.38,2021-12-10 23:00:00+01:00
8257,2021-12-11 01:00:00+01:00,45.81,2021-12-11 00:00:00+01:00
8258,2021-12-11 02:00:00+01:00,44.43,2021-12-11 01:00:00+01:00
8259,2021-12-11 03:00:00+01:00,44.12,2021-12-11 02:00:00+01:00
8260,2021-12-11 04:00:00+01:00,43.85,2021-12-11 03:00:00+01:00
8261,2021-12-11 05:00:00+01:00,43.97,2021-12-11 04:00:00+01:00
8262,2021-12-11 06:00:00+01:00,45.62,2021-12-11 05:00:00+01:00
8263,2021-12-11 07:00:00+01:00,46.44,2021-12-11 06:00:00+01:00
8264,2021-12-11 08:00:00+01:00,46.84,2021-12-11 07:00:00+01:00
8265,2021-12-11 09:00:00+01:00,48.08,2021-12-11 08:00:00+01:00
8266,2021-12-11 10:00:00+01:00,49.01,2021-12-11 09:00:00+01:00
8267,2021-12-11 11:00:00+01:00,49.98,2021-12-11 10:00:00+01:00
8268,2021-12-11 12:00:00+01:00,50.54,2021-12-11 11:00:00+01:00
8269,2021-12-11 13:00:00+01:00,51.43,2021-12-11 12:00:00+01:00
8270,2021-12-11 14:00:00+01:00,50.9,2021-12-11 13:00:00+01:00
8271,2021-12-11 15:00:00+01:00,50.55,2021-12-11 14:00:00+01:00
8272,2021-12-11 16:00:00+01:00,51.39,2021-12-11 15:00:00+01:00
8273,2021-12-11 17:00:00+01:00,55.57,2021-12-11 16:00:00+01:00
8274,2021-12-11 18:00:00+01:00,58.82,2021-12-11 17:00:00+01:00
8275,2021-12-11 19:00:00+01:00,58.11,2021-12-11 18:00:00+01:00
8276,2021-12-11 20:00:00+01:00,54.84,2021-12-11 19:00:00+01:00
8277,2021-12-11 21:00:00+01:00,53.88,2021-12-11 20:00:00+01:00
8278,2021-12-11 22:00:00+01:00,53.57,2021-12-11 21:00:00+01:00
8279,2021-12-11 23:00:00+01:00,54.65,2021-12-11 22:00:00+01:00
8280,2021-12-12 00:00:00+01:00,51.31,2021-12-11 23:00:00+01:00
8281,2021-12-12 01:00:00+01:00,45.96,2021-12-12 00:00:00+01:00
8282,2021-12-12 02:00:00+01:00,44.42,2021-12-12 01:00:00+01:00
8283,2021-12-12 03:00:00+01:00,43.13,2021-12-12 02:00:00+01:00
8284,2021-12-12 04:00:00+01:00,40.97,2021-12-12 03:00:00+01:00
8285,2021-12-12 05:00:00+01:00,40.95,2021-12-12 04:00:00+01:00
8286,2021-12-12 06:00:00+01:00,42.6,2021-12-12 05:00:00+01:00
8287,2021-12-12 07:00:00+01:00,44.91,2021-12-12 06:00:00+01:00
8288,2021-12-12 08:00:00+01:00,45.46,2021-12-12 07:00:00+01:00
8289,2021-12-12 09:00:00+01:00,45.58,2021-12-12 08:00:00+01:00
8290,2021-12-12 10:00:00+01:00,44.75,2021-12-12 09:00:00+01:00
8291,2021-12-12 11:00:00+01:00,44.35,2021-12-12 10:00:00+01:00
8292,2021-12-12 12:00:00+01:00,43.53,2021-12-12 11:00:00+01:00
8293,2021-12-12 13:00:00+01:00,43.44,2021-12-12 12:00:00+01:00
8294,2021-12-12 14:00:00+01:00,43.21,2021-12-12 13:00:00+01:00
8295,2021-12-12 15:00:00+01:00,43.59,2021-12-12 14:00:00+01:00
8296,2021-12-12 16:00:00+01:00,44.09,2021-12-12 15:00:00+01:00
8297,2021-12-12 17:00:00+01:00,44.48,2021-12-12 16:00:00+01:00
8298,2021-12-12 18:00:00+01:00,43.91,2021-12-12 17:00:00+01:00
8299,2021-12-12 19:00:00+01:00,43.65,2021-12-12 18:00:00+01:00
8300,2021-12-12 20:00:00+01:00,44.8,2021-12-12 19:00:00+01:00
8301,2021-12-12 21:00:00+01:00,45.41,2021-12-12 20:00:00+01:00
8302,2021-12-12 22:00:00+01:00,44.82,2021-12-12 21:00:00+01:00
8303,2021-12-12 23:00:00+01:00,45.45,2021-12-12 22:00:00+01:00
8304,2021-12-13 00:00:00+01:00,45.31,2021-12-12 23:00:00+01:00
8305,2021-12-13 01:00:00+01:00,40.99,2021-12-13 00:00:00+01:00
8306,2021-12-13 02:00:00+01:00,40.89,2021-12-13 01:00:00+01:00
8307,2021-12-13 03:00:00+01:00,41.14,2021-12-13 02:00:00+01:00
8308,2021-12-13 04:00:00+01:00,41.59,2021-12-13 03:00:00+01:00
8309,2021-12-13 05:00:00+01:00,41.98,2021-12-13 04:00:00+01:00
8310,2021-12-13 06:00:00+01:00,43.04,2021-12-13 05:00:00+01:00
8311,2021-12-13 07:00:00+01:00,45.23,2021-12-13 06:00:00+01:00
8312,2021-12-13 08:00:00+01:00,55.45,2021-12-13 07:00:00+01:00
8313,2021-12-13 09:00:00+01:00,59.3,2021-12-13 08:00:00+01:00
8314,2021-12-13 10:00:00+01:00,50.84,2021-12-13 09:00:00+01:00
8315,2021-12-13 11:00:00+01:00,48.24,2021-12-13 10:00:00+01:00
8316,2021-12-13 12:00:00+01:00,45.74,2021-12-13 11:00:00+01:00
8317,2021-12-13 13:00:00+01:00,45.58,2021-12-13 12:00:00+01:00
8318,2021-12-13 14:00:00+01:00,45.79,2021-12-13 13:00:00+01:00
8319,2021-12-13 15:00:00+01:00,45.91,2021-12-13 14:00:00+01:00
8320,2021-12-13 16:00:00+01:00,46.82,2021-12-13 15:00:00+01:00
8321,2021-12-13 17:00:00+01:00,45.28,2021-12-13 16:00:00+01:00
8322,2021-12-13 18:00:00+01:00,43.67,2021-12-13 17:00:00+01:00
8323,2021-12-13 19:00:00+01:00,43.07,2021-12-13 18:00:00+01:00
8324,2021-12-13 20:00:00+01:00,41.88,2021-12-13 19:00:00+01:00
8325,2021-12-13 21:00:00+01:00,42.24,2021-12-13 20:00:00+01:00
8326,2021-12-13 22:00:00+01:00,41.71,2021-12-13 21:00:00+01:00
8327,2021-12-13 23:00:00+01:00,42.71,2021-12-13 22:00:00+01:00
8328,2021-12-14 00:00:00+01:00,38.56,2021-12-13 23:00:00+01:00
8329,2021-12-14 01:00:00+01:00,36.6,2021-12-14 00:00:00+01:00
8330,2021-12-14 02:00:00+01:00,35.1,2021-12-14 01:00:00+01:00
8331,2021-12-14 03:00:00+01:00,33.96,2021-12-14 02:00:00+01:00
8332,2021-12-14 04:00:00+01:00,32.19,2021-12-14 03:00:00+01:00
8333,2021-12-14 05:00:00+01:00,32.24,2021-12-14 04:00:00+01:00
8334,2021-12-14 06:00:00+01:00,33.05,2021-12-14 05:00:00+01:00
8335,2021-12-14 07:00:00+01:00,31.2,2021-12-14 06:00:00+01:00
8336,2021-12-14 08:00:00+01:00,31.73,2021-12-14 07:00:00+01:00
8337,2021-12-14 09:00:00+01:00,39.52,2021-12-14 08:00:00+01:00
8338,2021-12-14 10:00:00+01:00,41.93,2021-12-14 09:00:00+01:00
8339,2021-12-14 11:00:00+01:00,40.63,2021-12-14 10:00:00+01:00
8340,2021-12-14 12:00:00+01:00,42.2,2021-12-14 11:00:00+01:00
8341,2021-12-14 13:00:00+01:00,42.0,2021-12-14 12:00:00+01:00
8342,2021-12-14 14:00:00+01:00,42.42,2021-12-14 13:00:00+01:00
8343,2021-12-14 15:00:00+01:00,41.53,2021-12-14 14:00:00+01:00
8344,2021-12-14 16:00:00+01:00,40.6,2021-12-14 15:00:00+01:00
8345,2021-12-14 17:00:00+01:00,38.51,2021-12-14 16:00:00+01:00
8346,2021-12-14 18:00:00+01:00,36.79,2021-12-14 17:00:00+01:00
8347,2021-12-14 19:00:00+01:00,36.08,2021-12-14 18:00:00+01:00
8348,2021-12-14 20:00:00+01:00,34.46,2021-12-14 19:00:00+01:00
8349,2021-12-14 21:00:00+01:00,33.31,2021-12-14 20:00:00+01:00
8350,2021-12-14 22:00:00+01:00,30.77,2021-12-14 21:00:00+01:00
8351,2021-12-14 23:00:00+01:00,30.02,2021-12-14 22:00:00+01:00
8352,2021-12-15 00:00:00+01:00,29.04,2021-12-14 23:00:00+01:00
8353,2021-12-15 01:00:00+01:00,21.14,2021-12-15 00:00:00+01:00
8354,2021-12-15 02:00:00+01:00,19.61,2021-12-15 01:00:00+01:00
8355,2021-12-15 03:00:00+01:00,17.04,2021-12-15 02:00:00+01:00
8356,2021-12-15 04:00:00+01:00,15.36,2021-12-15 03:00:00+01:00
8357,2021-12-15 05:00:00+01:00,16.36,2021-12-15 04:00:00+01:00
8358,2021-12-15 06:00:00+01:00,23.66,2021-12-15 05:00:00+01:00
8359,2021-12-15 07:00:00+01:00,25.02,2021-12-15 06:00:00+01:00
8360,2021-12-15 08:00:00+01:00,26.62,2021-12-15 07:00:00+01:00
8361,2021-12-15 09:00:00+01:00,27.5,2021-12-15 08:00:00+01:00
8362,2021-12-15 10:00:00+01:00,26.96,2021-12-15 09:00:00+01:00
8363,2021-12-15 11:00:00+01:00,26.62,2021-12-15 10:00:00+01:00
8364,2021-12-15 12:00:00+01:00,25.64,2021-12-15 11:00:00+01:00
8365,2021-12-15 13:00:00+01:00,25.57,2021-12-15 12:00:00+01:00
8366,2021-12-15 14:00:00+01:00,25.55,2021-12-15 13:00:00+01:00
8367,2021-12-15 15:00:00+01:00,25.54,2021-12-15 14:00:00+01:00
8368,2021-12-15 16:00:00+01:00,25.44,2021-12-15 15:00:00+01:00
8369,2021-12-15 17:00:00+01:00,25.21,2021-12-15 16:00:00+01:00
8370,2021-12-15 18:00:00+01:00,25.36,2021-12-15 17:00:00+01:00
8371,2021-12-15 19:00:00+01:00,25.02,2021-12-15 18:00:00+01:00
8372,2021-12-15 20:00:00+01:00,23.9,2021-12-15 19:00:00+01:00
8373,2021-12-15 21:00:00+01:00,23.8,2021-12-15 20:00:00+01:00
8374,2021-12-15 22:00:00+01:00,22.26,2021-12-15 21:00:00+01:00
8375,2021-12-15 23:00:00+01:00,20.34,2021-12-15 22:00:00+01:00
8376,2021-12-16 00:00:00+01:00,15.35,2021-12-15 23:00:00+01:00
8377,2021-12-16 01:00:00+01:00,15.49,2021-12-16 00:00:00+01:00
8378,2021-12-16 02:00:00+01:00,14.7,2021-12-16 01:00:00+01:00
8379,2021-12-16 03:00:00+01:00,14.4,2021-12-16 02:00:00+01:00
8380,2021-12-16 04:00:00+01:00,15.37,2021-12-16 03:00:00+01:00
8381,2021-12-16 05:00:00+01:00,17.37,2021-12-16 04:00:00+01:00
8382,2021-12-16 06:00:00+01:00,20.5,2021-12-16 05:00:00+01:00
8383,2021-12-16 07:00:00+01:00,19.35,2021-12-16 06:00:00+01:00
8384,2021-12-16 08:00:00+01:00,22.63,2021-12-16 07:00:00+01:00
8385,2021-12-16 09:00:00+01:00,23.88,2021-12-16 08:00:00+01:00
8386,2021-12-16 10:00:00+01:00,23.74,2021-12-16 09:00:00+01:00
8387,2021-12-16 11:00:00+01:00,24.24,2021-12-16 10:00:00+01:00
8388,2021-12-16 12:00:00+01:00,24.66,2021-12-16 11:00:00+01:00
8389,2021-12-16 13:00:00+01:00,24.45,2021-12-16 12:00:00+01:00
8390,2021-12-16 14:00:00+01:00,23.49,2021-12-16 13:00:00+01:00
8391,2021-12-16 15:00:00+01:00,23.35,2021-12-16 14:00:00+01:00
8392,2021-12-16 16:00:00+01:00,23.27,2021-12-16 15:00:00+01:00
8393,2021-12-16 17:00:00+01:00,22.65,2021-12-16 16:00:00+01:00
8394,2021-12-16 18:00:00+01:00,21.47,2021-12-16 17:00:00+01:00
8395,2021-12-16 19:00:00+01:00,22.44,2021-12-16 18:00:00+01:00
8396,2021-12-16 20:00:00+01:00,22.8,2021-12-16 19:00:00+01:00
8397,2021-12-16 21:00:00+01:00,22.93,2021-12-16 20:00:00+01:00
8398,2021-12-16 22:00:00+01:00,20.05,2021-12-16 21:00:00+01:00
8399,2021-12-16 23:00:00+01:00,21.07,2021-12-16 22:00:00+01:00
8400,2021-12-17 00:00:00+01:00,20.49,2021-12-16 23:00:00+01:00
8401,2021-12-17 01:00:00+01:00,19.61,2021-12-17 00:00:00+01:00
8402,2021-12-17 02:00:00+01:00,19.31,2021-12-17 01:00:00+01:00
8403,2021-12-17 03:00:00+01:00,19.4,2021-12-17 02:00:00+01:00
8404,2021-12-17 04:00:00+01:00,19.03,2021-12-17 03:00:00+01:00
8405,2021-12-17 05:00:00+01:00,21.37,2021-12-17 04:00:00+01:00
8406,2021-12-17 06:00:00+01:00,23.78,2021-12-17 05:00:00+01:00
8407,2021-12-17 07:00:00+01:00,23.56,2021-12-17 06:00:00+01:00
8408,2021-12-17 08:00:00+01:00,25.48,2021-12-17 07:00:00+01:00
8409,2021-12-17 09:00:00+01:00,25.87,2021-12-17 08:00:00+01:00
8410,2021-12-17 10:00:00+01:00,26.54,2021-12-17 09:00:00+01:00
8411,2021-12-17 11:00:00+01:00,27.09,2021-12-17 10:00:00+01:00
8412,2021-12-17 12:00:00+01:00,28.23,2021-12-17 11:00:00+01:00
8413,2021-12-17 13:00:00+01:00,28.31,2021-12-17 12:00:00+01:00
8414,2021-12-17 14:00:00+01:00,28.29,2021-12-17 13:00:00+01:00
8415,2021-12-17 15:00:00+01:00,27.94,2021-12-17 14:00:00+01:00
8416,2021-12-17 16:00:00+01:00,27.59,2021-12-17 15:00:00+01:00
8417,2021-12-17 17:00:00+01:00,26.64,2021-12-17 16:00:00+01:00
8418,2021-12-17 18:00:00+01:00,25.6,2021-12-17 17:00:00+01:00
8419,2021-12-17 19:00:00+01:00,24.7,2021-12-17 18:00:00+01:00
8420,2021-12-17 20:00:00+01:00,23.74,2021-12-17 19:00:00+01:00
8421,2021-12-17 21:00:00+01:00,23.27,2021-12-17 20:00:00+01:00
8422,2021-12-17 22:00:00+01:00,20.13,2021-12-17 21:00:00+01:00
8423,2021-12-17 23:00:00+01:00,20.18,2021-12-17 22:00:00+01:00
8424,2021-12-18 00:00:00+01:00,19.6,2021-12-17 23:00:00+01:00
8425,2021-12-18 01:00:00+01:00,20.7,2021-12-18 00:00:00+01:00
8426,2021-12-18 02:00:00+01:00,20.94,2021-12-18 01:00:00+01:00
8427,2021-12-18 03:00:00+01:00,20.23,2021-12-18 02:00:00+01:00
8428,2021-12-18 04:00:00+01:00,19.98,2021-12-18 03:00:00+01:00
8429,2021-12-18 05:00:00+01:00,20.34,2021-12-18 04:00:00+01:00
8430,2021-12-18 06:00:00+01:00,21.49,2021-12-18 05:00:00+01:00
8431,2021-12-18 07:00:00+01:00,21.28,2021-12-18 06:00:00+01:00
8432,2021-12-18 08:00:00+01:00,22.42,2021-12-18 07:00:00+01:00
8433,2021-12-18 09:00:00+01:00,23.21,2021-12-18 08:00:00+01:00
8434,2021-12-18 10:00:00+01:00,23.6,2021-12-18 09:00:00+01:00
8435,2021-12-18 11:00:00+01:00,23.88,2021-12-18 10:00:00+01:00
8436,2021-12-18 12:00:00+01:00,23.41,2021-12-18 11:00:00+01:00
8437,2021-12-18 13:00:00+01:00,23.29,2021-12-18 12:00:00+01:00
8438,2021-12-18 14:00:00+01:00,23.25,2021-12-18 13:00:00+01:00
8439,2021-12-18 15:00:00+01:00,23.28,2021-12-18 14:00:00+01:00
8440,2021-12-18 16:00:00+01:00,23.33,2021-12-18 15:00:00+01:00
8441,2021-12-18 17:00:00+01:00,23.11,2021-12-18 16:00:00+01:00
8442,2021-12-18 18:00:00+01:00,22.61,2021-12-18 17:00:00+01:00
8443,2021-12-18 19:00:00+01:00,22.36,2021-12-18 18:00:00+01:00
8444,2021-12-18 20:00:00+01:00,21.36,2021-12-18 19:00:00+01:00
8445,2021-12-18 21:00:00+01:00,20.42,2021-12-18 20:00:00+01:00
8446,2021-12-18 22:00:00+01:00,20.13,2021-12-18 21:00:00+01:00
8447,2021-12-18 23:00:00+01:00,19.55,2021-12-18 22:00:00+01:00
8448,2021-12-19 00:00:00+01:00,16.36,2021-12-18 23:00:00+01:00
8449,2021-12-19 01:00:00+01:00,15.36,2021-12-19 00:00:00+01:00
8450,2021-12-19 02:00:00+01:00,14.07,2021-12-19 01:00:00+01:00
8451,2021-12-19 03:00:00+01:00,14.32,2021-12-19 02:00:00+01:00
8452,2021-12-19 04:00:00+01:00,15.22,2021-12-19 03:00:00+01:00
8453,2021-12-19 05:00:00+01:00,15.38,2021-12-19 04:00:00+01:00
8454,2021-12-19 06:00:00+01:00,15.69,2021-12-19 05:00:00+01:00
8455,2021-12-19 07:00:00+01:00,15.52,2021-12-19 06:00:00+01:00
8456,2021-12-19 08:00:00+01:00,17.76,2021-12-19 07:00:00+01:00
8457,2021-12-19 09:00:00+01:00,20.9,2021-12-19 08:00:00+01:00
8458,2021-12-19 10:00:00+01:00,22.35,2021-12-19 09:00:00+01:00
8459,2021-12-19 11:00:00+01:00,22.88,2021-12-19 10:00:00+01:00
8460,2021-12-19 12:00:00+01:00,22.97,2021-12-19 11:00:00+01:00
8461,2021-12-19 13:00:00+01:00,22.86,2021-12-19 12:00:00+01:00
8462,2021-12-19 14:00:00+01:00,23.19,2021-12-19 13:00:00+01:00
8463,2021-12-19 15:00:00+01:00,23.67,2021-12-19 14:00:00+01:00
8464,2021-12-19 16:00:00+01:00,24.68,2021-12-19 15:00:00+01:00
8465,2021-12-19 17:00:00+01:00,25.45,2021-12-19 16:00:00+01:00
8466,2021-12-19 18:00:00+01:00,26.3,2021-12-19 17:00:00+01:00
8467,2021-12-19 19:00:00+01:00,26.11,2021-12-19 18:00:00+01:00
8468,2021-12-19 20:00:00+01:00,26.56,2021-12-19 19:00:00+01:00
8469,2021-12-19 21:00:00+01:00,27.37,2021-12-19 20:00:00+01:00
8470,2021-12-19 22:00:00+01:00,28.69,2021-12-19 21:00:00+01:00
8471,2021-12-19 23:00:00+01:00,29.33,2021-12-19 22:00:00+01:00
8472,2021-12-20 00:00:00+01:00,29.43,2021-12-19 23:00:00+01:00
8473,2021-12-20 01:00:00+01:00,35.71,2021-12-20 00:00:00+01:00
8474,2021-12-20 02:00:00+01:00,34.87,2021-12-20 01:00:00+01:00
8475,2021-12-20 03:00:00+01:00,35.69,2021-12-20 02:00:00+01:00
8476,2021-12-20 04:00:00+01:00,38.8,2021-12-20 03:00:00+01:00
8477,2021-12-20 05:00:00+01:00,40.85,2021-12-20 04:00:00+01:00
8478,2021-12-20 06:00:00+01:00,43.08,2021-12-20 05:00:00+01:00
8479,2021-12-20 07:00:00+01:00,58.15,2021-12-20 06:00:00+01:00
8480,2021-12-20 08:00:00+01:00,70.76,2021-12-20 07:00:00+01:00
8481,2021-12-20 09:00:00+01:00,71.68,2021-12-20 08:00:00+01:00
8482,2021-12-20 10:00:00+01:00,70.73,2021-12-20 09:00:00+01:00
8483,2021-12-20 11:00:00+01:00,72.61,2021-12-20 10:00:00+01:00
8484,2021-12-20 12:00:00+01:00,71.84,2021-12-20 11:00:00+01:00
8485,2021-12-20 13:00:00+01:00,71.94,2021-12-20 12:00:00+01:00
8486,2021-12-20 14:00:00+01:00,72.16,2021-12-20 13:00:00+01:00
8487,2021-12-20 15:00:00+01:00,66.3,2021-12-20 14:00:00+01:00
8488,2021-12-20 16:00:00+01:00,64.82,2021-12-20 15:00:00+01:00
8489,2021-12-20 17:00:00+01:00,59.07,2021-12-20 16:00:00+01:00
8490,2021-12-20 18:00:00+01:00,53.31,2021-12-20 17:00:00+01:00
8491,2021-12-20 19:00:00+01:00,55.12,2021-12-20 18:00:00+01:00
8492,2021-12-20 20:00:00+01:00,69.66,2021-12-20 19:00:00+01:00
8493,2021-12-20 21:00:00+01:00,69.59,2021-12-20 20:00:00+01:00
8494,2021-12-20 22:00:00+01:00,73.67,2021-12-20 21:00:00+01:00
8495,2021-12-20 23:00:00+01:00,53.66,2021-12-20 22:00:00+01:00
8496,2021-12-21 00:00:00+01:00,54.52,2021-12-20 23:00:00+01:00
8497,2021-12-21 01:00:00+01:00,60.62,2021-12-21 00:00:00+01:00
8498,2021-12-21 02:00:00+01:00,62.15,2021-12-21 01:00:00+01:00
8499,2021-12-21 03:00:00+01:00,69.0,2021-12-21 02:00:00+01:00
8500,2021-12-21 04:00:00+01:00,69.74,2021-12-21 03:00:00+01:00
8501,2021-12-21 05:00:00+01:00,67.34,2021-12-21 04:00:00+01:00
8502,2021-12-21 06:00:00+01:00,71.28,2021-12-21 05:00:00+01:00
8503,2021-12-21 07:00:00+01:00,56.99,2021-12-21 06:00:00+01:00
8504,2021-12-21 08:00:00+01:00,63.46,2021-12-21 07:00:00+01:00
8505,2021-12-21 09:00:00+01:00,68.44,2021-12-21 08:00:00+01:00
8506,2021-12-21 10:00:00+01:00,65.94,2021-12-21 09:00:00+01:00
8507,2021-12-21 11:00:00+01:00,61.27,2021-12-21 10:00:00+01:00
8508,2021-12-21 12:00:00+01:00,60.96,2021-12-21 11:00:00+01:00
8509,2021-12-21 13:00:00+01:00,61.28,2021-12-21 12:00:00+01:00
8510,2021-12-21 14:00:00+01:00,64.3,2021-12-21 13:00:00+01:00
8511,2021-12-21 15:00:00+01:00,60.95,2021-12-21 14:00:00+01:00
8512,2021-12-21 16:00:00+01:00,69.95,2021-12-21 15:00:00+01:00
8513,2021-12-21 17:00:00+01:00,66.65,2021-12-21 16:00:00+01:00
8514,2021-12-21 18:00:00+01:00,58.57,2021-12-21 17:00:00+01:00
8515,2021-12-21 19:00:00+01:00,62.13,2021-12-21 18:00:00+01:00
8516,2021-12-21 20:00:00+01:00,64.7,2021-12-21 19:00:00+01:00
8517,2021-12-21 21:00:00+01:00,62.17,2021-12-21 20:00:00+01:00
8518,2021-12-21 22:00:00+01:00,58.21,2021-12-21 21:00:00+01:00
8519,2021-12-21 23:00:00+01:00,66.83,2021-12-21 22:00:00+01:00
8520,2021-12-22 00:00:00+01:00,59.92,2021-12-21 23:00:00+01:00
8521,2021-12-22 01:00:00+01:00,55.46,2021-12-22 00:00:00+01:00
8522,2021-12-22 02:00:00+01:00,55.61,2021-12-22 01:00:00+01:00
8523,2021-12-22 03:00:00+01:00,56.27,2021-12-22 02:00:00+01:00
8524,2021-12-22 04:00:00+01:00,61.31,2021-12-22 03:00:00+01:00
8525,2021-12-22 05:00:00+01:00,69.44,2021-12-22 04:00:00+01:00
8526,2021-12-22 06:00:00+01:00,76.17,2021-12-22 05:00:00+01:00
8527,2021-12-22 07:00:00+01:00,75.87,2021-12-22 06:00:00+01:00
8528,2021-12-22 08:00:00+01:00,89.7,2021-12-22 07:00:00+01:00
8529,2021-12-22 09:00:00+01:00,95.51,2021-12-22 08:00:00+01:00
8530,2021-12-22 10:00:00+01:00,78.83,2021-12-22 09:00:00+01:00
8531,2021-12-22 11:00:00+01:00,72.49,2021-12-22 10:00:00+01:00
8532,2021-12-22 12:00:00+01:00,66.27,2021-12-22 11:00:00+01:00
8533,2021-12-22 13:00:00+01:00,63.58,2021-12-22 12:00:00+01:00
8534,2021-12-22 14:00:00+01:00,64.23,2021-12-22 13:00:00+01:00
8535,2021-12-22 15:00:00+01:00,66.09,2021-12-22 14:00:00+01:00
8536,2021-12-22 16:00:00+01:00,65.23,2021-12-22 15:00:00+01:00
8537,2021-12-22 17:00:00+01:00,62.07,2021-12-22 16:00:00+01:00
8538,2021-12-22 18:00:00+01:00,57.1,2021-12-22 17:00:00+01:00
8539,2021-12-22 19:00:00+01:00,56.14,2021-12-22 18:00:00+01:00
8540,2021-12-22 20:00:00+01:00,52.5,2021-12-22 19:00:00+01:00
8541,2021-12-22 21:00:00+01:00,48.36,2021-12-22 20:00:00+01:00
8542,2021-12-22 22:00:00+01:00,44.66,2021-12-22 21:00:00+01:00
8543,2021-12-22 23:00:00+01:00,40.18,2021-12-22 22:00:00+01:00
8544,2021-12-23 00:00:00+01:00,35.9,2021-12-22 23:00:00+01:00
8545,2021-12-23 01:00:00+01:00,39.0,2021-12-23 00:00:00+01:00
8546,2021-12-23 02:00:00+01:00,38.03,2021-12-23 01:00:00+01:00
8547,2021-12-23 03:00:00+01:00,37.65,2021-12-23 02:00:00+01:00
8548,2021-12-23 04:00:00+01:00,37.14,2021-12-23 03:00:00+01:00
8549,2021-12-23 05:00:00+01:00,35.94,2021-12-23 04:00:00+01:00
8550,2021-12-23 06:00:00+01:00,36.06,2021-12-23 05:00:00+01:00
8551,2021-12-23 07:00:00+01:00,38.12,2021-12-23 06:00:00+01:00
8552,2021-12-23 08:00:00+01:00,38.93,2021-12-23 07:00:00+01:00
8553,2021-12-23 09:00:00+01:00,38.73,2021-12-23 08:00:00+01:00
8554,2021-12-23 10:00:00+01:00,37.8,2021-12-23 09:00:00+01:00
8555,2021-12-23 11:00:00+01:00,37.8,2021-12-23 10:00:00+01:00
8556,2021-12-23 12:00:00+01:00,38.22,2021-12-23 11:00:00+01:00
8557,2021-12-23 13:00:00+01:00,38.91,2021-12-23 12:00:00+01:00
8558,2021-12-23 14:00:00+01:00,40.03,2021-12-23 13:00:00+01:00
8559,2021-12-23 15:00:00+01:00,40.78,2021-12-23 14:00:00+01:00
8560,2021-12-23 16:00:00+01:00,41.98,2021-12-23 15:00:00+01:00
8561,2021-12-23 17:00:00+01:00,42.68,2021-12-23 16:00:00+01:00
8562,2021-12-23 18:00:00+01:00,42.92,2021-12-23 17:00:00+01:00
8563,2021-12-23 19:00:00+01:00,43.57,2021-12-23 18:00:00+01:00
8564,2021-12-23 20:00:00+01:00,42.75,2021-12-23 19:00:00+01:00
8565,2021-12-23 21:00:00+01:00,42.12,2021-12-23 20:00:00+01:00
8566,2021-12-23 22:00:00+01:00,40.17,2021-12-23 21:00:00+01:00
8567,2021-12-23 23:00:00+01:00,37.82,2021-12-23 22:00:00+01:00
8568,2021-12-24 00:00:00+01:00,35.95,2021-12-23 23:00:00+01:00
8569,2021-12-24 01:00:00+01:00,30.61,2021-12-24 00:00:00+01:00
8570,2021-12-24 02:00:00+01:00,30.09,2021-12-24 01:00:00+01:00
8571,2021-12-24 03:00:00+01:00,29.01,2021-12-24 02:00:00+01:00
8572,2021-12-24 04:00:00+01:00,28.66,2021-12-24 03:00:00+01:00
8573,2021-12-24 05:00:00+01:00,28.48,2021-12-24 04:00:00+01:00
8574,2021-12-24 06:00:00+01:00,28.53,2021-12-24 05:00:00+01:00
8575,2021-12-24 07:00:00+01:00,28.27,2021-12-24 06:00:00+01:00
8576,2021-12-24 08:00:00+01:00,28.92,2021-12-24 07:00:00+01:00
8577,2021-12-24 09:00:00+01:00,29.92,2021-12-24 08:00:00+01:00
8578,2021-12-24 10:00:00+01:00,30.75,2021-12-24 09:00:00+01:00
8579,2021-12-24 11:00:00+01:00,31.44,2021-12-24 10:00:00+01:00
8580,2021-12-24 12:00:00+01:00,32.11,2021-12-24 11:00:00+01:00
8581,2021-12-24 13:00:00+01:00,33.01,2021-12-24 12:00:00+01:00
8582,2021-12-24 14:00:00+01:00,32.86,2021-12-24 13:00:00+01:00
8583,2021-12-24 15:00:00+01:00,33.28,2021-12-24 14:00:00+01:00
8584,2021-12-24 16:00:00+01:00,33.52,2021-12-24 15:00:00+01:00
8585,2021-12-24 17:00:00+01:00,33.67,2021-12-24 16:00:00+01:00
8586,2021-12-24 18:00:00+01:00,32.88,2021-12-24 17:00:00+01:00
8587,2021-12-24 19:00:00+01:00,32.74,2021-12-24 18:00:00+01:00
8588,2021-12-24 20:00:00+01:00,32.39,2021-12-24 19:00:00+01:00
8589,2021-12-24 21:00:00+01:00,31.83,2021-12-24 20:00:00+01:00
8590,2021-12-24 22:00:00+01:00,31.49,2021-12-24 21:00:00+01:00
8591,2021-12-24 23:00:00+01:00,32.05,2021-12-24 22:00:00+01:00
8592,2021-12-25 00:00:00+01:00,31.59,2021-12-24 23:00:00+01:00
8593,2021-12-25 01:00:00+01:00,33.44,2021-12-25 00:00:00+01:00
8594,2021-12-25 02:00:00+01:00,32.6,2021-12-25 01:00:00+01:00
8595,2021-12-25 03:00:00+01:00,31.6,2021-12-25 02:00:00+01:00
8596,2021-12-25 04:00:00+01:00,31.2,2021-12-25 03:00:00+01:00
8597,2021-12-25 05:00:00+01:00,30.97,2021-12-25 04:00:00+01:00
8598,2021-12-25 06:00:00+01:00,30.69,2021-12-25 05:00:00+01:00
8599,2021-12-25 07:00:00+01:00,30.01,2021-12-25 06:00:00+01:00
8600,2021-12-25 08:00:00+01:00,30.11,2021-12-25 07:00:00+01:00
8601,2021-12-25 09:00:00+01:00,30.78,2021-12-25 08:00:00+01:00
8602,2021-12-25 10:00:00+01:00,30.97,2021-12-25 09:00:00+01:00
8603,2021-12-25 11:00:00+01:00,31.12,2021-12-25 10:00:00+01:00
8604,2021-12-25 12:00:00+01:00,30.83,2021-12-25 11:00:00+01:00
8605,2021-12-25 13:00:00+01:00,30.77,2021-12-25 12:00:00+01:00
8606,2021-12-25 14:00:00+01:00,30.66,2021-12-25 13:00:00+01:00
8607,2021-12-25 15:00:00+01:00,30.98,2021-12-25 14:00:00+01:00
8608,2021-12-25 16:00:00+01:00,30.66,2021-12-25 15:00:00+01:00
8609,2021-12-25 17:00:00+01:00,31.44,2021-12-25 16:00:00+01:00
8610,2021-12-25 18:00:00+01:00,31.88,2021-12-25 17:00:00+01:00
8611,2021-12-25 19:00:00+01:00,32.03,2021-12-25 18:00:00+01:00
8612,2021-12-25 20:00:00+01:00,33.34,2021-12-25 19:00:00+01:00
8613,2021-12-25 21:00:00+01:00,33.7,2021-12-25 20:00:00+01:00
8614,2021-12-25 22:00:00+01:00,34.19,2021-12-25 21:00:00+01:00
8615,2021-12-25 23:00:00+01:00,36.26,2021-12-25 22:00:00+01:00
8616,2021-12-26 00:00:00+01:00,36.16,2021-12-25 23:00:00+01:00
8617,2021-12-26 01:00:00+01:00,45.87,2021-12-26 00:00:00+01:00
8618,2021-12-26 02:00:00+01:00,47.07,2021-12-26 01:00:00+01:00
8619,2021-12-26 03:00:00+01:00,47.23,2021-12-26 02:00:00+01:00
8620,2021-12-26 04:00:00+01:00,47.9,2021-12-26 03:00:00+01:00
8621,2021-12-26 05:00:00+01:00,49.36,2021-12-26 04:00:00+01:00
8622,2021-12-26 06:00:00+01:00,50.25,2021-12-26 05:00:00+01:00
8623,2021-12-26 07:00:00+01:00,48.95,2021-12-26 06:00:00+01:00
8624,2021-12-26 08:00:00+01:00,44.43,2021-12-26 07:00:00+01:00
8625,2021-12-26 09:00:00+01:00,46.65,2021-12-26 08:00:00+01:00
8626,2021-12-26 10:00:00+01:00,47.39,2021-12-26 09:00:00+01:00
8627,2021-12-26 11:00:00+01:00,48.14,2021-12-26 10:00:00+01:00
8628,2021-12-26 12:00:00+01:00,49.67,2021-12-26 11:00:00+01:00
8629,2021-12-26 13:00:00+01:00,48.97,2021-12-26 12:00:00+01:00
8630,2021-12-26 14:00:00+01:00,49.0,2021-12-26 13:00:00+01:00
8631,2021-12-26 15:00:00+01:00,50.24,2021-12-26 14:00:00+01:00
8632,2021-12-26 16:00:00+01:00,52.12,2021-12-26 15:00:00+01:00
8633,2021-12-26 17:00:00+01:00,54.03,2021-12-26 16:00:00+01:00
8634,2021-12-26 18:00:00+01:00,55.29,2021-12-26 17:00:00+01:00
8635,2021-12-26 19:00:00+01:00,54.63,2021-12-26 18:00:00+01:00
8636,2021-12-26 20:00:00+01:00,52.12,2021-12-26 19:00:00+01:00
8637,2021-12-26 21:00:00+01:00,52.21,2021-12-26 20:00:00+01:00
8638,2021-12-26 22:00:00+01:00,50.66,2021-12-26 21:00:00+01:00
8639,2021-12-26 23:00:00+01:00,56.47,2021-12-26 22:00:00+01:00
8640,2021-12-27 00:00:00+01:00,56.16,2021-12-26 23:00:00+01:00
8641,2021-12-27 01:00:00+01:00,55.76,2021-12-27 00:00:00+01:00
8642,2021-12-27 02:00:00+01:00,50.27,2021-12-27 01:00:00+01:00
8643,2021-12-27 03:00:00+01:00,49.18,2021-12-27 02:00:00+01:00
8644,2021-12-27 04:00:00+01:00,47.61,2021-12-27 03:00:00+01:00
8645,2021-12-27 05:00:00+01:00,49.6,2021-12-27 04:00:00+01:00
8646,2021-12-27 06:00:00+01:00,50.25,2021-12-27 05:00:00+01:00
8647,2021-12-27 07:00:00+01:00,55.32,2021-12-27 06:00:00+01:00
8648,2021-12-27 08:00:00+01:00,62.19,2021-12-27 07:00:00+01:00
8649,2021-12-27 09:00:00+01:00,77.04,2021-12-27 08:00:00+01:00
8650,2021-12-27 10:00:00+01:00,72.84,2021-12-27 09:00:00+01:00
8651,2021-12-27 11:00:00+01:00,69.12,2021-12-27 10:00:00+01:00
8652,2021-12-27 12:00:00+01:00,65.34,2021-12-27 11:00:00+01:00
8653,2021-12-27 13:00:00+01:00,62.23,2021-12-27 12:00:00+01:00
8654,2021-12-27 14:00:00+01:00,59.92,2021-12-27 13:00:00+01:00
8655,2021-12-27 15:00:00+01:00,60.71,2021-12-27 14:00:00+01:00
8656,2021-12-27 16:00:00+01:00,59.82,2021-12-27 15:00:00+01:00
8657,2021-12-27 17:00:00+01:00,59.44,2021-12-27 16:00:00+01:00
8658,2021-12-27 18:00:00+01:00,59.09,2021-12-27 17:00:00+01:00
8659,2021-12-27 19:00:00+01:00,59.59,2021-12-27 18:00:00+01:00
8660,2021-12-27 20:00:00+01:00,58.34,2021-12-27 19:00:00+01:00
8661,2021-12-27 21:00:00+01:00,56.65,2021-12-27 20:00:00+01:00
8662,2021-12-27 22:00:00+01:00,55.42,2021-12-27 21:00:00+01:00
8663,2021-12-27 23:00:00+01:00,49.92,2021-12-27 22:00:00+01:00
8664,2021-12-28 00:00:00+01:00,48.58,2021-12-27 23:00:00+01:00
8665,2021-12-28 01:00:00+01:00,62.04,2021-12-28 00:00:00+01:00
8666,2021-12-28 02:00:00+01:00,60.34,2021-12-28 01:00:00+01:00
8667,2021-12-28 03:00:00+01:00,47.19,2021-12-28 02:00:00+01:00
8668,2021-12-28 04:00:00+01:00,37.32,2021-12-28 03:00:00+01:00
8669,2021-12-28 05:00:00+01:00,39.01,2021-12-28 04:00:00+01:00
8670,2021-12-28 06:00:00+01:00,48.88,2021-12-28 05:00:00+01:00
8671,2021-12-28 07:00:00+01:00,58.92,2021-12-28 06:00:00+01:00
8672,2021-12-28 08:00:00+01:00,58.89,2021-12-28 07:00:00+01:00
8673,2021-12-28 09:00:00+01:00,58.82,2021-12-28 08:00:00+01:00
8674,2021-12-28 10:00:00+01:00,58.68,2021-12-28 09:00:00+01:00
8675,2021-12-28 11:00:00+01:00,59.13,2021-12-28 10:00:00+01:00
8676,2021-12-28 12:00:00+01:00,59.32,2021-12-28 11:00:00+01:00
8677,2021-12-28 13:00:00+01:00,59.05,2021-12-28 12:00:00+01:00
8678,2021-12-28 14:00:00+01:00,60.04,2021-12-28 13:00:00+01:00
8679,2021-12-28 15:00:00+01:00,61.58,2021-12-28 14:00:00+01:00
8680,2021-12-28 16:00:00+01:00,64.24,2021-12-28 15:00:00+01:00
8681,2021-12-28 17:00:00+01:00,67.4,2021-12-28 16:00:00+01:00
8682,2021-12-28 18:00:00+01:00,76.0,2021-12-28 17:00:00+01:00
8683,2021-12-28 19:00:00+01:00,80.0,2021-12-28 18:00:00+01:00
8684,2021-12-28 20:00:00+01:00,93.26,2021-12-28 19:00:00+01:00
8685,2021-12-28 21:00:00+01:00,62.16,2021-12-28 20:00:00+01:00
8686,2021-12-28 22:00:00+01:00,62.8,2021-12-28 21:00:00+01:00
8687,2021-12-28 23:00:00+01:00,60.28,2021-12-28 22:00:00+01:00
8688,2021-12-29 00:00:00+01:00,60.16,2021-12-28 23:00:00+01:00
8689,2021-12-29 01:00:00+01:00,56.47,2021-12-29 00:00:00+01:00
8690,2021-12-29 02:00:00+01:00,90.97,2021-12-29 01:00:00+01:00
8691,2021-12-29 03:00:00+01:00,73.67,2021-12-29 02:00:00+01:00
8692,2021-12-29 04:00:00+01:00,62.01,2021-12-29 03:00:00+01:00
8693,2021-12-29 05:00:00+01:00,56.25,2021-12-29 04:00:00+01:00
8694,2021-12-29 06:00:00+01:00,55.55,2021-12-29 05:00:00+01:00
8695,2021-12-29 07:00:00+01:00,53.23,2021-12-29 06:00:00+01:00
8696,2021-12-29 08:00:00+01:00,55.27,2021-12-29 07:00:00+01:00
8697,2021-12-29 09:00:00+01:00,56.33,2021-12-29 08:00:00+01:00
8698,2021-12-29 10:00:00+01:00,59.91,2021-12-29 09:00:00+01:00
8699,2021-12-29 11:00:00+01:00,61.92,2021-12-29 10:00:00+01:00
8700,2021-12-29 12:00:00+01:00,62.35,2021-12-29 11:00:00+01:00
8701,2021-12-29 13:00:00+01:00,62.22,2021-12-29 12:00:00+01:00
8702,2021-12-29 14:00:00+01:00,65.68,2021-12-29 13:00:00+01:00
8703,2021-12-29 15:00:00+01:00,69.96,2021-12-29 14:00:00+01:00
8704,2021-12-29 16:00:00+01:00,89.96,2021-12-29 15:00:00+01:00
8705,2021-12-29 17:00:00+01:00,111.52,2021-12-29 16:00:00+01:00
8706,2021-12-29 18:00:00+01:00,79.98,2021-12-29 17:00:00+01:00
8707,2021-12-29 19:00:00+01:00,72.55,2021-12-29 18:00:00+01:00
8708,2021-12-29 20:00:00+01:00,72.9,2021-12-29 19:00:00+01:00
8709,2021-12-29 21:00:00+01:00,71.88,2021-12-29 20:00:00+01:00
8710,2021-12-29 22:00:00+01:00,70.5,2021-12-29 21:00:00+01:00
8711,2021-12-29 23:00:00+01:00,64.19,2021-12-29 22:00:00+01:00
8712,2021-12-30 00:00:00+01:00,62.72,2021-12-29 23:00:00+01:00
8713,2021-12-30 01:00:00+01:00,59.65,2021-12-30 00:00:00+01:00
8714,2021-12-30 02:00:00+01:00,47.8,2021-12-30 01:00:00+01:00
8715,2021-12-30 03:00:00+01:00,33.08,2021-12-30 02:00:00+01:00
8716,2021-12-30 04:00:00+01:00,25.76,2021-12-30 03:00:00+01:00
8717,2021-12-30 05:00:00+01:00,27.8,2021-12-30 04:00:00+01:00
8718,2021-12-30 06:00:00+01:00,42.0,2021-12-30 05:00:00+01:00
8719,2021-12-30 07:00:00+01:00,54.5,2021-12-30 06:00:00+01:00
8720,2021-12-30 08:00:00+01:00,56.1,2021-12-30 07:00:00+01:00
8721,2021-12-30 09:00:00+01:00,56.21,2021-12-30 08:00:00+01:00
8722,2021-12-30 10:00:00+01:00,56.83,2021-12-30 09:00:00+01:00
8723,2021-12-30 11:00:00+01:00,58.4,2021-12-30 10:00:00+01:00
8724,2021-12-30 12:00:00+01:00,59.5,2021-12-30 11:00:00+01:00
8725,2021-12-30 13:00:00+01:00,61.05,2021-12-30 12:00:00+01:00
8726,2021-12-30 14:00:00+01:00,63.45,2021-12-30 13:00:00+01:00
8727,2021-12-30 15:00:00+01:00,66.38,2021-12-30 14:00:00+01:00
8728,2021-12-30 16:00:00+01:00,67.5,2021-12-30 15:00:00+01:00
8729,2021-12-30 17:00:00+01:00,67.67,2021-12-30 16:00:00+01:00
8730,2021-12-30 18:00:00+01:00,66.12,2021-12-30 17:00:00+01:00
8731,2021-12-30 19:00:00+01:00,63.68,2021-12-30 18:00:00+01:00
8732,2021-12-30 20:00:00+01:00,60.81,2021-12-30 19:00:00+01:00
8733,2021-12-30 21:00:00+01:00,54.52,2021-12-30 20:00:00+01:00
8734,2021-12-30 22:00:00+01:00,54.93,2021-12-30 21:00:00+01:00
8735,2021-12-30 23:00:00+01:00,53.43,2021-12-30 22:00:00+01:00
8736,2021-12-31 00:00:00+01:00,50.06,2021-12-30 23:00:00+01:00
8737,2021-12-31 01:00:00+01:00,29.98,2021-12-31 00:00:00+01:00
8738,2021-12-31 02:00:00+01:00,26.1,2021-12-31 01:00:00+01:00
8739,2021-12-31 03:00:00+01:00,25.07,2021-12-31 02:00:00+01:00
8740,2021-12-31 04:00:00+01:00,23.96,2021-12-31 03:00:00+01:00
8741,2021-12-31 05:00:00+01:00,24.76,2021-12-31 04:00:00+01:00
8742,2021-12-31 06:00:00+01:00,24.38,2021-12-31 05:00:00+01:00
8743,2021-12-31 07:00:00+01:00,27.13,2021-12-31 06:00:00+01:00
8744,2021-12-31 08:00:00+01:00,30.28,2021-12-31 07:00:00+01:00
8745,2021-12-31 09:00:00+01:00,32.58,2021-12-31 08:00:00+01:00
8746,2021-12-31 10:00:00+01:00,35.15,2021-12-31 09:00:00+01:00
8747,2021-12-31 11:00:00+01:00,39.08,2021-12-31 10:00:00+01:00
8748,2021-12-31 12:00:00+01:00,45.33,2021-12-31 11:00:00+01:00
8749,2021-12-31 13:00:00+01:00,50.35,2021-12-31 12:00:00+01:00
8750,2021-12-31 14:00:00+01:00,51.54,2021-12-31 13:00:00+01:00
8751,2021-12-31 15:00:00+01:00,52.81,2021-12-31 14:00:00+01:00
8752,2021-12-31 16:00:00+01:00,55.25,2021-12-31 15:00:00+01:00
8753,2021-12-31 17:00:00+01:00,54.54,2021-12-31 16:00:00+01:00
8754,2021-12-31 18:00:00+01:00,52.68,2021-12-31 17:00:00+01:00
8755,2021-12-31 19:00:00+01:00,50.11,2021-12-31 18:00:00+01:00
8756,2021-12-31 20:00:00+01:00,47.91,2021-12-31 19:00:00+01:00
8757,2021-12-31 21:00:00+01:00,33.89,2021-12-31 20:00:00+01:00
8758,2021-12-31 22:00:00+01:00,33.01,2021-12-31 21:00:00+01:00
8759,2021-12-31 23:00:00+01:00,32.28,2021-12-31 22:00:00+01:00
8760,2022-01-01 00:00:00+01:00,29.7,2021-12-31 23:00:00+01:00
8761,2022-01-01 01:00:00+01:00,46.56,2022-01-01 00:00:00+01:00
8762,2022-01-01 02:00:00+01:00,41.29,2022-01-01 01:00:00+01:00
8763,2022-01-01 03:00:00+01:00,42.14,2022-01-01 02:00:00+01:00
8764,2022-01-01 04:00:00+01:00,44.33,2022-01-01 03:00:00+01:00
8765,2022-01-01 05:00:00+01:00,37.63,2022-01-01 04:00:00+01:00
8766,2022-01-01 06:00:00+01:00,39.66,2022-01-01 05:00:00+01:00
8767,2022-01-01 07:00:00+01:00,40.55,2022-01-01 06:00:00+01:00
8768,2022-01-01 08:00:00+01:00,43.22,2022-01-01 07:00:00+01:00
8769,2022-01-01 09:00:00+01:00,49.39,2022-01-01 08:00:00+01:00
8770,2022-01-01 10:00:00+01:00,49.41,2022-01-01 09:00:00+01:00
8771,2022-01-01 11:00:00+01:00,49.22,2022-01-01 10:00:00+01:00
8772,2022-01-01 12:00:00+01:00,48.84,2022-01-01 11:00:00+01:00
8773,2022-01-01 13:00:00+01:00,48.4,2022-01-01 12:00:00+01:00
8774,2022-01-01 14:00:00+01:00,44.17,2022-01-01 13:00:00+01:00
8775,2022-01-01 15:00:00+01:00,42.34,2022-01-01 14:00:00+01:00
8776,2022-01-01 16:00:00+01:00,42.05,2022-01-01 15:00:00+01:00
8777,2022-01-01 17:00:00+01:00,42.26,2022-01-01 16:00:00+01:00
8778,2022-01-01 18:00:00+01:00,40.55,2022-01-01 17:00:00+01:00
8779,2022-01-01 19:00:00+01:00,40.07,2022-01-01 18:00:00+01:00
8780,2022-01-01 20:00:00+01:00,38.48,2022-01-01 19:00:00+01:00
8781,2022-01-01 21:00:00+01:00,34.68,2022-01-01 20:00:00+01:00
8782,2022-01-01 22:00:00+01:00,32.45,2022-01-01 21:00:00+01:00
8783,2022-01-01 23:00:00+01:00,32.85,2022-01-01 22:00:00+01:00
8784,2022-01-02 00:00:00+01:00,32.41,2022-01-01 23:00:00+01:00
8785,2022-01-02 01:00:00+01:00,32.02,2022-01-02 00:00:00+01:00
8786,2022-01-02 02:00:00+01:00,31.77,2022-01-02 01:00:00+01:00
8787,2022-01-02 03:00:00+01:00,31.79,2022-01-02 02:00:00+01:00
8788,2022-01-02 04:00:00+01:00,31.88,2022-01-02 03:00:00+01:00
8789,2022-01-02 05:00:00+01:00,29.55,2022-01-02 04:00:00+01:00
8790,2022-01-02 06:00:00+01:00,31.96,2022-01-02 05:00:00+01:00
8791,2022-01-02 07:00:00+01:00,31.65,2022-01-02 06:00:00+01:00
8792,2022-01-02 08:00:00+01:00,32.27,2022-01-02 07:00:00+01:00
8793,2022-01-02 09:00:00+01:00,32.92,2022-01-02 08:00:00+01:00
8794,2022-01-02 10:00:00+01:00,36.3,2022-01-02 09:00:00+01:00
8795,2022-01-02 11:00:00+01:00,37.28,2022-01-02 10:00:00+01:00
8796,2022-01-02 12:00:00+01:00,37.48,2022-01-02 11:00:00+01:00
8797,2022-01-02 13:00:00+01:00,37.48,2022-01-02 12:00:00+01:00
8798,2022-01-02 14:00:00+01:00,37.48,2022-01-02 13:00:00+01:00
8799,2022-01-02 15:00:00+01:00,36.96,2022-01-02 14:00:00+01:00
8800,2022-01-02 16:00:00+01:00,35.94,2022-01-02 15:00:00+01:00
8801,2022-01-02 17:00:00+01:00,35.02,2022-01-02 16:00:00+01:00
8802,2022-01-02 18:00:00+01:00,33.2,2022-01-02 17:00:00+01:00
8803,2022-01-02 19:00:00+01:00,32.94,2022-01-02 18:00:00+01:00
8804,2022-01-02 20:00:00+01:00,32.9,2022-01-02 19:00:00+01:00
8805,2022-01-02 21:00:00+01:00,33.24,2022-01-02 20:00:00+01:00
8806,2022-01-02 22:00:00+01:00,35.26,2022-01-02 21:00:00+01:00
8807,2022-01-02 23:00:00+01:00,38.95,2022-01-02 22:00:00+01:00
8808,2022-01-03 00:00:00+01:00,32.92,2022-01-02 23:00:00+01:00
8809,2022-01-03 01:00:00+01:00,20.88,2022-01-03 00:00:00+01:00
8810,2022-01-03 02:00:00+01:00,19.91,2022-01-03 01:00:00+01:00
8811,2022-01-03 03:00:00+01:00,19.86,2022-01-03 02:00:00+01:00
8812,2022-01-03 04:00:00+01:00,19.81,2022-01-03 03:00:00+01:00
8813,2022-01-03 05:00:00+01:00,20.25,2022-01-03 04:00:00+01:00
8814,2022-01-03 06:00:00+01:00,29.34,2022-01-03 05:00:00+01:00
8815,2022-01-03 07:00:00+01:00,34.92,2022-01-03 06:00:00+01:00
8816,2022-01-03 08:00:00+01:00,34.82,2022-01-03 07:00:00+01:00
8817,2022-01-03 09:00:00+01:00,37.01,2022-01-03 08:00:00+01:00
8818,2022-01-03 10:00:00+01:00,38.74,2022-01-03 09:00:00+01:00
8819,2022-01-03 11:00:00+01:00,38.79,2022-01-03 10:00:00+01:00
8820,2022-01-03 12:00:00+01:00,38.87,2022-01-03 11:00:00+01:00
8821,2022-01-03 13:00:00+01:00,38.92,2022-01-03 12:00:00+01:00
8822,2022-01-03 14:00:00+01:00,39.9,2022-01-03 13:00:00+01:00
8823,2022-01-03 15:00:00+01:00,39.92,2022-01-03 14:00:00+01:00
8824,2022-01-03 16:00:00+01:00,39.93,2022-01-03 15:00:00+01:00
8825,2022-01-03 17:00:00+01:00,42.39,2022-01-03 16:00:00+01:00
8826,2022-01-03 18:00:00+01:00,46.36,2022-01-03 17:00:00+01:00
8827,2022-01-03 19:00:00+01:00,45.68,2022-01-03 18:00:00+01:00
8828,2022-01-03 20:00:00+01:00,45.18,2022-01-03 19:00:00+01:00
8829,2022-01-03 21:00:00+01:00,43.82,2022-01-03 20:00:00+01:00
8830,2022-01-03 22:00:00+01:00,42.55,2022-01-03 21:00:00+01:00
8831,2022-01-03 23:00:00+01:00,39.43,2022-01-03 22:00:00+01:00
8832,2022-01-04 00:00:00+01:00,34.39,2022-01-03 23:00:00+01:00
8833,2022-01-04 01:00:00+01:00,39.94,2022-01-04 00:00:00+01:00
8834,2022-01-04 02:00:00+01:00,37.07,2022-01-04 01:00:00+01:00
8835,2022-01-04 03:00:00+01:00,35.07,2022-01-04 02:00:00+01:00
8836,2022-01-04 04:00:00+01:00,35.0,2022-01-04 03:00:00+01:00
8837,2022-01-04 05:00:00+01:00,35.21,2022-01-04 04:00:00+01:00
8838,2022-01-04 06:00:00+01:00,37.12,2022-01-04 05:00:00+01:00
8839,2022-01-04 07:00:00+01:00,37.11,2022-01-04 06:00:00+01:00
8840,2022-01-04 08:00:00+01:00,42.95,2022-01-04 07:00:00+01:00
8841,2022-01-04 09:00:00+01:00,43.93,2022-01-04 08:00:00+01:00
8842,2022-01-04 10:00:00+01:00,44.68,2022-01-04 09:00:00+01:00
8843,2022-01-04 11:00:00+01:00,45.09,2022-01-04 10:00:00+01:00
8844,2022-01-04 12:00:00+01:00,45.98,2022-01-04 11:00:00+01:00
8845,2022-01-04 13:00:00+01:00,46.88,2022-01-04 12:00:00+01:00
8846,2022-01-04 14:00:00+01:00,47.04,2022-01-04 13:00:00+01:00
8847,2022-01-04 15:00:00+01:00,47.47,2022-01-04 14:00:00+01:00
8848,2022-01-04 16:00:00+01:00,47.94,2022-01-04 15:00:00+01:00
8849,2022-01-04 17:00:00+01:00,48.39,2022-01-04 16:00:00+01:00
8850,2022-01-04 18:00:00+01:00,48.6,2022-01-04 17:00:00+01:00
8851,2022-01-04 19:00:00+01:00,48.99,2022-01-04 18:00:00+01:00
8852,2022-01-04 20:00:00+01:00,49.02,2022-01-04 19:00:00+01:00
8853,2022-01-04 21:00:00+01:00,49.11,2022-01-04 20:00:00+01:00
8854,2022-01-04 22:00:00+01:00,49.11,2022-01-04 21:00:00+01:00
8855,2022-01-04 23:00:00+01:00,48.7,2022-01-04 22:00:00+01:00
8856,2022-01-05 00:00:00+01:00,48.91,2022-01-04 23:00:00+01:00
8857,2022-01-05 01:00:00+01:00,54.37,2022-01-05 00:00:00+01:00
8858,2022-01-05 02:00:00+01:00,51.76,2022-01-05 01:00:00+01:00
8859,2022-01-05 03:00:00+01:00,50.1,2022-01-05 02:00:00+01:00
8860,2022-01-05 04:00:00+01:00,49.59,2022-01-05 03:00:00+01:00
8861,2022-01-05 05:00:00+01:00,50.05,2022-01-05 04:00:00+01:00
8862,2022-01-05 06:00:00+01:00,50.1,2022-01-05 05:00:00+01:00
8863,2022-01-05 07:00:00+01:00,63.32,2022-01-05 06:00:00+01:00
8864,2022-01-05 08:00:00+01:00,70.15,2022-01-05 07:00:00+01:00
8865,2022-01-05 09:00:00+01:00,66.08,2022-01-05 08:00:00+01:00
8866,2022-01-05 10:00:00+01:00,57.13,2022-01-05 09:00:00+01:00
8867,2022-01-05 11:00:00+01:00,52.82,2022-01-05 10:00:00+01:00
8868,2022-01-05 12:00:00+01:00,52.98,2022-01-05 11:00:00+01:00
8869,2022-01-05 13:00:00+01:00,49.98,2022-01-05 12:00:00+01:00
8870,2022-01-05 14:00:00+01:00,49.92,2022-01-05 13:00:00+01:00
8871,2022-01-05 15:00:00+01:00,49.77,2022-01-05 14:00:00+01:00
8872,2022-01-05 16:00:00+01:00,49.64,2022-01-05 15:00:00+01:00
8873,2022-01-05 17:00:00+01:00,48.99,2022-01-05 16:00:00+01:00
8874,2022-01-05 18:00:00+01:00,48.32,2022-01-05 17:00:00+01:00
8875,2022-01-05 19:00:00+01:00,48.01,2022-01-05 18:00:00+01:00
8876,2022-01-05 20:00:00+01:00,47.17,2022-01-05 19:00:00+01:00
8877,2022-01-05 21:00:00+01:00,46.35,2022-01-05 20:00:00+01:00
8878,2022-01-05 22:00:00+01:00,45.6,2022-01-05 21:00:00+01:00
8879,2022-01-05 23:00:00+01:00,43.26,2022-01-05 22:00:00+01:00
8880,2022-01-06 00:00:00+01:00,43.0,2022-01-05 23:00:00+01:00
8881,2022-01-06 01:00:00+01:00,52.05,2022-01-06 00:00:00+01:00
8882,2022-01-06 02:00:00+01:00,51.74,2022-01-06 01:00:00+01:00
8883,2022-01-06 03:00:00+01:00,52.28,2022-01-06 02:00:00+01:00
8884,2022-01-06 04:00:00+01:00,51.75,2022-01-06 03:00:00+01:00
8885,2022-01-06 05:00:00+01:00,52.21,2022-01-06 04:00:00+01:00
8886,2022-01-06 06:00:00+01:00,53.58,2022-01-06 05:00:00+01:00
8887,2022-01-06 07:00:00+01:00,49.9,2022-01-06 06:00:00+01:00
8888,2022-01-06 08:00:00+01:00,52.25,2022-01-06 07:00:00+01:00
8889,2022-01-06 09:00:00+01:00,54.05,2022-01-06 08:00:00+01:00
8890,2022-01-06 10:00:00+01:00,53.02,2022-01-06 09:00:00+01:00
8891,2022-01-06 11:00:00+01:00,53.24,2022-01-06 10:00:00+01:00
8892,2022-01-06 12:00:00+01:00,53.02,2022-01-06 11:00:00+01:00
8893,2022-01-06 13:00:00+01:00,53.7,2022-01-06 12:00:00+01:00
8894,2022-01-06 14:00:00+01:00,52.82,2022-01-06 13:00:00+01:00
8895,2022-01-06 15:00:00+01:00,54.42,2022-01-06 14:00:00+01:00
8896,2022-01-06 16:00:00+01:00,54.86,2022-01-06 15:00:00+01:00
8897,2022-01-06 17:00:00+01:00,54.5,2022-01-06 16:00:00+01:00
8898,2022-01-06 18:00:00+01:00,53.72,2022-01-06 17:00:00+01:00
8899,2022-01-06 19:00:00+01:00,52.98,2022-01-06 18:00:00+01:00
8900,2022-01-06 20:00:00+01:00,52.53,2022-01-06 19:00:00+01:00
8901,2022-01-06 21:00:00+01:00,51.84,2022-01-06 20:00:00+01:00
8902,2022-01-06 22:00:00+01:00,51.7,2022-01-06 21:00:00+01:00
8903,2022-01-06 23:00:00+01:00,52.05,2022-01-06 22:00:00+01:00
8904,2022-01-07 00:00:00+01:00,51.24,2022-01-06 23:00:00+01:00
8905,2022-01-07 01:00:00+01:00,48.02,2022-01-07 00:00:00+01:00
8906,2022-01-07 02:00:00+01:00,48.02,2022-01-07 01:00:00+01:00
8907,2022-01-07 03:00:00+01:00,44.2,2022-01-07 02:00:00+01:00
8908,2022-01-07 04:00:00+01:00,42.1,2022-01-07 03:00:00+01:00
8909,2022-01-07 05:00:00+01:00,40.23,2022-01-07 04:00:00+01:00
8910,2022-01-07 06:00:00+01:00,40.42,2022-01-07 05:00:00+01:00
8911,2022-01-07 07:00:00+01:00,40.18,2022-01-07 06:00:00+01:00
8912,2022-01-07 08:00:00+01:00,50.84,2022-01-07 07:00:00+01:00
8913,2022-01-07 09:00:00+01:00,52.32,2022-01-07 08:00:00+01:00
8914,2022-01-07 10:00:00+01:00,53.38,2022-01-07 09:00:00+01:00
8915,2022-01-07 11:00:00+01:00,53.31,2022-01-07 10:00:00+01:00
8916,2022-01-07 12:00:00+01:00,53.72,2022-01-07 11:00:00+01:00
8917,2022-01-07 13:00:00+01:00,54.19,2022-01-07 12:00:00+01:00
8918,2022-01-07 14:00:00+01:00,54.68,2022-01-07 13:00:00+01:00
8919,2022-01-07 15:00:00+01:00,55.15,2022-01-07 14:00:00+01:00
8920,2022-01-07 16:00:00+01:00,56.68,2022-01-07 15:00:00+01:00
8921,2022-01-07 17:00:00+01:00,57.08,2022-01-07 16:00:00+01:00
8922,2022-01-07 18:00:00+01:00,57.2,2022-01-07 17:00:00+01:00
8923,2022-01-07 19:00:00+01:00,56.01,2022-01-07 18:00:00+01:00
8924,2022-01-07 20:00:00+01:00,55.24,2022-01-07 19:00:00+01:00
8925,2022-01-07 21:00:00+01:00,50.34,2022-01-07 20:00:00+01:00
8926,2022-01-07 22:00:00+01:00,47.89,2022-01-07 21:00:00+01:00
8927,2022-01-07 23:00:00+01:00,49.38,2022-01-07 22:00:00+01:00
8928,2022-01-08 00:00:00+01:00,45.53,2022-01-07 23:00:00+01:00
8929,2022-01-08 01:00:00+01:00,38.39,2022-01-08 00:00:00+01:00
8930,2022-01-08 02:00:00+01:00,37.46,2022-01-08 01:00:00+01:00
8931,2022-01-08 03:00:00+01:00,36.14,2022-01-08 02:00:00+01:00
8932,2022-01-08 04:00:00+01:00,36.07,2022-01-08 03:00:00+01:00
8933,2022-01-08 05:00:00+01:00,37.33,2022-01-08 04:00:00+01:00
8934,2022-01-08 06:00:00+01:00,38.75,2022-01-08 05:00:00+01:00
8935,2022-01-08 07:00:00+01:00,38.97,2022-01-08 06:00:00+01:00
8936,2022-01-08 08:00:00+01:00,39.65,2022-01-08 07:00:00+01:00
8937,2022-01-08 09:00:00+01:00,41.18,2022-01-08 08:00:00+01:00
8938,2022-01-08 10:00:00+01:00,44.92,2022-01-08 09:00:00+01:00
8939,2022-01-08 11:00:00+01:00,49.07,2022-01-08 10:00:00+01:00
8940,2022-01-08 12:00:00+01:00,49.51,2022-01-08 11:00:00+01:00
8941,2022-01-08 13:00:00+01:00,49.51,2022-01-08 12:00:00+01:00
8942,2022-01-08 14:00:00+01:00,49.73,2022-01-08 13:00:00+01:00
8943,2022-01-08 15:00:00+01:00,49.91,2022-01-08 14:00:00+01:00
8944,2022-01-08 16:00:00+01:00,50.12,2022-01-08 15:00:00+01:00
8945,2022-01-08 17:00:00+01:00,50.59,2022-01-08 16:00:00+01:00
8946,2022-01-08 18:00:00+01:00,51.03,2022-01-08 17:00:00+01:00
8947,2022-01-08 19:00:00+01:00,50.91,2022-01-08 18:00:00+01:00
8948,2022-01-08 20:00:00+01:00,50.73,2022-01-08 19:00:00+01:00
8949,2022-01-08 21:00:00+01:00,50.2,2022-01-08 20:00:00+01:00
8950,2022-01-08 22:00:00+01:00,50.06,2022-01-08 21:00:00+01:00
8951,2022-01-08 23:00:00+01:00,51.23,2022-01-08 22:00:00+01:00
8952,2022-01-09 00:00:00+01:00,50.04,2022-01-08 23:00:00+01:00
8953,2022-01-09 01:00:00+01:00,41.57,2022-01-09 00:00:00+01:00
8954,2022-01-09 02:00:00+01:00,39.86,2022-01-09 01:00:00+01:00
8955,2022-01-09 03:00:00+01:00,38.87,2022-01-09 02:00:00+01:00
8956,2022-01-09 04:00:00+01:00,37.67,2022-01-09 03:00:00+01:00
8957,2022-01-09 05:00:00+01:00,37.29,2022-01-09 04:00:00+01:00
8958,2022-01-09 06:00:00+01:00,37.09,2022-01-09 05:00:00+01:00
8959,2022-01-09 07:00:00+01:00,35.04,2022-01-09 06:00:00+01:00
8960,2022-01-09 08:00:00+01:00,36.92,2022-01-09 07:00:00+01:00
8961,2022-01-09 09:00:00+01:00,38.33,2022-01-09 08:00:00+01:00
8962,2022-01-09 10:00:00+01:00,39.87,2022-01-09 09:00:00+01:00
8963,2022-01-09 11:00:00+01:00,40.98,2022-01-09 10:00:00+01:00
8964,2022-01-09 12:00:00+01:00,42.74,2022-01-09 11:00:00+01:00
8965,2022-01-09 13:00:00+01:00,43.52,2022-01-09 12:00:00+01:00
8966,2022-01-09 14:00:00+01:00,44.03,2022-01-09 13:00:00+01:00
8967,2022-01-09 15:00:00+01:00,45.09,2022-01-09 14:00:00+01:00
8968,2022-01-09 16:00:00+01:00,47.5,2022-01-09 15:00:00+01:00
8969,2022-01-09 17:00:00+01:00,47.86,2022-01-09 16:00:00+01:00
8970,2022-01-09 18:00:00+01:00,47.98,2022-01-09 17:00:00+01:00
8971,2022-01-09 19:00:00+01:00,47.87,2022-01-09 18:00:00+01:00
8972,2022-01-09 20:00:00+01:00,47.98,2022-01-09 19:00:00+01:00
8973,2022-01-09 21:00:00+01:00,47.54,2022-01-09 20:00:00+01:00
8974,2022-01-09 22:00:00+01:00,46.24,2022-01-09 21:00:00+01:00
8975,2022-01-09 23:00:00+01:00,47.75,2022-01-09 22:00:00+01:00
8976,2022-01-10 00:00:00+01:00,45.11,2022-01-09 23:00:00+01:00
8977,2022-01-10 01:00:00+01:00,41.46,2022-01-10 00:00:00+01:00
8978,2022-01-10 02:00:00+01:00,39.99,2022-01-10 01:00:00+01:00
8979,2022-01-10 03:00:00+01:00,39.99,2022-01-10 02:00:00+01:00
8980,2022-01-10 04:00:00+01:00,41.23,2022-01-10 03:00:00+01:00
8981,2022-01-10 05:00:00+01:00,44.17,2022-01-10 04:00:00+01:00
8982,2022-01-10 06:00:00+01:00,47.95,2022-01-10 05:00:00+01:00
8983,2022-01-10 07:00:00+01:00,54.38,2022-01-10 06:00:00+01:00
8984,2022-01-10 08:00:00+01:00,57.27,2022-01-10 07:00:00+01:00
8985,2022-01-10 09:00:00+01:00,61.18,2022-01-10 08:00:00+01:00
8986,2022-01-10 10:00:00+01:00,56.11,2022-01-10 09:00:00+01:00
8987,2022-01-10 11:00:00+01:00,54.08,2022-01-10 10:00:00+01:00
8988,2022-01-10 12:00:00+01:00,53.37,2022-01-10 11:00:00+01:00
8989,2022-01-10 13:00:00+01:00,52.47,2022-01-10 12:00:00+01:00
8990,2022-01-10 14:00:00+01:00,51.18,2022-01-10 13:00:00+01:00
8991,2022-01-10 15:00:00+01:00,50.68,2022-01-10 14:00:00+01:00
8992,2022-01-10 16:00:00+01:00,50.18,2022-01-10 15:00:00+01:00
8993,2022-01-10 17:00:00+01:00,48.85,2022-01-10 16:00:00+01:00
8994,2022-01-10 18:00:00+01:00,47.44,2022-01-10 17:00:00+01:00
8995,2022-01-10 19:00:00+01:00,46.12,2022-01-10 18:00:00+01:00
8996,2022-01-10 20:00:00+01:00,45.01,2022-01-10 19:00:00+01:00
8997,2022-01-10 21:00:00+01:00,43.75,2022-01-10 20:00:00+01:00
8998,2022-01-10 22:00:00+01:00,42.17,2022-01-10 21:00:00+01:00
8999,2022-01-10 23:00:00+01:00,41.31,2022-01-10 22:00:00+01:00
9000,2022-01-11 00:00:00+01:00,39.87,2022-01-10 23:00:00+01:00
9001,2022-01-11 01:00:00+01:00,35.05,2022-01-11 00:00:00+01:00
9002,2022-01-11 02:00:00+01:00,31.79,2022-01-11 01:00:00+01:00
9003,2022-01-11 03:00:00+01:00,27.1,2022-01-11 02:00:00+01:00
9004,2022-01-11 04:00:00+01:00,24.57,2022-01-11 03:00:00+01:00
9005,2022-01-11 05:00:00+01:00,24.55,2022-01-11 04:00:00+01:00
9006,2022-01-11 06:00:00+01:00,25.26,2022-01-11 05:00:00+01:00
9007,2022-01-11 07:00:00+01:00,27.95,2022-01-11 06:00:00+01:00
9008,2022-01-11 08:00:00+01:00,36.37,2022-01-11 07:00:00+01:00
9009,2022-01-11 09:00:00+01:00,36.12,2022-01-11 08:00:00+01:00
9010,2022-01-11 10:00:00+01:00,35.78,2022-01-11 09:00:00+01:00
9011,2022-01-11 11:00:00+01:00,35.11,2022-01-11 10:00:00+01:00
9012,2022-01-11 12:00:00+01:00,34.92,2022-01-11 11:00:00+01:00
9013,2022-01-11 13:00:00+01:00,35.84,2022-01-11 12:00:00+01:00
9014,2022-01-11 14:00:00+01:00,35.89,2022-01-11 13:00:00+01:00
9015,2022-01-11 15:00:00+01:00,35.13,2022-01-11 14:00:00+01:00
9016,2022-01-11 16:00:00+01:00,31.88,2022-01-11 15:00:00+01:00
9017,2022-01-11 17:00:00+01:00,31.44,2022-01-11 16:00:00+01:00
9018,2022-01-11 18:00:00+01:00,29.64,2022-01-11 17:00:00+01:00
9019,2022-01-11 19:00:00+01:00,27.54,2022-01-11 18:00:00+01:00
9020,2022-01-11 20:00:00+01:00,27.54,2022-01-11 19:00:00+01:00
9021,2022-01-11 21:00:00+01:00,27.02,2022-01-11 20:00:00+01:00
9022,2022-01-11 22:00:00+01:00,25.09,2022-01-11 21:00:00+01:00
9023,2022-01-11 23:00:00+01:00,25.04,2022-01-11 22:00:00+01:00
9024,2022-01-12 00:00:00+01:00,23.67,2022-01-11 23:00:00+01:00
9025,2022-01-12 01:00:00+01:00,20.04,2022-01-12 00:00:00+01:00
9026,2022-01-12 02:00:00+01:00,19.7,2022-01-12 01:00:00+01:00
9027,2022-01-12 03:00:00+01:00,19.52,2022-01-12 02:00:00+01:00
9028,2022-01-12 04:00:00+01:00,19.48,2022-01-12 03:00:00+01:00
9029,2022-01-12 05:00:00+01:00,19.5,2022-01-12 04:00:00+01:00
9030,2022-01-12 06:00:00+01:00,19.64,2022-01-12 05:00:00+01:00
9031,2022-01-12 07:00:00+01:00,20.43,2022-01-12 06:00:00+01:00
9032,2022-01-12 08:00:00+01:00,20.91,2022-01-12 07:00:00+01:00
9033,2022-01-12 09:00:00+01:00,20.89,2022-01-12 08:00:00+01:00
9034,2022-01-12 10:00:00+01:00,20.85,2022-01-12 09:00:00+01:00
9035,2022-01-12 11:00:00+01:00,20.81,2022-01-12 10:00:00+01:00
9036,2022-01-12 12:00:00+01:00,20.78,2022-01-12 11:00:00+01:00
9037,2022-01-12 13:00:00+01:00,20.91,2022-01-12 12:00:00+01:00
9038,2022-01-12 14:00:00+01:00,21.24,2022-01-12 13:00:00+01:00
9039,2022-01-12 15:00:00+01:00,21.0,2022-01-12 14:00:00+01:00
9040,2022-01-12 16:00:00+01:00,21.26,2022-01-12 15:00:00+01:00
9041,2022-01-12 17:00:00+01:00,21.36,2022-01-12 16:00:00+01:00
9042,2022-01-12 18:00:00+01:00,20.81,2022-01-12 17:00:00+01:00
9043,2022-01-12 19:00:00+01:00,20.71,2022-01-12 18:00:00+01:00
9044,2022-01-12 20:00:00+01:00,20.93,2022-01-12 19:00:00+01:00
9045,2022-01-12 21:00:00+01:00,21.01,2022-01-12 20:00:00+01:00
9046,2022-01-12 22:00:00+01:00,20.14,2022-01-12 21:00:00+01:00
9047,2022-01-12 23:00:00+01:00,18.12,2022-01-12 22:00:00+01:00
9048,2022-01-13 00:00:00+01:00,13.62,2022-01-12 23:00:00+01:00
9049,2022-01-13 01:00:00+01:00,12.99,2022-01-13 00:00:00+01:00
9050,2022-01-13 02:00:00+01:00,11.32,2022-01-13 01:00:00+01:00
9051,2022-01-13 03:00:00+01:00,10.49,2022-01-13 02:00:00+01:00
9052,2022-01-13 04:00:00+01:00,10.39,2022-01-13 03:00:00+01:00
9053,2022-01-13 05:00:00+01:00,10.78,2022-01-13 04:00:00+01:00
9054,2022-01-13 06:00:00+01:00,13.13,2022-01-13 05:00:00+01:00
9055,2022-01-13 07:00:00+01:00,15.22,2022-01-13 06:00:00+01:00
9056,2022-01-13 08:00:00+01:00,20.86,2022-01-13 07:00:00+01:00
9057,2022-01-13 09:00:00+01:00,25.04,2022-01-13 08:00:00+01:00
9058,2022-01-13 10:00:00+01:00,25.43,2022-01-13 09:00:00+01:00
9059,2022-01-13 11:00:00+01:00,25.42,2022-01-13 10:00:00+01:00
9060,2022-01-13 12:00:00+01:00,24.04,2022-01-13 11:00:00+01:00
9061,2022-01-13 13:00:00+01:00,21.25,2022-01-13 12:00:00+01:00
9062,2022-01-13 14:00:00+01:00,18.09,2022-01-13 13:00:00+01:00
9063,2022-01-13 15:00:00+01:00,17.55,2022-01-13 14:00:00+01:00
9064,2022-01-13 16:00:00+01:00,18.68,2022-01-13 15:00:00+01:00
9065,2022-01-13 17:00:00+01:00,19.52,2022-01-13 16:00:00+01:00
9066,2022-01-13 18:00:00+01:00,19.95,2022-01-13 17:00:00+01:00
9067,2022-01-13 19:00:00+01:00,20.38,2022-01-13 18:00:00+01:00
9068,2022-01-13 20:00:00+01:00,19.68,2022-01-13 19:00:00+01:00
9069,2022-01-13 21:00:00+01:00,17.93,2022-01-13 20:00:00+01:00
9070,2022-01-13 22:00:00+01:00,17.69,2022-01-13 21:00:00+01:00
9071,2022-01-13 23:00:00+01:00,14.81,2022-01-13 22:00:00+01:00
9072,2022-01-14 00:00:00+01:00,11.41,2022-01-13 23:00:00+01:00
9073,2022-01-14 01:00:00+01:00,14.83,2022-01-14 00:00:00+01:00
9074,2022-01-14 02:00:00+01:00,12.48,2022-01-14 01:00:00+01:00
9075,2022-01-14 03:00:00+01:00,11.33,2022-01-14 02:00:00+01:00
9076,2022-01-14 04:00:00+01:00,11.35,2022-01-14 03:00:00+01:00
9077,2022-01-14 05:00:00+01:00,13.1,2022-01-14 04:00:00+01:00
9078,2022-01-14 06:00:00+01:00,16.04,2022-01-14 05:00:00+01:00
9079,2022-01-14 07:00:00+01:00,19.12,2022-01-14 06:00:00+01:00
9080,2022-01-14 08:00:00+01:00,20.6,2022-01-14 07:00:00+01:00
9081,2022-01-14 09:00:00+01:00,19.83,2022-01-14 08:00:00+01:00
9082,2022-01-14 10:00:00+01:00,19.94,2022-01-14 09:00:00+01:00
9083,2022-01-14 11:00:00+01:00,20.17,2022-01-14 10:00:00+01:00
9084,2022-01-14 12:00:00+01:00,19.9,2022-01-14 11:00:00+01:00
9085,2022-01-14 13:00:00+01:00,20.68,2022-01-14 12:00:00+01:00
9086,2022-01-14 14:00:00+01:00,20.82,2022-01-14 13:00:00+01:00
9087,2022-01-14 15:00:00+01:00,20.32,2022-01-14 14:00:00+01:00
9088,2022-01-14 16:00:00+01:00,20.05,2022-01-14 15:00:00+01:00
9089,2022-01-14 17:00:00+01:00,19.84,2022-01-14 16:00:00+01:00
9090,2022-01-14 18:00:00+01:00,19.68,2022-01-14 17:00:00+01:00
9091,2022-01-14 19:00:00+01:00,19.64,2022-01-14 18:00:00+01:00
9092,2022-01-14 20:00:00+01:00,19.52,2022-01-14 19:00:00+01:00
9093,2022-01-14 21:00:00+01:00,19.35,2022-01-14 20:00:00+01:00
9094,2022-01-14 22:00:00+01:00,19.33,2022-01-14 21:00:00+01:00
9095,2022-01-14 23:00:00+01:00,18.47,2022-01-14 22:00:00+01:00
9096,2022-01-15 00:00:00+01:00,18.3,2022-01-14 23:00:00+01:00
9097,2022-01-15 01:00:00+01:00,17.19,2022-01-15 00:00:00+01:00
9098,2022-01-15 02:00:00+01:00,16.71,2022-01-15 01:00:00+01:00
9099,2022-01-15 03:00:00+01:00,16.66,2022-01-15 02:00:00+01:00
9100,2022-01-15 04:00:00+01:00,17.27,2022-01-15 03:00:00+01:00
9101,2022-01-15 05:00:00+01:00,18.51,2022-01-15 04:00:00+01:00
9102,2022-01-15 06:00:00+01:00,18.92,2022-01-15 05:00:00+01:00
9103,2022-01-15 07:00:00+01:00,18.17,2022-01-15 06:00:00+01:00
9104,2022-01-15 08:00:00+01:00,19.04,2022-01-15 07:00:00+01:00
9105,2022-01-15 09:00:00+01:00,19.6,2022-01-15 08:00:00+01:00
9106,2022-01-15 10:00:00+01:00,19.99,2022-01-15 09:00:00+01:00
9107,2022-01-15 11:00:00+01:00,21.29,2022-01-15 10:00:00+01:00
9108,2022-01-15 12:00:00+01:00,22.95,2022-01-15 11:00:00+01:00
9109,2022-01-15 13:00:00+01:00,22.96,2022-01-15 12:00:00+01:00
9110,2022-01-15 14:00:00+01:00,22.62,2022-01-15 13:00:00+01:00
9111,2022-01-15 15:00:00+01:00,21.45,2022-01-15 14:00:00+01:00
9112,2022-01-15 16:00:00+01:00,20.87,2022-01-15 15:00:00+01:00
9113,2022-01-15 17:00:00+01:00,20.0,2022-01-15 16:00:00+01:00
9114,2022-01-15 18:00:00+01:00,19.58,2022-01-15 17:00:00+01:00
9115,2022-01-15 19:00:00+01:00,19.38,2022-01-15 18:00:00+01:00
9116,2022-01-15 20:00:00+01:00,18.85,2022-01-15 19:00:00+01:00
9117,2022-01-15 21:00:00+01:00,18.41,2022-01-15 20:00:00+01:00
9118,2022-01-15 22:00:00+01:00,17.84,2022-01-15 21:00:00+01:00
9119,2022-01-15 23:00:00+01:00,17.52,2022-01-15 22:00:00+01:00
9120,2022-01-16 00:00:00+01:00,17.31,2022-01-15 23:00:00+01:00
9121,2022-01-16 01:00:00+01:00,18.05,2022-01-16 00:00:00+01:00
9122,2022-01-16 02:00:00+01:00,16.97,2022-01-16 01:00:00+01:00
9123,2022-01-16 03:00:00+01:00,16.54,2022-01-16 02:00:00+01:00
9124,2022-01-16 04:00:00+01:00,16.0,2022-01-16 03:00:00+01:00
9125,2022-01-16 05:00:00+01:00,16.94,2022-01-16 04:00:00+01:00
9126,2022-01-16 06:00:00+01:00,17.99,2022-01-16 05:00:00+01:00
9127,2022-01-16 07:00:00+01:00,17.97,2022-01-16 06:00:00+01:00
9128,2022-01-16 08:00:00+01:00,18.58,2022-01-16 07:00:00+01:00
9129,2022-01-16 09:00:00+01:00,16.85,2022-01-16 08:00:00+01:00
9130,2022-01-16 10:00:00+01:00,17.46,2022-01-16 09:00:00+01:00
9131,2022-01-16 11:00:00+01:00,17.53,2022-01-16 10:00:00+01:00
9132,2022-01-16 12:00:00+01:00,16.47,2022-01-16 11:00:00+01:00
9133,2022-01-16 13:00:00+01:00,16.29,2022-01-16 12:00:00+01:00
9134,2022-01-16 14:00:00+01:00,17.39,2022-01-16 13:00:00+01:00
9135,2022-01-16 15:00:00+01:00,17.27,2022-01-16 14:00:00+01:00
9136,2022-01-16 16:00:00+01:00,17.51,2022-01-16 15:00:00+01:00
9137,2022-01-16 17:00:00+01:00,18.43,2022-01-16 16:00:00+01:00
9138,2022-01-16 18:00:00+01:00,18.96,2022-01-16 17:00:00+01:00
9139,2022-01-16 19:00:00+01:00,19.26,2022-01-16 18:00:00+01:00
9140,2022-01-16 20:00:00+01:00,19.39,2022-01-16 19:00:00+01:00
9141,2022-01-16 21:00:00+01:00,17.96,2022-01-16 20:00:00+01:00
9142,2022-01-16 22:00:00+01:00,18.34,2022-01-16 21:00:00+01:00
9143,2022-01-16 23:00:00+01:00,17.2,2022-01-16 22:00:00+01:00
9144,2022-01-17 00:00:00+01:00,13.2,2022-01-16 23:00:00+01:00
9145,2022-01-17 01:00:00+01:00,14.95,2022-01-17 00:00:00+01:00
9146,2022-01-17 02:00:00+01:00,13.59,2022-01-17 01:00:00+01:00
9147,2022-01-17 03:00:00+01:00,12.03,2022-01-17 02:00:00+01:00
9148,2022-01-17 04:00:00+01:00,10.09,2022-01-17 03:00:00+01:00
9149,2022-01-17 05:00:00+01:00,12.83,2022-01-17 04:00:00+01:00
9150,2022-01-17 06:00:00+01:00,17.12,2022-01-17 05:00:00+01:00
9151,2022-01-17 07:00:00+01:00,17.78,2022-01-17 06:00:00+01:00
9152,2022-01-17 08:00:00+01:00,18.57,2022-01-17 07:00:00+01:00
9153,2022-01-17 09:00:00+01:00,18.64,2022-01-17 08:00:00+01:00
9154,2022-01-17 10:00:00+01:00,18.71,2022-01-17 09:00:00+01:00
9155,2022-01-17 11:00:00+01:00,18.63,2022-01-17 10:00:00+01:00
9156,2022-01-17 12:00:00+01:00,18.58,2022-01-17 11:00:00+01:00
9157,2022-01-17 13:00:00+01:00,18.58,2022-01-17 12:00:00+01:00
9158,2022-01-17 14:00:00+01:00,18.62,2022-01-17 13:00:00+01:00
9159,2022-01-17 15:00:00+01:00,18.54,2022-01-17 14:00:00+01:00
9160,2022-01-17 16:00:00+01:00,18.53,2022-01-17 15:00:00+01:00
9161,2022-01-17 17:00:00+01:00,18.5,2022-01-17 16:00:00+01:00
9162,2022-01-17 18:00:00+01:00,18.23,2022-01-17 17:00:00+01:00
9163,2022-01-17 19:00:00+01:00,18.13,2022-01-17 18:00:00+01:00
9164,2022-01-17 20:00:00+01:00,18.38,2022-01-17 19:00:00+01:00
9165,2022-01-17 21:00:00+01:00,18.3,2022-01-17 20:00:00+01:00
9166,2022-01-17 22:00:00+01:00,18.51,2022-01-17 21:00:00+01:00
9167,2022-01-17 23:00:00+01:00,18.4,2022-01-17 22:00:00+01:00
9168,2022-01-18 00:00:00+01:00,18.6,2022-01-17 23:00:00+01:00
9169,2022-01-18 01:00:00+01:00,18.65,2022-01-18 00:00:00+01:00
9170,2022-01-18 02:00:00+01:00,19.0,2022-01-18 01:00:00+01:00
9171,2022-01-18 03:00:00+01:00,19.28,2022-01-18 02:00:00+01:00
9172,2022-01-18 04:00:00+01:00,19.06,2022-01-18 03:00:00+01:00
9173,2022-01-18 05:00:00+01:00,18.96,2022-01-18 04:00:00+01:00
9174,2022-01-18 06:00:00+01:00,18.5,2022-01-18 05:00:00+01:00
9175,2022-01-18 07:00:00+01:00,19.08,2022-01-18 06:00:00+01:00
9176,2022-01-18 08:00:00+01:00,19.0,2022-01-18 07:00:00+01:00
9177,2022-01-18 09:00:00+01:00,18.56,2022-01-18 08:00:00+01:00
9178,2022-01-18 10:00:00+01:00,18.04,2022-01-18 09:00:00+01:00
9179,2022-01-18 11:00:00+01:00,17.89,2022-01-18 10:00:00+01:00
9180,2022-01-18 12:00:00+01:00,17.99,2022-01-18 11:00:00+01:00
9181,2022-01-18 13:00:00+01:00,17.81,2022-01-18 12:00:00+01:00
9182,2022-01-18 14:00:00+01:00,17.77,2022-01-18 13:00:00+01:00
9183,2022-01-18 15:00:00+01:00,17.57,2022-01-18 14:00:00+01:00
9184,2022-01-18 16:00:00+01:00,17.33,2022-01-18 15:00:00+01:00
9185,2022-01-18 17:00:00+01:00,17.02,2022-01-18 16:00:00+01:00
9186,2022-01-18 18:00:00+01:00,16.82,2022-01-18 17:00:00+01:00
9187,2022-01-18 19:00:00+01:00,16.93,2022-01-18 18:00:00+01:00
9188,2022-01-18 20:00:00+01:00,16.74,2022-01-18 19:00:00+01:00
9189,2022-01-18 21:00:00+01:00,16.83,2022-01-18 20:00:00+01:00
9190,2022-01-18 22:00:00+01:00,16.79,2022-01-18 21:00:00+01:00
9191,2022-01-18 23:00:00+01:00,16.07,2022-01-18 22:00:00+01:00
9192,2022-01-19 00:00:00+01:00,15.57,2022-01-18 23:00:00+01:00
9193,2022-01-19 01:00:00+01:00,15.24,2022-01-19 00:00:00+01:00
9194,2022-01-19 02:00:00+01:00,15.07,2022-01-19 01:00:00+01:00
9195,2022-01-19 03:00:00+01:00,14.82,2022-01-19 02:00:00+01:00
9196,2022-01-19 04:00:00+01:00,14.67,2022-01-19 03:00:00+01:00
9197,2022-01-19 05:00:00+01:00,14.69,2022-01-19 04:00:00+01:00
9198,2022-01-19 06:00:00+01:00,14.89,2022-01-19 05:00:00+01:00
9199,2022-01-19 07:00:00+01:00,15.69,2022-01-19 06:00:00+01:00
9200,2022-01-19 08:00:00+01:00,16.14,2022-01-19 07:00:00+01:00
9201,2022-01-19 09:00:00+01:00,16.28,2022-01-19 08:00:00+01:00
9202,2022-01-19 10:00:00+01:00,16.18,2022-01-19 09:00:00+01:00
9203,2022-01-19 11:00:00+01:00,16.26,2022-01-19 10:00:00+01:00
9204,2022-01-19 12:00:00+01:00,16.18,2022-01-19 11:00:00+01:00
9205,2022-01-19 13:00:00+01:00,16.15,2022-01-19 12:00:00+01:00
9206,2022-01-19 14:00:00+01:00,16.08,2022-01-19 13:00:00+01:00
9207,2022-01-19 15:00:00+01:00,15.91,2022-01-19 14:00:00+01:00
9208,2022-01-19 16:00:00+01:00,15.87,2022-01-19 15:00:00+01:00
9209,2022-01-19 17:00:00+01:00,15.87,2022-01-19 16:00:00+01:00
9210,2022-01-19 18:00:00+01:00,15.76,2022-01-19 17:00:00+01:00
9211,2022-01-19 19:00:00+01:00,15.86,2022-01-19 18:00:00+01:00
9212,2022-01-19 20:00:00+01:00,15.4,2022-01-19 19:00:00+01:00
9213,2022-01-19 21:00:00+01:00,14.33,2022-01-19 20:00:00+01:00
9214,2022-01-19 22:00:00+01:00,13.61,2022-01-19 21:00:00+01:00
9215,2022-01-19 23:00:00+01:00,12.98,2022-01-19 22:00:00+01:00
9216,2022-01-20 00:00:00+01:00,10.84,2022-01-19 23:00:00+01:00
9217,2022-01-20 01:00:00+01:00,10.08,2022-01-20 00:00:00+01:00
9218,2022-01-20 02:00:00+01:00,9.23,2022-01-20 01:00:00+01:00
9219,2022-01-20 03:00:00+01:00,8.85,2022-01-20 02:00:00+01:00
9220,2022-01-20 04:00:00+01:00,8.88,2022-01-20 03:00:00+01:00
9221,2022-01-20 05:00:00+01:00,9.58,2022-01-20 04:00:00+01:00
9222,2022-01-20 06:00:00+01:00,10.43,2022-01-20 05:00:00+01:00
9223,2022-01-20 07:00:00+01:00,12.79,2022-01-20 06:00:00+01:00
9224,2022-01-20 08:00:00+01:00,15.06,2022-01-20 07:00:00+01:00
9225,2022-01-20 09:00:00+01:00,15.18,2022-01-20 08:00:00+01:00
9226,2022-01-20 10:00:00+01:00,15.18,2022-01-20 09:00:00+01:00
9227,2022-01-20 11:00:00+01:00,15.12,2022-01-20 10:00:00+01:00
9228,2022-01-20 12:00:00+01:00,15.08,2022-01-20 11:00:00+01:00
9229,2022-01-20 13:00:00+01:00,15.04,2022-01-20 12:00:00+01:00
9230,2022-01-20 14:00:00+01:00,15.02,2022-01-20 13:00:00+01:00
9231,2022-01-20 15:00:00+01:00,14.98,2022-01-20 14:00:00+01:00
9232,2022-01-20 16:00:00+01:00,15.02,2022-01-20 15:00:00+01:00
9233,2022-01-20 17:00:00+01:00,15.04,2022-01-20 16:00:00+01:00
9234,2022-01-20 18:00:00+01:00,15.0,2022-01-20 17:00:00+01:00
9235,2022-01-20 19:00:00+01:00,14.98,2022-01-20 18:00:00+01:00
9236,2022-01-20 20:00:00+01:00,15.02,2022-01-20 19:00:00+01:00
9237,2022-01-20 21:00:00+01:00,15.0,2022-01-20 20:00:00+01:00
9238,2022-01-20 22:00:00+01:00,15.02,2022-01-20 21:00:00+01:00
9239,2022-01-20 23:00:00+01:00,14.68,2022-01-20 22:00:00+01:00
9240,2022-01-21 00:00:00+01:00,14.7,2022-01-20 23:00:00+01:00
9241,2022-01-21 01:00:00+01:00,15.09,2022-01-21 00:00:00+01:00
9242,2022-01-21 02:00:00+01:00,14.99,2022-01-21 01:00:00+01:00
9243,2022-01-21 03:00:00+01:00,15.0,2022-01-21 02:00:00+01:00
9244,2022-01-21 04:00:00+01:00,15.11,2022-01-21 03:00:00+01:00
9245,2022-01-21 05:00:00+01:00,15.42,2022-01-21 04:00:00+01:00
9246,2022-01-21 06:00:00+01:00,15.54,2022-01-21 05:00:00+01:00
9247,2022-01-21 07:00:00+01:00,15.97,2022-01-21 06:00:00+01:00
9248,2022-01-21 08:00:00+01:00,15.86,2022-01-21 07:00:00+01:00
9249,2022-01-21 09:00:00+01:00,17.03,2022-01-21 08:00:00+01:00
9250,2022-01-21 10:00:00+01:00,17.38,2022-01-21 09:00:00+01:00
9251,2022-01-21 11:00:00+01:00,17.78,2022-01-21 10:00:00+01:00
9252,2022-01-21 12:00:00+01:00,18.41,2022-01-21 11:00:00+01:00
9253,2022-01-21 13:00:00+01:00,18.94,2022-01-21 12:00:00+01:00
9254,2022-01-21 14:00:00+01:00,19.54,2022-01-21 13:00:00+01:00
9255,2022-01-21 15:00:00+01:00,19.89,2022-01-21 14:00:00+01:00
9256,2022-01-21 16:00:00+01:00,19.92,2022-01-21 15:00:00+01:00
9257,2022-01-21 17:00:00+01:00,20.19,2022-01-21 16:00:00+01:00
9258,2022-01-21 18:00:00+01:00,20.68,2022-01-21 17:00:00+01:00
9259,2022-01-21 19:00:00+01:00,22.25,2022-01-21 18:00:00+01:00
9260,2022-01-21 20:00:00+01:00,21.84,2022-01-21 19:00:00+01:00
9261,2022-01-21 21:00:00+01:00,20.84,2022-01-21 20:00:00+01:00
9262,2022-01-21 22:00:00+01:00,18.09,2022-01-21 21:00:00+01:00
9263,2022-01-21 23:00:00+01:00,17.64,2022-01-21 22:00:00+01:00
9264,2022-01-22 00:00:00+01:00,17.34,2022-01-21 23:00:00+01:00
9265,2022-01-22 01:00:00+01:00,16.77,2022-01-22 00:00:00+01:00
9266,2022-01-22 02:00:00+01:00,15.04,2022-01-22 01:00:00+01:00
9267,2022-01-22 03:00:00+01:00,14.76,2022-01-22 02:00:00+01:00
9268,2022-01-22 04:00:00+01:00,14.92,2022-01-22 03:00:00+01:00
9269,2022-01-22 05:00:00+01:00,14.81,2022-01-22 04:00:00+01:00
9270,2022-01-22 06:00:00+01:00,14.74,2022-01-22 05:00:00+01:00
9271,2022-01-22 07:00:00+01:00,14.82,2022-01-22 06:00:00+01:00
9272,2022-01-22 08:00:00+01:00,14.89,2022-01-22 07:00:00+01:00
9273,2022-01-22 09:00:00+01:00,14.71,2022-01-22 08:00:00+01:00
9274,2022-01-22 10:00:00+01:00,14.91,2022-01-22 09:00:00+01:00
9275,2022-01-22 11:00:00+01:00,15.02,2022-01-22 10:00:00+01:00
9276,2022-01-22 12:00:00+01:00,14.98,2022-01-22 11:00:00+01:00
9277,2022-01-22 13:00:00+01:00,14.96,2022-01-22 12:00:00+01:00
9278,2022-01-22 14:00:00+01:00,14.9,2022-01-22 13:00:00+01:00
9279,2022-01-22 15:00:00+01:00,14.86,2022-01-22 14:00:00+01:00
9280,2022-01-22 16:00:00+01:00,14.83,2022-01-22 15:00:00+01:00
9281,2022-01-22 17:00:00+01:00,14.58,2022-01-22 16:00:00+01:00
9282,2022-01-22 18:00:00+01:00,14.43,2022-01-22 17:00:00+01:00
9283,2022-01-22 19:00:00+01:00,14.18,2022-01-22 18:00:00+01:00
9284,2022-01-22 20:00:00+01:00,13.84,2022-01-22 19:00:00+01:00
9285,2022-01-22 21:00:00+01:00,13.87,2022-01-22 20:00:00+01:00
9286,2022-01-22 22:00:00+01:00,13.5,2022-01-22 21:00:00+01:00
9287,2022-01-22 23:00:00+01:00,13.19,2022-01-22 22:00:00+01:00
9288,2022-01-23 00:00:00+01:00,12.47,2022-01-22 23:00:00+01:00
9289,2022-01-23 01:00:00+01:00,12.54,2022-01-23 00:00:00+01:00
9290,2022-01-23 02:00:00+01:00,12.29,2022-01-23 01:00:00+01:00
9291,2022-01-23 03:00:00+01:00,12.25,2022-01-23 02:00:00+01:00
9292,2022-01-23 04:00:00+01:00,12.23,2022-01-23 03:00:00+01:00
9293,2022-01-23 05:00:00+01:00,12.18,2022-01-23 04:00:00+01:00
9294,2022-01-23 06:00:00+01:00,12.01,2022-01-23 05:00:00+01:00
9295,2022-01-23 07:00:00+01:00,12.22,2022-01-23 06:00:00+01:00
9296,2022-01-23 08:00:00+01:00,12.39,2022-01-23 07:00:00+01:00
9297,2022-01-23 09:00:00+01:00,12.4,2022-01-23 08:00:00+01:00
9298,2022-01-23 10:00:00+01:00,12.18,2022-01-23 09:00:00+01:00
9299,2022-01-23 11:00:00+01:00,12.32,2022-01-23 10:00:00+01:00
9300,2022-01-23 12:00:00+01:00,12.37,2022-01-23 11:00:00+01:00
9301,2022-01-23 13:00:00+01:00,12.0,2022-01-23 12:00:00+01:00
9302,2022-01-23 14:00:00+01:00,12.01,2022-01-23 13:00:00+01:00
9303,2022-01-23 15:00:00+01:00,12.0,2022-01-23 14:00:00+01:00
9304,2022-01-23 16:00:00+01:00,12.09,2022-01-23 15:00:00+01:00
9305,2022-01-23 17:00:00+01:00,12.18,2022-01-23 16:00:00+01:00
9306,2022-01-23 18:00:00+01:00,12.41,2022-01-23 17:00:00+01:00
9307,2022-01-23 19:00:00+01:00,12.42,2022-01-23 18:00:00+01:00
9308,2022-01-23 20:00:00+01:00,12.43,2022-01-23 19:00:00+01:00
9309,2022-01-23 21:00:00+01:00,12.61,2022-01-23 20:00:00+01:00
9310,2022-01-23 22:00:00+01:00,12.47,2022-01-23 21:00:00+01:00
9311,2022-01-23 23:00:00+01:00,12.3,2022-01-23 22:00:00+01:00
9312,2022-01-24 00:00:00+01:00,11.77,2022-01-23 23:00:00+01:00
9313,2022-01-24 01:00:00+01:00,12.35,2022-01-24 00:00:00+01:00
9314,2022-01-24 02:00:00+01:00,11.78,2022-01-24 01:00:00+01:00
9315,2022-01-24 03:00:00+01:00,11.17,2022-01-24 02:00:00+01:00
9316,2022-01-24 04:00:00+01:00,10.61,2022-01-24 03:00:00+01:00
9317,2022-01-24 05:00:00+01:00,11.12,2022-01-24 04:00:00+01:00
9318,2022-01-24 06:00:00+01:00,11.2,2022-01-24 05:00:00+01:00
9319,2022-01-24 07:00:00+01:00,11.95,2022-01-24 06:00:00+01:00
9320,2022-01-24 08:00:00+01:00,12.5,2022-01-24 07:00:00+01:00
9321,2022-01-24 09:00:00+01:00,12.77,2022-01-24 08:00:00+01:00
9322,2022-01-24 10:00:00+01:00,12.77,2022-01-24 09:00:00+01:00
9323,2022-01-24 11:00:00+01:00,12.87,2022-01-24 10:00:00+01:00
9324,2022-01-24 12:00:00+01:00,13.06,2022-01-24 11:00:00+01:00
9325,2022-01-24 13:00:00+01:00,13.11,2022-01-24 12:00:00+01:00
9326,2022-01-24 14:00:00+01:00,13.19,2022-01-24 13:00:00+01:00
9327,2022-01-24 15:00:00+01:00,13.48,2022-01-24 14:00:00+01:00
9328,2022-01-24 16:00:00+01:00,13.42,2022-01-24 15:00:00+01:00
9329,2022-01-24 17:00:00+01:00,13.4,2022-01-24 16:00:00+01:00
9330,2022-01-24 18:00:00+01:00,13.28,2022-01-24 17:00:00+01:00
9331,2022-01-24 19:00:00+01:00,13.24,2022-01-24 18:00:00+01:00
9332,2022-01-24 20:00:00+01:00,13.22,2022-01-24 19:00:00+01:00
9333,2022-01-24 21:00:00+01:00,13.49,2022-01-24 20:00:00+01:00
9334,2022-01-24 22:00:00+01:00,13.59,2022-01-24 21:00:00+01:00
9335,2022-01-24 23:00:00+01:00,12.89,2022-01-24 22:00:00+01:00
9336,2022-01-25 00:00:00+01:00,11.69,2022-01-24 23:00:00+01:00
9337,2022-01-25 01:00:00+01:00,12.84,2022-01-25 00:00:00+01:00
9338,2022-01-25 02:00:00+01:00,13.1,2022-01-25 01:00:00+01:00
9339,2022-01-25 03:00:00+01:00,13.47,2022-01-25 02:00:00+01:00
9340,2022-01-25 04:00:00+01:00,13.96,2022-01-25 03:00:00+01:00
9341,2022-01-25 05:00:00+01:00,14.05,2022-01-25 04:00:00+01:00
9342,2022-01-25 06:00:00+01:00,13.43,2022-01-25 05:00:00+01:00
9343,2022-01-25 07:00:00+01:00,13.34,2022-01-25 06:00:00+01:00
9344,2022-01-25 08:00:00+01:00,14.72,2022-01-25 07:00:00+01:00
9345,2022-01-25 09:00:00+01:00,15.22,2022-01-25 08:00:00+01:00
9346,2022-01-25 10:00:00+01:00,15.58,2022-01-25 09:00:00+01:00
9347,2022-01-25 11:00:00+01:00,16.03,2022-01-25 10:00:00+01:00
9348,2022-01-25 12:00:00+01:00,15.38,2022-01-25 11:00:00+01:00
9349,2022-01-25 13:00:00+01:00,14.88,2022-01-25 12:00:00+01:00
9350,2022-01-25 14:00:00+01:00,14.74,2022-01-25 13:00:00+01:00
9351,2022-01-25 15:00:00+01:00,14.86,2022-01-25 14:00:00+01:00
9352,2022-01-25 16:00:00+01:00,15.0,2022-01-25 15:00:00+01:00
9353,2022-01-25 17:00:00+01:00,15.1,2022-01-25 16:00:00+01:00
9354,2022-01-25 18:00:00+01:00,15.09,2022-01-25 17:00:00+01:00
9355,2022-01-25 19:00:00+01:00,14.99,2022-01-25 18:00:00+01:00
9356,2022-01-25 20:00:00+01:00,14.88,2022-01-25 19:00:00+01:00
9357,2022-01-25 21:00:00+01:00,14.83,2022-01-25 20:00:00+01:00
9358,2022-01-25 22:00:00+01:00,14.08,2022-01-25 21:00:00+01:00
9359,2022-01-25 23:00:00+01:00,14.34,2022-01-25 22:00:00+01:00
9360,2022-01-26 00:00:00+01:00,13.26,2022-01-25 23:00:00+01:00
9361,2022-01-26 01:00:00+01:00,14.55,2022-01-26 00:00:00+01:00
9362,2022-01-26 02:00:00+01:00,14.16,2022-01-26 01:00:00+01:00
9363,2022-01-26 03:00:00+01:00,13.86,2022-01-26 02:00:00+01:00
9364,2022-01-26 04:00:00+01:00,13.69,2022-01-26 03:00:00+01:00
9365,2022-01-26 05:00:00+01:00,13.7,2022-01-26 04:00:00+01:00
9366,2022-01-26 06:00:00+01:00,14.04,2022-01-26 05:00:00+01:00
9367,2022-01-26 07:00:00+01:00,14.2,2022-01-26 06:00:00+01:00
9368,2022-01-26 08:00:00+01:00,15.0,2022-01-26 07:00:00+01:00
9369,2022-01-26 09:00:00+01:00,15.31,2022-01-26 08:00:00+01:00
9370,2022-01-26 10:00:00+01:00,16.03,2022-01-26 09:00:00+01:00
9371,2022-01-26 11:00:00+01:00,16.17,2022-01-26 10:00:00+01:00
9372,2022-01-26 12:00:00+01:00,15.98,2022-01-26 11:00:00+01:00
9373,2022-01-26 13:00:00+01:00,15.87,2022-01-26 12:00:00+01:00
9374,2022-01-26 14:00:00+01:00,15.93,2022-01-26 13:00:00+01:00
9375,2022-01-26 15:00:00+01:00,16.0,2022-01-26 14:00:00+01:00
9376,2022-01-26 16:00:00+01:00,16.02,2022-01-26 15:00:00+01:00
9377,2022-01-26 17:00:00+01:00,16.01,2022-01-26 16:00:00+01:00
9378,2022-01-26 18:00:00+01:00,15.95,2022-01-26 17:00:00+01:00
9379,2022-01-26 19:00:00+01:00,15.85,2022-01-26 18:00:00+01:00
9380,2022-01-26 20:00:00+01:00,15.79,2022-01-26 19:00:00+01:00
9381,2022-01-26 21:00:00+01:00,15.37,2022-01-26 20:00:00+01:00
9382,2022-01-26 22:00:00+01:00,15.36,2022-01-26 21:00:00+01:00
9383,2022-01-26 23:00:00+01:00,15.61,2022-01-26 22:00:00+01:00
9384,2022-01-27 00:00:00+01:00,15.7,2022-01-26 23:00:00+01:00
9385,2022-01-27 01:00:00+01:00,15.03,2022-01-27 00:00:00+01:00
9386,2022-01-27 02:00:00+01:00,15.13,2022-01-27 01:00:00+01:00
9387,2022-01-27 03:00:00+01:00,15.38,2022-01-27 02:00:00+01:00
9388,2022-01-27 04:00:00+01:00,15.66,2022-01-27 03:00:00+01:00
9389,2022-01-27 05:00:00+01:00,16.12,2022-01-27 04:00:00+01:00
9390,2022-01-27 06:00:00+01:00,16.6,2022-01-27 05:00:00+01:00
9391,2022-01-27 07:00:00+01:00,18.56,2022-01-27 06:00:00+01:00
9392,2022-01-27 08:00:00+01:00,47.5,2022-01-27 07:00:00+01:00
9393,2022-01-27 09:00:00+01:00,67.59,2022-01-27 08:00:00+01:00
9394,2022-01-27 10:00:00+01:00,67.41,2022-01-27 09:00:00+01:00
9395,2022-01-27 11:00:00+01:00,59.7,2022-01-27 10:00:00+01:00
9396,2022-01-27 12:00:00+01:00,53.91,2022-01-27 11:00:00+01:00
9397,2022-01-27 13:00:00+01:00,48.94,2022-01-27 12:00:00+01:00
9398,2022-01-27 14:00:00+01:00,30.06,2022-01-27 13:00:00+01:00
9399,2022-01-27 15:00:00+01:00,24.31,2022-01-27 14:00:00+01:00
9400,2022-01-27 16:00:00+01:00,24.98,2022-01-27 15:00:00+01:00
9401,2022-01-27 17:00:00+01:00,16.46,2022-01-27 16:00:00+01:00
9402,2022-01-27 18:00:00+01:00,15.16,2022-01-27 17:00:00+01:00
9403,2022-01-27 19:00:00+01:00,15.09,2022-01-27 18:00:00+01:00
9404,2022-01-27 20:00:00+01:00,14.99,2022-01-27 19:00:00+01:00
9405,2022-01-27 21:00:00+01:00,15.02,2022-01-27 20:00:00+01:00
9406,2022-01-27 22:00:00+01:00,14.96,2022-01-27 21:00:00+01:00
9407,2022-01-27 23:00:00+01:00,14.87,2022-01-27 22:00:00+01:00
9408,2022-01-28 00:00:00+01:00,13.07,2022-01-27 23:00:00+01:00
9409,2022-01-28 01:00:00+01:00,13.78,2022-01-28 00:00:00+01:00
9410,2022-01-28 02:00:00+01:00,12.98,2022-01-28 01:00:00+01:00
9411,2022-01-28 03:00:00+01:00,11.95,2022-01-28 02:00:00+01:00
9412,2022-01-28 04:00:00+01:00,11.95,2022-01-28 03:00:00+01:00
9413,2022-01-28 05:00:00+01:00,12.68,2022-01-28 04:00:00+01:00
9414,2022-01-28 06:00:00+01:00,13.56,2022-01-28 05:00:00+01:00
9415,2022-01-28 07:00:00+01:00,14.82,2022-01-28 06:00:00+01:00
9416,2022-01-28 08:00:00+01:00,15.55,2022-01-28 07:00:00+01:00
9417,2022-01-28 09:00:00+01:00,15.34,2022-01-28 08:00:00+01:00
9418,2022-01-28 10:00:00+01:00,15.52,2022-01-28 09:00:00+01:00
9419,2022-01-28 11:00:00+01:00,15.69,2022-01-28 10:00:00+01:00
9420,2022-01-28 12:00:00+01:00,15.96,2022-01-28 11:00:00+01:00
9421,2022-01-28 13:00:00+01:00,16.81,2022-01-28 12:00:00+01:00
9422,2022-01-28 14:00:00+01:00,16.99,2022-01-28 13:00:00+01:00
9423,2022-01-28 15:00:00+01:00,17.25,2022-01-28 14:00:00+01:00
9424,2022-01-28 16:00:00+01:00,17.01,2022-01-28 15:00:00+01:00
9425,2022-01-28 17:00:00+01:00,17.33,2022-01-28 16:00:00+01:00
9426,2022-01-28 18:00:00+01:00,17.47,2022-01-28 17:00:00+01:00
9427,2022-01-28 19:00:00+01:00,16.74,2022-01-28 18:00:00+01:00
9428,2022-01-28 20:00:00+01:00,16.97,2022-01-28 19:00:00+01:00
9429,2022-01-28 21:00:00+01:00,16.88,2022-01-28 20:00:00+01:00
9430,2022-01-28 22:00:00+01:00,16.04,2022-01-28 21:00:00+01:00
9431,2022-01-28 23:00:00+01:00,15.34,2022-01-28 22:00:00+01:00
9432,2022-01-29 00:00:00+01:00,14.98,2022-01-28 23:00:00+01:00
9433,2022-01-29 01:00:00+01:00,14.52,2022-01-29 00:00:00+01:00
9434,2022-01-29 02:00:00+01:00,14.31,2022-01-29 01:00:00+01:00
9435,2022-01-29 03:00:00+01:00,14.11,2022-01-29 02:00:00+01:00
9436,2022-01-29 04:00:00+01:00,14.04,2022-01-29 03:00:00+01:00
9437,2022-01-29 05:00:00+01:00,13.88,2022-01-29 04:00:00+01:00
9438,2022-01-29 06:00:00+01:00,13.66,2022-01-29 05:00:00+01:00
9439,2022-01-29 07:00:00+01:00,13.9,2022-01-29 06:00:00+01:00
9440,2022-01-29 08:00:00+01:00,14.18,2022-01-29 07:00:00+01:00
9441,2022-01-29 09:00:00+01:00,14.64,2022-01-29 08:00:00+01:00
9442,2022-01-29 10:00:00+01:00,15.31,2022-01-29 09:00:00+01:00
9443,2022-01-29 11:00:00+01:00,17.25,2022-01-29 10:00:00+01:00
9444,2022-01-29 12:00:00+01:00,17.68,2022-01-29 11:00:00+01:00
9445,2022-01-29 13:00:00+01:00,18.0,2022-01-29 12:00:00+01:00
9446,2022-01-29 14:00:00+01:00,17.57,2022-01-29 13:00:00+01:00
9447,2022-01-29 15:00:00+01:00,17.29,2022-01-29 14:00:00+01:00
9448,2022-01-29 16:00:00+01:00,16.12,2022-01-29 15:00:00+01:00
9449,2022-01-29 17:00:00+01:00,15.56,2022-01-29 16:00:00+01:00
9450,2022-01-29 18:00:00+01:00,15.46,2022-01-29 17:00:00+01:00
9451,2022-01-29 19:00:00+01:00,15.56,2022-01-29 18:00:00+01:00
9452,2022-01-29 20:00:00+01:00,15.49,2022-01-29 19:00:00+01:00
9453,2022-01-29 21:00:00+01:00,14.73,2022-01-29 20:00:00+01:00
9454,2022-01-29 22:00:00+01:00,14.05,2022-01-29 21:00:00+01:00
9455,2022-01-29 23:00:00+01:00,13.08,2022-01-29 22:00:00+01:00
9456,2022-01-30 00:00:00+01:00,11.96,2022-01-29 23:00:00+01:00
9457,2022-01-30 01:00:00+01:00,10.5,2022-01-30 00:00:00+01:00
9458,2022-01-30 02:00:00+01:00,9.92,2022-01-30 01:00:00+01:00
9459,2022-01-30 03:00:00+01:00,10.04,2022-01-30 02:00:00+01:00
9460,2022-01-30 04:00:00+01:00,10.02,2022-01-30 03:00:00+01:00
9461,2022-01-30 05:00:00+01:00,10.15,2022-01-30 04:00:00+01:00
9462,2022-01-30 06:00:00+01:00,11.1,2022-01-30 05:00:00+01:00
9463,2022-01-30 07:00:00+01:00,9.42,2022-01-30 06:00:00+01:00
9464,2022-01-30 08:00:00+01:00,9.96,2022-01-30 07:00:00+01:00
9465,2022-01-30 09:00:00+01:00,11.1,2022-01-30 08:00:00+01:00
9466,2022-01-30 10:00:00+01:00,11.99,2022-01-30 09:00:00+01:00
9467,2022-01-30 11:00:00+01:00,11.1,2022-01-30 10:00:00+01:00
9468,2022-01-30 12:00:00+01:00,11.79,2022-01-30 11:00:00+01:00
9469,2022-01-30 13:00:00+01:00,10.46,2022-01-30 12:00:00+01:00
9470,2022-01-30 14:00:00+01:00,10.64,2022-01-30 13:00:00+01:00
9471,2022-01-30 15:00:00+01:00,11.7,2022-01-30 14:00:00+01:00
9472,2022-01-30 16:00:00+01:00,14.05,2022-01-30 15:00:00+01:00
9473,2022-01-30 17:00:00+01:00,15.3,2022-01-30 16:00:00+01:00
9474,2022-01-30 18:00:00+01:00,15.49,2022-01-30 17:00:00+01:00
9475,2022-01-30 19:00:00+01:00,15.68,2022-01-30 18:00:00+01:00
9476,2022-01-30 20:00:00+01:00,15.95,2022-01-30 19:00:00+01:00
9477,2022-01-30 21:00:00+01:00,16.1,2022-01-30 20:00:00+01:00
9478,2022-01-30 22:00:00+01:00,16.26,2022-01-30 21:00:00+01:00
9479,2022-01-30 23:00:00+01:00,16.35,2022-01-30 22:00:00+01:00
9480,2022-01-31 00:00:00+01:00,16.42,2022-01-30 23:00:00+01:00
9481,2022-01-31 01:00:00+01:00,20.63,2022-01-31 00:00:00+01:00
9482,2022-01-31 02:00:00+01:00,20.96,2022-01-31 01:00:00+01:00
9483,2022-01-31 03:00:00+01:00,21.16,2022-01-31 02:00:00+01:00
9484,2022-01-31 04:00:00+01:00,21.5,2022-01-31 03:00:00+01:00
9485,2022-01-31 05:00:00+01:00,21.92,2022-01-31 04:00:00+01:00
9486,2022-01-31 06:00:00+01:00,22.77,2022-01-31 05:00:00+01:00
9487,2022-01-31 07:00:00+01:00,24.67,2022-01-31 06:00:00+01:00
9488,2022-01-31 08:00:00+01:00,28.83,2022-01-31 07:00:00+01:00
9489,2022-01-31 09:00:00+01:00,30.49,2022-01-31 08:00:00+01:00
9490,2022-01-31 10:00:00+01:00,30.49,2022-01-31 09:00:00+01:00
9491,2022-01-31 11:00:00+01:00,30.64,2022-01-31 10:00:00+01:00
9492,2022-01-31 12:00:00+01:00,30.7,2022-01-31 11:00:00+01:00
9493,2022-01-31 13:00:00+01:00,30.99,2022-01-31 12:00:00+01:00
9494,2022-01-31 14:00:00+01:00,32.83,2022-01-31 13:00:00+01:00
9495,2022-01-31 15:00:00+01:00,32.69,2022-01-31 14:00:00+01:00
9496,2022-01-31 16:00:00+01:00,30.94,2022-01-31 15:00:00+01:00
9497,2022-01-31 17:00:00+01:00,30.68,2022-01-31 16:00:00+01:00
9498,2022-01-31 18:00:00+01:00,30.54,2022-01-31 17:00:00+01:00
9499,2022-01-31 19:00:00+01:00,30.44,2022-01-31 18:00:00+01:00
9500,2022-01-31 20:00:00+01:00,30.42,2022-01-31 19:00:00+01:00
9501,2022-01-31 21:00:00+01:00,30.44,2022-01-31 20:00:00+01:00
9502,2022-01-31 22:00:00+01:00,30.42,2022-01-31 21:00:00+01:00
9503,2022-01-31 23:00:00+01:00,24.44,2022-01-31 22:00:00+01:00
9504,2022-02-01 00:00:00+01:00,19.23,2022-01-31 23:00:00+01:00
9505,2022-02-01 01:00:00+01:00,27.15,2022-02-01 00:00:00+01:00


==> figures/spotmarket_Trheim_no_time.csv <==
idx,Price
0,24.83
1,23.95
2,24.73
3,24.68
4,24.76
5,24.95
6,25.44
7,26.04
8,26.01
9,26.18
10,26.77
11,27.07
12,27.29
13,27.75
14,28.51
15,29.88
16,31.6
17,31.53
18,30.1
19,29.51
20,28.53
21,26.1
22,23.94
23,22.78
24,23.01
25,23.07
26,22.98
27,23.01
28,23.07
29,24.61
30,25.49
31,26.88
32,27.02
33,28.08
34,28.93
35,31.08
36,29.89
37,30.0
38,30.17
39,41.51
40,61.5
41,63.2
42,62.5
43,31.27
44,28.6
45,28.16
46,28.04
47,27.09
48,26.39
49,25.68
50,24.92
51,24.62
52,24.53
53,24.91
54,25.12
55,25.9
56,26.08
57,26.79
58,27.16
59,27.23
60,27.02
61,26.98
62,27.18
63,27.68
64,29.3
65,29.8
66,29.42
67,29.16
68,28.79
69,28.24
70,27.34
71,26.03
72,25.76
73,25.12
74,24.94
75,25.1
76,25.67
77,26.99
78,29.46
79,32.22
80,51.39
81,52.24
82,57.86
83,59.04
84,54.39
85,59.04
86,60.57
87,60.61
88,63.19
89,68.12
90,62.72
91,56.12
92,39.36
93,36.37
94,32.33
95,28.57
96,29.02
97,28.65
98,28.26
99,28.32
100,29.0
101,31.11
102,37.34
103,55.98
104,62.62
105,62.74
106,63.85
107,65.18
108,64.16
109,65.01
110,64.74
111,65.24
112,67.06
113,68.46
114,62.75
115,57.04
116,42.56
117,41.33
118,33.46
119,30.48
120,31.24
121,30.08
122,29.44
123,29.3
124,29.49
125,30.37
126,32.17
127,37.22
128,41.03
129,43.86
130,48.25
131,47.41
132,48.39
133,49.59
134,53.73
135,57.49
136,61.16
137,62.76
138,58.3
139,52.62
140,41.72
141,41.82
142,40.53
143,34.04
144,44.7
145,42.44
146,40.67
147,41.28
148,42.83
149,47.26
150,58.08
151,70.35
152,87.61
153,87.02
154,85.54
155,89.23
156,87.9
157,85.39
158,81.58
159,84.64
160,93.06
161,103.67
162,87.81
163,80.72
164,67.66
165,61.56
166,60.45
167,52.91
168,51.13
169,49.13
170,47.47
171,46.15
172,47.38
173,52.19
174,61.91
175,82.5
176,107.36
177,111.78
178,111.28
179,108.11
180,103.6
181,98.78
182,96.14
183,98.94
184,98.51
185,114.06
186,103.64
187,83.08
188,63.75
189,61.62
190,58.3
191,52.34
192,49.06
193,48.5
194,47.92
195,49.15
196,49.53
197,44.41
198,43.8
199,42.02
200,42.46
201,43.19
202,42.78
203,41.22
204,40.12
205,39.1
206,38.79
207,39.51
208,40.24
209,40.63
210,41.17
211,40.55
212,39.87
213,39.72
214,40.97
215,37.78
216,36.88
217,33.72
218,32.33
219,31.29
220,30.24
221,30.7
222,31.36
223,31.28
224,33.36
225,36.08
226,40.16
227,41.38
228,41.38
229,41.63
230,44.49
231,48.01
232,51.66
233,56.86
234,55.19
235,51.1
236,48.04
237,46.04
238,41.46
239,37.13
240,42.01
241,40.96
242,39.09
243,36.66
244,38.58
245,42.85
246,44.26
247,51.48
248,53.2
249,51.34
250,49.22
251,46.19
252,44.83
253,44.09
254,43.51
255,43.78
256,44.78
257,44.02
258,43.49
259,41.09
260,38.4
261,35.43
262,34.36
263,28.34
264,27.08
265,26.32
266,25.8
267,25.11
268,27.95
269,36.26
270,34.83
271,34.73
272,35.03
273,34.91
274,35.24
275,35.51
276,35.88
277,36.11
278,36.38
279,36.37
280,36.38
281,36.36
282,36.46
283,36.66
284,36.57
285,36.47
286,36.24
287,35.84
288,34.25
289,33.63
290,32.75
291,31.98
292,32.85
293,38.17
294,37.7
295,38.09
296,45.76
297,43.73
298,46.75
299,45.44
300,42.74
301,41.52
302,40.93
303,42.69
304,47.61
305,57.54
306,56.52
307,49.88
308,48.88
309,42.39
310,41.5
311,39.44
312,38.52
313,38.12
314,38.19
315,40.73
316,43.54
317,46.82
318,56.78
319,84.0
320,93.98
321,92.19
322,92.56
323,94.03
324,91.82
325,92.16
326,88.85
327,94.19
328,103.21
329,106.51
330,95.4
331,90.57
332,77.02
333,60.59
334,48.77
335,43.58
336,47.08
337,47.22
338,47.01
339,46.74
340,46.87
341,46.77
342,42.55
343,46.69
344,46.89
345,46.8
346,46.61
347,46.53
348,43.76
349,43.48
350,43.25
351,43.24
352,42.92
353,42.62
354,42.33
355,41.39
356,41.1
357,40.99
358,41.15
359,40.96
360,40.42
361,40.72
362,40.8
363,40.9
364,41.03
365,40.92
366,40.4
367,40.29
368,40.83
369,41.04
370,42.18
371,42.98
372,42.05
373,41.55
374,41.65
375,42.13
376,43.96
377,45.01
378,45.47
379,44.04
380,42.02
381,44.98
382,45.21
383,44.65
384,40.93
385,40.08
386,39.76
387,40.49
388,41.18
389,42.26
390,41.06
391,39.46
392,40.72
393,41.75
394,45.27
395,45.23
396,45.2
397,45.34
398,45.86
399,46.02
400,47.76
401,49.42
402,47.15
403,46.67
404,46.18
405,46.58
406,49.34
407,46.66
408,45.54
409,46.08
410,45.83
411,46.18
412,46.56
413,48.21
414,49.07
415,54.46
416,67.24
417,63.42
418,62.21
419,60.32
420,58.28
421,51.98
422,46.88
423,48.45
424,50.91
425,47.16
426,46.03
427,49.47
428,48.78
429,47.39
430,44.61
431,39.29
432,38.19
433,37.35
434,36.1
435,37.37
436,38.14
437,39.64
438,43.01
439,45.62
440,57.31
441,56.64
442,52.02
443,46.28
444,44.03
445,44.82
446,42.87
447,51.22
448,45.01
449,41.61
450,39.98
451,39.47
452,38.51
453,39.35
454,38.1
455,32.45
456,31.38
457,29.38
458,28.21
459,27.7
460,29.85
461,33.02
462,36.94
463,38.8
464,41.84
465,40.25
466,39.33
467,39.26
468,39.23
469,38.12
470,38.08
471,38.62
472,38.2
473,37.61
474,37.65
475,36.8
476,36.76
477,33.3
478,30.51
479,26.18
480,25.66
481,22.19
482,21.53
483,20.62
484,22.21
485,25.38
486,28.37
487,30.61
488,30.51
489,30.7
490,30.5
491,30.44
492,30.17
493,30.13
494,29.94
495,29.56
496,29.47
497,28.91
498,29.14
499,29.16
500,29.1
501,29.38
502,28.32
503,24.88
504,22.05
505,21.68
506,20.22
507,20.23
508,20.78
509,27.58
510,28.45
511,28.6
512,28.66
513,28.88
514,29.2
515,29.71
516,29.73
517,30.03
518,30.28
519,30.29
520,30.02
521,29.36
522,28.72
523,28.85
524,28.65
525,28.51
526,27.42
527,26.02
528,26.71
529,25.8
530,25.77
531,26.87
532,28.1
533,31.38
534,31.89
535,34.95
536,36.68
537,37.4
538,37.61
539,36.96
540,37.19
541,36.19
542,35.25
543,36.16
544,37.15
545,37.24
546,35.62
547,36.8
548,37.5
549,37.67
550,38.62
551,37.69
552,39.06
553,39.1
554,39.01
555,39.07
556,39.32
557,39.96
558,40.02
559,39.46
560,39.28
561,39.93
562,41.95
563,43.96
564,40.64
565,42.14
566,45.73
567,47.37
568,53.64
569,63.93
570,67.04
571,64.89
572,61.16
573,56.63
574,53.53
575,45.45
576,46.93
577,43.07
578,42.52
579,41.84
580,42.66
581,47.1
582,63.9
583,72.2
584,78.0
585,82.18
586,77.31
587,58.88
588,71.19
589,69.11
590,58.33
591,49.51
592,44.26
593,42.08
594,39.9
595,38.47
596,37.96
597,37.95
598,39.0
599,38.3
600,43.94
601,43.67
602,43.55
603,43.11
604,45.48
605,51.39
606,39.96
607,46.47
608,49.04
609,74.02
610,76.27
611,49.61
612,50.62
613,61.47
614,54.0
615,51.58
616,50.95
617,51.0
618,50.32
619,49.45
620,50.59
621,49.41
622,52.68
623,46.47
624,47.38
625,45.66
626,44.18
627,43.11
628,43.75
629,46.65
630,51.26
631,51.66
632,69.24
633,68.55
634,67.88
635,68.36
636,68.2
637,67.95
638,68.26
639,68.59
640,55.33
641,51.62
642,49.28
643,49.22
644,48.96
645,48.92
646,50.06
647,49.36
648,48.9
649,46.88
650,45.73
651,44.24
652,45.53
653,46.34
654,55.66
655,62.93
656,74.82
657,71.82
658,69.97
659,59.23
660,56.31
661,62.51
662,62.19
663,59.17
664,62.53
665,65.28
666,68.2
667,63.33
668,58.09
669,55.61
670,53.23
671,47.48
672,44.86
673,42.9
674,41.35
675,40.74
676,41.36
677,45.12
678,48.82
679,58.21
680,70.18
681,76.97
682,67.05
683,63.82
684,58.37
685,55.44
686,53.51
687,53.24
688,55.94
689,53.31
690,52.94
691,50.42
692,50.15
693,50.2
694,48.21
695,44.95
696,43.75
697,41.75
698,40.36
699,39.24
700,39.36
701,40.74
702,42.96
703,44.81
704,49.88
705,53.47
706,53.76
707,55.03
708,55.05
709,52.3
710,49.6
711,49.67
712,53.06
713,53.87
714,54.21
715,53.66
716,54.55
717,48.54
718,48.56
719,43.72
720,43.72
721,42.57
722,42.08
723,41.04
724,41.09
725,42.2
726,42.41
727,42.89
728,46.59
729,51.06
730,52.7
731,53.13
732,52.33
733,48.23
734,47.74
735,49.78
736,54.98
737,66.96
738,66.36
739,64.77
740,60.24
741,53.34
742,51.2
743,47.12
744,44.2
745,42.57
746,42.53
747,41.58
748,42.34
749,50.19
750,61.73
751,89.56
752,207.71
753,172.23
754,130.42
755,69.79
756,68.61
757,68.93
758,81.5
759,89.42
760,145.46
761,207.71
762,123.65
763,73.21
764,64.71
765,58.55
766,57.4
767,51.32
768,47.92
769,46.8
770,45.28
771,44.08
772,45.68
773,49.57
774,64.88
775,121.01
776,158.15
777,124.06
778,103.96
779,69.36
780,66.47
781,65.0
782,66.93
783,67.26
784,82.0
785,92.74
786,68.57
787,62.44
788,53.17
789,50.52
790,48.34
791,43.61
792,40.1
793,38.9
794,38.07
795,38.26
796,40.1
797,42.73
798,46.68
799,51.87
800,52.25
801,51.79
802,51.72
803,52.5
804,52.46
805,52.14
806,51.34
807,50.8
808,48.99
809,46.28
810,45.16
811,44.2
812,44.04
813,43.31
814,41.61
815,38.28
816,36.2
817,35.69
818,35.15
819,35.79
820,38.29
821,40.94
822,41.16
823,42.41
824,43.41
825,44.6
826,44.72
827,45.03
828,45.29
829,45.43
830,44.46
831,44.28
832,43.83
833,43.28
834,42.89
835,43.74
836,43.18
837,43.38
838,46.63
839,45.27
840,47.1
841,45.49
842,43.66
843,42.58
844,42.89
845,45.21
846,44.36
847,44.48
848,46.18
849,46.26
850,48.09
851,51.01
852,55.28
853,54.89
854,51.85
855,49.91
856,48.74
857,49.89
858,48.39
859,46.51
860,45.33
861,45.05
862,50.12
863,45.04
864,41.98
865,41.24
866,40.53
867,39.89
868,40.17
869,41.19
870,42.08
871,43.21
872,44.3
873,51.62
874,57.44
875,54.86
876,51.72
877,49.86
878,48.12
879,48.29
880,45.42
881,44.56
882,43.35
883,43.2
884,43.33
885,42.82
886,42.02
887,40.9
888,41.15
889,39.69
890,39.0
891,38.02
892,38.3
893,39.52
894,39.22
895,39.8
896,41.7
897,42.61
898,42.9
899,42.98
900,42.89
901,42.58
902,41.98
903,42.11
904,43.26
905,46.04
906,45.83
907,45.34
908,42.93
909,42.74
910,41.92
911,39.94
912,41.2
913,40.54
914,40.11
915,40.37
916,41.68
917,45.92
918,47.46
919,47.1
920,53.37
921,58.35
922,71.9
923,66.87
924,63.97
925,60.52
926,51.51
927,57.92
928,58.02
929,59.61
930,60.71
931,63.81
932,51.34
933,51.25
934,49.3
935,46.3
936,47.89
937,47.71
938,47.68
939,47.25
940,47.6
941,49.22
942,59.67
943,81.96
944,112.72
945,89.26
946,84.08
947,77.47
948,73.47
949,72.09
950,68.96
951,73.69
952,74.66
953,61.48
954,56.08
955,55.37
956,51.22
957,51.0
958,57.12
959,51.39
960,52.85
961,50.85
962,49.62
963,48.74
964,48.93
965,50.49
966,50.72
967,51.23
968,97.08
969,54.35
970,71.82
971,71.77
972,69.5
973,77.9
974,54.55
975,50.58
976,50.59
977,50.26
978,49.99
979,50.06
980,49.58
981,49.5
982,50.4
983,49.94
984,50.54
985,50.66
986,50.44
987,50.35
988,49.97
989,49.96
990,47.94
991,48.41
992,50.72
993,52.74
994,55.7
995,56.74
996,61.33
997,56.38
998,51.4
999,50.76
1000,50.35
1001,47.97
1002,47.99
1003,47.53
1004,47.17
1005,46.12
1006,45.96
1007,45.18
1008,44.0
1009,43.91
1010,43.54
1011,43.35
1012,43.13
1013,41.39
1014,38.69
1015,40.88
1016,41.51
1017,42.24
1018,42.35
1019,41.59
1020,40.81
1021,40.03
1022,39.5
1023,40.04
1024,39.99
1025,40.12
1026,40.19
1027,40.02
1028,40.32
1029,40.02
1030,41.03
1031,41.03
1032,36.19
1033,37.77
1034,38.1
1035,38.58
1036,38.82
1037,38.3
1038,37.13
1039,36.87
1040,37.61
1041,38.29
1042,38.3
1043,39.07
1044,38.49
1045,38.29
1046,37.91
1047,38.06
1048,38.65
1049,38.93
1050,38.95
1051,38.93
1052,38.64
1053,38.76
1054,39.06
1055,39.24
1056,41.4
1057,42.49
1058,43.09
1059,43.87
1060,43.33
1061,43.09
1062,43.49
1063,44.6
1064,45.59
1065,47.12
1066,47.18
1067,47.11
1068,46.15
1069,44.58
1070,43.48
1071,44.83
1072,45.58
1073,45.48
1074,44.12
1075,43.94
1076,43.42
1077,42.61
1078,42.0
1079,41.82
1080,40.04
1081,39.49
1082,38.84
1083,38.34
1084,39.93
1085,44.9
1086,42.41
1087,42.22
1088,42.92
1089,43.36
1090,44.31
1091,45.56
1092,49.52
1093,46.95
1094,47.13
1095,48.1
1096,49.04
1097,51.92
1098,51.79
1099,50.86
1100,50.15
1101,49.29
1102,51.14
1103,47.15
1104,46.13
1105,45.21
1106,44.43
1107,43.11
1108,43.24
1109,45.91
1110,47.58
1111,57.86
1112,59.2
1113,49.12
1114,47.99
1115,46.87
1116,46.96
1117,46.77
1118,46.39
1119,45.67
1120,45.8
1121,45.46
1122,45.09
1123,45.04
1124,44.8
1125,44.44
1126,45.12
1127,43.66
1128,38.11
1129,37.76
1130,38.09
1131,38.07
1132,38.72
1133,39.38
1134,40.32
1135,40.65
1136,42.83
1137,42.97
1138,42.3
1139,42.82
1140,41.86
1141,41.88
1142,42.22
1143,42.34
1144,41.99
1145,41.44
1146,40.65
1147,40.15
1148,39.87
1149,40.12
1150,40.17
1151,39.69
1152,39.64
1153,38.96
1154,39.79
1155,39.61
1156,38.6
1157,40.92
1158,39.22
1159,39.92
1160,40.27
1161,40.68
1162,40.93
1163,39.52
1164,37.79
1165,37.46
1166,37.35
1167,37.36
1168,37.65
1169,37.79
1170,39.94
1171,39.95
1172,39.88
1173,40.28
1174,38.41
1175,37.2
1176,37.94
1177,37.86
1178,37.78
1179,37.46
1180,38.45
1181,38.77
1182,38.34
1183,38.84
1184,41.73
1185,45.99
1186,51.45
1187,48.7
1188,47.22
1189,44.38
1190,44.58
1191,51.05
1192,50.53
1193,49.4
1194,45.61
1195,41.88
1196,40.0
1197,39.16
1198,38.77
1199,38.01
1200,39.65
1201,38.57
1202,37.22
1203,36.93
1204,36.94
1205,34.96
1206,37.0
1207,37.09
1208,38.56
1209,39.05
1210,37.14
1211,36.95
1212,36.32
1213,35.75
1214,35.48
1215,35.28
1216,37.83
1217,40.97
1218,42.26
1219,40.8
1220,37.15
1221,34.09
1222,33.66
1223,32.24
1224,30.82
1225,30.34
1226,29.57
1227,29.51
1228,29.85
1229,30.63
1230,30.79
1231,30.92
1232,33.07
1233,35.59
1234,34.4
1235,34.14
1236,34.64
1237,34.59
1238,35.27
1239,37.0
1240,41.29
1241,43.7
1242,45.87
1243,44.81
1244,42.19
1245,41.73
1246,42.19
1247,40.61
1248,40.02
1249,39.31
1250,38.07
1251,37.94
1252,38.31
1253,40.44
1254,43.08
1255,46.78
1256,48.14
1257,47.3
1258,46.3
1259,45.4
1260,44.5
1261,43.57
1262,44.72
1263,45.81
1264,46.76
1265,46.76
1266,46.2
1267,44.91
1268,42.74
1269,41.75
1270,41.15
1271,38.66
1272,37.35
1273,36.45
1274,36.2
1275,36.38
1276,36.02
1277,36.64
1278,38.47
1279,38.24
1280,39.74
1281,40.53
1282,42.51
1283,41.27
1284,40.12
1285,39.48
1286,39.74
1287,40.06
1288,39.13
1289,38.23
1290,37.08
1291,36.62
1292,36.98
1293,36.94
1294,37.05
1295,35.46
1296,30.86
1297,27.71
1298,24.98
1299,23.23
1300,26.07
1301,28.31
1302,32.87
1303,33.36
1304,33.68
1305,33.62
1306,33.13
1307,32.65
1308,32.85
1309,32.6
1310,32.26
1311,32.6
1312,32.76
1313,33.08
1314,33.14
1315,33.0
1316,32.75
1317,32.09
1318,31.1
1319,28.88
1320,25.48
1321,24.53
1322,24.32
1323,24.77
1324,26.2
1325,28.48
1326,29.17
1327,29.67
1328,30.44
1329,30.48
1330,30.59
1331,30.86
1332,30.84
1333,30.82
1334,30.78
1335,30.86
1336,30.78
1337,30.7
1338,31.04
1339,30.7
1340,30.2
1341,29.61
1342,28.84
1343,26.29
1344,24.5
1345,22.63
1346,21.63
1347,22.28
1348,24.95
1349,26.79
1350,26.81
1351,26.78
1352,27.27
1353,27.47
1354,27.62
1355,27.28
1356,27.34
1357,26.6
1358,26.31
1359,26.45
1360,26.74
1361,27.13
1362,26.63
1363,26.56
1364,26.41
1365,26.26
1366,25.64
1367,24.82
1368,25.38
1369,25.09
1370,25.13
1371,25.38
1372,25.98
1373,26.31
1374,27.33
1375,27.54
1376,28.09
1377,28.8
1378,28.74
1379,28.12
1380,27.53
1381,27.17
1382,26.59
1383,26.2
1384,26.11
1385,26.19
1386,26.43
1387,26.24
1388,26.02
1389,25.89
1390,25.96
1391,25.69
1392,24.81
1393,24.22
1394,23.21
1395,22.51
1396,23.22
1397,23.85
1398,23.92
1399,24.55
1400,25.55
1401,25.48
1402,25.38
1403,25.32
1404,25.14
1405,24.86
1406,24.49
1407,24.62
1408,25.34
1409,25.53
1410,25.68
1411,25.66
1412,25.54
1413,25.42
1414,25.49
1415,25.25
1416,21.01
1417,20.16
1418,19.68
1419,21.05
1420,24.46
1421,25.53
1422,25.35
1423,25.61
1424,26.12
1425,26.29
1426,26.7
1427,26.72
1428,26.59
1429,26.6
1430,26.76
1431,26.78
1432,26.83
1433,26.84
1434,26.86
1435,26.8
1436,26.66
1437,26.45
1438,26.41
1439,24.99
1440,24.91
1441,24.53
1442,24.13
1443,25.4
1444,26.84
1445,27.01
1446,27.03
1447,27.35
1448,28.14
1449,28.49
1450,28.28
1451,27.77
1452,27.47
1453,27.51
1454,27.55
1455,27.53
1456,27.66
1457,27.97
1458,28.35
1459,28.06
1460,27.9
1461,27.49
1462,27.51
1463,27.05
1464,25.77
1465,25.67
1466,24.94
1467,25.45
1468,26.76
1469,26.74
1470,27.01
1471,27.14
1472,27.42
1473,27.89
1474,27.86
1475,27.66
1476,27.28
1477,27.05
1478,26.87
1479,26.9
1480,27.02
1481,27.11
1482,27.32
1483,27.13
1484,26.68
1485,26.78
1486,26.69
1487,26.22
1488,25.8
1489,25.86
1490,25.88
1491,26.03
1492,26.99
1493,26.57
1494,26.96
1495,26.87
1496,26.64
1497,26.49
1498,26.51
1499,26.46
1500,26.47
1501,26.43
1502,27.03
1503,28.35
1504,28.56
1505,28.59
1506,28.64
1507,28.38
1508,27.62
1509,27.86
1510,27.53
1511,28.12
1512,27.87
1513,28.13
1514,28.3
1515,28.6
1516,28.8
1517,29.05
1518,28.76
1519,29.51
1520,30.21
1521,30.62
1522,30.7
1523,30.42
1524,30.1
1525,29.84
1526,29.46
1527,28.76
1528,28.32
1529,27.69
1530,27.4
1531,26.95
1532,26.84
1533,26.62
1534,26.34
1535,26.08
1536,25.42
1537,24.56
1538,21.95
1539,21.38
1540,21.41
1541,21.46
1542,21.46
1543,21.46
1544,24.45
1545,24.95
1546,24.6
1547,22.62
1548,23.13
1549,21.28
1550,19.75
1551,20.04
1552,22.27
1553,25.68
1554,25.42
1555,24.68
1556,22.64
1557,21.25
1558,21.4
1559,20.0
1560,17.22
1561,16.78
1562,16.5
1563,17.0
1564,18.17
1565,20.36
1566,20.72
1567,21.29
1568,23.9
1569,24.67
1570,24.7
1571,24.6
1572,24.46
1573,24.38
1574,24.59
1575,24.98
1576,25.93
1577,27.04
1578,27.5
1579,27.81
1580,27.98
1581,28.01
1582,28.77
1583,28.76
1584,27.74
1585,27.89
1586,28.12
1587,28.29
1588,28.64
1589,28.68
1590,29.71
1591,30.34
1592,32.97
1593,32.6
1594,30.54
1595,30.34
1596,30.05
1597,29.64
1598,29.26
1599,28.91
1600,28.46
1601,28.11
1602,27.09
1603,27.04
1604,27.5
1605,27.78
1606,28.35
1607,28.33
1608,29.15
1609,29.15
1610,28.98
1611,28.99
1612,29.07
1613,28.9
1614,29.05
1615,29.43
1616,29.83
1617,29.92
1618,29.83
1619,29.81
1620,29.82
1621,29.76
1622,29.78
1623,29.49
1624,29.46
1625,29.4
1626,28.78
1627,28.68
1628,28.58
1629,28.32
1630,28.47
1631,28.16
1632,27.3
1633,27.25
1634,27.02
1635,26.81
1636,26.66
1637,26.66
1638,27.17
1639,27.49
1640,27.48
1641,27.52
1642,27.19
1643,26.88
1644,26.6
1645,26.49
1646,26.37
1647,26.28
1648,26.07
1649,25.85
1650,25.91
1651,25.79
1652,25.15
1653,25.08
1654,25.31
1655,24.58
1656,18.23
1657,15.61
1658,15.27
1659,15.23
1660,17.07
1661,20.04
1662,24.58
1663,25.07
1664,25.14
1665,25.11
1666,25.04
1667,25.07
1668,25.15
1669,25.15
1670,25.15
1671,25.12
1672,25.09
1673,25.05
1674,25.15
1675,25.18
1676,24.97
1677,24.86
1678,22.78
1679,16.96
1680,17.75
1681,16.32
1682,16.49
1683,16.95
1684,22.2
1685,25.77
1686,28.9
1687,28.86
1688,29.14
1689,29.03
1690,29.03
1691,28.73
1692,28.22
1693,27.68
1694,27.25
1695,27.13
1696,28.44
1697,29.83
1698,30.05
1699,30.05
1700,29.07
1701,28.96
1702,29.14
1703,28.1
1704,26.71
1705,25.45
1706,25.38
1707,25.42
1708,25.8
1709,26.57
1710,25.99
1711,26.85
1712,28.71
1713,29.26
1714,29.29
1715,29.02
1716,28.73
1717,28.44
1718,27.78
1719,27.8
1720,28.8
1721,30.64
1722,30.82
1723,30.6
1724,29.92
1725,28.62
1726,27.72
1727,26.35
1728,28.27
1729,28.2
1730,27.88
1731,27.25
1732,27.84
1733,28.24
1734,26.02
1735,26.82
1736,28.49
1737,29.14
1738,29.26
1739,29.16
1740,28.88
1741,28.35
1742,28.27
1743,28.74
1744,29.39
1745,32.99
1746,32.98
1747,33.12
1748,32.98
1749,32.81
1750,32.63
1751,32.64
1752,33.18
1753,32.4
1754,32.24
1755,32.29
1756,32.82
1757,32.95
1758,32.96
1759,44.82
1760,51.93
1761,40.14
1762,36.21
1763,32.61
1764,31.25
1765,31.06
1766,30.98
1767,30.93
1768,30.81
1769,30.64
1770,30.51
1771,31.2
1772,30.7
1773,30.59
1774,29.85
1775,29.15
1776,32.54
1777,31.95
1778,31.56
1779,31.78
1780,33.15
1781,32.09
1782,29.13
1783,29.66
1784,30.0
1785,30.21
1786,30.04
1787,29.94
1788,29.95
1789,29.86
1790,29.94
1791,30.03
1792,30.14
1793,30.17
1794,29.96
1795,32.19
1796,32.4
1797,33.04
1798,32.42
1799,34.07
1800,32.2
1801,34.18
1802,33.98
1803,34.35
1804,38.34
1805,38.64
1806,38.63
1807,32.52
1808,34.69
1809,35.54
1810,32.93
1811,32.2
1812,32.18
1813,31.97
1814,31.84
1815,31.79
1816,31.72
1817,31.57
1818,31.3
1819,31.51
1820,30.99
1821,29.92
1822,29.94
1823,30.41
1824,30.46
1825,30.89
1826,30.58
1827,30.87
1828,38.32
1829,31.28
1830,31.11
1831,31.96
1832,34.11
1833,35.4
1834,34.54
1835,34.54
1836,36.13
1837,33.53
1838,34.12
1839,33.33
1840,34.22
1841,34.31
1842,31.64
1843,35.51
1844,36.55
1845,32.15
1846,33.98
1847,33.56
1848,32.66
1849,31.21
1850,32.19
1851,36.95
1852,40.26
1853,42.85
1854,43.93
1855,39.98
1856,39.77
1857,39.2
1858,34.13
1859,30.95
1860,30.17
1861,29.54
1862,27.83
1863,26.09
1864,25.05
1865,24.68
1866,24.56
1867,24.63
1868,24.46
1869,24.06
1870,24.08
1871,23.99
1872,22.04
1873,20.76
1874,20.05
1875,20.08
1876,21.01
1877,22.94
1878,22.48
1879,22.9
1880,24.06
1881,24.67
1882,24.9
1883,24.63
1884,23.7
1885,22.9
1886,21.79
1887,21.29
1888,20.93
1889,24.07
1890,24.34
1891,24.24
1892,23.68
1893,21.98
1894,18.03
1895,16.35
1896,17.0
1897,15.09
1898,14.26
1899,15.2
1900,15.99
1901,16.3
1902,13.74
1903,15.86
1904,19.69
1905,19.32
1906,18.94
1907,18.42
1908,16.9
1909,16.02
1910,14.84
1911,15.05
1912,18.47
1913,23.96
1914,24.96
1915,25.09
1916,24.29
1917,24.4
1918,24.04
1919,23.51
1920,22.76
1921,22.71
1922,23.39
1923,23.5
1924,24.58
1925,24.78
1926,24.75
1927,24.93
1928,25.14
1929,25.32
1930,25.27
1931,25.12
1932,24.76
1933,24.53
1934,24.47
1935,24.32
1936,24.18
1937,23.98
1938,23.97
1939,23.29
1940,23.02
1941,22.11
1942,21.95
1943,22.24
1944,22.63
1945,22.24
1946,21.51
1947,22.11
1948,22.49
1949,22.76
1950,22.67
1951,22.72
1952,23.0
1953,23.04
1954,23.08
1955,23.0
1956,23.0
1957,22.94
1958,22.9
1959,22.93
1960,22.8
1961,22.76
1962,23.03
1963,23.06
1964,22.72
1965,22.52
1966,22.36
1967,21.79
1968,19.6
1969,18.42
1970,17.42
1971,18.18
1972,20.28
1973,21.87
1974,23.2
1975,23.41
1976,23.55
1977,23.72
1978,23.48
1979,22.89
1980,22.22
1981,22.01
1982,21.52
1983,21.41
1984,21.28
1985,21.44
1986,22.33
1987,22.29
1988,22.45
1989,21.15
1990,20.3
1991,19.08
1992,16.76
1993,16.9
1994,17.66
1995,19.38
1996,21.22
1997,22.52
1998,23.09
1999,23.27
2000,23.81
2001,24.32
2002,24.35
2003,24.43
2004,24.02
2005,23.88
2006,23.79
2007,23.94
2008,23.75
2009,23.64
2010,23.51
2011,23.44
2012,23.49
2013,23.34
2014,23.14
2015,22.7
2016,22.45
2017,22.11
2018,22.06
2019,22.11
2020,22.93
2021,23.35
2022,23.36
2023,24.12
2024,24.42
2025,24.14
2026,23.66
2027,23.3
2028,23.09
2029,22.82
2030,22.59
2031,22.3
2032,22.12
2033,21.98
2034,22.15
2035,22.06
2036,21.8
2037,20.46
2038,18.43
2039,16.69
2040,17.72
2041,17.21
2042,16.87
2043,17.38
2044,18.14
2045,18.63
2046,19.36
2047,20.23
2048,20.16
2049,19.4
2050,19.56
2051,19.56
2052,19.52
2053,19.49
2054,18.69
2055,18.5
2056,20.24
2057,22.63
2058,22.51
2059,22.14
2060,20.98
2061,20.36
2062,19.29
2063,18.26
2064,18.43
2065,18.9
2066,18.9
2067,18.61
2068,19.97
2069,20.28
2070,20.53
2071,20.94
2072,22.15
2073,22.56
2074,20.95
2075,17.29
2076,18.59
2077,17.97
2078,17.12
2079,16.42
2080,15.86
2081,18.25
2082,22.08
2083,22.82
2084,22.32
2085,22.02
2086,20.78
2087,18.8
2088,18.81
2089,18.51
2090,18.93
2091,19.47
2092,20.54
2093,21.96
2094,23.58
2095,24.02
2096,24.19
2097,24.07
2098,23.1
2099,22.95
2100,22.05
2101,18.67
2102,17.33
2103,18.83
2104,20.68
2105,22.32
2106,22.16
2107,21.93
2108,21.38
2109,19.92
2110,18.13
2111,16.11
2112,13.34
2113,12.44
2114,11.47
2115,11.49
2116,11.77
2117,15.69
2118,19.13
2119,19.87
2120,20.2
2121,20.73
2122,20.76
2123,20.48
2124,20.13
2125,20.03
2126,20.19
2127,20.5
2128,21.16
2129,21.42
2130,21.72
2131,21.92
2132,21.94
2133,20.53
2134,19.64
2135,18.38
2136,17.25
2137,16.4
2138,16.14
2139,16.67
2140,18.37
2141,19.77
2142,20.57
2143,21.15
2144,21.21
2145,21.28
2146,21.14
2147,21.02
2148,20.88
2149,20.71
2150,20.55
2151,20.5
2152,20.73
2153,21.08
2154,21.29
2155,21.23
2156,21.08
2157,20.69
2158,20.25
2159,19.11
2160,18.49
2161,17.91
2162,16.8
2163,16.88
2164,18.31
2165,19.03
2166,17.98
2167,18.58
2168,19.46
2169,20.48
2170,19.92
2171,19.22
2172,18.9
2173,18.54
2174,18.28
2175,18.23
2176,18.1
2177,18.97
2178,19.42
2179,19.63
2180,19.73
2181,18.85
2182,18.63
2183,17.58
2184,17.68
2185,17.45
2186,17.06
2187,17.3
2188,17.63
2189,17.93
2190,18.09
2191,18.52
2192,18.83
2193,18.77
2194,18.56
2195,18.53
2196,18.2
2197,10.29
2198,6.05
2199,7.0
2200,9.71
2201,16.75
2202,18.72
2203,18.83
2204,18.97
2205,18.67
2206,18.28
2207,17.68
2208,17.89
2209,17.72
2210,17.24
2211,17.62
2212,18.05
2213,18.12
2214,18.49
2215,19.47
2216,20.13
2217,20.83
2218,21.07
2219,20.78
2220,20.71
2221,19.85
2222,16.89
2223,13.63
2224,18.07
2225,18.7
2226,18.71
2227,18.72
2228,18.6
2229,18.5
2230,17.64
2231,16.12
2232,14.5
2233,13.76
2234,12.54
2235,11.47
2236,11.52
2237,12.04
2238,11.25
2239,13.64
2240,15.8
2241,17.15
2242,17.21
2243,15.47
2244,13.44
2245,6.05
2246,3.68
2247,1.5
2248,1.51
2249,7.05
2250,12.02
2251,13.14
2252,11.73
2253,10.59
2254,7.58
2255,7.79
2256,7.56
2257,7.53
2258,7.56
2259,7.58
2260,7.58
2261,8.32
2262,8.23
2263,8.8
2264,8.84
2265,9.2
2266,9.72
2267,10.12
2268,9.26
2269,8.8
2270,5.08
2271,4.12
2272,4.47
2273,5.68
2274,9.49
2275,18.77
2276,20.0
2277,19.6
2278,18.14
2279,10.53
2280,14.79
2281,13.98
2282,12.44
2283,14.28
2284,15.73
2285,19.8
2286,20.76
2287,20.82
2288,21.81
2289,22.13
2290,21.72
2291,21.29
2292,21.01
2293,19.11
2294,18.11
2295,17.72
2296,20.38
2297,20.85
2298,20.64
2299,20.41
2300,20.13
2301,19.59
2302,19.08
2303,18.96
2304,17.65
2305,17.09
2306,17.01
2307,17.14
2308,17.47
2309,18.14
2310,18.33
2311,19.11
2312,19.93
2313,20.21
2314,20.48
2315,20.73
2316,20.91
2317,21.1
2318,21.1
2319,21.03
2320,20.88
2321,21.04
2322,21.2
2323,21.72
2324,21.64
2325,21.12
2326,20.94
2327,20.74
2328,22.65
2329,23.02
2330,23.01
2331,23.04
2332,23.42
2333,23.07
2334,24.46
2335,29.49
2336,57.54
2337,56.61
2338,50.25
2339,36.26
2340,32.42
2341,30.15
2342,29.37
2343,28.52
2344,26.4
2345,26.3
2346,25.42
2347,24.58
2348,23.6
2349,21.9
2350,20.62
2351,18.4
2352,18.08
2353,18.19
2354,18.63
2355,19.6
2356,20.03
2357,20.31
2358,20.09
2359,23.17
2360,23.45
2361,23.37
2362,22.71
2363,20.36
2364,19.47
2365,18.66
2366,18.09
2367,18.11
2368,17.72
2369,18.56
2370,20.16
2371,21.11
2372,20.82
2373,20.49
2374,18.53
2375,17.95
2376,19.82
2377,19.33
2378,18.96
2379,18.68
2380,19.4
2381,18.63
2382,19.04
2383,19.58
2384,20.92
2385,21.24
2386,21.55
2387,21.27
2388,21.06
2389,20.77
2390,19.36
2391,19.13
2392,20.26
2393,21.19
2394,22.18
2395,21.7
2396,21.2
2397,21.14
2398,20.61
2399,19.16
2400,22.21
2401,22.26
2402,22.19
2403,22.26
2404,22.31
2405,21.67
2406,21.47
2407,21.5
2408,21.68
2409,22.28
2410,22.71
2411,22.79
2412,22.72
2413,22.32
2414,22.02
2415,22.84
2416,23.33
2417,25.18
2418,25.49
2419,26.12
2420,26.12
2421,25.97
2422,25.5
2423,22.85
2424,21.05
2425,20.92
2426,20.77
2427,20.84
2428,20.99
2429,23.48
2430,27.24
2431,27.49
2432,28.34
2433,25.18
2434,25.2
2435,24.84
2436,24.7
2437,23.75
2438,23.43
2439,23.41
2440,23.24
2441,23.08
2442,22.12
2443,22.24
2444,22.53
2445,22.37
2446,21.98
2447,21.58
2448,22.04
2449,21.94
2450,21.9
2451,22.16
2452,22.53
2453,23.18
2454,22.47
2455,23.22
2456,24.24
2457,24.8
2458,25.26
2459,26.48
2460,29.17
2461,28.56
2462,27.19
2463,24.92
2464,24.52
2465,24.22
2466,24.28
2467,24.24
2468,24.77
2469,23.98
2470,23.37
2471,22.33
2472,24.82
2473,23.96
2474,23.34
2475,23.3
2476,22.91
2477,22.76
2478,22.23
2479,24.33
2480,25.45
2481,25.77
2482,25.59
2483,24.84
2484,24.32
2485,24.29
2486,23.93
2487,23.86
2488,23.71
2489,24.3
2490,24.94
2491,25.96
2492,26.02
2493,25.29
2494,24.07
2495,23.06
2496,25.78
2497,25.74
2498,25.57
2499,25.49
2500,25.41
2501,25.22
2502,25.63
2503,26.4
2504,28.1
2505,29.25
2506,29.8
2507,29.83
2508,29.21
2509,27.99
2510,27.81
2511,28.35
2512,28.63
2513,29.93
2514,30.4
2515,29.86
2516,28.78
2517,26.82
2518,26.46
2519,25.61
2520,27.06
2521,26.52
2522,26.14
2523,26.68
2524,27.24
2525,30.14
2526,31.17
2527,31.68
2528,33.81
2529,33.57
2530,32.58
2531,31.69
2532,31.08
2533,30.87
2534,31.15
2535,31.09
2536,30.64
2537,31.07
2538,31.47
2539,31.66
2540,32.03
2541,27.8
2542,27.11
2543,26.99
2544,28.36
2545,27.05
2546,25.97
2547,26.41
2548,26.97
2549,26.78
2550,25.46
2551,26.92
2552,26.58
2553,27.15
2554,27.48
2555,26.37
2556,25.14
2557,24.95
2558,24.78
2559,24.83
2560,25.09
2561,26.23
2562,27.32
2563,27.68
2564,27.26
2565,27.08
2566,26.88
2567,25.28
2568,24.84
2569,24.44
2570,24.13
2571,24.21
2572,24.33
2573,24.45
2574,24.52
2575,24.71
2576,24.96
2577,25.84
2578,25.97
2579,25.0
2580,24.95
2581,24.72
2582,24.61
2583,24.49
2584,24.84
2585,25.78
2586,26.96
2587,26.51
2588,26.12
2589,25.6
2590,24.84
2591,23.77
2592,21.88
2593,22.08
2594,21.99
2595,22.52
2596,23.35
2597,27.01
2598,33.34
2599,49.99
2600,53.82
2601,51.09
2602,51.14
2603,47.93
2604,46.99
2605,40.03
2606,35.0
2607,33.8
2608,32.52
2609,30.88
2610,29.06
2611,26.99
2612,26.48
2613,25.58
2614,24.43
2615,22.87
2616,23.63
2617,23.46
2618,23.38
2619,23.76
2620,24.37
2621,24.72
2622,26.47
2623,28.8
2624,32.35
2625,33.45
2626,32.05
2627,29.51
2628,28.03
2629,26.15
2630,25.04
2631,24.72
2632,24.21
2633,24.31
2634,24.84
2635,24.61
2636,24.49
2637,23.05
2638,22.39
2639,22.12
2640,22.01
2641,21.97
2642,22.04
2643,22.16
2644,23.11
2645,24.84
2646,27.01
2647,29.3
2648,34.11
2649,32.7
2650,29.68
2651,28.94
2652,27.99
2653,27.3
2654,26.52
2655,25.97
2656,24.91
2657,24.67
2658,25.03
2659,25.19
2660,25.41
2661,24.39
2662,23.52
2663,23.72
2664,21.97
2665,21.8
2666,21.67
2667,21.51
2668,21.54
2669,21.22
2670,21.93
2671,22.2
2672,22.64
2673,22.65
2674,22.62
2675,22.52
2676,22.15
2677,22.11
2678,21.82
2679,21.62
2680,21.64
2681,24.1
2682,23.0
2683,23.26
2684,23.15
2685,22.7
2686,22.6
2687,22.18
2688,22.01
2689,22.1
2690,22.37
2691,22.78
2692,23.03
2693,24.9
2694,27.36
2695,28.69
2696,29.46
2697,29.11
2698,28.05
2699,27.68
2700,27.19
2701,25.88
2702,23.43
2703,22.57
2704,22.47
2705,22.85
2706,22.56
2707,23.2
2708,23.27
2709,23.52
2710,23.32
2711,22.99
2712,23.95
2713,23.56
2714,23.43
2715,23.36
2716,23.18
2717,23.43
2718,23.92
2719,24.44
2720,25.2
2721,25.62
2722,25.66
2723,25.21
2724,25.02
2725,23.27
2726,22.97
2727,22.3
2728,22.7
2729,22.85
2730,24.18
2731,24.54
2732,25.13
2733,25.17
2734,25.2
2735,25.19
2736,26.73
2737,26.78
2738,27.07
2739,27.17
2740,27.29
2741,27.24
2742,27.28
2743,27.41
2744,27.47
2745,27.51
2746,27.43
2747,27.13
2748,26.51
2749,26.47
2750,26.47
2751,26.47
2752,26.49
2753,26.51
2754,27.04
2755,27.4
2756,27.57
2757,27.97
2758,28.04
2759,27.88
2760,38.14
2761,37.17
2762,38.29
2763,39.43
2764,47.12
2765,49.62
2766,54.07
2767,79.51
2768,81.51
2769,72.09
2770,52.1
2771,51.18
2772,50.23
2773,49.1
2774,48.45
2775,49.25
2776,49.62
2777,52.61
2778,61.66
2779,76.76
2780,78.61
2781,67.94
2782,60.0
2783,45.75
2784,51.13
2785,47.93
2786,47.87
2787,47.37
2788,49.12
2789,51.72
2790,59.25
2791,80.71
2792,81.96
2793,62.01
2794,51.15
2795,50.19
2796,48.61
2797,46.61
2798,45.98
2799,47.42
2800,49.27
2801,52.17
2802,59.1
2803,58.58
2804,56.49
2805,57.96
2806,52.41
2807,48.31
2808,47.17
2809,46.5
2810,47.09
2811,47.94
2812,49.01
2813,52.28
2814,69.58
2815,81.68
2816,85.78
2817,70.16
2818,54.6
2819,51.61
2820,49.67
2821,49.57
2822,50.96
2823,54.43
2824,56.09
2825,63.76
2826,65.36
2827,73.86
2828,63.46
2829,60.81
2830,55.1
2831,49.11
2832,48.21
2833,47.58
2834,46.71
2835,47.57
2836,48.36
2837,49.15
2838,55.9
2839,77.86
2840,82.9
2841,69.89
2842,61.54
2843,57.0
2844,53.76
2845,48.8
2846,46.62
2847,45.33
2848,46.66
2849,48.19
2850,50.61
2851,50.76
2852,49.29
2853,49.25
2854,46.5
2855,37.16
2856,34.95
2857,34.82
2858,34.39
2859,34.9
2860,35.86
2861,41.61
2862,44.57
2863,45.22
2864,45.26
2865,45.2
2866,45.31
2867,45.07
2868,44.96
2869,44.88
2870,44.58
2871,44.23
2872,43.91
2873,44.0
2874,44.28
2875,44.76
2876,45.05
2877,44.54
2878,43.84
2879,37.11
2880,43.54
2881,42.99
2882,42.2
2883,42.48
2884,42.53
2885,43.21
2886,43.93
2887,45.14
2888,46.64
2889,48.93
2890,48.6
2891,47.04
2892,45.46
2893,45.47
2894,45.18
2895,44.18
2896,45.7
2897,48.57
2898,50.8
2899,51.3
2900,50.73
2901,51.58
2902,48.86
2903,45.05
2904,46.34
2905,45.24
2906,45.06
2907,46.43
2908,46.94
2909,47.81
2910,47.09
2911,48.0
2912,49.33
2913,47.99
2914,46.35
2915,46.17
2916,43.95
2917,35.23
2918,33.1
2919,33.49
2920,36.09
2921,42.03
2922,46.56
2923,50.64
2924,51.61
2925,54.04
2926,55.53
2927,51.4
2928,52.68
2929,51.03
2930,49.99
2931,50.2
2932,50.14
2933,54.92
2934,67.8
2935,84.42
2936,88.0
2937,67.38
2938,61.03
2939,57.17
2940,53.04
2941,50.01
2942,50.87
2943,50.13
2944,49.92
2945,54.89
2946,62.48
2947,79.75
2948,79.78
2949,68.02
2950,60.94
2951,50.42
2952,46.35
2953,38.92
2954,35.02
2955,34.99
2956,32.95
2957,38.06
2958,44.71
2959,50.32
2960,50.59
2961,47.99
2962,46.29
2963,44.6
2964,43.23
2965,35.15
2966,30.28
2967,28.34
2968,28.09
2969,34.44
2970,45.01
2971,47.2
2972,48.69
2973,45.28
2974,38.4
2975,28.16
2976,24.21
2977,22.38
2978,22.06
2979,24.7
2980,28.77
2981,32.07
2982,50.22
2983,61.06
2984,63.44
2985,50.94
2986,45.9
2987,39.18
2988,38.51
2989,39.54
2990,38.02
2991,36.46
2992,36.39
2993,43.87
2994,49.68
2995,56.75
2996,57.46
2997,57.02
2998,46.3
2999,38.29
3000,39.55
3001,38.89
3002,36.73
3003,37.39
3004,37.16
3005,45.18
3006,59.95
3007,70.54
3008,66.75
3009,54.74
3010,54.81
3011,54.96
3012,59.98
3013,58.88
3014,58.01
3015,60.9
3016,62.74
3017,70.03
3018,75.23
3019,85.07
3020,79.73
3021,79.59
3022,76.74
3023,62.5
3024,59.72
3025,58.05
3026,56.22
3027,57.35
3028,58.25
3029,67.1
3030,73.45
3031,88.76
3032,98.93
3033,77.24
3034,79.04
3035,77.27
3036,69.2
3037,61.98
3038,54.04
3039,52.42
3040,53.26
3041,55.64
3042,61.51
3043,71.4
3044,59.85
3045,58.53
3046,58.21
3047,54.06
3048,54.6
3049,49.86
3050,48.58
3051,50.09
3052,49.07
3053,52.73
3054,51.78
3055,54.45
3056,55.36
3057,52.12
3058,46.1
3059,41.46
3060,37.12
3061,30.88
3062,30.17
3063,30.19
3064,34.03
3065,50.23
3066,53.7
3067,58.83
3068,61.74
3069,58.83
3070,53.71
3071,46.99
3072,37.09
3073,30.29
3074,29.9
3075,29.29
3076,28.74
3077,28.33
3078,27.82
3079,27.78
3080,27.76
3081,27.96
3082,27.27
3083,26.29
3084,24.38
3085,22.97
3086,22.97
3087,23.86
3088,25.95
3089,27.22
3090,36.98
3091,49.32
3092,49.22
3093,48.72
3094,41.95
3095,30.24
3096,25.0
3097,26.21
3098,26.33
3099,27.77
3100,27.27
3101,35.99
3102,51.32
3103,55.84
3104,57.59
3105,54.43
3106,51.97
3107,51.3
3108,50.76
3109,47.93
3110,48.58
3111,51.37
3112,51.74
3113,52.52
3114,53.0
3115,51.92
3116,42.72
3117,36.32
3118,28.8
3119,24.93
3120,20.42
3121,19.55
3122,18.93
3123,18.76
3124,19.07
3125,22.2
3126,39.89
3127,49.33
3128,49.58
3129,52.89
3130,54.89
3131,52.71
3132,55.57
3133,55.02
3134,52.63
3135,47.53
3136,44.58
3137,49.99
3138,55.18
3139,55.04
3140,41.09
3141,34.66
3142,28.42
3143,23.64
3144,22.39
3145,22.05
3146,21.85
3147,21.81
3148,22.43
3149,28.54
3150,52.18
3151,54.93
3152,56.09
3153,55.82
3154,55.17
3155,55.34
3156,54.99
3157,52.15
3158,44.18
3159,39.29
3160,36.8
3161,41.08
3162,39.08
3163,38.81
3164,39.29
3165,35.18
3166,26.43
3167,23.01
3168,21.51
3169,20.49
3170,20.25
3171,20.57
3172,20.61
3173,21.84
3174,31.13
3175,35.2
3176,36.02
3177,37.35
3178,38.47
3179,38.05
3180,36.23
3181,35.19
3182,31.55
3183,30.2
3184,30.85
3185,35.16
3186,35.19
3187,35.09
3188,32.05
3189,30.96
3190,24.13
3191,21.44
3192,21.8
3193,22.14
3194,21.66
3195,21.5
3196,21.53
3197,23.63
3198,30.29
3199,33.12
3200,33.72
3201,33.88
3202,33.9
3203,33.76
3204,33.73
3205,33.51
3206,33.05
3207,31.81
3208,30.93
3209,32.01
3210,32.09
3211,31.2
3212,29.98
3213,27.23
3214,23.18
3215,21.23
3216,21.58
3217,20.15
3218,14.04
3219,12.02
3220,10.03
3221,10.08
3222,13.86
3223,20.75
3224,22.18
3225,24.1
3226,24.78
3227,24.67
3228,24.51
3229,24.11
3230,23.43
3231,23.5
3232,24.76
3233,27.57
3234,28.23
3235,27.59
3236,26.39
3237,26.23
3238,23.78
3239,21.83
3240,20.85
3241,20.69
3242,21.91
3243,22.04
3244,21.97
3245,22.09
3246,20.99
3247,22.06
3248,23.66
3249,27.1
3250,24.31
3251,28.6
3252,23.68
3253,15.4
3254,13.53
3255,20.5
3256,23.02
3257,34.07
3258,34.79
3259,37.17
3260,37.3
3261,35.76
3262,33.65
3263,33.13
3264,23.65
3265,23.54
3266,23.76
3267,24.36
3268,25.45
3269,35.68
3270,37.22
3271,46.16
3272,50.03
3273,50.39
3274,49.02
3275,46.15
3276,41.1
3277,38.95
3278,38.08
3279,36.81
3280,35.62
3281,35.99
3282,38.15
3283,40.09
3284,40.68
3285,34.02
3286,32.08
3287,26.91
3288,23.18
3289,22.53
3290,22.39
3291,22.7
3292,23.02
3293,28.51
3294,30.03
3295,34.01
3296,37.14
3297,35.15
3298,34.35
3299,34.36
3300,34.42
3301,37.17
3302,38.09
3303,39.11
3304,38.94
3305,40.52
3306,41.39
3307,46.13
3308,41.15
3309,40.11
3310,36.88
3311,33.43
3312,33.0
3313,32.07
3314,31.88
3315,31.51
3316,32.05
3317,32.31
3318,34.48
3319,79.2
3320,88.42
3321,87.41
3322,82.84
3323,82.18
3324,76.1
3325,70.27
3326,55.95
3327,54.77
3328,54.56
3329,44.04
3330,43.91
3331,45.07
3332,45.57
3333,44.46
3334,35.99
3335,24.36
3336,19.26
3337,16.08
3338,15.97
3339,16.0
3340,15.94
3341,21.89
3342,26.11
3343,30.09
3344,35.04
3345,35.05
3346,35.24
3347,35.0
3348,30.32
3349,29.96
3350,29.36
3351,28.9
3352,28.45
3353,43.31
3354,44.08
3355,44.44
3356,48.32
3357,48.47
3358,40.02
3359,24.97
3360,20.84
3361,20.48
3362,17.23
3363,9.9
3364,10.04
3365,20.82
3366,35.74
3367,41.01
3368,41.84
3369,41.72
3370,39.58
3371,25.75
3372,22.46
3373,20.64
3374,17.71
3375,17.1
3376,14.51
3377,21.46
3378,34.63
3379,34.24
3380,26.84
3381,26.44
3382,23.7
3383,21.04
3384,20.37
3385,17.05
3386,16.09
3387,15.52
3388,14.31
3389,14.24
3390,16.39
3391,17.4
3392,18.51
3393,18.9
3394,20.38
3395,21.42
3396,20.04
3397,18.12
3398,17.43
3399,16.87
3400,17.47
3401,22.72
3402,19.4
3403,29.42
3404,28.85
3405,25.66
3406,23.53
3407,22.29
3408,23.62
3409,15.73
3410,17.1
3411,7.47
3412,10.48
3413,5.16
3414,5.11
3415,15.21
3416,13.79
3417,14.42
3418,14.86
3419,16.29
3420,16.88
3421,17.48
3422,17.87
3423,18.12
3424,18.46
3425,26.56
3426,36.21
3427,36.23
3428,36.15
3429,35.76
3430,30.64
3431,29.29
3432,30.95
3433,25.43
3434,20.56
3435,15.91
3436,12.17
3437,17.31
3438,24.74
3439,35.16
3440,37.8
3441,38.59
3442,39.14
3443,39.11
3444,38.36
3445,38.55
3446,36.35
3447,38.08
3448,37.54
3449,36.95
3450,35.68
3451,35.72
3452,37.14
3453,35.61
3454,30.92
3455,24.96
3456,27.63
3457,26.59
3458,25.51
3459,25.75
3460,26.77
3461,28.69
3462,30.47
3463,35.33
3464,40.07
3465,45.65
3466,45.51
3467,40.65
3468,40.59
3469,40.04
3470,40.03
3471,38.58
3472,37.55
3473,35.36
3474,35.28
3475,35.3
3476,35.0
3477,34.84
3478,31.98
3479,28.71
3480,23.09
3481,21.7
3482,20.93
3483,20.67
3484,21.12
3485,29.38
3486,31.63
3487,35.25
3488,39.43
3489,39.71
3490,39.36
3491,38.11
3492,38.11
3493,38.06
3494,35.5
3495,34.31
3496,33.25
3497,32.72
3498,32.12
3499,33.82
3500,31.54
3501,31.5
3502,29.31
3503,23.23
3504,23.02
3505,22.02
3506,21.51
3507,21.74
3508,21.87
3509,29.46
3510,33.77
3511,37.05
3512,34.86
3513,35.36
3514,37.46
3515,38.22
3516,37.33
3517,36.0
3518,34.62
3519,34.12
3520,32.2
3521,32.52
3522,32.63
3523,33.86
3524,34.18
3525,33.96
3526,31.34
3527,30.54
3528,32.68
3529,32.68
3530,32.27
3531,31.2
3532,32.01
3533,31.48
3534,33.58
3535,35.28
3536,36.33
3537,35.55
3538,34.82
3539,34.28
3540,33.71
3541,33.02
3542,32.71
3543,32.35
3544,31.68
3545,31.9
3546,32.16
3547,32.65
3548,31.41
3549,31.49
3550,31.52
3551,29.96
3552,31.57
3553,30.43
3554,29.81
3555,30.94
3556,32.51
3557,33.93
3558,35.58
3559,34.7
3560,34.86
3561,35.49
3562,35.56
3563,35.0
3564,34.47
3565,32.34
3566,22.86
3567,28.35
3568,30.62
3569,34.23
3570,34.33
3571,34.46
3572,34.5
3573,34.41
3574,34.85
3575,34.38
3576,32.22
3577,30.23
3578,29.72
3579,29.48
3580,29.42
3581,29.82
3582,30.4
3583,33.18
3584,35.77
3585,32.65
3586,21.62
3587,21.03
3588,20.67
3589,20.31
3590,19.94
3591,20.1
3592,21.8
3593,26.96
3594,35.51
3595,35.29
3596,34.3
3597,32.25
3598,29.12
3599,22.69
3600,22.46
3601,22.09
3602,22.01
3603,21.98
3604,22.28
3605,29.9
3606,36.86
3607,41.83
3608,48.9
3609,52.02
3610,44.25
3611,40.76
3612,40.07
3613,38.76
3614,38.41
3615,38.01
3616,38.47
3617,38.23
3618,38.22
3619,38.41
3620,37.59
3621,37.7
3622,36.81
3623,34.32
3624,30.04
3625,29.37
3626,29.68
3627,29.68
3628,31.03
3629,37.23
3630,38.31
3631,56.36
3632,58.26
3633,57.58
3634,57.33
3635,57.17
3636,54.78
3637,55.45
3638,54.76
3639,51.76
3640,50.94
3641,55.21
3642,53.06
3643,52.11
3644,39.47
3645,35.79
3646,33.73
3647,30.4
3648,34.04
3649,37.08
3650,36.36
3651,35.24
3652,35.36
3653,36.8
3654,41.61
3655,45.01
3656,57.12
3657,56.12
3658,55.78
3659,55.34
3660,54.53
3661,52.86
3662,52.73
3663,47.95
3664,39.89
3665,39.02
3666,43.75
3667,46.16
3668,39.81
3669,37.97
3670,36.11
3671,33.82
3672,35.52
3673,34.94
3674,33.26
3675,32.77
3676,37.27
3677,37.49
3678,39.5
3679,41.09
3680,43.92
3681,42.96
3682,42.1
3683,42.65
3684,41.93
3685,41.59
3686,41.0
3687,40.53
3688,40.15
3689,39.6
3690,42.06
3691,42.45
3692,36.69
3693,34.99
3694,33.03
3695,31.23
3696,30.46
3697,29.07
3698,30.35
3699,31.55
3700,34.96
3701,38.61
3702,40.05
3703,41.39
3704,46.8
3705,46.01
3706,45.56
3707,44.73
3708,44.07
3709,43.15
3710,42.58
3711,42.47
3712,42.16
3713,42.23
3714,43.31
3715,43.58
3716,40.5
3717,39.87
3718,39.08
3719,38.16
3720,40.7
3721,41.19
3722,39.64
3723,39.55
3724,39.62
3725,39.42
3726,40.98
3727,42.03
3728,43.06
3729,46.18
3730,45.66
3731,45.13
3732,42.99
3733,41.59
3734,40.77
3735,42.57
3736,43.27
3737,42.38
3738,43.43
3739,43.91
3740,43.71
3741,43.08
3742,42.0
3743,39.81
3744,41.1
3745,41.64
3746,40.91
3747,40.79
3748,39.87
3749,39.17
3750,39.89
3751,39.93
3752,40.92
3753,42.82
3754,43.2
3755,43.62
3756,41.08
3757,41.11
3758,41.24
3759,41.33
3760,41.51
3761,42.37
3762,43.42
3763,41.94
3764,41.56
3765,41.16
3766,40.69
3767,39.64
3768,40.82
3769,41.62
3770,41.06
3771,41.08
3772,41.98
3773,44.38
3774,48.97
3775,58.18
3776,74.79
3777,79.59
3778,79.06
3779,81.89
3780,70.77
3781,61.5
3782,61.39
3783,59.24
3784,57.79
3785,58.06
3786,58.04
3787,57.1
3788,50.45
3789,49.65
3790,48.58
3791,45.78
3792,46.69
3793,46.28
3794,45.76
3795,45.24
3796,46.05
3797,48.26
3798,51.7
3799,57.75
3800,60.0
3801,59.59
3802,59.21
3803,58.84
3804,58.66
3805,58.2
3806,58.27
3807,57.74
3808,57.02
3809,57.78
3810,53.15
3811,57.74
3812,52.2
3813,50.52
3814,50.28
3815,49.11
3816,50.87
3817,50.64
3818,50.53
3819,50.24
3820,50.27
3821,49.64
3822,51.82
3823,58.25
3824,61.81
3825,63.86
3826,63.3
3827,60.96
3828,58.73
3829,58.61
3830,58.6
3831,57.66
3832,57.49
3833,55.96
3834,54.76
3835,54.69
3836,49.35
3837,48.95
3838,48.6
3839,42.1
3840,47.82
3841,49.1
3842,47.51
3843,46.81
3844,48.99
3845,48.85
3846,51.78
3847,57.27
3848,64.79
3849,64.71
3850,64.62
3851,58.68
3852,59.15
3853,58.77
3854,57.71
3855,50.84
3856,50.0
3857,50.1
3858,49.85
3859,49.87
3860,46.05
3861,43.81
3862,41.88
3863,41.96
3864,38.49
3865,34.72
3866,33.9
3867,33.86
3868,33.85
3869,40.87
3870,46.3
3871,49.21
3872,47.84
3873,46.06
3874,44.06
3875,40.85
3876,38.97
3877,36.05
3878,35.33
3879,34.59
3880,34.64
3881,34.38
3882,34.45
3883,34.43
3884,34.61
3885,33.93
3886,33.88
3887,32.08
3888,14.14
3889,13.23
3890,10.51
3891,10.08
3892,10.08
3893,11.9
3894,15.24
3895,16.69
3896,22.56
3897,22.92
3898,23.14
3899,24.73
3900,18.07
3901,6.84
3902,4.78
3903,1.93
3904,3.41
3905,1.64
3906,20.08
3907,31.41
3908,31.35
3909,31.33
3910,29.92
3911,25.1
3912,20.57
3913,10.02
3914,7.1
3915,4.91
3916,4.47
3917,3.06
3918,3.79
3919,8.32
3920,4.08
3921,2.54
3922,2.58
3923,1.52
3924,1.43
3925,1.15
3926,1.47
3927,3.98
3928,20.18
3929,28.95
3930,31.22
3931,35.13
3932,37.4
3933,37.17
3934,36.56
3935,30.84
3936,28.19
3937,26.49
3938,24.36
3939,27.07
3940,28.7
3941,28.27
3942,29.58
3943,33.04
3944,33.35
3945,34.23
3946,35.1
3947,35.57
3948,36.8
3949,36.0
3950,34.6
3951,33.65
3952,32.38
3953,30.06
3954,29.42
3955,24.35
3956,22.33
3957,20.22
3958,19.43
3959,14.58
3960,18.16
3961,10.09
3962,5.01
3963,1.81
3964,3.19
3965,14.55
3966,22.22
3967,23.92
3968,24.08
3969,23.81
3970,25.11
3971,24.05
3972,22.94
3973,23.25
3974,24.45
3975,24.11
3976,24.46
3977,24.12
3978,25.96
3979,26.21
3980,26.47
3981,28.56
3982,30.3
3983,31.0
3984,32.22
3985,32.22
3986,32.26
3987,31.99
3988,31.86
3989,31.75
3990,33.37
3991,34.23
3992,34.97
3993,34.92
3994,33.34
3995,33.58
3996,33.67
3997,33.67
3998,33.66
3999,33.46
4000,33.9
4001,33.62
4002,31.83
4003,32.23
4004,29.82
4005,29.77
4006,29.76
4007,29.63
4008,28.28
4009,28.36
4010,28.26
4011,27.98
4012,28.52
4013,29.03
4014,29.89
4015,30.24
4016,30.64
4017,30.28
4018,30.19
4019,30.15
4020,30.24
4021,30.21
4022,30.22
4023,30.15
4024,30.06
4025,30.04
4026,29.93
4027,30.12
4028,29.12
4029,28.75
4030,28.68
4031,28.33
4032,27.99
4033,27.84
4034,27.72
4035,27.62
4036,26.8
4037,27.58
4038,27.98
4039,29.37
4040,29.5
4041,29.22
4042,28.74
4043,28.48
4044,28.46
4045,28.1
4046,27.4
4047,24.53
4048,22.69
4049,22.22
4050,22.24
4051,23.3
4052,24.53
4053,25.48
4054,27.14
4055,27.74
4056,28.09
4057,28.03
4058,27.95
4059,27.82
4060,27.68
4061,27.47
4062,27.19
4063,27.69
4064,27.44
4065,27.72
4066,27.69
4067,27.6
4068,27.16
4069,26.75
4070,26.6
4071,26.83
4072,27.13
4073,27.62
4074,27.69
4075,27.7
4076,27.64
4077,27.68
4078,27.44
4079,27.16
4080,28.32
4081,27.86
4082,27.62
4083,27.43
4084,27.4
4085,27.59
4086,27.41
4087,27.95
4088,28.34
4089,29.35
4090,29.75
4091,29.24
4092,28.71
4093,28.33
4094,26.32
4095,27.89
4096,28.22
4097,28.3
4098,28.02
4099,27.57
4100,26.77
4101,26.33
4102,25.73
4103,25.55
4104,26.0
4105,26.01
4106,26.61
4107,27.0
4108,27.28
4109,27.22
4110,27.5
4111,27.85
4112,27.79
4113,27.61
4114,27.1
4115,26.88
4116,26.62
4117,26.98
4118,27.32
4119,27.63
4120,27.78
4121,28.06
4122,28.34
4123,28.4
4124,29.13
4125,29.24
4126,29.23
4127,28.38
4128,27.1
4129,26.71
4130,26.6
4131,26.09
4132,26.47
4133,26.74
4134,28.79
4135,30.87
4136,32.37
4137,33.63
4138,36.03
4139,35.95
4140,35.93
4141,34.87
4142,33.2
4143,32.43
4144,31.52
4145,30.94
4146,30.23
4147,30.02
4148,29.85
4149,30.86
4150,29.81
4151,29.36
4152,28.85
4153,27.56
4154,26.77
4155,26.74
4156,26.61
4157,29.14
4158,31.33
4159,33.2
4160,33.58
4161,34.29
4162,34.19
4163,34.52
4164,34.65
4165,34.69
4166,34.86
4167,34.88
4168,34.94
4169,35.34
4170,34.51
4171,34.56
4172,32.79
4173,32.42
4174,32.21
4175,31.08
4176,33.43
4177,33.12
4178,32.74
4179,32.44
4180,32.74
4181,31.08
4182,34.99
4183,36.36
4184,38.41
4185,38.02
4186,39.49
4187,40.43
4188,39.59
4189,39.5
4190,39.24
4191,38.98
4192,37.91
4193,37.05
4194,37.87
4195,37.92
4196,36.04
4197,36.3
4198,34.35
4199,31.92
4200,32.34
4201,30.85
4202,30.68
4203,30.7
4204,30.64
4205,32.45
4206,33.38
4207,34.49
4208,36.31
4209,37.04
4210,37.73
4211,37.69
4212,37.08
4213,36.36
4214,35.73
4215,33.65
4216,33.09
4217,34.02
4218,34.54
4219,34.0
4220,32.65
4221,31.71
4222,30.57
4223,30.48
4224,32.58
4225,32.55
4226,32.5
4227,32.5
4228,32.56
4229,32.74
4230,33.31
4231,33.78
4232,34.57
4233,35.27
4234,35.15
4235,35.05
4236,34.8
4237,34.64
4238,34.42
4239,34.24
4240,34.54
4241,34.73
4242,34.92
4243,34.84
4244,34.52
4245,33.51
4246,33.22
4247,32.74
4248,32.48
4249,31.69
4250,30.98
4251,29.89
4252,29.38
4253,28.38
4254,30.43
4255,30.57
4256,32.27
4257,33.53
4258,34.03
4259,34.54
4260,34.52
4261,32.8
4262,31.73
4263,32.46
4264,34.81
4265,35.15
4266,35.19
4267,35.39
4268,35.09
4269,34.78
4270,34.03
4271,32.85
4272,33.93
4273,34.16
4274,34.06
4275,33.66
4276,32.68
4277,34.8
4278,36.25
4279,36.81
4280,37.54
4281,37.61
4282,37.69
4283,37.66
4284,37.66
4285,37.33
4286,37.17
4287,37.24
4288,37.07
4289,36.96
4290,36.91
4291,36.95
4292,36.36
4293,36.04
4294,35.76
4295,35.51
4296,36.58
4297,36.28
4298,36.1
4299,35.96
4300,36.06
4301,36.37
4302,37.52
4303,39.68
4304,42.73
4305,42.64
4306,42.4
4307,41.7
4308,40.51
4309,39.02
4310,39.15
4311,37.6
4312,37.41
4313,37.08
4314,36.56
4315,36.45
4316,35.79
4317,35.74
4318,35.8
4319,34.99
4320,35.96
4321,35.17
4322,34.89
4323,34.84
4324,34.9
4325,36.25
4326,38.3
4327,39.1
4328,39.35
4329,39.42
4330,39.59
4331,39.76
4332,40.57
4333,41.38
4334,42.02
4335,40.65
4336,40.3
4337,39.94
4338,40.71
4339,40.87
4340,39.92
4341,39.71
4342,39.35
4343,38.65
4344,37.36
4345,37.12
4346,36.55
4347,35.94
4348,36.7
4349,38.46
4350,39.55
4351,41.12
4352,42.59
4353,42.72
4354,42.61
4355,42.63
4356,42.55
4357,41.82
4358,41.54
4359,41.3
4360,41.02
4361,40.79
4362,40.3
4363,40.59
4364,39.65
4365,39.4
4366,38.97
4367,38.29
4368,40.32
4369,40.24
4370,40.2
4371,40.11
4372,40.23
4373,40.67
4374,41.72
4375,50.14
4376,54.76
4377,55.17
4378,55.46
4379,55.47
4380,55.25
4381,54.86
4382,54.38
4383,53.15
4384,54.95
4385,47.51
4386,51.43
4387,44.61
4388,42.4
4389,42.27
4390,42.43
4391,41.75
4392,42.89
4393,42.41
4394,41.89
4395,41.62
4396,41.54
4397,41.96
4398,43.25
4399,44.44
4400,46.94
4401,48.35
4402,48.18
4403,47.52
4404,46.57
4405,46.2
4406,46.27
4407,45.86
4408,54.78
4409,55.05
4410,55.15
4411,55.0
4412,53.73
4413,52.32
4414,51.29
4415,47.32
4416,46.13
4417,46.49
4418,45.91
4419,45.64
4420,43.86
4421,43.74
4422,42.44
4423,47.23
4424,48.47
4425,50.47
4426,48.18
4427,45.44
4428,42.86
4429,41.85
4430,41.65
4431,41.61
4432,41.72
4433,42.28
4434,42.84
4435,43.89
4436,47.8
4437,49.22
4438,57.15
4439,45.89
4440,42.96
4441,42.33
4442,42.09
4443,42.16
4444,42.65
4445,43.8
4446,45.87
4447,58.25
4448,62.39
4449,61.35
4450,61.28
4451,61.09
4452,59.64
4453,58.94
4454,51.9
4455,48.92
4456,45.16
4457,45.05
4458,44.81
4459,45.27
4460,47.09
4461,45.2
4462,44.3
4463,43.56
4464,45.53
4465,45.46
4466,44.72
4467,44.37
4468,44.15
4469,44.37
4470,45.34
4471,47.26
4472,47.9
4473,47.92
4474,47.55
4475,47.32
4476,46.11
4477,45.77
4478,46.01
4479,46.51
4480,46.96
4481,47.46
4482,49.11
4483,50.95
4484,56.59
4485,55.9
4486,49.88
4487,47.86
4488,49.49
4489,48.98
4490,48.98
4491,48.5
4492,48.86
4493,47.77
4494,47.87
4495,49.16
4496,49.31
4497,49.32
4498,53.61
4499,50.81
4500,47.75
4501,49.7
4502,47.75
4503,47.63
4504,47.61
4505,46.44
4506,46.07
4507,46.53
4508,47.46
4509,46.98
4510,47.32
4511,47.68
4512,49.9
4513,49.89
4514,49.76
4515,49.74
4516,49.85
4517,50.94
4518,52.44
4519,76.8
4520,90.75
4521,90.72
4522,74.95
4523,65.81
4524,67.28
4525,77.35
4526,90.74
4527,94.85
4528,94.19
4529,94.39
4530,98.35
4531,100.1
4532,92.57
4533,81.59
4534,61.5
4535,58.81
4536,59.78
4537,59.37
4538,57.04
4539,56.44
4540,53.16
4541,55.53
4542,52.47
4543,57.2
4544,60.82
4545,61.04
4546,60.88
4547,60.87
4548,60.87
4549,58.31
4550,57.02
4551,56.69
4552,56.46
4553,56.34
4554,55.8
4555,54.18
4556,54.26
4557,52.78
4558,52.39
4559,51.44
4560,58.88
4561,57.39
4562,56.61
4563,56.16
4564,54.69
4565,54.76
4566,55.4
4567,56.32
4568,57.25
4569,59.09
4570,59.55
4571,59.52
4572,59.31
4573,58.97
4574,57.74
4575,56.91
4576,57.41
4577,58.37
4578,57.98
4579,54.65
4580,52.52
4581,51.2
4582,50.03
4583,45.02
4584,49.66
4585,51.13
4586,50.54
4587,51.1
4588,50.91
4589,52.0
4590,46.44
4591,45.27
4592,44.02
4593,42.91
4594,39.45
4595,37.8
4596,36.38
4597,35.3
4598,35.12
4599,35.13
4600,35.53
4601,35.13
4602,35.93
4603,37.23
4604,38.47
4605,40.15
4606,42.9
4607,43.09
4608,48.16
4609,48.58
4610,51.84
4611,52.31
4612,53.05
4613,56.58
4614,43.91
4615,48.45
4616,50.41
4617,51.17
4618,51.15
4619,51.32
4620,51.67
4621,52.09
4622,52.32
4623,51.42
4624,50.48
4625,50.42
4626,50.44
4627,50.49
4628,50.46
4629,50.44
4630,50.31
4631,50.07
4632,52.05
4633,50.29
4634,46.51
4635,46.36
4636,46.32
4637,47.69
4638,46.25
4639,51.1
4640,51.61
4641,52.05
4642,52.07
4643,52.08
4644,51.61
4645,51.32
4646,51.22
4647,50.78
4648,50.05
4649,48.02
4650,47.39
4651,46.51
4652,46.32
4653,46.18
4654,45.8
4655,43.56
4656,57.96
4657,55.03
4658,54.3
4659,53.89
4660,53.65
4661,54.3
4662,51.42
4663,57.79
4664,62.29
4665,66.8
4666,62.91
4667,62.91
4668,62.9
4669,62.84
4670,62.74
4671,67.39
4672,62.23
4673,62.52
4674,58.76
4675,58.35
4676,58.64
4677,56.7
4678,54.59
4679,52.68
4680,56.27
4681,51.36
4682,45.67
4683,42.53
4684,38.5
4685,37.29
4686,36.15
4687,37.36
4688,37.28
4689,36.17
4690,36.16
4691,37.43
4692,38.2
4693,38.79
4694,37.44
4695,36.43
4696,36.08
4697,35.9
4698,35.86
4699,36.1
4700,36.71
4701,37.66
4702,39.24
4703,40.22
4704,40.05
4705,40.69
4706,41.78
4707,44.84
4708,45.78
4709,48.06
4710,44.96
4711,51.1
4712,55.69
4713,58.11
4714,58.02
4715,54.81
4716,53.17
4717,49.93
4718,47.92
4719,44.53
4720,39.7
4721,38.85
4722,38.43
4723,38.39
4724,38.3
4725,38.08
4726,37.72
4727,37.3
4728,37.98
4729,37.75
4730,37.54
4731,36.08
4732,34.58
4733,35.83
4734,28.79
4735,33.58
4736,37.53
4737,37.65
4738,37.78
4739,37.78
4740,37.76
4741,37.79
4742,37.83
4743,37.67
4744,37.89
4745,37.8
4746,37.56
4747,36.22
4748,34.02
4749,33.46
4750,31.19
4751,33.46
4752,36.1
4753,34.76
4754,28.11
4755,26.19
4756,27.27
4757,30.57
4758,27.95
4759,28.76
4760,30.19
4761,35.14
4762,36.23
4763,27.21
4764,20.49
4765,18.03
4766,18.02
4767,18.06
4768,18.04
4769,24.85
4770,38.28
4771,38.58
4772,38.77
4773,38.04
4774,37.04
4775,36.15
4776,35.15
4777,34.35
4778,33.93
4779,33.79
4780,33.82
4781,33.78
4782,33.36
4783,35.15
4784,37.15
4785,37.0
4786,36.95
4787,36.95
4788,36.19
4789,35.77
4790,35.32
4791,35.02
4792,34.21
4793,34.17
4794,33.77
4795,33.24
4796,32.78
4797,32.66
4798,32.68
4799,32.62
4800,36.19
4801,36.27
4802,36.74
4803,39.95
4804,42.09
4805,43.27
4806,44.05
4807,46.89
4808,51.07
4809,50.82
4810,50.28
4811,49.86
4812,50.5
4813,50.01
4814,49.71
4815,49.63
4816,49.36
4817,49.29
4818,49.37
4819,49.6
4820,49.85
4821,50.46
4822,50.78
4823,50.83
4824,47.96
4825,45.03
4826,43.56
4827,43.42
4828,44.41
4829,49.64
4830,51.42
4831,51.6
4832,51.99
4833,52.2
4834,52.03
4835,51.46
4836,52.03
4837,52.06
4838,51.95
4839,51.18
4840,50.64
4841,50.7
4842,50.76
4843,51.09
4844,45.36
4845,42.65
4846,40.84
4847,37.4
4848,41.08
4849,36.73
4850,34.4
4851,33.46
4852,34.71
4853,35.06
4854,34.52
4855,35.82
4856,37.34
4857,41.08
4858,43.18
4859,43.29
4860,43.35
4861,44.34
4862,44.27
4863,44.16
4864,45.32
4865,45.37
4866,47.1
4867,47.92
4868,48.68
4869,48.73
4870,48.9
4871,48.93
4872,48.73
4873,47.94
4874,48.0
4875,47.75
4876,48.12
4877,49.87
4878,50.32
4879,50.27
4880,50.51
4881,50.86
4882,51.23
4883,51.23
4884,50.98
4885,50.94
4886,50.84
4887,50.84
4888,50.8
4889,50.88
4890,51.03
4891,51.97
4892,52.9
4893,51.95
4894,51.93
4895,51.44
4896,53.63
4897,53.24
4898,52.8
4899,52.43
4900,52.22
4901,52.8
4902,53.14
4903,53.91
4904,54.54
4905,55.8
4906,55.5
4907,55.03
4908,54.34
4909,54.03
4910,53.77
4911,53.68
4912,53.7
4913,53.61
4914,53.62
4915,53.66
4916,53.54
4917,53.29
4918,52.84
4919,51.17
4920,50.85
4921,49.66
4922,48.98
4923,49.34
4924,49.17
4925,49.45
4926,49.85
4927,50.34
4928,52.39
4929,53.68
4930,51.66
4931,52.19
4932,51.65
4933,50.95
4934,49.2
4935,50.21
4936,52.1
4937,54.06
4938,54.31
4939,54.42
4940,54.19
4941,53.54
4942,51.43
4943,50.39
4944,51.07
4945,46.82
4946,46.95
4947,48.19
4948,49.44
4949,50.81
4950,51.13
4951,53.79
4952,53.72
4953,53.83
4954,53.72
4955,53.55
4956,52.73
4957,52.42
4958,52.43
4959,52.2
4960,51.92
4961,51.84
4962,52.34
4963,50.34
4964,49.8
4965,47.04
4966,42.95
4967,41.82
4968,48.37
4969,47.12
4970,43.87
4971,41.83
4972,41.63
4973,41.14
4974,39.31
4975,41.79
4976,41.84
4977,43.86
4978,44.01
4979,44.02
4980,44.94
4981,47.69
4982,48.33
4983,48.66
4984,48.83
4985,49.04
4986,49.06
4987,48.79
4988,48.66
4989,48.59
4990,48.57
4991,47.62
4992,46.34
4993,44.92
4994,41.81
4995,40.71
4996,36.47
4997,36.45
4998,36.32
4999,38.67
5000,40.16
5001,43.88
5002,44.83
5003,43.98
5004,44.85
5005,44.95
5006,45.95
5007,46.83
5008,46.76
5009,47.04
5010,48.31
5011,48.6
5012,48.41
5013,48.56
5014,47.43
5015,46.85
5016,49.54
5017,48.12
5018,47.12
5019,45.61
5020,45.83
5021,47.22
5022,48.1
5023,51.2
5024,53.82
5025,51.02
5026,44.24
5027,44.39
5028,45.23
5029,44.22
5030,43.7
5031,44.07
5032,43.25
5033,46.93
5034,50.26
5035,49.11
5036,47.91
5037,46.97
5038,45.28
5039,43.17
5040,45.37
5041,45.06
5042,44.83
5043,43.82
5044,42.9
5045,44.79
5046,44.99
5047,47.07
5048,50.17
5049,50.75
5050,51.21
5051,51.07
5052,50.66
5053,45.22
5054,42.92
5055,45.25
5056,47.58
5057,52.04
5058,51.03
5059,51.0
5060,50.58
5061,50.4
5062,50.14
5063,48.61
5064,47.02
5065,48.92
5066,43.57
5067,40.64
5068,37.48
5069,34.82
5070,42.19
5071,42.33
5072,39.04
5073,39.74
5074,43.25
5075,43.01
5076,43.11
5077,39.85
5078,38.86
5079,38.95
5080,40.04
5081,44.96
5082,50.89
5083,52.76
5084,52.33
5085,51.9
5086,51.39
5087,50.26
5088,51.91
5089,50.35
5090,50.3
5091,48.18
5092,47.3
5093,47.96
5094,47.36
5095,48.93
5096,51.28
5097,52.13
5098,52.68
5099,52.48
5100,52.31
5101,52.01
5102,51.28
5103,51.19
5104,51.46
5105,51.82
5106,52.37
5107,52.44
5108,52.22
5109,51.99
5110,51.5
5111,50.72
5112,50.9
5113,46.55
5114,45.82
5115,45.73
5116,46.21
5117,52.25
5118,50.22
5119,54.7
5120,59.04
5121,60.43
5122,61.28
5123,61.3
5124,61.36
5125,60.89
5126,60.35
5127,60.33
5128,60.65
5129,60.14
5130,61.24
5131,60.46
5132,60.79
5133,59.49
5134,56.09
5135,50.21
5136,53.67
5137,51.39
5138,48.53
5139,47.09
5140,47.13
5141,53.99
5142,56.95
5143,61.75
5144,62.11
5145,62.67
5146,62.88
5147,62.77
5148,60.04
5149,59.48
5150,59.26
5151,58.96
5152,58.54
5153,58.43
5154,60.05
5155,62.72
5156,62.42
5157,61.55
5158,57.72
5159,53.36
5160,54.91
5161,53.79
5162,53.38
5163,53.12
5164,54.15
5165,57.18
5166,62.44
5167,63.44
5168,63.73
5169,64.21
5170,64.6
5171,65.29
5172,64.66
5173,65.38
5174,64.12
5175,63.89
5176,63.75
5177,64.58
5178,65.35
5179,65.96
5180,65.93
5181,64.39
5182,64.01
5183,62.04
5184,60.54
5185,59.62
5186,57.36
5187,55.96
5188,57.92
5189,61.67
5190,63.94
5191,64.51
5192,65.72
5193,65.99
5194,65.82
5195,65.54
5196,64.72
5197,65.74
5198,64.63
5199,64.51
5200,64.39
5201,64.87
5202,66.01
5203,65.73
5204,62.59
5205,61.66
5206,60.14
5207,54.22
5208,59.62
5209,58.44
5210,57.57
5211,58.32
5212,58.4
5213,60.43
5214,60.75
5215,64.97
5216,64.71
5217,65.15
5218,65.22
5219,64.74
5220,63.8
5221,61.82
5222,57.11
5223,57.78
5224,61.59
5225,64.29
5226,65.57
5227,64.06
5228,58.35
5229,57.22
5230,55.62
5231,52.6
5232,56.81
5233,55.08
5234,53.86
5235,52.05
5236,46.1
5237,46.95
5238,53.55
5239,50.16
5240,46.86
5241,51.91
5242,55.42
5243,56.0
5244,55.82
5245,53.77
5246,52.81
5247,53.02
5248,53.85
5249,56.54
5250,58.54
5251,60.22
5252,58.1
5253,57.09
5254,55.07
5255,45.75
5256,31.46
5257,31.23
5258,30.79
5259,22.22
5260,22.0
5261,22.18
5262,22.42
5263,22.52
5264,26.1
5265,30.58
5266,41.79
5267,41.8
5268,41.82
5269,41.86
5270,44.02
5271,44.56
5272,46.57
5273,54.44
5274,57.23
5275,63.15
5276,63.67
5277,66.34
5278,65.05
5279,59.22
5280,55.64
5281,54.53
5282,43.23
5283,43.55
5284,55.99
5285,60.46
5286,67.5
5287,85.05
5288,90.96
5289,82.82
5290,68.55
5291,67.12
5292,65.33
5293,64.08
5294,64.29
5295,63.89
5296,65.23
5297,76.91
5298,85.2
5299,85.17
5300,73.2
5301,72.25
5302,70.17
5303,64.83
5304,67.77
5305,67.48
5306,67.24
5307,66.31
5308,67.97
5309,69.81
5310,72.36
5311,98.62
5312,120.58
5313,111.51
5314,102.0
5315,92.4
5316,88.71
5317,83.79
5318,79.57
5319,79.16
5320,84.25
5321,93.86
5322,109.62
5323,121.94
5324,87.7
5325,75.51
5326,73.59
5327,70.62
5328,74.62
5329,73.88
5330,73.13
5331,73.31
5332,73.64
5333,75.2
5334,86.2
5335,99.46
5336,125.77
5337,114.27
5338,97.49
5339,92.94
5340,88.71
5341,86.2
5342,84.92
5343,86.99
5344,92.33
5345,101.21
5346,101.55
5347,95.72
5348,79.78
5349,82.58
5350,78.39
5351,74.66
5352,75.99
5353,75.14
5354,74.67
5355,74.39
5356,74.61
5357,76.29
5358,76.44
5359,92.02
5360,126.23
5361,113.93
5362,107.36
5363,102.49
5364,99.3
5365,96.1
5366,97.2
5367,99.24
5368,105.47
5369,108.8
5370,92.68
5371,91.48
5372,89.12
5373,81.45
5374,79.46
5375,75.24
5376,75.72
5377,74.34
5378,73.79
5379,73.58
5380,73.91
5381,74.75
5382,73.66
5383,74.48
5384,77.35
5385,78.08
5386,78.24
5387,77.56
5388,75.9
5389,75.98
5390,74.71
5391,74.52
5392,75.27
5393,75.42
5394,75.95
5395,74.45
5396,73.55
5397,74.09
5398,69.12
5399,63.25
5400,60.85
5401,59.66
5402,58.49
5403,57.48
5404,57.08
5405,57.97
5406,60.24
5407,63.51
5408,66.28
5409,70.52
5410,65.63
5411,61.31
5412,55.58
5413,54.23
5414,50.74
5415,47.29
5416,54.15
5417,61.05
5418,64.96
5419,63.67
5420,61.45
5421,65.2
5422,63.16
5423,59.42
5424,52.02
5425,51.02
5426,51.7
5427,51.86
5428,51.0
5429,52.86
5430,56.5
5431,59.3
5432,59.91
5433,55.76
5434,55.89
5435,56.61
5436,56.5
5437,52.32
5438,51.28
5439,52.06
5440,57.06
5441,69.82
5442,73.29
5443,72.13
5444,70.69
5445,70.9
5446,68.6
5447,63.75
5448,67.65
5449,65.74
5450,64.65
5451,62.62
5452,63.34
5453,70.88
5454,72.9
5455,77.44
5456,79.96
5457,79.91
5458,76.85
5459,73.66
5460,72.08
5461,70.5
5462,69.73
5463,68.55
5464,68.96
5465,70.72
5466,72.38
5467,72.84
5468,72.82
5469,72.84
5470,71.23
5471,62.5
5472,63.62
5473,61.89
5474,50.51
5475,40.3
5476,37.64
5477,52.11
5478,66.99
5479,70.35
5480,71.58
5481,70.05
5482,69.59
5483,68.82
5484,68.21
5485,67.56
5486,65.99
5487,66.2
5488,67.2
5489,69.68
5490,69.82
5491,69.2
5492,68.17
5493,66.42
5494,61.24
5495,52.01
5496,43.68
5497,39.83
5498,35.92
5499,35.32
5500,35.17
5501,35.84
5502,50.19
5503,58.12
5504,59.66
5505,60.3
5506,60.65
5507,60.66
5508,61.1
5509,61.49
5510,61.75
5511,60.28
5512,56.98
5513,54.79
5514,52.57
5515,49.98
5516,49.28
5517,49.34
5518,48.64
5519,46.83
5520,37.41
5521,34.34
5522,31.08
5523,30.79
5524,30.84
5525,33.39
5526,41.92
5527,43.72
5528,47.44
5529,47.99
5530,48.3
5531,48.63
5532,48.88
5533,49.95
5534,50.35
5535,48.2
5536,47.94
5537,47.67
5538,47.43
5539,47.43
5540,47.43
5541,47.65
5542,47.62
5543,47.32
5544,27.7
5545,27.19
5546,27.43
5547,28.01
5548,28.95
5549,30.22
5550,58.36
5551,60.68
5552,62.21
5553,62.13
5554,62.51
5555,62.66
5556,62.77
5557,62.1
5558,62.44
5559,60.65
5560,60.26
5561,59.78
5562,60.02
5563,59.84
5564,59.75
5565,60.3
5566,59.11
5567,52.85
5568,49.48
5569,46.41
5570,45.77
5571,45.04
5572,44.69
5573,38.99
5574,46.52
5575,51.68
5576,57.39
5577,58.38
5578,58.8
5579,58.87
5580,58.16
5581,58.31
5582,58.12
5583,58.46
5584,59.4
5585,60.45
5586,61.47
5587,61.84
5588,61.01
5589,61.1
5590,58.97
5591,54.51
5592,52.5
5593,49.07
5594,46.4
5595,45.51
5596,44.86
5597,45.78
5598,46.36
5599,52.73
5600,55.38
5601,58.14
5602,59.47
5603,59.41
5604,58.96
5605,59.2
5606,58.82
5607,59.55
5608,60.31
5609,60.94
5610,63.7
5611,64.42
5612,62.21
5613,60.77
5614,58.62
5615,53.57
5616,52.8
5617,50.62
5618,49.12
5619,49.1
5620,50.2
5621,53.76
5622,56.9
5623,63.14
5624,73.75
5625,77.86
5626,76.41
5627,74.8
5628,75.86
5629,76.76
5630,74.59
5631,75.01
5632,78.92
5633,84.41
5634,85.39
5635,84.45
5636,83.73
5637,82.54
5638,68.14
5639,60.58
5640,67.82
5641,65.65
5642,65.61
5643,65.07
5644,66.8
5645,72.9
5646,82.6
5647,86.05
5648,98.83
5649,96.14
5650,87.63
5651,81.35
5652,71.91
5653,65.07
5654,62.15
5655,58.74
5656,56.86
5657,54.96
5658,53.67
5659,51.5
5660,48.71
5661,48.36
5662,46.93
5663,28.64
5664,24.33
5665,22.17
5666,21.47
5667,19.54
5668,23.21
5669,30.92
5670,42.08
5671,42.47
5672,42.56
5673,42.56
5674,42.5
5675,42.3
5676,42.09
5677,41.82
5678,41.93
5679,41.93
5680,41.93
5681,42.16
5682,41.95
5683,42.07
5684,42.28
5685,42.61
5686,41.0
5687,33.98
5688,26.88
5689,28.34
5690,27.21
5691,28.15
5692,29.77
5693,37.73
5694,47.82
5695,52.26
5696,54.95
5697,56.08
5698,54.15
5699,54.25
5700,54.31
5701,54.26
5702,54.29
5703,52.68
5704,53.88
5705,54.89
5706,55.49
5707,56.68
5708,58.36
5709,57.6
5710,51.69
5711,48.41
5712,44.38
5713,43.79
5714,43.6
5715,44.01
5716,45.23
5717,47.38
5718,51.68
5719,52.11
5720,53.24
5721,53.99
5722,54.03
5723,51.79
5724,51.88
5725,52.98
5726,53.31
5727,53.13
5728,51.96
5729,52.1
5730,53.46
5731,53.51
5732,53.34
5733,54.0
5734,53.87
5735,51.13
5736,50.24
5737,49.62
5738,49.48
5739,49.22
5740,49.03
5741,49.19
5742,49.05
5743,50.21
5744,51.92
5745,56.93
5746,57.39
5747,56.98
5748,56.54
5749,56.72
5750,55.98
5751,56.43
5752,56.73
5753,56.9
5754,56.73
5755,56.68
5756,57.24
5757,59.36
5758,59.45
5759,52.76
5760,50.75
5761,50.6
5762,50.55
5763,50.64
5764,50.6
5765,50.76
5766,50.78
5767,55.41
5768,57.19
5769,59.1
5770,59.12
5771,58.59
5772,58.39
5773,57.15
5774,56.54
5775,56.55
5776,55.91
5777,56.52
5778,56.78
5779,55.74
5780,55.82
5781,55.0
5782,56.53
5783,51.86
5784,50.42
5785,50.07
5786,50.1
5787,50.1
5788,50.66
5789,55.95
5790,59.17
5791,61.73
5792,68.74
5793,77.06
5794,69.93
5795,68.76
5796,64.87
5797,64.48
5798,64.24
5799,61.8
5800,60.78
5801,60.7
5802,59.75
5803,58.79
5804,56.07
5805,53.04
5806,51.31
5807,50.05
5808,47.45
5809,46.36
5810,45.89
5811,45.65
5812,46.24
5813,46.66
5814,46.56
5815,48.3
5816,50.7
5817,49.97
5818,48.12
5819,47.58
5820,47.1
5821,46.76
5822,46.43
5823,46.12
5824,45.91
5825,44.96
5826,44.24
5827,44.02
5828,43.81
5829,43.5
5830,39.99
5831,31.21
5832,28.03
5833,26.15
5834,27.4
5835,28.53
5836,31.62
5837,39.76
5838,43.2
5839,46.31
5840,46.58
5841,46.47
5842,46.03
5843,45.68
5844,43.62
5845,44.33
5846,43.72
5847,43.49
5848,41.11
5849,40.54
5850,41.83
5851,42.78
5852,45.92
5853,46.25
5854,45.97
5855,39.77
5856,43.05
5857,44.71
5858,45.38
5859,45.85
5860,46.24
5861,48.84
5862,51.44
5863,51.69
5864,51.8
5865,52.11
5866,51.13
5867,49.48
5868,48.31
5869,48.1
5870,47.93
5871,47.77
5872,47.44
5873,46.22
5874,46.16
5875,46.08
5876,45.99
5877,45.95
5878,45.73
5879,41.2
5880,30.67
5881,30.66
5882,30.75
5883,32.73
5884,40.33
5885,45.43
5886,46.43
5887,48.83
5888,49.4
5889,49.31
5890,49.26
5891,49.01
5892,47.68
5893,47.44
5894,47.35
5895,46.32
5896,46.58
5897,47.8
5898,49.25
5899,49.74
5900,49.79
5901,49.72
5902,49.55
5903,47.55
5904,47.66
5905,47.09
5906,47.08
5907,47.21
5908,47.39
5909,47.1
5910,48.65
5911,49.57
5912,50.66
5913,50.93
5914,51.01
5915,50.91
5916,50.74
5917,50.78
5918,51.06
5919,51.46
5920,52.32
5921,54.03
5922,53.12
5923,53.61
5924,54.05
5925,53.39
5926,52.58
5927,52.83
5928,52.63
5929,52.62
5930,52.34
5931,52.31
5932,52.27
5933,51.88
5934,50.49
5935,51.33
5936,51.94
5937,53.09
5938,54.92
5939,53.66
5940,52.96
5941,52.55
5942,52.6
5943,52.12
5944,52.21
5945,52.35
5946,52.45
5947,52.41
5948,52.4
5949,51.75
5950,51.48
5951,50.1
5952,52.45
5953,51.54
5954,51.5
5955,51.81
5956,52.05
5957,52.92
5958,51.91
5959,52.45
5960,51.76
5961,52.0
5962,51.94
5963,51.82
5964,51.55
5965,51.29
5966,50.9
5967,50.64
5968,51.0
5969,50.69
5970,51.0
5971,50.63
5972,50.35
5973,50.04
5974,49.28
5975,48.6
5976,49.08
5977,48.71
5978,48.07
5979,48.1
5980,47.39
5981,46.59
5982,44.3
5983,48.53
5984,47.48
5985,47.58
5986,46.2
5987,44.76
5988,44.93
5989,44.97
5990,43.95
5991,45.15
5992,45.01
5993,44.62
5994,42.75
5995,43.12
5996,42.98
5997,41.21
5998,40.38
5999,33.36
6000,27.4
6001,24.87
6002,21.76
6003,26.65
6004,31.21
6005,39.14
6006,40.12
6007,41.02
6008,46.58
6009,49.05
6010,50.2
6011,50.32
6012,50.5
6013,50.42
6014,50.41
6015,50.47
6016,50.85
6017,51.03
6018,51.45
6019,51.86
6020,52.06
6021,52.25
6022,51.35
6023,49.75
6024,49.64
6025,49.26
6026,48.75
6027,48.73
6028,48.96
6029,49.67
6030,50.35
6031,53.26
6032,57.44
6033,57.65
6034,57.73
6035,57.62
6036,57.4
6037,57.08
6038,56.59
6039,56.55
6040,56.76
6041,56.87
6042,56.54
6043,56.25
6044,55.59
6045,55.07
6046,54.6
6047,53.96
6048,55.25
6049,55.56
6050,55.14
6051,55.07
6052,54.88
6053,54.55
6054,55.62
6055,59.3
6056,60.0
6057,60.6
6058,60.02
6059,59.6
6060,59.06
6061,58.78
6062,58.38
6063,57.87
6064,57.6
6065,58.61
6066,57.64
6067,57.62
6068,57.89
6069,57.62
6070,56.75
6071,55.62
6072,50.16
6073,49.59
6074,49.12
6075,48.98
6076,48.93
6077,48.93
6078,48.71
6079,48.98
6080,49.34
6081,50.14
6082,49.76
6083,49.39
6084,49.0
6085,48.83
6086,48.52
6087,48.46
6088,48.43
6089,48.48
6090,48.54
6091,48.72
6092,48.71
6093,48.52
6094,47.81
6095,46.2
6096,49.68
6097,49.12
6098,48.14
6099,46.88
6100,46.38
6101,45.97
6102,45.68
6103,46.35
6104,46.72
6105,47.5
6106,48.28
6107,48.0
6108,47.22
6109,47.31
6110,47.82
6111,47.79
6112,47.38
6113,47.14
6114,47.06
6115,46.53
6116,46.72
6117,47.14
6118,47.3
6119,46.58
6120,46.39
6121,46.04
6122,46.41
6123,43.08
6124,43.1
6125,47.34
6126,50.76
6127,51.54
6128,51.56
6129,50.77
6130,50.84
6131,50.75
6132,50.53
6133,50.71
6134,51.25
6135,51.51
6136,51.52
6137,52.62
6138,53.99
6139,54.23
6140,54.88
6141,54.93
6142,54.54
6143,51.61
6144,52.12
6145,51.94
6146,52.13
6147,52.89
6148,53.78
6149,55.85
6150,56.75
6151,57.63
6152,58.58
6153,58.62
6154,58.14
6155,58.49
6156,57.75
6157,57.81
6158,58.27
6159,58.66
6160,59.54
6161,60.98
6162,61.07
6163,61.39
6164,61.56
6165,61.11
6166,61.64
6167,60.04
6168,60.33
6169,60.08
6170,60.33
6171,60.46
6172,60.34
6173,60.34
6174,61.58
6175,65.24
6176,66.03
6177,68.57
6178,69.96
6179,69.42
6180,70.08
6181,65.44
6182,67.76
6183,70.05
6184,70.04
6185,70.04
6186,64.96
6187,62.5
6188,61.77
6189,61.36
6190,60.91
6191,60.41
6192,62.12
6193,61.99
6194,61.78
6195,61.72
6196,61.68
6197,62.11
6198,63.64
6199,63.68
6200,63.82
6201,64.7
6202,64.64
6203,65.23
6204,64.84
6205,65.74
6206,65.96
6207,67.07
6208,65.61
6209,65.83
6210,63.79
6211,63.67
6212,63.31
6213,62.92
6214,62.71
6215,62.58
6216,61.67
6217,61.54
6218,61.46
6219,61.34
6220,61.38
6221,61.29
6222,63.02
6223,63.39
6224,63.21
6225,63.22
6226,63.16
6227,63.28
6228,63.26
6229,62.36
6230,62.4
6231,62.69
6232,62.56
6233,61.79
6234,61.54
6235,59.99
6236,58.64
6237,57.99
6238,57.64
6239,54.9
6240,54.68
6241,54.54
6242,53.66
6243,54.59
6244,55.32
6245,58.09
6246,57.78
6247,57.0
6248,58.07
6249,59.16
6250,60.74
6251,60.77
6252,60.86
6253,60.71
6254,60.75
6255,61.31
6256,63.5
6257,64.59
6258,65.43
6259,65.08
6260,64.64
6261,64.43
6262,64.41
6263,64.23
6264,64.5
6265,64.46
6266,63.81
6267,63.77
6268,63.36
6269,63.36
6270,63.43
6271,61.65
6272,62.46
6273,64.51
6274,64.54
6275,66.18
6276,66.53
6277,66.5
6278,66.53
6279,67.77
6280,67.95
6281,67.98
6282,67.71
6283,67.15
6284,66.6
6285,64.51
6286,61.99
6287,60.12
6288,61.01
6289,59.95
6290,58.71
6291,58.54
6292,59.49
6293,60.96
6294,61.98
6295,70.81
6296,70.86
6297,70.9
6298,70.78
6299,70.61
6300,70.61
6301,70.41
6302,70.39
6303,69.68
6304,68.58
6305,69.51
6306,68.22
6307,66.55
6308,66.04
6309,62.13
6310,60.77
6311,58.89
6312,59.79
6313,58.43
6314,58.03
6315,58.32
6316,59.87
6317,60.56
6318,61.44
6319,65.38
6320,65.54
6321,65.14
6322,63.44
6323,61.42
6324,61.02
6325,60.92
6326,60.63
6327,60.21
6328,60.88
6329,60.99
6330,61.55
6331,64.01
6332,66.51
6333,63.43
6334,60.59
6335,57.87
6336,49.57
6337,50.67
6338,50.1
6339,52.85
6340,54.76
6341,57.11
6342,57.36
6343,57.39
6344,57.42
6345,57.86
6346,58.77
6347,58.88
6348,59.91
6349,58.55
6350,58.12
6351,57.78
6352,57.1
6353,57.22
6354,57.21
6355,57.21
6356,57.34
6357,57.38
6358,55.64
6359,50.18
6360,55.68
6361,56.03
6362,55.52
6363,54.88
6364,55.56
6365,58.48
6366,59.4
6367,61.72
6368,62.81
6369,63.42
6370,63.79
6371,58.74
6372,57.86
6373,57.23
6374,49.86
6375,49.18
6376,55.18
6377,58.52
6378,57.21
6379,57.17
6380,57.17
6381,57.8
6382,54.68
6383,38.19
6384,29.42
6385,29.09
6386,35.83
6387,40.35
6388,53.35
6389,57.93
6390,61.18
6391,61.2
6392,61.99
6393,62.83
6394,59.93
6395,57.61
6396,56.12
6397,54.43
6398,52.65
6399,52.35
6400,52.08
6401,52.48
6402,51.6
6403,51.39
6404,50.39
6405,49.99
6406,49.6
6407,48.52
6408,48.11
6409,48.08
6410,47.94
6411,48.06
6412,47.8
6413,49.7
6414,50.04
6415,50.14
6416,51.82
6417,54.11
6418,54.63
6419,55.19
6420,55.09
6421,55.22
6422,55.0
6423,54.97
6424,55.29
6425,57.05
6426,57.96
6427,58.45
6428,58.6
6429,58.71
6430,57.39
6431,55.82
6432,57.51
6433,55.46
6434,54.48
6435,54.54
6436,54.72
6437,55.17
6438,55.54
6439,55.6
6440,56.74
6441,58.62
6442,58.67
6443,58.67
6444,57.95
6445,58.53
6446,57.8
6447,58.65
6448,58.64
6449,58.65
6450,58.64
6451,58.46
6452,58.58
6453,56.69
6454,55.39
6455,54.48
6456,50.51
6457,50.16
6458,49.86
6459,50.98
6460,52.7
6461,53.45
6462,54.58
6463,56.13
6464,56.22
6465,56.56
6466,55.4
6467,55.38
6468,54.71
6469,54.21
6470,53.63
6471,52.68
6472,51.69
6473,50.24
6474,50.18
6475,50.28
6476,50.5
6477,50.26
6478,49.71
6479,48.65
6480,45.21
6481,44.89
6482,43.6
6483,44.86
6484,45.26
6485,46.63
6486,51.13
6487,51.78
6488,54.11
6489,55.18
6490,55.15
6491,55.14
6492,55.02
6493,55.2
6494,55.22
6495,55.4
6496,55.75
6497,55.55
6498,54.92
6499,55.15
6500,55.14
6501,55.15
6502,54.41
6503,53.23
6504,52.4
6505,51.83
6506,51.58
6507,51.6
6508,51.53
6509,51.68
6510,52.39
6511,53.71
6512,54.14
6513,54.24
6514,52.95
6515,53.09
6516,53.49
6517,54.24
6518,54.03
6519,53.98
6520,53.75
6521,53.69
6522,52.93
6523,53.99
6524,54.5
6525,54.12
6526,53.63
6527,52.61
6528,49.16
6529,49.09
6530,49.05
6531,49.34
6532,49.73
6533,50.0
6534,50.38
6535,51.18
6536,51.64
6537,53.2
6538,51.28
6539,50.8
6540,50.56
6541,50.56
6542,50.58
6543,50.63
6544,50.85
6545,50.96
6546,50.98
6547,51.42
6548,51.68
6549,51.18
6550,50.72
6551,49.93
6552,39.56
6553,35.38
6554,26.73
6555,35.44
6556,36.27
6557,37.44
6558,49.46
6559,49.53
6560,50.2
6561,50.42
6562,50.43
6563,50.3
6564,50.24
6565,50.36
6566,50.24
6567,50.15
6568,48.94
6569,48.64
6570,49.5
6571,48.92
6572,49.01
6573,41.01
6574,30.88
6575,20.33
6576,20.26
6577,20.84
6578,20.78
6579,22.28
6580,23.11
6581,25.5
6582,34.77
6583,42.32
6584,47.53
6585,47.49
6586,47.91
6587,48.26
6588,47.32
6589,46.99
6590,49.73
6591,53.59
6592,53.38
6593,52.96
6594,54.26
6595,49.76
6596,47.95
6597,47.0
6598,38.46
6599,14.17
6600,0.73
6601,0.48
6602,0.21
6603,0.06
6604,0.02
6605,-0.01
6606,-0.01
6607,-0.01
6608,0.1
6609,2.94
6610,2.33
6611,12.98
6612,8.05
6613,4.68
6614,10.03
6615,22.49
6616,19.97
6617,23.22
6618,23.54
6619,23.99
6620,23.98
6621,22.05
6622,19.96
6623,5.8
6624,1.46
6625,1.15
6626,0.94
6627,1.45
6628,7.11
6629,22.23
6630,23.93
6631,25.93
6632,34.64
6633,26.97
6634,29.99
6635,34.04
6636,33.93
6637,34.83
6638,35.67
6639,39.43
6640,39.92
6641,42.24
6642,44.9
6643,45.48
6644,40.1
6645,30.08
6646,24.08
6647,20.16
6648,17.19
6649,15.98
6650,16.05
6651,20.13
6652,23.37
6653,28.24
6654,44.77
6655,48.67
6656,52.64
6657,52.56
6658,53.43
6659,53.91
6660,49.9
6661,50.57
6662,51.17
6663,52.08
6664,54.0
6665,54.21
6666,52.99
6667,52.03
6668,54.03
6669,54.98
6670,51.85
6671,46.06
6672,34.74
6673,34.45
6674,34.6
6675,35.24
6676,39.76
6677,48.85
6678,54.53
6679,55.97
6680,56.3
6681,56.25
6682,56.1
6683,56.09
6684,56.14
6685,56.33
6686,56.34
6687,56.3
6688,56.18
6689,56.26
6690,56.18
6691,56.27
6692,55.84
6693,54.9
6694,51.49
6695,47.71
6696,44.15
6697,39.84
6698,35.51
6699,30.14
6700,34.8
6701,39.91
6702,42.24
6703,49.78
6704,51.04
6705,47.28
6706,49.79
6707,53.19
6708,53.69
6709,54.41
6710,55.16
6711,55.85
6712,56.09
6713,56.36
6714,56.21
6715,55.96
6716,54.17
6717,49.8
6718,47.27
6719,46.57
6720,38.29
6721,36.09
6722,39.68
6723,39.86
6724,39.93
6725,40.78
6726,44.23
6727,50.1
6728,50.07
6729,48.24
6730,48.27
6731,47.4
6732,47.72
6733,49.13
6734,49.33
6735,49.81
6736,51.08
6737,52.58
6738,52.65
6739,52.33
6740,51.74
6741,51.51
6742,51.54
6743,50.82
6744,46.47
6745,46.89
6746,46.49
6747,47.62
6748,49.21
6749,49.62
6750,49.57
6751,49.64
6752,49.79
6753,50.82
6754,51.57
6755,51.82
6756,50.9
6757,50.49
6758,49.57
6759,49.56
6760,49.49
6761,49.53
6762,50.24
6763,49.52
6764,49.35
6765,48.26
6766,45.37
6767,37.35
6768,22.2
6769,19.27
6770,17.33
6771,16.83
6772,16.9
6773,18.25
6774,21.41
6775,24.35
6776,36.41
6777,43.38
6778,45.89
6779,46.65
6780,45.11
6781,42.19
6782,40.88
6783,41.32
6784,43.94
6785,46.8
6786,48.35
6787,46.96
6788,43.25
6789,37.11
6790,29.15
6791,21.61
6792,19.16
6793,16.88
6794,16.0
6795,16.73
6796,20.12
6797,34.62
6798,42.67
6799,44.55
6800,45.99
6801,45.31
6802,42.34
6803,40.2
6804,39.53
6805,39.67
6806,39.74
6807,40.3
6808,40.36
6809,41.66
6810,43.48
6811,43.3
6812,43.14
6813,43.09
6814,43.06
6815,40.96
6816,35.47
6817,32.78
6818,31.51
6819,29.84
6820,35.65
6821,36.98
6822,38.43
6823,39.43
6824,40.51
6825,41.32
6826,41.98
6827,41.0
6828,39.78
6829,39.57
6830,39.4
6831,39.51
6832,40.16
6833,40.1
6834,40.08
6835,39.65
6836,39.54
6837,41.28
6838,41.46
6839,41.22
6840,36.45
6841,36.95
6842,37.43
6843,38.58
6844,39.5
6845,39.48
6846,40.46
6847,39.92
6848,40.36
6849,42.0
6850,43.23
6851,43.35
6852,44.16
6853,43.29
6854,43.31
6855,42.18
6856,41.78
6857,40.37
6858,40.03
6859,38.27
6860,35.99
6861,33.54
6862,32.61
6863,29.97
6864,22.73
6865,20.13
6866,18.54
6867,14.75
6868,11.87
6869,9.3
6870,14.86
6871,17.2
6872,18.64
6873,18.11
6874,18.19
6875,15.66
6876,17.16
6877,17.88
6878,18.19
6879,19.04
6880,18.27
6881,18.16
6882,21.39
6883,21.23
6884,21.79
6885,20.32
6886,14.6
6887,4.14
6888,2.2
6889,1.74
6890,2.25
6891,2.74
6892,3.45
6893,12.44
6894,17.44
6895,18.74
6896,18.37
6897,16.87
6898,16.19
6899,15.44
6900,12.52
6901,10.49
6902,8.66
6903,7.78
6904,7.53
6905,7.0
6906,10.32
6907,12.04
6908,14.66
6909,13.14
6910,12.44
6911,11.87
6912,8.19
6913,4.91
6914,4.59
6915,4.26
6916,4.74
6917,7.0
6918,4.94
6919,8.85
6920,9.72
6921,14.79
6922,11.43
6923,5.76
6924,4.86
6925,3.44
6926,3.32
6927,3.51
6928,4.53
6929,15.16
6930,14.64
6931,13.99
6932,8.08
6933,4.84
6934,7.99
6935,4.76
6936,5.0
6937,5.21
6938,5.52
6939,4.61
6940,7.98
6941,11.74
6942,12.6
6943,14.8
6944,14.89
6945,15.3
6946,15.6
6947,15.7
6948,15.59
6949,15.69
6950,15.85
6951,16.14
6952,16.6
6953,16.91
6954,17.14
6955,17.37
6956,17.34
6957,17.08
6958,16.96
6959,16.68
6960,14.86
6961,14.69
6962,14.71
6963,15.19
6964,16.12
6965,17.04
6966,18.75
6967,15.9
6968,19.41
6969,21.05
6970,21.75
6971,22.55
6972,21.96
6973,21.8
6974,21.99
6975,22.2
6976,22.25
6977,21.92
6978,21.61
6979,20.92
6980,21.18
6981,20.9
6982,20.48
6983,20.42
6984,20.89
6985,20.34
6986,20.02
6987,20.06
6988,20.26
6989,20.2
6990,19.5
6991,19.57
6992,20.35
6993,20.16
6994,19.95
6995,19.87
6996,19.61
6997,19.53
6998,19.53
6999,18.7
7000,16.99
7001,16.13
7002,15.59
7003,18.17
7004,18.63
7005,18.6
7006,18.13
7007,16.57
7008,13.66
7009,5.5
7010,3.91
7011,0.84
7012,0.9
7013,13.36
7014,15.71
7015,15.45
7016,15.64
7017,15.77
7018,15.91
7019,15.97
7020,15.58
7021,15.87
7022,16.26
7023,16.4
7024,15.97
7025,16.45
7026,16.42
7027,16.5
7028,17.1
7029,16.1
7030,15.52
7031,14.36
7032,9.82
7033,10.85
7034,11.38
7035,12.51
7036,14.52
7037,15.44
7038,14.83
7039,15.24
7040,15.59
7041,15.55
7042,15.56
7043,15.38
7044,15.17
7045,15.0
7046,14.74
7047,14.82
7048,14.72
7049,14.73
7050,15.18
7051,15.26
7052,16.13
7053,14.45
7054,13.31
7055,9.82
7056,4.12
7057,3.95
7058,2.96
7059,2.42
7060,3.82
7061,4.92
7062,14.05
7063,14.46
7064,14.36
7065,14.54
7066,14.57
7067,14.62
7068,14.52
7069,14.46
7070,14.4
7071,14.33
7072,14.14
7073,14.26
7074,14.58
7075,14.47
7076,14.46
7077,14.27
7078,13.47
7079,11.38
7080,12.47
7081,11.85
7082,11.64
7083,12.21
7084,12.9
7085,14.01
7086,14.41
7087,15.18
7088,16.91
7089,18.19
7090,19.44
7091,19.54
7092,19.4
7093,19.1
7094,18.87
7095,18.85
7096,19.02
7097,19.42
7098,19.72
7099,19.61
7100,18.87
7101,17.07
7102,15.84
7103,15.25
7104,15.53
7105,15.05
7106,14.51
7107,14.28
7108,13.77
7109,13.07
7110,12.91
7111,13.23
7112,13.63
7113,14.34
7114,14.62
7115,15.11
7116,15.27
7117,15.25
7118,14.97
7119,15.02
7120,14.99
7121,16.88
7122,16.67
7123,16.8
7124,15.94
7125,15.32
7126,14.01
7127,12.42
7128,13.51
7129,13.77
7130,13.79
7131,13.84
7132,14.43
7133,15.37
7134,15.17
7135,14.96
7136,15.49
7137,15.76
7138,16.08
7139,15.79
7140,16.31
7141,16.53
7142,16.57
7143,16.61
7144,16.62
7145,16.68
7146,16.75
7147,16.72
7148,16.89
7149,16.84
7150,16.71
7151,15.58
7152,15.45
7153,15.75
7154,15.58
7155,15.64
7156,16.62
7157,16.82
7158,17.92
7159,18.62
7160,18.7
7161,18.36
7162,17.92
7163,16.99
7164,16.31
7165,16.8
7166,16.69
7167,16.57
7168,16.67
7169,16.54
7170,16.66
7171,16.56
7172,16.3
7173,16.29
7174,15.61
7175,14.54
7176,16.69
7177,16.39
7178,14.57
7179,12.79
7180,12.01
7181,12.33
7182,13.28
7183,14.39
7184,14.38
7185,13.41
7186,13.11
7187,12.68
7188,12.4
7189,12.35
7190,12.56
7191,12.4
7192,12.7
7193,13.36
7194,15.02
7195,14.85
7196,14.62
7197,13.36
7198,11.54
7199,6.55
7200,11.54
7201,7.53
7202,7.15
7203,9.25
7204,10.05
7205,12.94
7206,14.3
7207,15.24
7208,15.8
7209,16.12
7210,16.13
7211,16.27
7212,16.42
7213,16.44
7214,16.38
7215,16.05
7216,16.11
7217,16.27
7218,16.47
7219,16.0
7220,15.15
7221,14.5
7222,13.63
7223,11.8
7224,12.78
7225,11.89
7226,11.37
7227,11.06
7228,11.62
7229,13.16
7230,15.19
7231,16.04
7232,16.08
7233,16.23
7234,16.5
7235,16.56
7236,16.65
7237,16.53
7238,16.05
7239,16.21
7240,16.21
7241,16.34
7242,16.55
7243,16.15
7244,15.81
7245,15.64
7246,14.6
7247,12.68
7248,11.84
7249,12.27
7250,11.53
7251,11.25
7252,11.0
7253,10.86
7254,10.84
7255,11.12
7256,11.16
7257,11.48
7258,11.62
7259,11.62
7260,11.53
7261,11.6
7262,12.54
7263,14.38
7264,15.0
7265,15.32
7266,16.12
7267,16.61
7268,15.49
7269,13.64
7270,12.84
7271,11.2
7272,10.28
7273,10.01
7274,9.85
7275,9.83
7276,9.9
7277,9.91
7278,10.0
7279,10.31
7280,10.24
7281,10.91
7282,11.9
7283,13.4
7284,14.98
7285,16.76
7286,17.08
7287,17.42
7288,17.48
7289,17.65
7290,17.64
7291,17.49
7292,17.47
7293,17.65
7294,15.27
7295,13.1
7296,11.83
7297,11.65
7298,10.84
7299,10.66
7300,10.51
7301,10.52
7302,10.84
7303,12.26
7304,13.63
7305,13.72
7306,14.07
7307,14.59
7308,14.29
7309,14.38
7310,14.21
7311,14.06
7312,13.7
7313,13.55
7314,13.34
7315,13.26
7316,13.02
7317,13.12
7318,13.21
7319,12.34
7320,10.5
7321,6.47
7322,3.56
7323,4.08
7324,3.34
7325,7.58
7326,11.81
7327,12.04
7328,12.47
7329,12.66
7330,13.63
7331,13.9
7332,13.84
7333,13.97
7334,14.65
7335,14.18
7336,14.14
7337,14.25
7338,13.76
7339,13.81
7340,13.86
7341,13.94
7342,13.9
7343,14.43
7344,14.15
7345,13.31
7346,13.61
7347,14.3
7348,14.75
7349,14.98
7350,16.36
7351,18.88
7352,20.22
7353,20.54
7354,20.59
7355,20.63
7356,20.79
7357,20.47
7358,20.88
7359,21.07
7360,21.35
7361,21.44
7362,21.73
7363,22.48
7364,22.16
7365,21.9
7366,22.55
7367,21.2
7368,19.38
7369,19.18
7370,18.15
7371,17.77
7372,18.48
7373,19.64
7374,21.42
7375,23.44
7376,26.4
7377,32.14
7378,33.91
7379,33.62
7380,30.88
7381,29.12
7382,29.3
7383,28.34
7384,26.5
7385,26.51
7386,25.76
7387,24.74
7388,23.3
7389,22.06
7390,21.21
7391,20.38
7392,18.37
7393,15.96
7394,14.76
7395,14.5
7396,14.72
7397,15.05
7398,17.05
7399,17.18
7400,18.24
7401,19.21
7402,19.37
7403,19.29
7404,18.85
7405,18.48
7406,18.2
7407,17.91
7408,17.45
7409,17.03
7410,16.78
7411,15.56
7412,15.1
7413,14.7
7414,13.22
7415,12.08
7416,7.24
7417,3.38
7418,3.95
7419,2.07
7420,1.84
7421,4.0
7422,5.09
7423,2.82
7424,3.38
7425,7.69
7426,9.73
7427,11.07
7428,11.44
7429,11.66
7430,11.74
7431,12.53
7432,13.4
7433,13.6
7434,13.78
7435,13.82
7436,13.24
7437,12.64
7438,12.58
7439,11.78
7440,10.13
7441,6.65
7442,4.63
7443,3.4
7444,1.62
7445,1.45
7446,2.74
7447,3.24
7448,9.17
7449,10.74
7450,13.92
7451,12.5
7452,13.68
7453,13.98
7454,15.14
7455,15.74
7456,17.15
7457,17.42
7458,17.81
7459,17.35
7460,17.38
7461,17.26
7462,17.05
7463,15.63
7464,14.58
7465,15.22
7466,15.04
7467,15.07
7468,15.37
7469,16.38
7470,20.39
7471,21.08
7472,21.84
7473,22.46
7474,24.96
7475,26.6
7476,26.81
7477,29.03
7478,24.92
7479,22.72
7480,22.51
7481,22.02
7482,21.84
7483,21.68
7484,21.13
7485,21.27
7486,20.57
7487,19.25
7488,17.05
7489,16.83
7490,15.16
7491,14.56
7492,14.14
7493,13.18
7494,12.33
7495,11.6
7496,12.12
7497,12.28
7498,11.88
7499,11.62
7500,11.64
7501,11.64
7502,11.97
7503,13.46
7504,14.24
7505,14.46
7506,14.44
7507,14.48
7508,14.42
7509,13.53
7510,13.85
7511,11.62
7512,6.41
7513,3.85
7514,3.84
7515,3.75
7516,3.92
7517,4.84
7518,9.53
7519,11.87
7520,12.45
7521,12.38
7522,12.13
7523,11.94
7524,11.91
7525,12.13
7526,12.16
7527,12.03
7528,11.85
7529,11.66
7530,11.15
7531,10.93
7532,10.63
7533,10.0
7534,9.88
7535,4.69
7536,3.49
7537,2.89
7538,3.33
7539,3.42
7540,3.78
7541,4.28
7542,8.67
7543,10.61
7544,11.82
7545,12.01
7546,12.26
7547,12.52
7548,12.56
7549,12.62
7550,12.62
7551,12.56
7552,12.35
7553,12.2
7554,12.55
7555,12.76
7556,12.57
7557,12.62
7558,12.56
7559,11.98
7560,10.64
7561,10.97
7562,11.12
7563,11.07
7564,11.4
7565,12.01
7566,13.08
7567,13.38
7568,13.66
7569,13.81
7570,13.89
7571,14.34
7572,14.88
7573,15.27
7574,16.05
7575,16.37
7576,16.36
7577,16.29
7578,16.12
7579,15.9
7580,15.55
7581,15.1
7582,15.27
7583,14.88
7584,14.74
7585,14.8
7586,14.74
7587,14.75
7588,14.82
7589,14.95
7590,15.64
7591,15.68
7592,16.71
7593,17.37
7594,19.39
7595,17.83
7596,17.78
7597,17.4
7598,17.32
7599,17.16
7600,16.89
7601,16.87
7602,16.35
7603,16.25
7604,16.88
7605,15.9
7606,14.91
7607,14.51
7608,14.15
7609,15.06
7610,14.56
7611,14.06
7612,13.91
7613,14.61
7614,15.07
7615,14.78
7616,15.1
7617,16.28
7618,17.29
7619,17.98
7620,18.53
7621,18.41
7622,18.59
7623,20.03
7624,22.35
7625,22.67
7626,21.3
7627,18.69
7628,16.93
7629,15.45
7630,14.62
7631,13.86
7632,13.71
7633,14.13
7634,13.9
7635,13.57
7636,13.15
7637,13.49
7638,13.64
7639,13.53
7640,13.95
7641,14.11
7642,14.18
7643,14.16
7644,14.16
7645,14.17
7646,14.19
7647,14.11
7648,13.99
7649,13.95
7650,13.8
7651,13.85
7652,13.94
7653,13.98
7654,14.0
7655,13.99
7656,13.82
7657,12.46
7658,12.49
7659,12.63
7660,12.92
7661,13.52
7662,14.04
7663,14.12
7664,14.78
7665,15.02
7666,15.03
7667,15.03
7668,15.1
7669,15.25
7670,15.2
7671,15.12
7672,15.08
7673,14.95
7674,14.78
7675,14.79
7676,14.68
7677,14.27
7678,14.1
7679,14.05
7680,13.02
7681,13.11
7682,12.36
7683,12.1
7684,11.99
7685,12.11
7686,12.61
7687,13.12
7688,13.76
7689,13.86
7690,13.9
7691,13.96
7692,14.04
7693,14.19
7694,14.22
7695,14.9
7696,15.43
7697,16.56
7698,16.61
7699,16.47
7700,16.3
7701,16.26
7702,15.65
7703,14.59
7704,13.04
7705,13.11
7706,12.29
7707,11.94
7708,11.88
7709,12.25
7710,12.84
7711,13.2
7712,13.6
7713,13.88
7714,13.91
7715,13.9
7716,13.93
7717,14.0
7718,14.01
7719,14.02
7720,13.99
7721,13.89
7722,14.1
7723,14.03
7724,13.93
7725,13.91
7726,13.48
7727,12.22
7728,12.05
7729,12.28
7730,12.45
7731,12.56
7732,12.68
7733,13.28
7734,13.84
7735,14.24
7736,14.93
7737,15.08
7738,15.04
7739,14.73
7740,14.28
7741,14.1
7742,13.36
7743,12.81
7744,12.62
7745,12.65
7746,12.59
7747,12.19
7748,11.32
7749,10.13
7750,9.03
7751,4.93
7752,2.91
7753,5.04
7754,4.01
7755,3.49
7756,4.4
7757,9.37
7758,10.41
7759,10.76
7760,12.05
7761,13.02
7762,14.14
7763,13.67
7764,14.04
7765,13.79
7766,14.16
7767,14.27
7768,14.29
7769,14.37
7770,15.07
7771,15.04
7772,14.89
7773,14.28
7774,14.28
7775,14.17
7776,13.01
7777,13.6
7778,13.76
7779,13.76
7780,13.86
7781,14.01
7782,14.28
7783,14.39
7784,14.62
7785,14.91
7786,15.09
7787,15.33
7788,15.7
7789,15.94
7790,16.32
7791,16.42
7792,16.49
7793,16.27
7794,16.28
7795,16.3
7796,16.53
7797,16.49
7798,16.48
7799,16.02
7800,15.79
7801,19.84
7802,18.03
7803,16.51
7804,15.84
7805,15.23
7806,13.82
7807,13.95
7808,15.03
7809,15.97
7810,15.16
7811,15.38
7812,15.0
7813,14.05
7814,15.47
7815,15.18
7816,14.97
7817,15.02
7818,15.02
7819,14.59
7820,14.62
7821,14.68
7822,14.61
7823,16.04
7824,15.68
7825,16.44
7826,16.5
7827,16.54
7828,16.48
7829,16.46
7830,15.52
7831,15.19
7832,15.8
7833,15.85
7834,15.23
7835,14.86
7836,14.62
7837,14.13
7838,13.98
7839,13.64
7840,13.3
7841,13.21
7842,13.12
7843,13.03
7844,13.49
7845,13.58
7846,15.05
7847,14.44
7848,14.62
7849,13.46
7850,13.47
7851,13.65
7852,15.04
7853,16.23
7854,19.95
7855,23.06
7856,23.06
7857,23.07
7858,22.93
7859,22.34
7860,21.81
7861,23.51
7862,24.27
7863,24.87
7864,25.92
7865,27.53
7866,28.42
7867,28.93
7868,31.65
7869,31.71
7870,30.15
7871,29.38
7872,27.67
7873,25.81
7874,24.58
7875,23.88
7876,23.88
7877,23.28
7878,22.78
7879,24.85
7880,35.05
7881,41.2
7882,39.43
7883,40.37
7884,41.99
7885,44.99
7886,47.94
7887,48.35
7888,49.48
7889,50.9
7890,51.58
7891,53.72
7892,57.28
7893,56.5
7894,58.9
7895,52.05
7896,50.08
7897,99.22
7898,80.53
7899,67.96
7900,68.65
7901,94.68
7902,110.76
7903,122.68
7904,130.83
7905,131.94
7906,127.5
7907,123.16
7908,120.15
7909,118.37
7910,118.56
7911,120.18
7912,127.73
7913,125.59
7914,140.39
7915,156.39
7916,145.15
7917,114.72
7918,113.68
7919,110.34
7920,106.39
7921,115.75
7922,116.43
7923,117.03
7924,116.61
7925,118.18
7926,119.78
7927,119.23
7928,123.44
7929,133.64
7930,217.64
7931,220.66
7932,183.31
7933,217.38
7934,214.59
7935,222.8
7936,229.01
7937,231.43
7938,266.8
7939,246.31
7940,210.87
7941,155.41
7942,142.5
7943,129.96
7944,122.1
7945,181.06
7946,143.49
7947,141.9
7948,139.44
7949,143.4
7950,173.01
7951,167.64
7952,162.6
7953,185.92
7954,204.83
7955,207.92
7956,214.84
7957,215.15
7958,203.08
7959,203.14
7960,210.07
7961,222.28
7962,251.06
7963,253.94
7964,243.91
7965,216.55
7966,193.62
7967,196.98
7968,147.66
7969,154.54
7970,150.48
7971,140.36
7972,136.6
7973,143.34
7974,156.29
7975,220.98
7976,296.44
7977,339.15
7978,327.84
7979,302.99
7980,305.76
7981,306.27
7982,326.77
7983,340.19
7984,360.63
7985,368.71
7986,320.3
7987,192.02
7988,171.11
7989,96.38
7990,76.4
7991,89.42
7992,87.27
7993,37.61
7994,36.9
7995,38.46
7996,42.14
7997,56.29
7998,76.69
7999,99.8
8000,148.25
8001,214.78
8002,163.46
8003,181.24
8004,175.1
8005,171.34
8006,176.66
8007,193.3
8008,255.71
8009,277.8
8010,270.08
8011,234.08
8012,174.92
8013,165.97
8014,157.8
8015,145.6
8016,126.68
8017,130.92
8018,110.09
8019,100.2
8020,96.68
8021,99.74
8022,114.32
8023,118.43
8024,123.72
8025,123.73
8026,123.97
8027,123.93
8028,123.12
8029,122.79
8030,122.92
8031,123.28
8032,123.42
8033,125.4
8034,125.24
8035,124.3
8036,121.87
8037,124.42
8038,116.36
8039,89.06
8040,73.22
8041,40.09
8042,30.3
8043,37.94
8044,65.24
8045,77.92
8046,94.78
8047,111.64
8048,151.85
8049,198.81
8050,198.87
8051,194.62
8052,197.16
8053,202.64
8054,224.22
8055,249.51
8056,295.73
8057,306.88
8058,222.95
8059,153.64
8060,115.86
8061,116.54
8062,116.09
8063,110.55
8064,106.98
8065,114.91
8066,109.45
8067,107.67
8068,106.0
8069,104.97
8070,108.03
8071,112.55
8072,142.76
8073,203.57
8074,197.44
8075,180.1
8076,139.35
8077,137.17
8078,137.27
8079,135.65
8080,124.17
8081,121.17
8082,118.13
8083,100.07
8084,100.02
8085,75.09
8086,66.85
8087,61.73
8088,54.42
8089,72.03
8090,67.0
8091,66.92
8092,66.75
8093,66.75
8094,64.15
8095,65.35
8096,66.57
8097,66.47
8098,67.96
8099,74.17
8100,72.92
8101,74.45
8102,75.84
8103,80.39
8104,85.52
8105,88.47
8106,85.49
8107,79.87
8108,74.95
8109,68.52
8110,69.4
8111,67.38
8112,69.13
8113,90.38
8114,90.93
8115,87.53
8116,83.76
8117,83.69
8118,87.67
8119,83.74
8120,95.05
8121,103.48
8122,122.58
8123,132.85
8124,133.0
8125,133.99
8126,134.03
8127,135.14
8128,138.45
8129,141.91
8130,142.93
8131,146.9
8132,143.62
8133,146.68
8134,142.03
8135,137.94
8136,134.03
8137,88.47
8138,77.63
8139,74.69
8140,74.68
8141,76.67
8142,73.98
8143,87.0
8144,144.22
8145,196.52
8146,196.54
8147,196.52
8148,149.16
8149,121.39
8150,151.01
8151,155.6
8152,158.17
8153,155.18
8154,155.23
8155,155.13
8156,110.85
8157,105.16
8158,87.77
8159,75.72
8160,82.36
8161,75.55
8162,70.98
8163,68.55
8164,68.66
8165,70.74
8166,59.93
8167,74.15
8168,93.72
8169,275.51
8170,268.26
8171,165.72
8172,146.78
8173,135.36
8174,148.02
8175,146.31
8176,147.5
8177,122.25
8178,109.05
8179,100.41
8180,121.68
8181,98.42
8182,87.42
8183,74.94
8184,86.54
8185,70.44
8186,65.23
8187,59.84
8188,56.08
8189,58.23
8190,56.11
8191,61.12
8192,75.0
8193,85.45
8194,83.5
8195,87.55
8196,86.46
8197,87.07
8198,88.66
8199,89.03
8200,91.26
8201,87.93
8202,80.27
8203,78.91
8204,70.26
8205,68.55
8206,65.72
8207,61.94
8208,59.03
8209,44.11
8210,41.99
8211,41.02
8212,40.41
8213,40.32
8214,40.74
8215,40.7
8216,42.84
8217,45.59
8218,44.85
8219,43.88
8220,43.02
8221,42.67
8222,43.02
8223,42.98
8224,44.18
8225,42.0
8226,40.89
8227,40.95
8228,39.8
8229,40.82
8230,40.13
8231,39.35
8232,39.11
8233,37.43
8234,37.82
8235,38.41
8236,39.01
8237,39.3
8238,40.02
8239,40.28
8240,41.06
8241,42.33
8242,42.63
8243,42.7
8244,43.15
8245,44.28
8246,47.97
8247,51.03
8248,52.6
8249,55.2
8250,55.94
8251,54.48
8252,52.17
8253,50.97
8254,47.26
8255,50.04
8256,49.38
8257,45.81
8258,44.43
8259,44.12
8260,43.85
8261,43.97
8262,45.62
8263,46.44
8264,46.84
8265,48.08
8266,49.01
8267,49.98
8268,50.54
8269,51.43
8270,50.9
8271,50.55
8272,51.39
8273,55.57
8274,58.82
8275,58.11
8276,54.84
8277,53.88
8278,53.57
8279,54.65
8280,51.31
8281,45.96
8282,44.42
8283,43.13
8284,40.97
8285,40.95
8286,42.6
8287,44.91
8288,45.46
8289,45.58
8290,44.75
8291,44.35
8292,43.53
8293,43.44
8294,43.21
8295,43.59
8296,44.09
8297,44.48
8298,43.91
8299,43.65
8300,44.8
8301,45.41
8302,44.82
8303,45.45
8304,45.31
8305,40.99
8306,40.89
8307,41.14
8308,41.59
8309,41.98
8310,43.04
8311,45.23
8312,55.45
8313,59.3
8314,50.84
8315,48.24
8316,45.74
8317,45.58
8318,45.79
8319,45.91
8320,46.82
8321,45.28
8322,43.67
8323,43.07
8324,41.88
8325,42.24
8326,41.71
8327,42.71
8328,38.56
8329,36.6
8330,35.1
8331,33.96
8332,32.19
8333,32.24
8334,33.05
8335,31.2
8336,31.73
8337,39.52
8338,41.93
8339,40.63
8340,42.2
8341,42.0
8342,42.42
8343,41.53
8344,40.6
8345,38.51
8346,36.79
8347,36.08
8348,34.46
8349,33.31
8350,30.77
8351,30.02
8352,29.04
8353,21.14
8354,19.61
8355,17.04
8356,15.36
8357,16.36
8358,23.66
8359,25.02
8360,26.62
8361,27.5
8362,26.96
8363,26.62
8364,25.64
8365,25.57
8366,25.55
8367,25.54
8368,25.44
8369,25.21
8370,25.36
8371,25.02
8372,23.9
8373,23.8
8374,22.26
8375,20.34
8376,15.35
8377,15.49
8378,14.7
8379,14.4
8380,15.37
8381,17.37
8382,20.5
8383,19.35
8384,22.63
8385,23.88
8386,23.74
8387,24.24
8388,24.66
8389,24.45
8390,23.49
8391,23.35
8392,23.27
8393,22.65
8394,21.47
8395,22.44
8396,22.8
8397,22.93
8398,20.05
8399,21.07
8400,20.49
8401,19.61
8402,19.31
8403,19.4
8404,19.03
8405,21.37
8406,23.78
8407,23.56
8408,25.48
8409,25.87
8410,26.54
8411,27.09
8412,28.23
8413,28.31
8414,28.29
8415,27.94
8416,27.59
8417,26.64
8418,25.6
8419,24.7
8420,23.74
8421,23.27
8422,20.13
8423,20.18
8424,19.6
8425,20.7
8426,20.94
8427,20.23
8428,19.98
8429,20.34
8430,21.49
8431,21.28
8432,22.42
8433,23.21
8434,23.6
8435,23.88
8436,23.41
8437,23.29
8438,23.25
8439,23.28
8440,23.33
8441,23.11
8442,22.61
8443,22.36
8444,21.36
8445,20.42
8446,20.13
8447,19.55
8448,16.36
8449,15.36
8450,14.07
8451,14.32
8452,15.22
8453,15.38
8454,15.69
8455,15.52
8456,17.76
8457,20.9
8458,22.35
8459,22.88
8460,22.97
8461,22.86
8462,23.19
8463,23.67
8464,24.68
8465,25.45
8466,26.3
8467,26.11
8468,26.56
8469,27.37
8470,28.69
8471,29.33
8472,29.43
8473,35.71
8474,34.87
8475,35.69
8476,38.8
8477,40.85
8478,43.08
8479,58.15
8480,70.76
8481,71.68
8482,70.73
8483,72.61
8484,71.84
8485,71.94
8486,72.16
8487,66.3
8488,64.82
8489,59.07
8490,53.31
8491,55.12
8492,69.66
8493,69.59
8494,73.67
8495,53.66
8496,54.52
8497,60.62
8498,62.15
8499,69.0
8500,69.74
8501,67.34
8502,71.28
8503,56.99
8504,63.46
8505,68.44
8506,65.94
8507,61.27
8508,60.96
8509,61.28
8510,64.3
8511,60.95
8512,69.95
8513,66.65
8514,58.57
8515,62.13
8516,64.7
8517,62.17
8518,58.21
8519,66.83
8520,59.92
8521,55.46
8522,55.61
8523,56.27
8524,61.31
8525,69.44
8526,76.17
8527,75.87
8528,89.7
8529,95.51
8530,78.83
8531,72.49
8532,66.27
8533,63.58
8534,64.23
8535,66.09
8536,65.23
8537,62.07
8538,57.1
8539,56.14
8540,52.5
8541,48.36
8542,44.66
8543,40.18
8544,35.9
8545,39.0
8546,38.03
8547,37.65
8548,37.14
8549,35.94
8550,36.06
8551,38.12
8552,38.93
8553,38.73
8554,37.8
8555,37.8
8556,38.22
8557,38.91
8558,40.03
8559,40.78
8560,41.98
8561,42.68
8562,42.92
8563,43.57
8564,42.75
8565,42.12
8566,40.17
8567,37.82
8568,35.95
8569,30.61
8570,30.09
8571,29.01
8572,28.66
8573,28.48
8574,28.53
8575,28.27
8576,28.92
8577,29.92
8578,30.75
8579,31.44
8580,32.11
8581,33.01
8582,32.86
8583,33.28
8584,33.52
8585,33.67
8586,32.88
8587,32.74
8588,32.39
8589,31.83
8590,31.49
8591,32.05
8592,31.59
8593,33.44
8594,32.6
8595,31.6
8596,31.2
8597,30.97
8598,30.69
8599,30.01
8600,30.11
8601,30.78
8602,30.97
8603,31.12
8604,30.83
8605,30.77
8606,30.66
8607,30.98
8608,30.66
8609,31.44
8610,31.88
8611,32.03
8612,33.34
8613,33.7
8614,34.19
8615,36.26
8616,36.16
8617,45.87
8618,47.07
8619,47.23
8620,47.9
8621,49.36
8622,50.25
8623,48.95
8624,44.43
8625,46.65
8626,47.39
8627,48.14
8628,49.67
8629,48.97
8630,49.0
8631,50.24
8632,52.12
8633,54.03
8634,55.29
8635,54.63
8636,52.12
8637,52.21
8638,50.66
8639,56.47
8640,56.16
8641,55.76
8642,50.27
8643,49.18
8644,47.61
8645,49.6
8646,50.25
8647,55.32
8648,62.19
8649,77.04
8650,72.84
8651,69.12
8652,65.34
8653,62.23
8654,59.92
8655,60.71
8656,59.82
8657,59.44
8658,59.09
8659,59.59
8660,58.34
8661,56.65
8662,55.42
8663,49.92
8664,48.58
8665,62.04
8666,60.34
8667,47.19
8668,37.32
8669,39.01
8670,48.88
8671,58.92
8672,58.89
8673,58.82
8674,58.68
8675,59.13
8676,59.32
8677,59.05
8678,60.04
8679,61.58
8680,64.24
8681,67.4
8682,76.0
8683,80.0
8684,93.26
8685,62.16
8686,62.8
8687,60.28
8688,60.16
8689,56.47
8690,90.97
8691,73.67
8692,62.01
8693,56.25
8694,55.55
8695,53.23
8696,55.27
8697,56.33
8698,59.91
8699,61.92
8700,62.35
8701,62.22
8702,65.68
8703,69.96
8704,89.96
8705,111.52
8706,79.98
8707,72.55
8708,72.9
8709,71.88
8710,70.5
8711,64.19
8712,62.72
8713,59.65
8714,47.8
8715,33.08
8716,25.76
8717,27.8
8718,42.0
8719,54.5
8720,56.1
8721,56.21
8722,56.83
8723,58.4
8724,59.5
8725,61.05
8726,63.45
8727,66.38
8728,67.5
8729,67.67
8730,66.12
8731,63.68
8732,60.81
8733,54.52
8734,54.93
8735,53.43
8736,50.06
8737,29.98
8738,26.1
8739,25.07
8740,23.96
8741,24.76
8742,24.38
8743,27.13
8744,30.28
8745,32.58
8746,35.15
8747,39.08
8748,45.33
8749,50.35
8750,51.54
8751,52.81
8752,55.25
8753,54.54
8754,52.68
8755,50.11
8756,47.91
8757,33.89
8758,33.01
8759,32.28
8760,29.7
8761,46.56
8762,41.29
8763,42.14
8764,44.33
8765,37.63
8766,39.66
8767,40.55
8768,43.22
8769,49.39
8770,49.41
8771,49.22
8772,48.84
8773,48.4
8774,44.17
8775,42.34
8776,42.05
8777,42.26
8778,40.55
8779,40.07
8780,38.48
8781,34.68
8782,32.45
8783,32.85
8784,32.41
8785,32.02
8786,31.77
8787,31.79
8788,31.88
8789,29.55
8790,31.96
8791,31.65
8792,32.27
8793,32.92
8794,36.3
8795,37.28
8796,37.48
8797,37.48
8798,37.48
8799,36.96
8800,35.94
8801,35.02
8802,33.2
8803,32.94
8804,32.9
8805,33.24
8806,35.26
8807,38.95
8808,32.92
8809,20.88
8810,19.91
8811,19.86
8812,19.81
8813,20.25
8814,29.34
8815,34.92
8816,34.82
8817,37.01
8818,38.74
8819,38.79
8820,38.87
8821,38.92
8822,39.9
8823,39.92
8824,39.93
8825,42.39
8826,46.36
8827,45.68
8828,45.18
8829,43.82
8830,42.55
8831,39.43
8832,34.39
8833,39.94
8834,37.07
8835,35.07
8836,35.0
8837,35.21
8838,37.12
8839,37.11
8840,42.95
8841,43.93
8842,44.68
8843,45.09
8844,45.98
8845,46.88
8846,47.04
8847,47.47
8848,47.94
8849,48.39
8850,48.6
8851,48.99
8852,49.02
8853,49.11
8854,49.11
8855,48.7
8856,48.91
8857,54.37
8858,51.76
8859,50.1
8860,49.59
8861,50.05
8862,50.1
8863,63.32
8864,70.15
8865,66.08
8866,57.13
8867,52.82
8868,52.98
8869,49.98
8870,49.92
8871,49.77
8872,49.64
8873,48.99
8874,48.32
8875,48.01
8876,47.17
8877,46.35
8878,45.6
8879,43.26
8880,43.0
8881,52.05
8882,51.74
8883,52.28
8884,51.75
8885,52.21
8886,53.58
8887,49.9
8888,52.25
8889,54.05
8890,53.02
8891,53.24
8892,53.02
8893,53.7
8894,52.82
8895,54.42
8896,54.86
8897,54.5
8898,53.72
8899,52.98
8900,52.53
8901,51.84
8902,51.7
8903,52.05
8904,51.24
8905,48.02
8906,48.02
8907,44.2
8908,42.1
8909,40.23
8910,40.42
8911,40.18
8912,50.84
8913,52.32
8914,53.38
8915,53.31
8916,53.72
8917,54.19
8918,54.68
8919,55.15
8920,56.68
8921,57.08
8922,57.2
8923,56.01
8924,55.24
8925,50.34
8926,47.89
8927,49.38
8928,45.53
8929,38.39
8930,37.46
8931,36.14
8932,36.07
8933,37.33
8934,38.75
8935,38.97
8936,39.65
8937,41.18
8938,44.92
8939,49.07
8940,49.51
8941,49.51
8942,49.73
8943,49.91
8944,50.12
8945,50.59
8946,51.03
8947,50.91
8948,50.73
8949,50.2
8950,50.06
8951,51.23
8952,50.04
8953,41.57
8954,39.86
8955,38.87
8956,37.67
8957,37.29
8958,37.09
8959,35.04
8960,36.92
8961,38.33
8962,39.87
8963,40.98
8964,42.74
8965,43.52
8966,44.03
8967,45.09
8968,47.5
8969,47.86
8970,47.98
8971,47.87
8972,47.98
8973,47.54
8974,46.24
8975,47.75
8976,45.11
8977,41.46
8978,39.99
8979,39.99
8980,41.23
8981,44.17
8982,47.95
8983,54.38
8984,57.27
8985,61.18
8986,56.11
8987,54.08
8988,53.37
8989,52.47
8990,51.18
8991,50.68
8992,50.18
8993,48.85
8994,47.44
8995,46.12
8996,45.01
8997,43.75
8998,42.17
8999,41.31
9000,39.87
9001,35.05
9002,31.79
9003,27.1
9004,24.57
9005,24.55
9006,25.26
9007,27.95
9008,36.37
9009,36.12
9010,35.78
9011,35.11
9012,34.92
9013,35.84
9014,35.89
9015,35.13
9016,31.88
9017,31.44
9018,29.64
9019,27.54
9020,27.54
9021,27.02
9022,25.09
9023,25.04
9024,23.67
9025,20.04
9026,19.7
9027,19.52
9028,19.48
9029,19.5
9030,19.64
9031,20.43
9032,20.91
9033,20.89
9034,20.85
9035,20.81
9036,20.78
9037,20.91
9038,21.24
9039,21.0
9040,21.26
9041,21.36
9042,20.81
9043,20.71
9044,20.93
9045,21.01
9046,20.14
9047,18.12
9048,13.62
9049,12.99
9050,11.32
9051,10.49
9052,10.39
9053,10.78
9054,13.13
9055,15.22
9056,20.86
9057,25.04
9058,25.43
9059,25.42
9060,24.04
9061,21.25
9062,18.09
9063,17.55
9064,18.68
9065,19.52
9066,19.95
9067,20.38
9068,19.68
9069,17.93
9070,17.69
9071,14.81
9072,11.41
9073,14.83
9074,12.48
9075,11.33
9076,11.35
9077,13.1
9078,16.04
9079,19.12
9080,20.6
9081,19.83
9082,19.94
9083,20.17
9084,19.9
9085,20.68
9086,20.82
9087,20.32
9088,20.05
9089,19.84
9090,19.68
9091,19.64
9092,19.52
9093,19.35
9094,19.33
9095,18.47
9096,18.3
9097,17.19
9098,16.71
9099,16.66
9100,17.27
9101,18.51
9102,18.92
9103,18.17
9104,19.04
9105,19.6
9106,19.99
9107,21.29
9108,22.95
9109,22.96
9110,22.62
9111,21.45
9112,20.87
9113,20.0
9114,19.58
9115,19.38
9116,18.85
9117,18.41
9118,17.84
9119,17.52
9120,17.31
9121,18.05
9122,16.97
9123,16.54
9124,16.0
9125,16.94
9126,17.99
9127,17.97
9128,18.58
9129,16.85
9130,17.46
9131,17.53
9132,16.47
9133,16.29
9134,17.39
9135,17.27
9136,17.51
9137,18.43
9138,18.96
9139,19.26
9140,19.39
9141,17.96
9142,18.34
9143,17.2
9144,13.2
9145,14.95
9146,13.59
9147,12.03
9148,10.09
9149,12.83
9150,17.12
9151,17.78
9152,18.57
9153,18.64
9154,18.71
9155,18.63
9156,18.58
9157,18.58
9158,18.62
9159,18.54
9160,18.53
9161,18.5
9162,18.23
9163,18.13
9164,18.38
9165,18.3
9166,18.51
9167,18.4
9168,18.6
9169,18.65
9170,19.0
9171,19.28
9172,19.06
9173,18.96
9174,18.5
9175,19.08
9176,19.0
9177,18.56
9178,18.04
9179,17.89
9180,17.99
9181,17.81
9182,17.77
9183,17.57
9184,17.33
9185,17.02
9186,16.82
9187,16.93
9188,16.74
9189,16.83
9190,16.79
9191,16.07
9192,15.57
9193,15.24
9194,15.07
9195,14.82
9196,14.67
9197,14.69
9198,14.89
9199,15.69
9200,16.14
9201,16.28
9202,16.18
9203,16.26
9204,16.18
9205,16.15
9206,16.08
9207,15.91
9208,15.87
9209,15.87
9210,15.76
9211,15.86
9212,15.4
9213,14.33
9214,13.61
9215,12.98
9216,10.84
9217,10.08
9218,9.23
9219,8.85
9220,8.88
9221,9.58
9222,10.43
9223,12.79
9224,15.06
9225,15.18
9226,15.18
9227,15.12
9228,15.08
9229,15.04
9230,15.02
9231,14.98
9232,15.02
9233,15.04
9234,15.0
9235,14.98
9236,15.02
9237,15.0
9238,15.02
9239,14.68
9240,14.7
9241,15.09
9242,14.99
9243,15.0
9244,15.11
9245,15.42
9246,15.54
9247,15.97
9248,15.86
9249,17.03
9250,17.38
9251,17.78
9252,18.41
9253,18.94
9254,19.54
9255,19.89
9256,19.92
9257,20.19
9258,20.68
9259,22.25
9260,21.84
9261,20.84
9262,18.09
9263,17.64
9264,17.34
9265,16.77
9266,15.04
9267,14.76
9268,14.92
9269,14.81
9270,14.74
9271,14.82
9272,14.89
9273,14.71
9274,14.91
9275,15.02
9276,14.98
9277,14.96
9278,14.9
9279,14.86
9280,14.83
9281,14.58
9282,14.43
9283,14.18
9284,13.84
9285,13.87
9286,13.5
9287,13.19
9288,12.47
9289,12.54
9290,12.29
9291,12.25
9292,12.23
9293,12.18
9294,12.01
9295,12.22
9296,12.39
9297,12.4
9298,12.18
9299,12.32
9300,12.37
9301,12.0
9302,12.01
9303,12.0
9304,12.09
9305,12.18
9306,12.41
9307,12.42
9308,12.43
9309,12.61
9310,12.47
9311,12.3
9312,11.77
9313,12.35
9314,11.78
9315,11.17
9316,10.61
9317,11.12
9318,11.2
9319,11.95
9320,12.5
9321,12.77
9322,12.77
9323,12.87
9324,13.06
9325,13.11
9326,13.19
9327,13.48
9328,13.42
9329,13.4
9330,13.28
9331,13.24
9332,13.22
9333,13.49
9334,13.59
9335,12.89
9336,11.69
9337,12.84
9338,13.1
9339,13.47
9340,13.96
9341,14.05
9342,13.43
9343,13.34
9344,14.72
9345,15.22
9346,15.58
9347,16.03
9348,15.38
9349,14.88
9350,14.74
9351,14.86
9352,15.0
9353,15.1
9354,15.09
9355,14.99
9356,14.88
9357,14.83
9358,14.08
9359,14.34
9360,13.26
9361,14.55
9362,14.16
9363,13.86
9364,13.69
9365,13.7
9366,14.04
9367,14.2
9368,15.0
9369,15.31
9370,16.03
9371,16.17
9372,15.98
9373,15.87
9374,15.93
9375,16.0
9376,16.02
9377,16.01
9378,15.95
9379,15.85
9380,15.79
9381,15.37
9382,15.36
9383,15.61
9384,15.7
9385,15.03
9386,15.13
9387,15.38
9388,15.66
9389,16.12
9390,16.6
9391,18.56
9392,47.5
9393,67.59
9394,67.41
9395,59.7
9396,53.91
9397,48.94
9398,30.06
9399,24.31
9400,24.98
9401,16.46
9402,15.16
9403,15.09
9404,14.99
9405,15.02
9406,14.96
9407,14.87
9408,13.07
9409,13.78
9410,12.98
9411,11.95
9412,11.95
9413,12.68
9414,13.56
9415,14.82
9416,15.55
9417,15.34
9418,15.52
9419,15.69
9420,15.96
9421,16.81
9422,16.99
9423,17.25
9424,17.01
9425,17.33
9426,17.47
9427,16.74
9428,16.97
9429,16.88
9430,16.04
9431,15.34
9432,14.98
9433,14.52
9434,14.31
9435,14.11
9436,14.04
9437,13.88
9438,13.66
9439,13.9
9440,14.18
9441,14.64
9442,15.31
9443,17.25
9444,17.68
9445,18.0
9446,17.57
9447,17.29
9448,16.12
9449,15.56
9450,15.46
9451,15.56
9452,15.49
9453,14.73
9454,14.05
9455,13.08
9456,11.96
9457,10.5
9458,9.92
9459,10.04
9460,10.02
9461,10.15
9462,11.1
9463,9.42
9464,9.96
9465,11.1
9466,11.99
9467,11.1
9468,11.79
9469,10.46
9470,10.64
9471,11.7
9472,14.05
9473,15.3
9474,15.49
9475,15.68
9476,15.95
9477,16.1
9478,16.26
9479,16.35
9480,16.42
9481,20.63
9482,20.96
9483,21.16
9484,21.5
9485,21.92
9486,22.77
9487,24.67
9488,28.83
9489,30.49
9490,30.49
9491,30.64
9492,30.7
9493,30.99
9494,32.83
9495,32.69
9496,30.94
9497,30.68
9498,30.54
9499,30.44
9500,30.42
9501,30.44
9502,30.42
9503,24.44
9504,19.23
9505,27.15


==> figures/spotmock.csv <==
idx, Price
0, 50
50, 60
100, 55
150, 70
200, 80
250, 75
300, 85
350, 90
400, 85


==> figures/tibber.csv <==
,tibber_up_consumption,tibber_pumps_consumption
0,0.13,1.11
1,0.23,2.38
2,0.12,2.27
3,0.65,3.04
4,0.62,1.85
5,0.13,1.86
6,0.2,1.86
7,0.26,2.06
8,0.26,1.55
9,0.89,1.33
10,1.77,1.51
11,1.35,1.15
12,1.99,1.2
13,1.34,1.13
14,1.1,1.15
15,1.06,1.33
16,1.07,1.56
17,0.43,1.68
18,0.61,1.76
19,1.05,2.07
20,1.2,1.71
21,1.61,1.54
22,0.65,1.01
23,0.19,0.82
24,0.13,0.89
25,0.11,0.92
26,0.1,1.02
27,0.74,1.26
28,0.47,1.17
29,0.24,1.56
30,0.33,1.98
31,0.35,2.19
32,0.31,1.92
33,1.55,1.63
34,1.76,1.55
35,1.99,1.04
36,1.52,1.66
37,1.4,2.18
38,1.12,1.96
39,1.7,2.13
40,1.58,1.79
41,0.61,0.81
42,0.42,1.35
43,0.55,2.54
44,1.13,2.09
45,0.93,1.1
46,0.8,0.79
47,0.34,1.55
48,0.35,1.38
49,0.84,1.25
50,0.3,1.08
51,0.23,1.08
52,1.4,1.64
53,1.38,1.88
54,1.35,1.84
55,1.22,0.86
56,1.14,1.08
57,1.02,0.18
58,1.12,0.49
59,0.81,0.6
60,0.28,0.98
61,0.76,1.5
62,1.57,1.96
63,1.29,1.7
64,0.43,1.02
65,1.07,0.63
66,0.21,0.1
67,0.4,2.8
68,0.23,1.35
69,1.65,0.77
70,1.83,0.6
71,0.69,0.43
72,0.77,0.36
73,0.3,0.34
74,0.2,0.34
75,0.22,0.42
76,2.07,0.35
77,1.6,0.62
78,1.03,0.85
79,1.65,1.01
80,1.51,1.16
81,1.88,0.6
82,1.2,0.01
83,0.9,0.51
84,0.3,0.56
85,0.2,0.49
86,0.26,0.2
87,0.23,0.01
88,0.21,0.01
89,0.28,0.01
90,0.18,0.35
91,1.12,0.95
92,1.01,0.72
93,1.2,0.87
94,1.19,0.98
95,1.57,0.69
96,0.99,0.01
97,1.03,0.01
98,0.98,0.19
99,0.98,0.28
100,1.08,0.04
101,1.07,0.41
102,1.06,0.4
103,0.91,0.4
104,0.51,1.03
105,0.69,1.04
106,0.47,1.07
107,0.48,0.04
108,1.03,0.01
109,0.22,1.14
110,0.23,1.07
111,0.47,1.13
112,0.79,1.07
113,1.44,0.54
114,1.07,0.01
115,0.25,0.01
116,0.09,0.01
117,0.3,0.09
118,0.2,0.92
119,0.29,1.03
120,0.9,1.1
121,0.88,1.97
122,0.87,2.27
123,1.17,2.49
124,1.1,2.11
125,1.18,1.83
126,1.11,1.4
127,0.49,0.82
128,0.5,1.03
129,0.29,1.1
130,0.37,0.75
131,0.4,0.88
132,1.21,0.91
133,0.49,1.55
134,0.4,2.49
135,1.67,2.43
136,1.2,3.06
137,1.16,2.36
138,0.41,1.41
139,0.28,0.6
140,0.16,0.97
141,0.31,1.56
142,0.75,0.36
143,0.67,0.71
144,0.37,1.47
145,0.85,2.22
146,1.21,3.46
147,1.26,3.35
148,0.79,3.52
149,0.3,2.86
150,0.42,1.45
151,0.33,0.98
152,0.26,0.85
153,0.91,0.91
154,1.9,0.82
155,1.0,0.85
156,0.32,0.83
157,0.25,0.83
158,0.35,0.81
159,1.17,0.86
160,1.17,1.91
161,1.52,3.22
162,1.1,1.94
163,1.01,0.48
164,0.93,0.01
165,0.33,0.01
166,0.36,0.01
167,0.64,1.66
168,0.8,1.8
169,0.36,2.26
170,0.33,3.2
171,0.35,3.19
172,0.37,3.19
173,0.7,3.41
174,1.72,1.62
175,1.2,1.22
176,0.64,1.02
177,0.95,1.22
178,1.17,1.06
179,1.3,0.75
180,1.23,1.16
181,1.09,1.65
182,1.11,2.87
183,0.96,2.54
184,0.32,1.48
185,0.55,2.12
186,0.9,1.18
187,0.25,0.36
188,0.18,0.09
189,0.12,0.09
190,0.24,0.4
191,0.21,1.12
192,1.1,2.03
193,0.33,1.66
194,0.23,2.65
195,0.3,3.5
196,0.41,3.46
197,0.43,1.89
198,1.04,1.42
199,2.12,1.44
200,1.18,1.31
201,1.09,1.41
202,1.21,1.5
203,1.34,1.39
204,0.43,1.46
205,0.54,1.44
206,0.84,1.54
207,1.99,2.05
208,0.98,1.94
209,0.75,1.82
210,1.05,2.08
211,0.35,2.21
212,0.15,1.68
213,0.11,1.72
214,0.35,2.01
215,0.66,1.74
216,0.1,1.74
217,0.09,1.88
218,0.63,1.38
219,0.99,0.97
220,0.9,0.78
221,0.93,0.89
222,0.39,0.99
223,0.22,0.72
224,0.24,0.85
225,0.16,0.81
226,0.19,1.03
227,0.12,1.06
228,0.22,0.75
229,0.71,
230,0.7,0.88
231,0.42,0.8
232,0.42,0.75
233,,0.7
234,1.56,0.74
235,0.45,1.25
236,0.18,1.32
237,0.1,1.87
238,0.14,1.91
239,0.11,1.4
240,1.15,1.07
241,1.13,1.01
242,0.42,1.03
243,0.15,0.95
244,0.21,1.23
245,0.16,1.15
246,0.14,1.21
247,0.58,1.21
248,0.76,1.19
249,0.26,1.32
250,2.93,1.12
251,0.35,0.78
252,0.46,0.79
253,0.32,0.76
254,0.14,0.88
255,0.1,1.03
256,0.09,1.35
257,0.58,2.0
258,0.93,2.37
259,0.93,2.31
260,0.99,2.04
261,0.95,1.59
262,0.64,1.2
263,0.7,1.12
264,0.22,1.16
265,0.2,1.19
266,0.19,1.43
267,0.24,1.72
268,0.16,1.37
269,0.14,1.35
270,0.19,1.36
271,0.23,1.36
272,0.2,0.84
273,1.6,0.94
274,0.84,0.86
275,0.32,0.79
276,0.92,0.58
277,1.4,0.54
278,0.16,0.56
279,0.15,1.0
280,0.1,1.53
281,0.13,1.93
282,0.1,2.33
283,0.18,2.56
284,0.19,2.67
285,0.13,1.9
286,1.72,1.25
287,2.15,1.28
288,1.36,0.72
289,1.58,0.82
290,1.03,0.54
291,0.89,0.48
292,0.96,1.24
293,1.01,1.12
294,0.92,1.31
295,0.12,1.28
296,0.2,1.43
297,0.55,0.98
298,0.96,0.82
299,0.78,0.76
300,0.31,0.3
301,0.26,0.09
302,0.12,0.16
303,0.1,0.61
304,0.52,2.13
305,0.58,2.94
306,0.14,3.57
307,0.18,2.56
308,0.11,2.7
309,0.09,3.55
310,0.86,3.2
311,1.04,2.02
312,1.04,1.93
313,0.25,1.69
314,0.13,1.21
315,0.15,1.18
316,0.23,1.02
317,0.22,1.03
318,1.69,1.04
319,0.76,1.24
320,0.28,1.49
321,0.29,1.72
322,0.48,1.62
323,0.58,0.8
324,0.84,0.09
325,0.8,0.09
326,0.1,0.09
327,0.09,0.09
328,0.1,0.09


==> figures/tibber_pumps_consumpion.csv <==
""
0
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
48
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
75
76
77
78
79
80
81
82
83
84
85
86
87
88
89
90
91
92
93
94
95
96
97
98
99
100
101
102
103
104
105
106
107
108
109
110
111
112
113
114
115
116
117
118
119
120
121
122
123
124
125
126
127
128
129
130
131
132
133
134
135
136
137
138
139
140
141
142
143
144
145
146
147
148
149
150
151
152
153
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171
172
173
174
175
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194
195
196
197
198
199
200
201
202
203
204
205
206
207
208
209
210
211
212
213
214
215
216
217
218
219
220
221
222
223
224
225
226
227
228
229
230
231
232
233
234
235
236
237
238
239
240
241
242
243
244
245
246
247
248
249
250
251
252
253
254
255
256
257
258
259
260
261
262
263
264
265
266
267
268
269
270
271
272
273
274
275
276
277
278
279
280
281
282
283
284
285
286
287
288
289
290
291
292
293
294
295
296
297
298
299
300
301
302
303
304
305
306
307
308
309
310
311
312
313
314
315
316
317
318
319
320
321
322
323
324
325
326
327
328


==> figures/tibber_pumps_consumption.csv <==
,tibber_pumps_consumption
0,0.49
1,0.4
2,1.2
3,1.55
4,1.57
5,0.99
6,1.23
7,1.73
8,2.22
9,2.15
10,2.18
11,2.03
12,1.85
13,1.86
14,1.62
15,1.55
16,1.45
17,1.12
18,0.84
19,0.84
20,1.06
21,0.97
22,0.67
23,0.49
24,0.51
25,1.27
26,1.5
27,1.58
28,1.27
29,1.23
30,1.57
31,2.34
32,3.24
33,3.36
34,3.25
35,1.91
36,1.66
37,1.55
38,1.55
39,1.03
40,1.0
41,0.96
42,0.97
43,1.27
44,0.82
45,0.89
46,0.86
47,1.0
48,0.94
49,1.63
50,1.67
51,1.65
52,1.07
53,0.92
54,0.91
55,1.11
56,2.38
57,2.27
58,3.04
59,1.85
60,1.86
61,1.86
62,2.06
63,1.55
64,1.33
65,1.51
66,1.15
67,1.2
68,1.13
69,1.15
70,1.33
71,1.56
72,1.68
73,1.76
74,2.07
75,1.71
76,1.54
77,1.01
78,0.82
79,0.89
80,0.92
81,1.02
82,1.26
83,1.17
84,1.56
85,1.98
86,2.19
87,1.92
88,1.63
89,1.55
90,1.04
91,1.66
92,2.18
93,1.96
94,2.13
95,1.79
96,0.81
97,1.35
98,2.54
99,2.09
100,1.1
101,0.79
102,1.55
103,1.38
104,1.25
105,1.08
106,1.08
107,1.64
108,1.88
109,1.84
110,0.86
111,1.08
112,0.18
113,0.49
114,0.6
115,0.98
116,1.5
117,1.96
118,1.7
119,1.02
120,0.63
121,0.1
122,2.8
123,1.35
124,0.77
125,0.6
126,0.43
127,0.36
128,0.34
129,0.34
130,0.42
131,0.35
132,0.62
133,0.85
134,1.01
135,1.16
136,0.6
137,0.01
138,0.51
139,0.56
140,0.49
141,0.2
142,0.01
143,0.01
144,0.01
145,0.35
146,0.95
147,0.72
148,0.87
149,0.98
150,0.69
151,0.01
152,0.01
153,0.19
154,0.28
155,0.04
156,0.41
157,0.4
158,0.4
159,1.03
160,1.04
161,1.07
162,0.04
163,0.01
164,1.14
165,1.07
166,1.13
167,1.07
168,0.54
169,0.01
170,0.01
171,0.01
172,0.09
173,0.92
174,1.03
175,1.1
176,1.97
177,2.27
178,2.49
179,2.11
180,1.83
181,1.4
182,0.82
183,1.03
184,1.1
185,0.75
186,0.88
187,0.91
188,1.55
189,2.49
190,2.43
191,3.06
192,2.36
193,1.41
194,0.6
195,0.97
196,1.56
197,0.36
198,0.71
199,1.47
200,2.22
201,3.46
202,3.35
203,3.52
204,2.86
205,1.45
206,0.98
207,0.85
208,0.91
209,0.82
210,0.85
211,0.83
212,0.83
213,0.81
214,0.86
215,1.91
216,3.22
217,1.94
218,0.48
219,0.01
220,0.01
221,0.01
222,1.66
223,1.8
224,2.26
225,3.2
226,3.19
227,3.19
228,3.41
229,1.62
230,1.22
231,1.02
232,1.22
233,1.06
234,0.75
235,1.16
236,1.65
237,2.87
238,2.54
239,1.48
240,2.12
241,1.18
242,0.36
243,0.09
244,0.09
245,0.4
246,1.12
247,2.03
248,1.66
249,2.65
250,3.5
251,3.46
252,1.89
253,1.42
254,1.44
255,1.31
256,1.41
257,1.5
258,1.39
259,1.46
260,1.44
261,1.54
262,2.05
263,1.94
264,1.82
265,2.08
266,2.21
267,1.68
268,1.72
269,2.01
270,1.74
271,1.74
272,1.88
273,1.38
274,0.97
275,0.78
276,0.89
277,0.99
278,0.72
279,0.85
280,0.81
281,1.03
282,1.06
283,0.75
284,
285,0.88
286,0.8
287,0.75
288,0.7
289,0.74
290,1.25
291,1.32
292,1.87
293,1.91
294,1.4
295,1.07
296,1.01
297,1.03
298,0.95
299,1.23
300,1.15
301,1.21
302,1.21
303,1.19
304,1.32
305,1.12
306,0.78
307,0.79
308,0.76
309,0.88
310,1.03
311,1.35
312,2.0
313,2.37
314,2.31
315,2.04
316,1.59
317,1.2
318,1.12
319,1.16
320,1.19
321,1.43
322,1.72
323,1.37
324,1.35
325,1.36
326,1.36
327,0.84
328,0.94
329,0.86
330,0.79
331,0.58
332,0.54
333,0.56
334,1.0
335,1.53
336,1.93
337,2.33
338,2.56
339,2.67
340,1.9
341,1.25
342,1.28
343,0.72
344,0.82
345,0.54
346,0.48
347,1.24
348,1.12
349,1.31
350,1.28
351,1.43
352,0.98
353,0.82
354,0.76
355,0.3
356,0.09
357,0.16
358,0.61
359,2.13
360,2.94
361,3.57
362,2.56
363,2.7
364,3.55
365,3.2
366,2.02
367,1.93
368,1.69
369,1.21
370,1.18
371,1.02
372,1.03
373,1.04
374,1.24
375,1.49
376,1.72
377,1.62
378,0.8
379,0.09
380,0.09
381,0.09
382,0.09
383,0.09
384,0.45
385,0.7
386,1.34
387,3.64
388,3.23
389,3.24
390,2.37
391,1.83
392,1.32
393,1.29
394,1.3
395,1.08
396,1.0
397,1.1
398,1.23
399,2.19
400,2.17
401,1.94
402,1.74
403,0.6
404,0.09
405,0.09
406,0.09
407,0.09
408,0.09
409,0.35
410,1.18
411,1.39
412,1.26
413,1.46
414,2.66
415,2.39
416,2.09
417,1.28
418,1.05
419,2.06
420,2.4
421,2.46
422,2.16
423,2.02
424,1.71
425,1.23
426,0.4
427,0.09
428,0.09
429,0.09
430,0.09
431,0.52
432,2.55
433,2.49
434,2.82
435,3.22
436,3.28
437,0.6
438,0.09
439,0.09
440,0.09
441,1.25
442,1.04
443,1.14
444,1.05
445,1.06
446,1.26
447,1.75
448,2.0
449,0.74
450,0.09
451,0.09
452,0.09
453,0.09
454,0.09
455,0.38
456,1.54
457,1.87
458,2.97
459,3.8
460,3.43
461,1.57
462,1.44
463,1.65
464,1.4
465,0.87
466,0.39
467,0.61
468,1.15
469,1.44
470,1.98
471,1.77
472,1.18
473,1.11
474,0.27
475,0.09
476,0.09
477,0.16
478,2.21
479,2.31
480,2.4
481,2.32
482,1.96
483,2.35
484,1.74
485,0.2
486,0.24
487,1.02
488,0.13
489,0.66
490,0.53
491,0.46
492,1.32
493,2.01
494,1.16
495,1.21
496,1.0
497,0.06
498,0.01
499,0.01
500,0.08
501,0.4
502,2.64
503,3.48
504,3.44
505,3.49
506,3.59
507,2.64
508,0.69
509,0.58
510,0.98
511,1.0
512,0.96
513,0.49
514,0.81
515,0.99
516,0.4
517,1.22
518,1.05
519,1.4
520,0.78
521,0.12
522,0.09
523,0.09
524,0.09
525,0.09
526,1.07
527,2.97
528,2.92
529,3.19
530,3.64
531,0.75
532,0.16
533,1.3
534,0.6
535,0.17
536,0.52
537,0.3
538,0.53
539,0.67
540,1.12
541,1.6
542,1.55
543,1.06
544,0.29
545,0.01
546,0.01
547,0.04
548,0.09
549,0.34
550,0.21
551,0.65
552,0.98
553,2.56
554,3.81
555,3.01
556,1.56
557,0.78
558,0.49
559,0.85
560,1.16
561,1.47
562,1.95
563,1.91
564,0.61
565,1.84
566,1.67
567,0.18
568,0.01
569,0.01
570,0.08
571,0.09
572,0.09
573,0.09
574,0.38
575,1.55
576,3.26
577,3.67
578,3.01
579,2.15
580,1.88
581,1.33
582,1.04
583,1.25
584,1.44
585,1.33
586,1.44
587,1.86
588,1.31
589,1.13
590,0.3
591,0.01
592,0.01
593,0.02
594,1.4
595,2.0
596,1.78
597,1.88
598,2.16
599,1.99
600,1.14
601,0.76
602,0.55
603,0.55
604,0.23
605,0.05
606,0.24
607,0.05
608,0.26
609,0.84
610,1.3
611,1.08
612,0.68
613,0.5
614,0.01
615,0.01
616,0.3
617,1.13
618,1.24
619,1.86
620,1.97
621,1.85
622,0.72
623,0.04
624,0.02
625,0.21
626,0.01
627,0.02
628,0.01
629,0.04
630,0.04
631,0.13
632,0.94
633,0.67
634,0.44
635,0.37
636,0.44
637,0.49
638,0.01
639,0.01
640,0.01
641,0.22
642,1.46
643,2.28
644,2.23
645,1.58
646,0.17
647,0.02
648,0.2
649,0.15
650,0.2
651,0.23
652,0.21
653,0.01
654,0.02
655,0.46
656,1.4
657,1.15
658,0.52
659,1.11
660,0.46
661,0.3
662,0.01
663,0.01
664,0.01
665,0.28
666,1.94
667,2.15
668,2.39
669,2.15
670,1.11
671,0.18
672,0.39
673,0.33
674,0.46
675,0.48
676,0.5
677,0.41
678,0.4
679,0.89
680,1.87
681,1.35
682,1.22
683,0.73
684,0.76
685,0.4
686,0.01
687,0.01
688,0.01
689,0.02
690,0.8
691,2.42
692,2.09
693,1.17
694,0.65
695,0.52
696,0.3
697,0.49
698,0.41
699,0.02
700,0.06
701,0.27
702,1.17
703,0.92
704,0.59
705,0.49
706,0.46
707,0.28
708,0.01
709,0.01
710,0.01
711,0.01
712,0.01
713,0.57
714,2.51
715,2.32
716,1.68
717,0.02
718,0.06
719,0.02
720,0.02
721,0.02
722,0.24
723,0.79
724,1.04
725,1.31
726,0.67
727,0.01
728,0.01
729,0.01
730,0.01
731,0.01
732,0.01
733,0.01
734,0.24
735,1.1
736,1.29
737,2.54
738,2.11
739,1.49
740,0.02
741,0.01
742,0.36
743,0.2
744,1.55
745,2.28
746,0.13
747,0.32
748,0.39
749,0.4
750,0.4
751,0.39
752,0.12
753,0.01
754,0.01
755,0.02
756,0.99
757,1.63
758,1.96
759,2.2
760,1.04
761,0.96
762,0.14
763,0.02
764,0.33
765,0.02
766,0.02
767,0.02
768,0.21
769,0.04
770,0.41
771,1.23
772,1.22
773,0.83
774,0.8
775,0.5
776,0.4
777,0.01
778,0.01
779,0.01
780,0.32
781,1.83
782,2.09
783,2.28
784,1.73
785,1.48
786,0.32
787,0.34
788,0.58
789,0.32
790,0.45
791,0.47
792,0.5
793,0.36
794,0.67
795,1.6
796,1.17
797,1.12
798,0.66
799,1.0
800,0.49
801,0.01
802,0.01
803,0.01
804,0.26
805,1.08
806,1.62
807,2.34
808,2.2
809,1.96
810,0.02
811,0.16
812,0.33
813,0.47
814,0.16
815,0.31
816,0.01
817,0.33
818,0.46
819,0.91
820,1.11
821,0.8
822,0.67
823,0.58
824,0.36
825,0.01
826,0.01
827,0.1
828,0.98
829,2.32
830,2.34
831,2.32
832,1.63
833,1.2
834,0.11
835,0.01
836,0.06
837,0.45
838,0.28
839,0.01
840,0.01
841,0.69
842,2.19
843,0.55
844,0.63
845,0.72
846,0.55
847,0.14
848,0.01
849,0.01
850,0.01
851,0.18
852,2.31
853,2.52
854,2.5
855,2.09
856,0.35
857,0.44
858,0.53
859,0.55
860,0.19
861,0.56
862,0.53
863,0.52
864,0.2
865,0.65
866,1.74
867,1.01
868,0.61
869,0.42
870,0.56
871,0.44
872,0.01
873,0.01
874,0.01
875,0.01
876,0.01
877,0.32
878,1.03
879,1.45
880,1.35
881,1.24
882,1.1
883,
884,
885,
886,
887,
888,
889,
890,
891,1.06
892,1.0
893,0.98
894,0.98
895,0.74
896,
897,0.64
898,0.65
899,0.62
900,0.68
901,0.64
902,0.67
903,0.63
904,0.64
905,0.63
906,0.59
907,0.48
908,0.41
909,0.38
910,0.39
911,0.36
912,0.35
913,0.44
914,0.47
915,0.88
916,1.03
917,0.9
918,0.01
919,0.01
920,0.01
921,0.01
922,0.01
923,0.06
924,1.9
925,2.58
926,2.36
927,1.52
928,0.02
929,0.05
930,0.05
931,0.04
932,0.1
933,0.34
934,0.24
935,0.16
936,0.72
937,0.78
938,0.67
939,0.64
940,0.35
941,0.02
942,0.01
943,0.01
944,0.01
945,0.01
946,0.01
947,0.01
948,1.71
949,2.25
950,1.68
951,1.51
952,0.55
953,0.01
954,0.01
955,0.01
956,0.01
957,0.01
958,0.01
959,0.01
960,0.34
961,0.62
962,0.55
963,0.38
964,0.22
965,0.1
966,0.01
967,0.01
968,0.01
969,0.01
970,0.09
971,2.03
972,2.33
973,1.35
974,0.67
975,0.09
976,0.02
977,0.02
978,0.02
979,0.02
980,0.22
981,0.02
982,0.01
983,0.15
984,0.72
985,0.76
986,0.55
987,0.38
988,0.38
989,0.21
990,0.01
991,0.01
992,0.01
993,0.01
994,0.02
995,0.85
996,2.06
997,0.61
998,0.38
999,0.1
1000,0.17
1001,0.02
1002,0.02
1003,0.01
1004,0.01
1005,0.01
1006,0.01
1007,0.11
1008,0.63
1009,0.83
1010,0.51
1011,0.45
1012,0.4
1013,0.14
1014,0.01
1015,0.01
1016,0.01
1017,0.01
1018,0.01
1019,0.17
1020,0.78
1021,0.95
1022,1.1
1023,1.0
1024,1.04
1025,0.52
1026,0.41
1027,0.47
1028,0.18
1029,0.12
1030,0.23
1031,0.34
1032,0.84
1033,0.6
1034,0.64
1035,0.72
1036,0.73
1037,0.73
1038,0.24
1039,0.01
1040,0.06
1041,0.25
1042,0.24
1043,0.32
1044,0.59
1045,1.15
1046,1.61
1047,1.08
1048,0.83
1049,0.8
1050,0.77
1051,0.26
1052,0.18
1053,0.17
1054,0.17
1055,0.22
1056,0.73
1057,0.66
1058,0.48
1059,0.54
1060,0.7
1061,0.01
1062,0.01
1063,0.01
1064,0.01
1065,0.01
1066,0.11
1067,0.57
1068,1.23
1069,0.98
1070,1.37
1071,0.91
1072,0.83
1073,0.15
1074,0.26
1075,0.2
1076,0.11
1077,0.15
1078,0.13
1079,0.4
1080,0.72
1081,0.66
1082,0.43
1083,0.5
1084,0.48
1085,0.05
1086,0.01
1087,0.01
1088,0.01
1089,0.01
1090,0.01
1091,0.57
1092,1.11
1093,0.76
1094,1.32
1095,0.8
1096,0.64
1097,0.73
1098,0.59
1099,0.15
1100,0.12
1101,0.06
1102,0.03
1103,0.11
1104,0.54
1105,0.45
1106,0.23
1107,0.3
1108,0.36
1109,0.32
1110,0.01
1111,0.01
1112,0.01
1113,0.02
1114,0.14
1115,0.91
1116,1.3
1117,1.18
1118,1.09
1119,0.1
1120,0.01
1121,0.02
1122,0.02
1123,0.01
1124,0.01
1125,0.02
1126,0.01
1127,0.01
1128,0.07
1129,0.11
1130,0.09
1131,0.06
1132,0.15
1133,0.01
1134,0.01
1135,0.01
1136,0.01
1137,0.01
1138,0.01
1139,0.06
1140,0.44
1141,0.54
1142,0.12
1143,0.01
1144,0.04
1145,0.02
1146,0.03
1147,0.04
1148,0.02
1149,0.03
1150,0.04
1151,0.02
1152,0.03
1153,0.04
1154,0.02
1155,0.03
1156,0.04
1157,0.02
1158,0.03
1159,0.04
1160,0.04
1161,0.04
1162,0.04
1163,0.04
1164,0.08
1165,0.11
1166,0.09
1167,0.02
1168,0.04
1169,0.03
1170,0.02
1171,0.03
1172,0.03
1173,0.02
1174,0.03
1175,0.25
1176,0.24
1177,0.2
1178,0.18
1179,0.21
1180,0.14
1181,0.01
1182,0.01
1183,0.01
1184,0.01
1185,0.01
1186,0.01
1187,0.01
1188,0.01
1189,0.03
1190,0.04
1191,0.04
1192,0.03
1193,0.02
1194,0.03
1195,0.03
1196,0.02
1197,0.03
1198,0.03
1199,0.02
1200,0.04
1201,0.03
1202,0.02
1203,0.03
1204,0.03
1205,0.02
1206,0.04
1207,0.41
1208,0.34
1209,0.33
1210,0.32
1211,0.28
1212,
1213,0.3
1214,0.28
1215,0.15
1216,0.01
1217,0.01
1218,0.01
1219,0.18
1220,0.26
1221,0.23
1222,0.23
1223,0.18
1224,0.19
1225,0.19
1226,0.1
1227,0.03
1228,0.02
1229,0.04
1230,0.04
1231,0.04
1232,0.04
1233,0.04
1234,0.04
1235,0.04
1236,0.04
1237,0.04
1238,0.03
1239,0.28
1240,0.33
1241,0.28
1242,0.27
1243,0.28
1244,0.32
1245,0.32
1246,0.25
1247,0.01
1248,0.32
1249,0.34
1250,0.36
1251,0.37
1252,0.38
1253,0.38
1254,0.01
1255,0.01
1256,0.01
1257,0.01
1258,0.04
1259,0.04
1260,
1261,0.04
1262,0.04
1263,0.04
1264,0.04
1265,0.04
1266,0.04
1267,0.04
1268,0.06
1269,0.49
1270,0.42
1271,0.42
1272,0.41
1273,0.42
1274,0.41
1275,0.49
1276,1.4
1277,0.52
1278,0.01
1279,0.01
1280,0.01
1281,0.01
1282,0.01
1283,0.01
1284,0.01
1285,0.01
1286,0.04
1287,0.04
1288,0.04
1289,0.04
1290,0.04
1291,0.04
1292,0.04
1293,0.04
1294,0.04
1295,0.04
1296,0.04
1297,0.04
1298,0.04
1299,0.04
1300,0.04
1301,0.04
1302,0.02
1303,0.02
1304,0.03
1305,0.04
1306,0.02
1307,0.03
1308,0.04
1309,0.02
1310,0.03
1311,0.04
1312,0.1
1313,0.22
1314,0.01
1315,0.01
1316,0.01
1317,0.01
1318,
1319,0.01
1320,0.01
1321,0.04
1322,0.04
1323,0.02
1324,0.03
1325,0.03
1326,0.02
1327,0.03
1328,0.03
1329,0.02
1330,0.03
1331,0.03
1332,0.02
1333,0.03
1334,0.03
1335,0.02
1336,0.03
1337,0.03
1338,0.02
1339,0.03
1340,0.04
1341,0.04
1342,0.04
1343,0.03
1344,0.02
1345,0.04
1346,0.03
1347,0.02
1348,0.04
1349,0.03
1350,0.02
1351,0.04
1352,0.04
1353,0.04
1354,0.04
1355,0.04
1356,0.04
1357,0.04
1358,0.04
1359,0.04
1360,0.04
1361,0.04
1362,0.04
1363,0.04
1364,0.04
1365,0.04
1366,0.04
1367,0.04
1368,0.04
1369,0.04
1370,0.04
1371,0.04
1372,1.4
1373,0.9
1374,0.78
1375,0.79
1376,0.77
1377,0.01
1378,0.01
1379,0.01
1380,0.01
1381,0.01
1382,0.01
1383,0.01
1384,0.01
1385,0.01
1386,0.04
1387,0.04
1388,0.04
1389,0.04
1390,0.04
1391,0.04
1392,2.27
1393,1.75
1394,
1395,1.65
1396,1.54
1397,1.52
1398,0.03
1399,0.01
1400,0.01
1401,0.01
1402,0.01
1403,0.01
1404,0.01
1405,0.01
1406,0.01
1407,0.04
1408,0.04
1409,1.92
1410,1.7
1411,1.54
1412,1.5
1413,1.3
1414,0.82
1415,0.59
1416,0.5
1417,0.34
1418,0.25
1419,0.27
1420,0.3
1421,0.32
1422,0.49
1423,0.9
1424,0.71
1425,0.81
1426,0.79
1427,0.32
1428,0.01
1429,0.01
1430,0.08
1431,0.5
1432,2.21
1433,2.71
1434,2.64
1435,1.86
1436,0.28
1437,0.08
1438,0.46
1439,0.27
1440,0.35
1441,0.56
1442,1.11
1443,1.26
1444,1.24
1445,1.32
1446,1.22
1447,1.15
1448,0.72
1449,0.53
1450,0.68
1451,0.37
1452,0.48
1453,0.13
1454,0.01
1455,0.01
1456,0.01
1457,0.29
1458,1.04
1459,1.28
1460,1.57
1461,1.03
1462,0.73
1463,0.66
1464,1.07
1465,1.05
1466,0.58
1467,0.33
1468,0.29
1469,0.22
1470,0.26
1471,0.26
1472,0.26
1473,0.25
1474,0.27
1475,0.01
1476,0.01
1477,0.01
1478,0.01
1479,0.01
1480,0.11
1481,0.47
1482,0.54
1483,0.79
1484,0.84
1485,0.22
1486,0.36
1487,0.05
1488,0.09
1489,0.37
1490,0.33
1491,0.32
1492,0.28
1493,0.25
1494,0.05
1495,0.15
1496,0.16
1497,0.33
1498,0.16
1499,0.01
1500,0.01
1501,0.01
1502,0.01
1503,0.01
1504,0.13
1505,0.46
1506,0.5
1507,0.84
1508,0.85
1509,0.51
1510,0.52
1511,0.61
1512,1.06
1513,0.97
1514,0.95
1515,0.62
1516,0.39
1517,0.42
1518,1.16
1519,0.47
1520,0.91
1521,0.47
1522,0.44
1523,0.01
1524,0.01
1525,0.01
1526,0.01
1527,0.01
1528,0.16
1529,0.58
1530,0.97
1531,1.5
1532,1.51
1533,0.97
1534,0.89
1535,0.53
1536,0.42
1537,0.58
1538,0.53
1539,0.72
1540,0.63
1541,0.49
1542,0.59
1543,0.66
1544,0.46
1545,0.48
1546,0.62
1547,0.69
1548,0.58
1549,0.8
1550,0.64
1551,0.78
1552,0.75
1553,0.77
1554,0.77
1555,0.75
1556,0.72
1557,0.66
1558,0.68
1559,0.5
1560,0.44
1561,0.36
1562,0.34
1563,0.19
1564,0.24
1565,0.35
1566,0.34
1567,0.53
1568,0.41
1569,0.41
1570,0.4
1571,0.54
1572,0.39
1573,0.58
1574,0.58
1575,0.51
1576,0.6
1577,0.67
1578,0.66
1579,0.58
1580,0.58
1581,0.68
1582,0.48
1583,0.5
1584,0.6
1585,0.31
1586,0.5
1587,0.57
1588,0.55
1589,0.54
1590,0.51
1591,0.48
1592,0.28
1593,0.32
1594,0.02
1595,0.01
1596,0.01
1597,0.01
1598,0.01
1599,0.01
1600,0.01
1601,0.59
1602,1.63
1603,1.7
1604,1.0
1605,0.75
1606,0.64
1607,0.56
1608,0.75
1609,0.41
1610,0.38
1611,0.34
1612,0.26
1613,0.28
1614,0.28
1615,0.31
1616,0.28
1617,0.3
1618,0.05
1619,0.01
1620,0.01
1621,0.01
1622,0.01
1623,0.36
1624,0.82
1625,0.9
1626,1.03
1627,0.99
1628,0.71
1629,0.57
1630,0.49
1631,0.1
1632,0.03
1633,0.25
1634,0.02
1635,0.03
1636,0.46
1637,0.36
1638,0.06
1639,0.25
1640,0.36
1641,0.44
1642,0.72
1643,0.55
1644,0.56
1645,0.64
1646,0.67
1647,0.61
1648,0.78
1649,0.53
1650,0.48
1651,0.25
1652,0.31
1653,0.17
1654,0.04
1655,0.02
1656,0.02
1657,0.02
1658,0.02
1659,0.05
1660,0.05
1661,0.05
1662,0.05
1663,0.05
1664,0.08
1665,0.1
1666,0.19
1667,0.24
1668,0.16
1669,0.26
1670,0.32
1671,1.04
1672,0.98
1673,0.95
1674,0.9
1675,0.86
1676,0.5
1677,0.27
1678,0.36
1679,0.3
1680,0.2
1681,0.15
1682,0.2
1683,0.15
1684,0.19
1685,0.15
1686,0.2
1687,0.16
1688,0.18
1689,0.19
1690,0.23
1691,0.23
1692,0.29
1693,0.33
1694,0.34
1695,0.34
1696,0.38
1697,0.43
1698,0.44
1699,0.64
1700,0.76
1701,0.81
1702,0.77
1703,0.59
1704,0.65
1705,0.49
1706,0.45
1707,0.32
1708,0.35
1709,0.48
1710,0.33
1711,0.54
1712,0.48
1713,0.54
1714,0.29
1715,0.01
1716,0.01
1717,0.01
1718,0.1
1719,0.51
1720,0.57
1721,0.44
1722,0.81
1723,0.52
1724,0.2
1725,0.06
1726,0.38
1727,0.34
1728,0.46
1729,0.41
1730,0.43
1731,0.37
1732,0.38
1733,0.36
1734,0.38
1735,0.4
1736,0.19
1737,0.01
1738,0.01
1739,0.01
1740,0.01
1741,0.2
1742,0.66
1743,0.67
1744,0.77
1745,0.87
1746,0.54
1747,0.37
1748,0.21
1749,0.59
1750,0.6
1751,0.62
1752,0.49
1753,0.3
1754,0.34
1755,0.34
1756,0.37
1757,0.36
1758,0.59
1759,1.21
1760,0.11
1761,0.01
1762,0.01
1763,0.01
1764,0.34
1765,1.14
1766,1.0
1767,1.42
1768,1.34
1769,1.26
1770,1.06
1771,0.43
1772,0.71
1773,0.7
1774,0.52
1775,0.58
1776,0.89
1777,0.9
1778,1.31
1779,0.99
1780,0.96
1781,0.84
1782,0.72
1783,0.04
1784,0.01
1785,0.01
1786,0.47
1787,1.27
1788,1.23
1789,1.56
1790,1.35
1791,1.24
1792,0.51
1793,0.51
1794,0.49
1795,0.4
1796,0.45
1797,0.05
1798,0.16
1799,0.02
1800,0.72
1801,0.86
1802,0.62
1803,0.65
1804,0.6
1805,0.64
1806,0.37
1807,0.29
1808,0.34
1809,0.34
1810,0.41
1811,0.4
1812,0.4
1813,0.39
1814,0.31
1815,0.68
1816,0.42
1817,0.42
1818,0.28
1819,0.18
1820,0.17
1821,0.13
1822,0.14
1823,0.14
1824,0.15
1825,0.13
1826,0.15
1827,0.14
1828,0.17
1829,0.17
1830,0.17
1831,0.18
1832,0.33
1833,0.38
1834,0.35
1835,
1836,
1837,0.13
1838,0.08
1839,0.1
1840,0.01
1841,0.01
1842,0.01
1843,0.01
1844,0.01
1845,0.01
1846,0.04
1847,0.04
1848,0.04
1849,0.03
1850,0.02
1851,0.04
1852,0.03
1853,0.02
1854,0.04
1855,0.02
1856,0.06
1857,0.12
1858,0.11
1859,0.11
1860,0.1
1861,0.12
1862,0.04
1863,0.04
1864,0.02
1865,0.04
1866,0.04
1867,0.04
1868,0.04
1869,0.04
1870,0.04
1871,0.04
1872,0.03
1873,0.04
1874,0.02
1875,0.03
1876,0.04
1877,0.02
1878,0.1
1879,0.08
1880,0.07
1881,0.05
1882,0.01
1883,0.01
1884,0.01
1885,0.01
1886,0.03
1887,0.22
1888,0.2
1889,0.22
1890,0.22
1891,0.23
1892,0.23
1893,0.03
1894,0.02
1895,0.04
1896,0.03
1897,0.02
1898,0.04
1899,0.03
1900,0.02
1901,
1902,0.03
1903,0.22
1904,0.11
1905,0.13
1906,0.11
1907,0.13
1908,0.28
1909,0.48
1910,0.01
1911,0.01
1912,0.01
1913,0.01
1914,0.01
1915,0.01
1916,0.01
1917,0.01
1918,0.04
1919,0.04
1920,
1921,0.03
1922,0.04
1923,0.02
1924,0.03
1925,0.04
1926,0.02
1927,0.03
1928,0.03
1929,0.02
1930,0.03
1931,0.04
1932,0.02
1933,0.04
1934,0.04
1935,0.04
1936,0.04
1937,0.04
1938,0.04
1939,0.03
1940,0.04
1941,0.02
1942,0.03
1943,0.03
1944,0.02
1945,0.03
1946,0.03
1947,0.02
1948,0.03
1949,0.03
1950,0.02
1951,0.03
1952,0.03
1953,0.02
1954,0.03
1955,0.04
1956,0.04
1957,0.04
1958,0.04
1959,0.04
1960,0.04
1961,0.04
1962,0.04
1963,0.04
1964,0.04
1965,0.04
1966,0.03
1967,0.02
1968,0.03
1969,0.03
1970,0.02
1971,0.03
1972,0.03
1973,0.02
1974,0.03
1975,0.03
1976,0.02
1977,0.04
1978,0.03
1979,0.02
1980,0.03
1981,0.04
1982,0.04
1983,0.04
1984,0.04
1985,0.04
1986,0.04
1987,0.04
1988,0.04
1989,0.03
1990,0.02
1991,0.04
1992,0.03
1993,0.02
1994,0.04
1995,0.03
1996,0.02
1997,0.04
1998,0.03
1999,0.02
2000,0.04
2001,0.03
2002,0.02
2003,0.04
2004,0.02
2005,0.02
2006,0.04
2007,
2008,0.04
2009,0.04
2010,0.04
2011,0.02
2012,0.03
2013,0.04
2014,0.02
2015,0.02
2016,0.04
2017,0.02
2018,0.04
2019,0.04
2020,0.04
2021,0.04
2022,0.04
2023,0.04
2024,0.04
2025,0.04
2026,0.04
2027,
2028,0.04
2029,0.04
2030,0.04
2031,0.04
2032,0.04
2033,0.04
2034,0.95
2035,0.96
2036,0.91
2037,0.71
2038,0.73
2039,0.63
2040,0.45
2041,0.02
2042,0.01
2043,0.01
2044,0.01
2045,0.01
2046,0.01
2047,0.01
2048,0.01
2049,0.04
2050,0.04
2051,
2052,0.04
2053,0.04
2054,0.04
2055,0.02
2056,0.02
2057,0.04
2058,
2059,0.04
2060,0.02
2061,0.02
2062,0.04
2063,0.02
2064,0.04
2065,0.04
2066,0.04
2067,0.04
2068,0.04
2069,0.04
2070,0.04
2071,0.04
2072,0.04
2073,0.04
2074,0.04
2075,0.03
2076,0.02
2077,
2078,0.04
2079,0.02
2080,0.03
2081,0.04
2082,0.02
2083,0.03
2084,0.03
2085,0.02
2086,0.03
2087,0.03
2088,0.02
2089,0.04
2090,0.04
2091,0.04
2092,0.04
2093,0.04
2094,0.04
2095,0.03
2096,0.02
2097,0.04
2098,0.03
2099,0.03
2100,0.02
2101,0.03
2102,0.03
2103,0.02
2104,0.03
2105,0.03
2106,0.03
2107,0.04
2108,0.03
2109,0.04
2110,0.04
2111,0.04
2112,0.04
2113,0.04
2114,0.04
2115,0.04
2116,0.02
2117,0.03
2118,0.04
2119,0.04
2120,0.04
2121,0.04
2122,0.04
2123,0.04
2124,0.04
2125,0.04
2126,0.04
2127,0.04
2128,0.04
2129,0.04
2130,0.04
2131,0.04
2132,0.04
2133,0.04
2134,0.04
2135,0.04
2136,0.04
2137,0.04
2138,0.04
2139,0.03
2140,0.02
2141,0.04
2142,0.04
2143,0.03
2144,0.02
2145,0.04
2146,0.03
2147,0.02
2148,0.04
2149,0.02
2150,0.04
2151,0.04
2152,0.04
2153,0.04
2154,0.04
2155,0.04
2156,0.04
2157,0.04
2158,0.04
2159,0.04
2160,1.22
2161,0.94
2162,0.02
2163,
2164,0.01
2165,0.05
2166,0.01
2167,0.01
2168,0.01
2169,0.01
2170,0.01
2171,0.04
2172,0.04
2173,0.04
2174,0.04
2175,0.04
2176,0.04
2177,0.04
2178,0.04
2179,0.04
2180,0.04
2181,0.04
2182,0.04
2183,0.04
2184,0.04
2185,0.04
2186,1.29
2187,1.16
2188,1.02
2189,2.72
2190,2.33
2191,2.0
2192,2.42
2193,2.59
2194,1.45
2195,1.0
2196,0.97
2197,0.88
2198,0.3
2199,0.01
2200,0.01
2201,0.01
2202,0.01
2203,0.23
2204,1.06
2205,1.12
2206,1.48
2207,1.58
2208,1.44
2209,0.67
2210,0.54
2211,0.51
2212,0.53
2213,0.72
2214,0.28
2215,0.69
2216,1.35
2217,1.35
2218,1.32
2219,0.98
2220,0.83
2221,0.65
2222,0.58
2223,0.72
2224,0.64
2225,0.4
2226,0.84
2227,1.12
2228,1.31
2229,1.39
2230,1.33
2231,0.63
2232,0.34
2233,0.28
2234,0.11
2235,0.11
2236,0.33
2237,0.22
2238,0.28
2239,0.92
2240,0.91
2241,0.94
2242,0.7
2243,0.54
2244,0.07
2245,0.01
2246,0.01
2247,0.01
2248,0.23
2249,1.01
2250,1.25
2251,1.47
2252,1.59
2253,1.46
2254,0.68
2255,0.53
2256,0.45
2257,0.39
2258,0.09
2259,0.11
2260,0.11
2261,0.14
2262,0.65
2263,0.72
2264,0.58
2265,0.6
2266,0.62
2267,0.01
2268,0.01
2269,0.01
2270,0.01
2271,0.15
2272,0.79
2273,0.85
2274,0.96
2275,1.14
2276,1.17
2277,0.35
2278,0.38
2279,0.49
2280,0.15
2281,0.51
2282,0.7
2283,0.57
2284,0.33
2285,1.64
2286,1.16
2287,0.78
2288,0.75
2289,0.69
2290,0.07
2291,0.01
2292,0.01
2293,0.01
2294,0.15
2295,1.1
2296,1.13
2297,1.46
2298,1.57
2299,1.48
2300,0.6
2301,0.61
2302,0.78
2303,0.72
2304,0.42
2305,0.42
2306,0.46
2307,0.53
2308,1.1
2309,0.78
2310,0.8
2311,0.64
2312,0.5
2313,0.05
2314,0.01
2315,0.01
2316,0.01
2317,0.07
2318,0.85
2319,0.98
2320,0.95
2321,1.23
2322,0.89
2323,0.04
2324,0.34
2325,0.02
2326,0.01
2327,0.01
2328,0.01
2329,0.01
2330,0.01
2331,0.51
2332,0.56
2333,0.48
2334,0.45
2335,0.06
2336,0.04
2337,0.04
2338,0.04
2339,0.04
2340,0.06
2341,0.51
2342,0.64
2343,0.63
2344,0.54
2345,0.11
2346,0.01
2347,0.01
2348,0.01
2349,0.01
2350,0.01
2351,0.01
2352,0.01
2353,0.03
2354,0.25
2355,0.24
2356,0.23
2357,0.19
2358,0.03
2359,0.01
2360,0.01
2361,0.01
2362,0.01
2363,0.01
2364,0.26
2365,0.39
2366,0.4
2367,0.27
2368,0.01
2369,0.01
2370,0.01
2371,0.02
2372,0.04
2373,0.03
2374,0.04
2375,0.03
2376,0.05
2377,0.07
2378,0.06
2379,0.02
2380,0.01
2381,0.01
2382,0.01
2383,0.01
2384,0.01
2385,0.01
2386,0.01
2387,0.04
2388,0.1
2389,0.1
2390,0.03
2391,0.03
2392,0.03
2393,0.02
2394,0.03
2395,0.03
2396,0.02
2397,0.03
2398,0.03
2399,0.02
2400,0.03
2401,0.03
2402,0.02
2403,0.03
2404,0.03
2405,0.02
2406,0.03
2407,0.02
2408,0.03
2409,0.03
2410,0.04
2411,0.02
2412,0.03
2413,0.03
2414,0.02
2415,0.03
2416,0.03
2417,0.02
2418,0.03
2419,0.03
2420,0.02
2421,0.03
2422,0.03
2423,0.02
2424,0.03
2425,0.03
2426,0.02
2427,0.04
2428,0.03
2429,0.02
2430,0.04
2431,0.03
2432,0.02
2433,0.04
2434,0.04
2435,0.04
2436,0.04
2437,0.03
2438,0.02
2439,0.04
2440,0.03
2441,0.04
2442,0.03
2443,0.02
2444,0.04
2445,0.03
2446,0.02
2447,0.04
2448,0.03
2449,0.02
2450,0.04
2451,0.02
2452,0.04
2453,0.04
2454,0.04
2455,0.04
2456,0.04
2457,0.04
2458,0.04
2459,0.04
2460,0.04
2461,0.04
2462,0.04
2463,0.07
2464,0.37
2465,0.5
2466,0.45
2467,0.42
2468,0.41
2469,0.39
2470,0.41
2471,0.03
2472,0.01
2473,0.01
2474,0.01
2475,0.01
2476,0.01
2477,0.01
2478,0.29
2479,1.4
2480,1.08
2481,0.97
2482,0.96
2483,0.99
2484,0.88
2485,0.66
2486,0.4
2487,0.48
2488,0.64
2489,0.78
2490,0.8
2491,0.32
2492,0.01
2493,0.01
2494,0.01
2495,0.01
2496,0.04
2497,0.19
2498,0.48
2499,1.31
2500,1.22
2501,1.0
2502,0.89
2503,0.73
2504,0.5
2505,0.39
2506,0.19
2507,0.27
2508,0.2
2509,0.23
2510,0.48
2511,0.3
2512,0.35
2513,0.38
2514,0.35
2515,0.45
2516,0.19
2517,0.01
2518,0.01
2519,0.24
2520,0.96
2521,1.42
2522,1.5
2523,1.87
2524,1.27
2525,0.64
2526,0.2
2527,0.35
2528,0.48
2529,0.56
2530,0.44
2531,0.4
2532,0.52
2533,0.28
2534,0.54
2535,0.55
2536,0.56
2537,0.06
2538,0.01
2539,0.01
2540,0.01
2541,0.23
2542,1.09
2543,1.49
2544,1.49
2545,1.11
2546,1.13
2547,0.92
2548,0.39
2549,0.43
2550,0.03
2551,0.03
2552,0.5
2553,0.7
2554,0.74
2555,0.84
2556,0.66
2557,0.46
2558,0.41
2559,0.38
2560,0.02
2561,0.02
2562,0.02
2563,0.02
2564,0.02
2565,0.02
2566,0.02
2567,0.02
2568,0.02
2569,0.05
2570,1.08
2571,1.22
2572,0.97
2573,0.29
2574,0.03
2575,0.04
2576,0.04
2577,0.04
2578,0.04
2579,0.04
2580,0.04
2581,0.04
2582,0.04
2583,0.04
2584,0.04
2585,0.04
2586,0.04
2587,0.04
2588,0.04
2589,1.58
2590,1.11
2591,1.14
2592,0.49
2593,0.44
2594,0.44
2595,0.04
2596,0.04
2597,0.04
2598,0.04
2599,0.04
2600,0.04
2601,0.04
2602,0.04
2603,0.04
2604,0.04
2605,0.04
2606,0.04
2607,0.04
2608,0.04
2609,0.04
2610,0.04
2611,0.04
2612,0.04
2613,1.52
2614,1.16
2615,1.11
2616,1.11
2617,1.02
2618,0.95
2619,0.01
2620,0.01
2621,0.01
2622,0.01
2623,0.04
2624,0.54
2625,0.29
2626,0.01
2627,0.01
2628,0.01
2629,0.01
2630,0.01
2631,0.01
2632,0.01
2633,0.01
2634,0.02
2635,0.04
2636,0.04
2637,0.04
2638,0.04
2639,0.04
2640,0.04
2641,0.04
2642,0.04
2643,0.03
2644,0.02
2645,0.03
2646,0.03
2647,0.02
2648,0.03
2649,0.03
2650,0.02
2651,0.03
2652,0.03
2653,0.02
2654,0.03
2655,0.03
2656,0.02
2657,0.03
2658,0.04
2659,0.04
2660,0.04
2661,1.18
2662,0.88
2663,1.0
2664,0.99
2665,0.92
2666,1.12
2667,0.03
2668,0.09
2669,0.01
2670,0.42
2671,0.6
2672,0.73
2673,0.17
2674,0.01
2675,0.04
2676,0.04
2677,0.26
2678,0.38
2679,0.34
2680,0.33
2681,0.33
2682,0.3
2683,0.32
2684,0.31
2685,0.01
2686,0.01
2687,0.01
2688,0.01
2689,0.01
2690,0.01
2691,0.01
2692,0.08
2693,0.36
2694,0.29
2695,0.24
2696,0.33
2697,0.03
2698,0.03
2699,0.04
2700,0.04
2701,0.04
2702,0.04
2703,0.04
2704,0.04
2705,0.04
2706,0.04
2707,0.04
2708,0.04
2709,0.04
2710,0.02
2711,0.04
2712,0.03
2713,0.03
2714,0.02
2715,0.03
2716,0.06
2717,0.26
2718,0.09
2719,0.17
2720,0.06
2721,0.03
2722,0.04
2723,0.04
2724,0.04
2725,0.04
2726,0.04
2727,0.04
2728,0.04
2729,0.04
2730,0.04
2731,0.04
2732,0.04
2733,0.04
2734,0.04
2735,0.04
2736,0.04
2737,0.1
2738,0.04
2739,0.12
2740,0.16
2741,0.12
2742,0.07
2743,0.03
2744,0.04
2745,0.04
2746,0.04
2747,0.04
2748,0.04
2749,0.04
2750,0.04
2751,0.04
2752,0.04
2753,0.04
2754,0.04
2755,0.04
2756,0.04
2757,0.04
2758,0.04
2759,0.04
2760,0.04
2761,0.04
2762,0.04
2763,0.04
2764,0.13
2765,0.13
2766,0.02
2767,0.04
2768,0.04
2769,0.04
2770,0.04
2771,0.04
2772,0.04
2773,0.04
2774,0.04
2775,0.04
2776,0.04
2777,0.04
2778,0.04
2779,0.04
2780,0.44
2781,0.77
2782,0.21
2783,0.59
2784,0.35
2785,0.21
2786,0.06
2787,0.02
2788,0.7
2789,0.78
2790,0.7
2791,0.57
2792,0.29
2793,0.04
2794,0.01
2795,0.01
2796,0.01
2797,0.08
2798,0.14
2799,0.58
2800,1.22
2801,1.1
2802,0.48
2803,0.02
2804,0.06
2805,0.17
2806,0.54
2807,0.27
2808,1.04
2809,1.35
2810,0.94
2811,0.03
2812,0.01
2813,0.01
2814,0.9
2815,0.63
2816,0.6
2817,0.18
2818,0.02
2819,0.02
2820,0.02
2821,0.1
2822,0.56
2823,1.24
2824,1.71
2825,1.37
2826,0.77
2827,0.51
2828,0.64
2829,0.42
2830,0.24
2831,0.31
2832,0.26
2833,0.73
2834,1.48
2835,0.02
2836,0.1
2837,0.32
2838,0.91
2839,0.88
2840,0.27
2841,0.02
2842,2.52
2843,2.37
2844,2.19
2845,1.45
2846,1.56
2847,1.44
2848,1.46
2849,1.45
2850,1.52
2851,1.92
2852,1.74
2853,1.04
2854,0.99
2855,0.46
2856,0.09
2857,1.16
2858,0.86
2859,0.84
2860,2.0
2861,2.19
2862,2.32
2863,1.89
2864,1.18
2865,1.33
2866,1.29
2867,1.28
2868,1.06
2869,1.17
2870,1.18
2871,1.22
2872,1.29
2873,1.78
2874,2.68
2875,1.91
2876,1.51
2877,1.41
2878,1.49
2879,0.8
2880,0.86
2881,0.88
2882,0.96
2883,1.25
2884,2.01
2885,1.76
2886,1.62
2887,1.12
2888,1.1
2889,1.11
2890,1.06
2891,0.99
2892,1.04
2893,1.24
2894,1.48
2895,1.44
2896,1.34
2897,1.33
2898,1.3
2899,1.2
2900,1.19
2901,1.42
2902,1.35
2903,0.53
2904,0.59
2905,0.68
2906,1.52
2907,1.74
2908,1.65
2909,2.06
2910,1.19
2911,1.51
2912,1.45
2913,1.33
2914,1.37
2915,1.08
2916,1.08
2917,1.35
2918,2.49
2919,2.95
2920,2.69
2921,2.7
2922,1.99
2923,1.46
2924,2.17
2925,1.21
2926,1.31
2927,1.49
2928,1.84
2929,1.83
2930,2.55
2931,3.32
2932,2.78
2933,2.7
2934,2.6
2935,2.32
2936,2.03
2937,2.16
2938,1.94
2939,2.41
2940,2.8
2941,2.48
2942,2.02
2943,2.82
2944,2.46
2945,2.9
2946,2.27
2947,1.13
2948,1.52
2949,1.65
2950,1.73
2951,1.86
2952,1.93
2953,1.89
2954,2.58
2955,2.45
2956,2.27
2957,2.68
2958,2.91
2959,2.82
2960,3.35
2961,2.98
2962,3.11
2963,3.25
2964,2.9
2965,2.97
2966,2.87
2967,3.17
2968,1.62
2969,0.86
2970,0.53
2971,0.64
2972,0.64
2973,1.22
2974,2.74
2975,2.49
2976,2.64
2977,2.37
2978,2.35
2979,1.99
2980,1.79
2981,1.74
2982,1.59
2983,2.0
2984,1.62
2985,1.59
2986,1.34
2987,1.78
2988,1.82
2989,1.48
2990,1.71
2991,1.06
2992,0.09
2993,0.09
2994,0.67
2995,1.09
2996,0.87
2997,0.89
2998,0.69
2999,1.38
3000,2.08
3001,1.22
3002,1.24
3003,1.27
3004,1.2
3005,1.22
3006,1.18
3007,1.41
3008,1.38
3009,1.43
3010,1.5
3011,1.58
3012,1.45
3013,1.24
3014,1.25
3015,0.55
3016,0.09
3017,0.09
3018,0.09
3019,0.09
3020,1.33
3021,1.1
3022,1.04
3023,1.01
3024,2.52
3025,1.6
3026,1.66
3027,1.56
3028,1.3
3029,1.36
3030,1.24
3031,1.25
3032,1.31
3033,1.42
3034,2.43
3035,2.37
3036,1.86
3037,1.51
3038,1.1
3039,0.09
3040,0.09
3041,0.09
3042,0.09
3043,1.08
3044,1.15
3045,2.24
3046,2.9
3047,2.63
3048,1.96
3049,1.66
3050,1.78
3051,1.8
3052,1.84
3053,1.44
3054,1.65
3055,1.62
3056,1.64
3057,1.65
3058,2.62
3059,3.05
3060,3.12
3061,1.88
3062,0.68
3063,0.09
3064,0.09
3065,0.52
3066,1.03
3067,1.72
3068,1.85
3069,1.78
3070,2.07
3071,2.67
3072,2.64
3073,1.73
3074,1.35
3075,1.17
3076,1.2
3077,1.24
3078,1.31
3079,1.21
3080,1.25
3081,1.28
3082,1.68
3083,1.56
3084,1.59
3085,1.71
3086,1.36
3087,1.3
3088,1.31
3089,1.24
3090,1.3
3091,1.46
3092,1.83
3093,1.76
3094,1.88
3095,1.75
3096,1.81
3097,0.95
3098,0.76
3099,1.32
3100,1.47
3101,1.3
3102,2.14
3103,1.84
3104,1.99
3105,3.56
3106,3.48
3107,2.16
3108,1.87
3109,2.09
3110,1.93
3111,0.55
3112,0.52
3113,0.53
3114,0.66
3115,1.08
3116,1.82
3117,2.5
3118,2.44
3119,2.17
3120,2.26
3121,1.91
3122,1.78
3123,2.41
3124,2.52
3125,2.01
3126,1.84
3127,2.02
3128,2.75
3129,2.08
3130,2.24
3131,2.31
3132,2.14
3133,1.72
3134,0.09
3135,0.09
3136,0.75
3137,1.11
3138,1.89
3139,2.78
3140,2.63
3141,2.59
3142,2.52
3143,2.13
3144,1.88
3145,2.05
3146,1.74
3147,1.56
3148,1.56
3149,1.94
3150,1.67
3151,1.68
3152,1.76
3153,1.7
3154,1.82
3155,1.37
3156,1.42
3157,0.76
3158,0.09
3159,0.09
3160,0.09
3161,1.04
3162,2.74
3163,2.26
3164,2.22
3165,2.37
3166,1.96
3167,1.54
3168,1.64
3169,1.36
3170,1.37
3171,1.82
3172,1.43
3173,1.61
3174,0.09
3175,0.09
3176,0.09
3177,0.74
3178,2.15
3179,2.41
3180,2.16
3181,1.81
3182,1.84
3183,1.73
3184,1.36
3185,1.07
3186,1.09
3187,1.0
3188,1.05
3189,1.0
3190,1.05
3191,2.82
3192,2.56
3193,2.91
3194,2.48
3195,0.96
3196,0.29
3197,0.48
3198,1.15
3199,1.55
3200,1.6
3201,1.62
3202,1.65
3203,1.92
3204,3.15
3205,3.12
3206,2.75
3207,2.21
3208,2.6
3209,2.48
3210,2.18
3211,2.3
3212,2.47
3213,2.75
3214,3.32
3215,3.08
3216,3.06
3217,1.55
3218,1.09
3219,0.89
3220,1.77
3221,2.02
3222,2.21
3223,2.25
3224,3.31
3225,3.54
3226,3.46
3227,3.39
3228,2.45
3229,2.55
3230,2.38
3231,3.17
3232,3.28
3233,2.94
3234,3.79
3235,2.26
3236,1.29
3237,3.2
3238,3.43
3239,1.87
3240,0.09
3241,1.34
3242,1.6
3243,1.88
3244,2.41
3245,2.9
3246,3.33
3247,3.32
3248,3.56
3249,3.5
3250,3.18
3251,2.26
3252,1.54
3253,1.48
3254,1.4
3255,1.19
3256,1.36
3257,1.27
3258,0.82
3259,0.86
3260,0.95
3261,2.53
3262,2.37
3263,2.48
3264,1.5
3265,3.07
3266,3.22
3267,3.36
3268,3.32
3269,3.14
3270,3.1
3271,3.51
3272,3.22
3273,2.87
3274,2.13
3275,2.62
3276,2.62
3277,2.16
3278,1.82
3279,1.18
3280,1.2
3281,1.53
3282,1.44
3283,1.42
3284,1.38
3285,0.2
3286,0.09
3287,1.61
3288,2.78
3289,3.06
3290,3.18
3291,3.14
3292,3.06
3293,
3294,2.56
3295,2.12
3296,0.85
3297,1.61
3298,1.49
3299,1.52
3300,1.05
3301,1.04
3302,0.92
3303,1.22
3304,0.91
3305,1.13
3306,1.31
3307,2.83
3308,2.85
3309,2.68
3310,2.85
3311,2.8
3312,2.85
3313,2.97
3314,2.88
3315,2.94
3316,0.13
3317,0.87
3318,1.24
3319,1.81
3320,1.04
3321,1.17
3322,1.22
3323,1.29
3324,1.22
3325,0.77
3326,0.58
3327,0.6
3328,0.73
3329,2.02
3330,2.97
3331,2.66
3332,2.04
3333,2.32
3334,2.75
3335,2.51
3336,2.54
3337,2.7
3338,2.54
3339,3.22
3340,1.9
3341,2.1
3342,1.84
3343,2.41
3344,2.37
3345,2.6
3346,2.3
3347,2.47
3348,2.45
3349,3.05
3350,3.71
3351,3.75
3352,3.3
3353,3.22
3354,3.22
3355,2.78
3356,2.84
3357,2.88
3358,2.85
3359,2.94
3360,3.2
3361,3.07
3362,3.58
3363,2.78
3364,2.42
3365,2.97
3366,2.96
3367,1.72
3368,0.82
3369,0.84
3370,0.86
3371,1.03
3372,1.72
3373,2.82
3374,1.68
3375,2.06
3376,2.63
3377,2.36
3378,2.13
3379,1.96
3380,2.14
3381,2.23
3382,2.38
3383,2.42
3384,3.15
3385,3.14
3386,2.54
3387,1.2
3388,1.54
3389,1.59
3390,2.44
3391,2.58
3392,2.48
3393,2.33
3394,3.18
3395,3.28
3396,3.39
3397,3.27
3398,3.32
3399,2.89
3400,2.8
3401,2.92
3402,2.72
3403,2.96
3404,2.93
3405,2.79
3406,2.82
3407,2.69
3408,2.91
3409,2.2
3410,2.34
3411,2.28
3412,2.05
3413,2.03
3414,1.88
3415,1.98
3416,1.82
3417,2.23
3418,1.98
3419,2.07
3420,2.46
3421,2.28
3422,2.58
3423,2.36
3424,2.39
3425,2.46
3426,1.87
3427,1.93
3428,2.25
3429,2.18
3430,2.35
3431,1.72
3432,1.65
3433,1.79
3434,1.68
3435,2.7
3436,2.13
3437,2.37
3438,2.27
3439,2.21
3440,2.48
3441,2.57
3442,2.83
3443,2.99
3444,2.89
3445,2.93
3446,2.98
3447,2.62
3448,1.52
3449,2.0
3450,2.94
3451,2.3
3452,2.12
3453,2.09
3454,2.24
3455,2.4
3456,0.93
3457,2.59
3458,2.4
3459,1.82
3460,1.88
3461,2.98
3462,2.9
3463,3.07
3464,3.33
3465,3.21
3466,3.17
3467,2.94
3468,3.07
3469,1.36
3470,0.7
3471,1.55
3472,1.3
3473,1.64
3474,1.55
3475,1.7
3476,1.72
3477,
3478,2.52
3479,3.21
3480,3.47
3481,3.3
3482,2.65
3483,2.3
3484,3.26
3485,3.25
3486,3.29
3487,3.01
3488,3.42
3489,3.18
3490,3.07
3491,2.43
3492,1.94
3493,1.94
3494,1.56
3495,1.08
3496,1.25
3497,1.23
3498,1.28
3499,2.55
3500,3.11
3501,3.23
3502,2.7
3503,2.54
3504,2.74
3505,2.16
3506,2.48
3507,2.22
3508,2.72
3509,3.08
3510,2.68
3511,2.9
3512,2.35
3513,2.42
3514,3.28
3515,2.87
3516,2.78
3517,2.62
3518,2.68
3519,3.02
3520,2.94
3521,2.54
3522,2.28
3523,2.19
3524,2.21
3525,2.26
3526,2.18
3527,2.26
3528,
3529,2.43
3530,2.4
3531,2.33
3532,2.55
3533,2.45
3534,2.46
3535,2.47
3536,2.71
3537,3.11
3538,2.64
3539,1.99
3540,2.11
3541,3.12
3542,2.58
3543,2.69
3544,3.2
3545,2.78
3546,2.66
3547,2.6
3548,2.46
3549,2.17
3550,2.64
3551,2.18
3552,2.15
3553,1.61
3554,1.61
3555,1.53
3556,1.94
3557,2.15
3558,2.21
3559,1.92
3560,2.03
3561,1.66
3562,1.82
3563,2.01
3564,1.92
3565,1.75
3566,1.67
3567,1.76
3568,1.66
3569,2.18
3570,2.41
3571,1.96
3572,2.56
3573,2.51
3574,2.62
3575,2.25
3576,2.23
3577,1.9
3578,1.82
3579,1.58
3580,1.63
3581,1.32
3582,2.27
3583,1.61
3584,1.47
3585,1.4
3586,1.46
3587,1.37
3588,1.99
3589,1.73
3590,1.9
3591,1.62
3592,1.54
3593,1.26
3594,1.28
3595,1.59
3596,1.59
3597,2.25
3598,2.38
3599,2.21
3600,2.81
3601,2.84
3602,2.74
3603,2.22
3604,1.85
3605,1.76
3606,1.74
3607,0.92
3608,0.78
3609,1.77
3610,2.4
3611,1.68
3612,1.55
3613,1.52
3614,1.6
3615,1.51
3616,1.45
3617,1.79
3618,1.27
3619,1.09
3620,1.15
3621,1.15
3622,1.18
3623,1.05
3624,1.05
3625,1.13
3626,1.07
3627,1.9
3628,1.74
3629,1.46
3630,1.53
3631,1.68
3632,1.68
3633,1.6
3634,1.63
3635,1.49
3636,2.28
3637,1.76
3638,1.65
3639,1.41
3640,0.74
3641,0.87
3642,0.93
3643,0.98
3644,0.97
3645,1.01
3646,1.03
3647,1.06
3648,2.92
3649,2.56
3650,1.21
3651,1.25
3652,1.25
3653,1.12
3654,1.18
3655,1.49
3656,1.58
3657,1.25
3658,1.31
3659,0.98
3660,0.98
3661,1.04
3662,1.16
3663,1.06
3664,1.12
3665,1.12
3666,1.33
3667,1.46
3668,1.84
3669,1.14
3670,1.08
3671,1.06
3672,1.09
3673,0.88
3674,0.95
3675,1.16
3676,1.35
3677,2.46
3678,1.91
3679,1.84
3680,1.52
3681,2.07
3682,2.06
3683,1.7
3684,1.86
3685,1.76
3686,1.8
3687,1.74
3688,1.56
3689,1.58
3690,1.66
3691,1.95
3692,1.77
3693,3.21
3694,3.57
3695,2.62
3696,2.71
3697,2.6
3698,2.78
3699,1.95
3700,1.92
3701,1.66
3702,1.31
3703,0.97
3704,1.11
3705,1.22
3706,2.15
3707,2.73
3708,2.42
3709,2.54
3710,2.12
3711,2.36
3712,2.22
3713,2.17
3714,2.72
3715,2.53
3716,2.4
3717,2.37
3718,2.4
3719,1.49
3720,1.42
3721,1.74
3722,1.76
3723,1.81
3724,2.95
3725,1.69
3726,2.18
3727,3.05
3728,3.0
3729,3.0
3730,2.99
3731,3.07
3732,3.13
3733,3.02
3734,3.14
3735,2.72
3736,1.85
3737,2.06
3738,2.24
3739,2.41
3740,2.4
3741,2.81
3742,2.87
3743,3.71
3744,3.33
3745,3.3
3746,3.08
3747,3.07
3748,2.89
3749,2.68
3750,2.76
3751,2.69
3752,2.63
3753,2.86
3754,2.67
3755,2.98
3756,3.04
3757,2.72
3758,2.92
3759,2.43
3760,2.62
3761,2.51
3762,3.15
3763,3.45
3764,3.52
3765,3.35
3766,3.2
3767,2.85
3768,2.84
3769,2.28
3770,2.53
3771,2.94
3772,2.49
3773,2.33
3774,2.59
3775,2.73
3776,3.08
3777,3.01
3778,3.15
3779,2.99
3780,2.59
3781,3.09
3782,2.79
3783,2.9
3784,3.06
3785,2.98
3786,3.01
3787,1.99
3788,2.35
3789,2.49
3790,1.98
3791,2.36
3792,2.2
3793,2.26
3794,2.93
3795,3.27
3796,3.28
3797,2.78
3798,2.68
3799,2.57
3800,2.62
3801,2.76
3802,3.26
3803,3.04
3804,2.69
3805,2.83
3806,2.64
3807,2.62
3808,2.47
3809,2.59
3810,2.39
3811,2.8
3812,3.04
3813,
3814,2.86
3815,2.96
3816,3.04
3817,3.2
3818,2.94
3819,2.99
3820,2.33
3821,1.82
3822,1.69
3823,1.8
3824,1.79
3825,1.77
3826,2.91
3827,2.94
3828,2.97
3829,3.38
3830,3.02
3831,2.96
3832,3.42
3833,3.34
3834,2.83
3835,2.9
3836,1.89
3837,2.15
3838,1.2
3839,2.57
3840,2.48
3841,2.4
3842,0.1
3843,0.09
3844,2.98
3845,2.81
3846,2.92
3847,2.82
3848,2.83
3849,1.55
3850,1.18
3851,1.26
3852,2.76
3853,2.7
3854,2.88
3855,3.22
3856,2.4
3857,1.58
3858,2.77
3859,2.8
3860,3.37
3861,2.86
3862,2.73
3863,2.6
3864,2.39
3865,2.56
3866,2.49
3867,2.74
3868,3.48
3869,2.71
3870,2.26
3871,2.32
3872,2.11
3873,1.46
3874,1.84
3875,1.42
3876,2.84
3877,3.58
3878,1.81
3879,2.2
3880,2.12
3881,2.43
3882,2.17
3883,2.52
3884,2.32
3885,2.01
3886,2.09
3887,1.96
3888,2.09
3889,2.05
3890,2.1
3891,1.53
3892,2.06
3893,2.1
3894,2.9
3895,3.04
3896,3.12
3897,3.08
3898,2.89
3899,
3900,2.71
3901,2.94
3902,2.34
3903,2.21
3904,2.29
3905,1.76
3906,1.74
3907,1.87
3908,1.62
3909,2.05
3910,2.22
3911,1.95
3912,2.02
3913,1.84
3914,2.18
3915,1.93
3916,2.09
3917,2.21
3918,1.6
3919,2.22
3920,1.99
3921,1.91
3922,1.73
3923,1.78
3924,1.76
3925,2.98
3926,3.28
3927,1.92
3928,1.73
3929,1.74
3930,1.5
3931,1.46
3932,1.44
3933,1.39
3934,0.86
3935,1.41
3936,1.25
3937,1.35
3938,0.98
3939,1.29
3940,2.52
3941,3.02
3942,3.09
3943,3.1
3944,1.91
3945,2.2
3946,2.13
3947,2.52
3948,2.17
3949,2.64
3950,2.5
3951,2.28
3952,2.05
3953,1.89
3954,1.59
3955,1.8
3956,2.02
3957,2.22
3958,2.56
3959,2.45
3960,2.69
3961,3.19
3962,3.2
3963,2.99
3964,2.55
3965,2.19
3966,2.45
3967,2.34
3968,2.69
3969,2.06
3970,2.11
3971,2.18
3972,1.86
3973,2.35
3974,2.71
3975,2.34
3976,2.21
3977,2.39
3978,2.42
3979,2.71
3980,2.52
3981,2.58
3982,2.4
3983,2.84
3984,2.88
3985,2.93
3986,2.83
3987,2.77
3988,2.73
3989,2.09
3990,2.81
3991,1.83
3992,2.08
3993,2.64
3994,3.56
3995,1.26
3996,3.49
3997,3.57
3998,3.3
3999,3.55
4000,3.55
4001,3.65
4002,3.42
4003,3.41
4004,3.65
4005,2.71
4006,2.04
4007,2.86
4008,2.91
4009,2.22
4010,1.96
4011,1.41
4012,1.36
4013,1.71
4014,1.42
4015,1.1
4016,1.34
4017,3.31
4018,3.73
4019,3.03
4020,2.28
4021,2.42
4022,2.58
4023,2.43
4024,2.58
4025,1.27
4026,1.07
4027,0.94
4028,3.04
4029,2.6
4030,2.71
4031,2.44
4032,2.65
4033,1.92
4034,1.83
4035,1.81
4036,1.69
4037,0.95
4038,2.6
4039,1.81
4040,2.03
4041,2.35
4042,2.21
4043,2.46
4044,2.82
4045,2.71
4046,1.51
4047,2.11
4048,1.65
4049,1.58
4050,1.85
4051,2.29
4052,3.04
4053,2.67
4054,1.43
4055,1.97
4056,2.42
4057,2.7
4058,2.75
4059,3.28
4060,3.55
4061,3.44
4062,3.12
4063,2.56
4064,1.14
4065,1.2
4066,1.33
4067,1.65
4068,1.87
4069,1.94
4070,1.88
4071,
4072,2.0
4073,2.08
4074,2.26
4075,2.01
4076,1.99
4077,1.72
4078,1.66
4079,1.34
4080,1.21
4081,1.85
4082,1.61
4083,1.5
4084,2.46
4085,2.56
4086,2.81
4087,2.85
4088,2.78
4089,0.18
4090,1.31
4091,1.1
4092,1.2
4093,1.24
4094,1.32
4095,1.23
4096,1.57
4097,1.52
4098,1.48
4099,2.24
4100,1.83
4101,1.13
4102,1.72
4103,1.43
4104,1.28
4105,1.56
4106,1.76
4107,1.46
4108,1.33
4109,1.55
4110,1.36
4111,1.23
4112,1.44
4113,1.25
4114,1.32
4115,1.24
4116,1.29
4117,1.34
4118,1.19
4119,1.3
4120,1.27
4121,1.26
4122,1.07
4123,1.24
4124,1.18
4125,0.96
4126,0.76
4127,1.0
4128,1.15
4129,1.17
4130,1.08
4131,1.43
4132,1.83
4133,2.09
4134,2.09
4135,1.74
4136,1.72
4137,1.71
4138,0.93
4139,0.27
4140,0.57
4141,0.61
4142,1.44
4143,1.32
4144,1.16
4145,0.91
4146,1.0
4147,1.19
4148,0.93
4149,1.26
4150,0.91
4151,0.84
4152,1.08
4153,1.58
4154,1.09
4155,1.81
4156,2.63
4157,2.81
4158,2.24
4159,2.17
4160,1.79
4161,1.32
4162,1.12
4163,1.17
4164,1.39
4165,1.24
4166,1.36
4167,1.38
4168,1.19
4169,1.49
4170,1.31
4171,1.45
4172,2.11
4173,1.98
4174,2.39
4175,2.62
4176,2.36
4177,2.39
4178,2.6
4179,2.31
4180,2.44
4181,2.32
4182,2.32
4183,2.56
4184,2.79
4185,2.44
4186,2.43
4187,2.08
4188,2.22
4189,2.37
4190,1.38
4191,3.06
4192,3.38
4193,1.94
4194,5.1
4195,4.73
4196,3.12
4197,2.27
4198,0.74
4199,0.93
4200,0.95
4201,1.13
4202,1.57
4203,1.61
4204,1.66
4205,1.54
4206,1.5
4207,1.46
4208,1.81
4209,2.02
4210,1.46
4211,1.96
4212,2.53
4213,1.88
4214,2.45
4215,2.01
4216,2.25
4217,2.7
4218,2.38
4219,
4220,1.56
4221,1.64
4222,1.62
4223,1.62
4224,2.72
4225,1.66
4226,2.42
4227,2.73
4228,3.55
4229,3.09
4230,2.53
4231,2.54
4232,2.52
4233,2.43
4234,2.13
4235,2.35
4236,2.28
4237,2.4
4238,2.27
4239,2.56
4240,2.5
4241,2.71
4242,2.24
4243,2.64
4244,2.65
4245,2.26
4246,0.18
4247,1.6
4248,1.25
4249,2.02
4250,1.82
4251,1.19
4252,1.29
4253,1.23
4254,1.31
4255,1.04
4256,1.29
4257,1.16
4258,1.46
4259,1.56
4260,1.28
4261,1.12
4262,1.47
4263,1.31
4264,1.26
4265,1.08
4266,
4267,1.31
4268,1.04
4269,1.03
4270,1.12
4271,1.25
4272,1.08
4273,1.16
4274,1.06
4275,1.17
4276,1.35
4277,1.17
4278,1.29
4279,1.23
4280,1.2
4281,1.04
4282,1.24
4283,1.37
4284,1.37
4285,1.62
4286,2.59
4287,2.7
4288,2.76
4289,2.76
4290,2.65
4291,2.59
4292,2.3
4293,1.76
4294,1.79
4295,2.21
4296,2.0
4297,2.64
4298,2.39
4299,3.04
4300,2.56
4301,3.1
4302,2.21
4303,1.97
4304,2.29
4305,2.27
4306,2.13
4307,2.36
4308,2.3
4309,2.33
4310,2.06
4311,2.13
4312,2.51
4313,2.12
4314,2.05
4315,1.93
4316,1.82
4317,2.41
4318,2.19
4319,2.57
4320,1.85
4321,2.24
4322,2.4
4323,1.83
4324,2.96
4325,3.7
4326,3.41
4327,3.54
4328,3.57
4329,3.34
4330,2.24
4331,2.07
4332,1.54
4333,2.15
4334,1.44
4335,2.13
4336,2.02
4337,1.46
4338,2.27
4339,2.13
4340,1.21
4341,1.68
4342,1.74
4343,1.64
4344,1.99
4345,1.8
4346,2.06
4347,2.18
4348,1.66
4349,1.92
4350,1.43
4351,2.23
4352,1.58
4353,1.02
4354,1.47
4355,1.44
4356,1.61
4357,1.73
4358,1.74
4359,1.5
4360,1.49
4361,1.47
4362,0.98
4363,0.97
4364,0.84
4365,0.8
4366,1.01
4367,1.18
4368,1.2
4369,1.14
4370,1.1
4371,1.09
4372,1.14
4373,1.13
4374,1.38
4375,1.29
4376,1.3
4377,1.28
4378,1.25
4379,1.53
4380,1.16
4381,1.25
4382,1.43
4383,1.16
4384,1.17
4385,1.58
4386,1.27
4387,0.95
4388,0.58
4389,0.64
4390,0.3
4391,0.62
4392,0.67
4393,1.04
4394,1.26
4395,1.8
4396,1.35
4397,1.58
4398,1.54
4399,1.51
4400,1.75
4401,1.6
4402,1.58
4403,1.41
4404,1.75
4405,1.31
4406,2.03
4407,1.5
4408,1.68
4409,1.64
4410,1.42
4411,1.64
4412,1.33
4413,1.08
4414,0.78
4415,0.81
4416,1.12
4417,1.16
4418,1.57
4419,2.1
4420,2.88
4421,2.87
4422,2.02
4423,2.18
4424,2.07
4425,1.82
4426,2.65
4427,1.76
4428,1.75
4429,2.8
4430,3.08
4431,0.67
4432,0.33
4433,1.35
4434,2.34
4435,2.05
4436,1.88
4437,1.98
4438,2.22
4439,2.38
4440,3.62
4441,3.57
4442,
4443,3.37
4444,3.52
4445,1.56
4446,0.59
4447,1.67
4448,2.97
4449,1.75
4450,1.96
4451,2.76
4452,3.24
4453,2.03
4454,1.29
4455,1.08
4456,1.34
4457,1.38
4458,1.64
4459,1.56
4460,1.87
4461,1.71
4462,2.7
4463,3.26
4464,3.5
4465,3.48
4466,3.36
4467,0.68
4468,1.0
4469,0.54
4470,0.51
4471,0.7
4472,0.89
4473,1.14
4474,1.16
4475,1.57
4476,2.15
4477,1.42
4478,1.71
4479,1.26
4480,1.74
4481,1.55
4482,1.78
4483,1.83
4484,2.02
4485,2.06
4486,1.86
4487,1.84
4488,2.25
4489,1.64
4490,2.11
4491,1.74
4492,1.62
4493,2.08
4494,2.09
4495,2.18
4496,2.84
4497,2.38
4498,1.1
4499,2.24
4500,1.73
4501,1.8
4502,1.42
4503,1.47
4504,1.71
4505,1.5
4506,1.54
4507,1.75
4508,1.71
4509,1.66
4510,1.57
4511,1.65
4512,1.68
4513,1.61
4514,1.33
4515,1.46
4516,1.41
4517,2.14
4518,1.78
4519,1.75
4520,1.68
4521,1.75
4522,1.97
4523,1.83
4524,1.74
4525,0.89
4526,1.38
4527,2.18
4528,1.58
4529,0.92
4530,0.26
4531,1.4
4532,3.03
4533,2.88
4534,2.85
4535,2.5
4536,2.74
4537,2.21
4538,2.31
4539,2.05
4540,2.12
4541,1.71
4542,1.78
4543,2.02
4544,1.85
4545,2.02
4546,1.88
4547,2.42
4548,2.83
4549,3.35
4550,3.54
4551,3.41
4552,3.12
4553,2.93
4554,3.01
4555,1.7
4556,1.69
4557,1.89
4558,1.66
4559,2.07
4560,1.89
4561,2.46
4562,2.33
4563,2.25
4564,1.86
4565,2.31
4566,2.62
4567,2.39
4568,1.82
4569,2.46
4570,2.36
4571,2.74
4572,2.48
4573,1.94
4574,2.51
4575,3.6
4576,2.73
4577,2.57
4578,2.51
4579,2.31
4580,2.58
4581,2.38
4582,2.15
4583,1.89
4584,2.41
4585,2.7
4586,2.4
4587,2.07
4588,2.38
4589,3.11
4590,2.33
4591,2.37
4592,2.77
4593,2.53
4594,2.78
4595,2.66
4596,3.68
4597,3.54
4598,3.66
4599,3.53
4600,3.58
4601,3.59
4602,3.62
4603,3.58
4604,3.53
4605,3.47
4606,3.7
4607,3.6
4608,3.82
4609,2.63
4610,2.24
4611,0.12
4612,0.22
4613,0.62
4614,0.89
4615,0.93
4616,1.48
4617,0.88
4618,1.12
4619,1.19
4620,1.31
4621,1.49
4622,3.53
4623,3.26
4624,2.25
4625,0.54
4626,3.6
4627,3.66
4628,0.33
4629,1.71
4630,2.52
4631,2.3
4632,1.73
4633,2.43
4634,3.2
4635,0.81
4636,2.17
4637,3.08
4638,2.82
4639,2.46
4640,2.3
4641,2.48
4642,2.07
4643,2.34
4644,2.04
4645,1.93
4646,1.89
4647,1.8
4648,1.68
4649,1.6
4650,1.6
4651,1.78
4652,1.6
4653,1.61
4654,1.71
4655,1.57
4656,1.81
4657,1.7
4658,1.78
4659,1.96
4660,1.88
4661,1.84
4662,2.03
4663,1.89
4664,1.93
4665,1.92
4666,1.63
4667,1.47
4668,2.23
4669,2.21
4670,2.7
4671,2.35
4672,1.69
4673,1.74
4674,1.49
4675,1.23
4676,1.25
4677,1.41
4678,1.84
4679,1.79
4680,1.86
4681,2.16
4682,1.86
4683,1.88
4684,2.44
4685,2.56
4686,2.54
4687,2.26
4688,2.25
4689,2.3
4690,1.98
4691,2.35
4692,2.16
4693,2.76
4694,2.4
4695,2.13
4696,1.98
4697,2.39
4698,2.17
4699,2.21
4700,2.12
4701,1.98
4702,2.21
4703,2.15
4704,2.23
4705,2.36
4706,2.27
4707,2.29
4708,2.23
4709,2.57
4710,2.35
4711,2.33
4712,2.44
4713,2.09
4714,2.24
4715,2.15
4716,2.23
4717,2.22
4718,2.96
4719,2.45
4720,2.5
4721,1.44
4722,1.42
4723,1.23
4724,1.48
4725,1.47
4726,1.69
4727,1.41
4728,1.71
4729,1.63
4730,1.55
4731,1.59
4732,1.55
4733,2.78
4734,2.62
4735,2.15
4736,2.36
4737,2.08
4738,1.98
4739,2.08
4740,2.12
4741,2.12
4742,2.22
4743,2.21
4744,3.18
4745,2.1
4746,1.38
4747,1.23
4748,1.25
4749,1.38
4750,1.42
4751,1.34
4752,1.09
4753,1.29
4754,1.31
4755,2.21
4756,1.96
4757,1.54
4758,1.57
4759,1.52
4760,1.95
4761,2.09
4762,1.97
4763,1.89
4764,2.86
4765,2.78
4766,2.73
4767,2.47
4768,2.38
4769,1.58
4770,1.3
4771,1.26
4772,1.38
4773,1.93
4774,1.82
4775,1.96
4776,1.94
4777,1.92
4778,2.11
4779,1.99
4780,2.11
4781,2.65
4782,2.28
4783,1.97
4784,1.94
4785,2.97
4786,2.84
4787,2.73
4788,2.58
4789,2.42
4790,2.65
4791,2.37
4792,2.27
4793,1.6
4794,1.29
4795,1.36
4796,1.56
4797,1.44
4798,1.42
4799,1.6
4800,2.08
4801,2.38
4802,2.44
4803,2.36
4804,2.27
4805,2.21
4806,2.27
4807,2.19
4808,2.14
4809,2.08
4810,2.19
4811,2.16
4812,2.1
4813,2.7
4814,2.86
4815,2.46
4816,2.46
4817,2.43
4818,1.93
4819,1.7
4820,1.83
4821,1.98
4822,1.99
4823,1.93
4824,2.22
4825,3.27
4826,3.01
4827,3.42
4828,2.99
4829,3.04
4830,3.08
4831,2.91
4832,2.94
4833,1.82
4834,1.21
4835,3.25
4836,3.28
4837,3.25
4838,2.92
4839,2.85
4840,2.68
4841,1.29
4842,1.34
4843,1.55
4844,1.57
4845,1.34
4846,1.24
4847,1.22
4848,1.27
4849,1.22
4850,1.32
4851,1.69
4852,2.93
4853,2.97
4854,2.79
4855,2.56
4856,2.58
4857,2.48
4858,2.56
4859,2.27
4860,2.04
4861,2.16
4862,2.39
4863,2.1
4864,2.12
4865,2.03
4866,1.78
4867,1.58
4868,1.63
4869,1.66
4870,1.63
4871,1.38
4872,1.25
4873,1.32
4874,1.38
4875,1.9
4876,1.68
4877,1.87
4878,1.46
4879,1.73
4880,1.32
4881,1.23
4882,1.31
4883,1.42
4884,1.32
4885,2.34
4886,2.0
4887,1.85
4888,1.68
4889,1.55
4890,1.54
4891,1.76
4892,1.69
4893,1.92
4894,1.8
4895,2.11
4896,2.04
4897,2.18
4898,2.17
4899,2.24
4900,2.28
4901,1.98
4902,2.02
4903,1.95
4904,1.82
4905,2.4
4906,1.53
4907,2.08
4908,2.11
4909,2.15
4910,3.05
4911,3.64
4912,3.06
4913,2.45
4914,1.43
4915,1.49
4916,1.55
4917,1.68
4918,1.72
4919,1.62
4920,1.61
4921,1.88
4922,2.38
4923,2.98
4924,2.86
4925,2.8
4926,2.17
4927,2.48
4928,2.29
4929,2.36
4930,2.45
4931,2.29
4932,3.34
4933,3.19
4934,3.25
4935,3.16
4936,3.12
4937,2.93
4938,2.32
4939,1.91
4940,1.94
4941,2.18
4942,2.28
4943,2.37
4944,2.31
4945,2.24
4946,2.27
4947,2.33
4948,2.35
4949,2.31
4950,2.19
4951,2.04
4952,2.0
4953,1.85
4954,1.7
4955,1.84
4956,1.71
4957,3.16
4958,2.9
4959,3.01
4960,3.11
4961,2.87
4962,2.77
4963,3.05
4964,3.2
4965,3.39
4966,3.14
4967,2.95
4968,2.66
4969,2.89
4970,2.84
4971,2.77
4972,2.79
4973,2.68
4974,3.32
4975,3.31
4976,3.18
4977,3.02
4978,3.24
4979,3.09
4980,3.07
4981,3.18
4982,3.05
4983,3.18
4984,2.12
4985,2.12
4986,2.05
4987,2.2
4988,2.08
4989,2.08
4990,2.26
4991,2.02
4992,2.21
4993,2.23
4994,2.26
4995,2.1
4996,2.31
4997,2.2
4998,2.28
4999,2.17
5000,2.05
5001,1.98
5002,2.0
5003,2.06
5004,2.14
5005,3.07
5006,2.75
5007,3.04
5008,2.73
5009,2.64
5010,1.85
5011,2.02
5012,2.03
5013,2.32
5014,2.14
5015,1.26
5016,1.22
5017,1.23
5018,2.79
5019,3.28
5020,3.19
5021,3.21
5022,3.1
5023,1.8
5024,2.87
5025,2.51
5026,2.52
5027,2.39
5028,2.61
5029,2.42
5030,2.41
5031,2.69
5032,2.72
5033,2.09
5034,1.4
5035,1.53
5036,1.46
5037,1.7
5038,1.7
5039,1.53
5040,1.78
5041,2.42
5042,3.18
5043,3.19
5044,3.09
5045,2.92
5046,2.96
5047,2.68
5048,2.79
5049,2.51
5050,2.34
5051,2.26
5052,2.76
5053,2.87
5054,2.73
5055,2.39
5056,2.31
5057,2.42
5058,1.01
5059,1.12
5060,1.2
5061,1.32
5062,1.18
5063,1.39
5064,1.34
5065,1.49
5066,1.43
5067,1.37
5068,2.54
5069,2.79
5070,3.19
5071,2.82
5072,3.02
5073,2.87
5074,2.64
5075,2.58
5076,2.67
5077,3.11
5078,2.49
5079,3.49
5080,3.49
5081,3.42
5082,3.45
5083,3.52
5084,3.71
5085,3.61
5086,3.4
5087,3.55
5088,3.53
5089,3.72
5090,3.56
5091,0.14
5092,0.1
5093,0.59
5094,0.48
5095,0.5
5096,0.51
5097,0.72
5098,3.45
5099,2.44
5100,3.04
5101,2.36
5102,2.7
5103,2.27
5104,1.46
5105,1.47
5106,1.55
5107,1.16
5108,2.12
5109,2.87
5110,2.57
5111,2.67
5112,2.86
5113,2.62
5114,2.51
5115,2.78
5116,2.46
5117,2.12
5118,2.04
5119,2.33
5120,2.04
5121,2.18
5122,2.26
5123,1.76
5124,1.95
5125,2.44
5126,2.56
5127,2.42
5128,1.53
5129,0.75
5130,0.75
5131,0.96
5132,1.3
5133,1.54
5134,1.93
5135,2.03
5136,2.33
5137,2.32
5138,2.23
5139,2.47
5140,2.15
5141,2.03
5142,1.85
5143,1.88
5144,1.59
5145,1.72
5146,1.53
5147,1.67
5148,1.76
5149,1.81
5150,1.94
5151,1.68
5152,1.44
5153,1.08
5154,1.37
5155,3.31
5156,2.81
5157,2.64
5158,2.05
5159,2.37
5160,2.06
5161,2.0
5162,2.26
5163,2.03
5164,1.91
5165,2.0
5166,1.7
5167,1.52
5168,2.09
5169,1.72
5170,1.93
5171,1.85
5172,1.96
5173,1.96
5174,1.98
5175,2.3
5176,1.92
5177,1.98
5178,1.77
5179,1.01
5180,1.0
5181,1.39
5182,2.18
5183,2.76
5184,2.24
5185,2.57
5186,2.6
5187,2.59
5188,2.37
5189,2.08
5190,2.42
5191,2.17
5192,1.77
5193,1.79
5194,1.73
5195,1.38
5196,1.98
5197,1.88
5198,1.64
5199,1.35
5200,1.2
5201,1.22
5202,1.13
5203,0.9
5204,0.54
5205,0.61
5206,1.38
5207,1.82
5208,1.56
5209,1.63
5210,1.71
5211,1.65
5212,1.21
5213,1.31
5214,1.27
5215,1.12
5216,1.19
5217,1.18
5218,1.02
5219,1.14
5220,1.2
5221,1.63
5222,2.8
5223,2.68
5224,2.64
5225,2.53
5226,1.54
5227,0.43
5228,1.86
5229,1.0
5230,1.4
5231,2.21
5232,2.06
5233,2.1
5234,2.23
5235,2.48
5236,2.07
5237,1.76
5238,1.22
5239,0.93
5240,0.81
5241,1.4
5242,1.2
5243,1.22
5244,1.27
5245,1.2
5246,1.58
5247,1.4
5248,3.09
5249,2.28
5250,2.01
5251,1.33
5252,1.26
5253,1.48
5254,1.8
5255,1.68
5256,1.64
5257,1.65
5258,1.57
5259,1.55
5260,1.29
5261,0.79
5262,0.82
5263,0.69
5264,0.69
5265,0.69
5266,0.91
5267,0.88
5268,1.1
5269,1.18
5270,1.57
5271,1.19
5272,1.12
5273,0.85
5274,0.38
5275,0.47
5276,0.74
5277,0.72
5278,0.85
5279,0.93
5280,2.71
5281,3.05
5282,2.31
5283,2.53
5284,1.6
5285,1.78
5286,1.38
5287,1.33
5288,1.53
5289,1.44
5290,1.64
5291,2.46
5292,2.17
5293,2.19
5294,2.33
5295,2.1
5296,2.21
5297,1.03
5298,0.8
5299,0.3
5300,0.71
5301,0.58
5302,0.77
5303,1.43
5304,3.27
5305,3.37
5306,3.06
5307,2.35
5308,2.1
5309,1.71
5310,1.34
5311,1.04
5312,1.24
5313,0.9
5314,0.98
5315,1.19
5316,1.7
5317,2.29
5318,2.81
5319,2.52
5320,2.3
5321,1.24
5322,0.78
5323,0.23
5324,0.92
5325,1.23
5326,1.24
5327,1.64
5328,2.64
5329,3.68
5330,3.58
5331,3.86
5332,3.38
5333,1.9
5334,1.68
5335,1.95
5336,1.94
5337,1.7
5338,1.61
5339,1.75
5340,2.13
5341,2.23
5342,2.49
5343,2.33
5344,2.22
5345,1.63
5346,1.23
5347,0.97
5348,1.47
5349,1.4
5350,1.49
5351,1.87
5352,2.93
5353,3.61
5354,3.84
5355,3.13
5356,3.15
5357,2.02
5358,1.95
5359,1.9
5360,1.79
5361,1.82
5362,2.19
5363,2.47
5364,1.93
5365,2.12
5366,1.86
5367,1.91
5368,1.68
5369,1.38
5370,1.1
5371,0.86
5372,1.1
5373,1.19
5374,1.18
5375,1.26
5376,3.55
5377,3.51
5378,3.06
5379,3.2
5380,2.44
5381,2.03
5382,1.63
5383,1.51
5384,1.38
5385,1.35
5386,1.55
5387,1.5
5388,2.25
5389,2.47
5390,3.54
5391,2.83
5392,1.78
5393,0.73
5394,0.43
5395,0.36
5396,0.57
5397,0.67
5398,0.77
5399,0.97
5400,2.16
5401,3.14
5402,2.73
5403,2.55
5404,2.08
5405,1.24
5406,1.43
5407,1.29
5408,1.32
5409,1.16
5410,1.46
5411,1.29
5412,1.87
5413,1.99
5414,1.92
5415,1.2
5416,1.06
5417,0.84
5418,0.54
5419,0.37
5420,0.69
5421,0.78
5422,0.82
5423,1.13
5424,3.3
5425,2.91
5426,2.63
5427,2.44
5428,1.84
5429,1.95
5430,1.61
5431,1.45
5432,1.22
5433,1.13
5434,1.02
5435,0.93
5436,1.51
5437,1.36
5438,1.26
5439,1.59
5440,1.87
5441,1.39
5442,0.88
5443,0.46
5444,1.06
5445,1.2
5446,1.31
5447,1.59
5448,3.64
5449,3.41
5450,3.53
5451,3.56
5452,2.14
5453,1.31
5454,1.13
5455,0.98
5456,0.85
5457,0.87
5458,0.86
5459,0.91
5460,0.92
5461,1.77
5462,1.21
5463,1.22
5464,1.17
5465,0.82
5466,0.38
5467,0.48
5468,0.6
5469,0.84
5470,0.84
5471,1.01
5472,2.99
5473,2.58
5474,1.81
5475,2.15
5476,1.16
5477,1.16
5478,1.13
5479,1.03
5480,1.34
5481,0.74
5482,1.58
5483,1.39
5484,2.48
5485,2.34
5486,1.55
5487,1.89
5488,1.2
5489,1.39
5490,1.16
5491,0.92
5492,1.63
5493,1.05
5494,1.93
5495,0.49
5496,1.97
5497,1.75
5498,1.88
5499,1.67
5500,0.9
5501,0.84
5502,0.81
5503,0.75
5504,0.56
5505,0.87
5506,0.76
5507,0.66
5508,0.87
5509,0.98
5510,1.09
5511,1.4
5512,1.13
5513,0.81
5514,0.6
5515,0.46
5516,0.82
5517,0.98
5518,1.06
5519,1.25
5520,2.36
5521,3.1
5522,2.54
5523,2.44
5524,1.67
5525,0.9
5526,0.74
5527,0.71
5528,0.84
5529,0.91
5530,1.25
5531,0.88
5532,0.84
5533,1.95
5534,2.83
5535,3.02
5536,3.26
5537,0.67
5538,0.1
5539,0.69
5540,0.27
5541,0.44
5542,0.63
5543,1.1
5544,2.58
5545,1.98
5546,1.99
5547,2.55
5548,1.15
5549,0.95
5550,1.08
5551,0.8
5552,1.12
5553,0.96
5554,0.95
5555,1.75
5556,1.06
5557,1.12
5558,1.51
5559,1.19
5560,1.08
5561,0.84
5562,0.48
5563,0.42
5564,0.75
5565,0.99
5566,0.97
5567,0.97
5568,2.73
5569,3.18
5570,2.04
5571,2.92
5572,1.37
5573,1.13
5574,0.9
5575,0.75
5576,0.78
5577,0.96
5578,0.97
5579,0.84
5580,0.8
5581,1.4
5582,1.37
5583,1.07
5584,0.95
5585,0.7
5586,0.37
5587,0.52
5588,0.79
5589,0.97
5590,1.11
5591,1.2
5592,2.57
5593,3.45
5594,2.48
5595,2.8
5596,1.73
5597,1.01
5598,1.04
5599,0.97
5600,0.96
5601,0.87
5602,0.93
5603,0.75
5604,0.89
5605,1.7
5606,1.02
5607,0.95
5608,0.94
5609,0.71
5610,0.29
5611,0.5
5612,0.54
5613,0.86
5614,1.04
5615,1.16
5616,2.43
5617,3.01
5618,2.1
5619,2.48
5620,1.56
5621,1.07
5622,0.98
5623,1.28
5624,1.12
5625,1.18
5626,1.18
5627,1.58
5628,1.7
5629,1.67
5630,1.08
5631,1.18
5632,0.85
5633,0.5
5634,0.47
5635,0.44
5636,0.25
5637,0.26
5638,0.3
5639,0.3
5640,0.3
5641,0.33
5642,0.33
5643,0.34
5644,0.95
5645,3.37
5646,2.09
5647,1.57
5648,1.5
5649,1.41
5650,1.58
5651,1.67
5652,1.8
5653,1.74
5654,1.33
5655,1.38
5656,1.02
5657,0.77
5658,0.36
5659,0.25
5660,0.27
5661,0.32
5662,0.3
5663,1.78
5664,2.37
5665,2.26
5666,2.1
5667,1.82
5668,1.54
5669,1.27
5670,1.04
5671,1.18
5672,0.96
5673,1.15
5674,1.15
5675,1.09
5676,1.04
5677,1.44
5678,1.34
5679,2.31
5680,1.59
5681,1.2
5682,0.86
5683,0.55
5684,1.19
5685,1.03
5686,1.12
5687,1.13
5688,1.64
5689,2.21
5690,2.7
5691,1.26
5692,1.32
5693,0.9
5694,0.85
5695,0.74
5696,1.0
5697,2.8
5698,2.89
5699,2.5
5700,0.76
5701,1.57
5702,1.64
5703,1.25
5704,1.2
5705,0.82
5706,0.84
5707,0.63
5708,0.77
5709,1.02
5710,1.2
5711,1.17
5712,1.2
5713,1.93
5714,2.52
5715,2.05
5716,2.25
5717,1.16
5718,0.88
5719,0.96
5720,0.73
5721,0.75
5722,0.71
5723,0.92
5724,0.88
5725,0.93
5726,0.97
5727,0.9
5728,0.77
5729,0.62
5730,0.52
5731,0.1
5732,0.58
5733,0.5
5734,1.06
5735,1.34
5736,2.61
5737,2.9
5738,2.82
5739,2.59
5740,2.17
5741,0.94
5742,0.89
5743,0.77
5744,0.79
5745,0.8
5746,0.79
5747,0.83
5748,0.76
5749,0.77
5750,0.85
5751,0.96
5752,1.11
5753,0.64
5754,0.58
5755,0.47
5756,0.6
5757,1.66
5758,1.78
5759,0.9
5760,3.07
5761,3.56
5762,2.94
5763,0.11
5764,3.06
5765,1.17
5766,0.34
5767,0.5
5768,1.96
5769,1.12
5770,0.82
5771,1.33
5772,2.45
5773,1.3
5774,1.26
5775,1.33
5776,0.92
5777,0.91
5778,0.52
5779,0.36
5780,0.65
5781,0.7
5782,0.72
5783,1.01
5784,2.36
5785,3.15
5786,2.52
5787,2.3
5788,1.98
5789,1.46
5790,1.02
5791,0.79
5792,0.75
5793,0.74
5794,1.36
5795,0.91
5796,0.96
5797,1.04
5798,1.36
5799,1.96
5800,0.9
5801,0.73
5802,0.18
5803,0.26
5804,0.45
5805,0.57
5806,0.61
5807,0.94
5808,1.37
5809,1.76
5810,1.38
5811,1.23
5812,1.21
5813,1.15
5814,1.03
5815,1.07
5816,1.08
5817,0.98
5818,1.25
5819,1.04
5820,1.22
5821,1.08
5822,1.42
5823,1.02
5824,0.94
5825,0.78
5826,0.48
5827,0.23
5828,0.43
5829,0.69
5830,0.57
5831,0.76
5832,1.73
5833,1.55
5834,1.44
5835,1.18
5836,1.13
5837,1.21
5838,1.18
5839,1.2
5840,1.24
5841,1.11
5842,1.35
5843,1.56
5844,1.35
5845,1.69
5846,1.66
5847,1.62
5848,1.48
5849,0.89
5850,1.11
5851,0.55
5852,0.64
5853,0.91
5854,2.26
5855,1.93
5856,2.11
5857,2.7
5858,2.61
5859,2.27
5860,1.33
5861,1.56
5862,2.15
5863,1.17
5864,2.03
5865,1.63
5866,2.1
5867,2.66
5868,3.08
5869,1.86
5870,0.43
5871,0.24
5872,0.54
5873,1.13
5874,0.99
5875,0.46
5876,0.67
5877,0.7
5878,0.79
5879,1.1
5880,2.19
5881,3.14
5882,2.62
5883,2.49
5884,1.91
5885,1.09
5886,0.88
5887,1.4
5888,1.11
5889,2.0
5890,1.68
5891,1.54
5892,1.47
5893,1.48
5894,1.44
5895,1.4
5896,0.79
5897,0.95
5898,1.07
5899,1.05
5900,1.05
5901,2.13
5902,1.5
5903,1.51
5904,1.69
5905,1.71
5906,2.51
5907,2.07
5908,0.85
5909,2.01
5910,1.43
5911,1.26
5912,1.49
5913,1.17
5914,1.85
5915,2.09
5916,2.35
5917,2.54
5918,2.41
5919,2.78
5920,2.24
5921,2.43
5922,3.6
5923,1.93
5924,3.49
5925,3.13
5926,3.64
5927,0.13
5928,3.34
5929,3.92
5930,0.14
5931,1.15
5932,0.21
5933,0.43
5934,0.52
5935,0.52
5936,1.9
5937,1.01
5938,0.93
5939,1.79
5940,2.49
5941,0.66
5942,1.32
5943,1.34
5944,1.02
5945,1.21
5946,1.41
5947,0.45
5948,0.89
5949,1.19
5950,3.02
5951,2.91
5952,3.7
5953,3.57
5954,3.56
5955,2.98
5956,1.16
5957,0.98
5958,1.51
5959,2.37
5960,1.5
5961,2.6
5962,3.52
5963,3.45
5964,3.5
5965,0.14
5966,0.1
5967,0.1
5968,0.57
5969,2.67
5970,3.13
5971,0.13
5972,0.26
5973,0.42
5974,1.38
5975,2.15
5976,3.62
5977,3.62
5978,3.54
5979,0.69
5980,0.14
5981,0.47
5982,0.5
5983,0.53
5984,1.07
5985,2.4
5986,2.91
5987,3.46
5988,3.21
5989,3.28
5990,3.31
5991,2.18
5992,0.12
5993,0.1
5994,0.34
5995,1.39
5996,0.18
5997,1.72
5998,3.3
5999,3.47
6000,3.58
6001,3.42
6002,0.13
6003,0.46
6004,0.66
6005,0.6
6006,0.8
6007,1.2
6008,1.12
6009,0.57
6010,1.87
6011,2.74
6012,2.7
6013,1.52
6014,1.93
6015,1.34
6016,1.09
6017,0.9
6018,2.14
6019,0.54
6020,1.03
6021,1.21
6022,1.36
6023,3.09
6024,3.48
6025,3.3
6026,3.08
6027,3.15
6028,1.78
6029,1.71
6030,1.76
6031,1.47
6032,2.17
6033,2.46
6034,3.36
6035,3.17
6036,3.31
6037,2.82
6038,0.38
6039,0.42
6040,0.64
6041,1.23
6042,2.17
6043,0.48
6044,1.13
6045,1.71
6046,2.51
6047,3.13
6048,3.4
6049,3.45
6050,3.39
6051,3.32
6052,0.12
6053,0.63
6054,0.82
6055,0.63
6056,1.46
6057,1.5
6058,3.3
6059,3.37
6060,2.44
6061,0.88
6062,0.14
6063,0.9
6064,0.92
6065,0.91
6066,0.71
6067,0.89
6068,2.54
6069,3.7
6070,3.54
6071,3.47
6072,3.5
6073,0.13
6074,3.08
6075,0.12
6076,0.09
6077,0.51
6078,1.45
6079,0.99
6080,0.84
6081,1.77
6082,3.5
6083,3.43
6084,0.27
6085,1.08
6086,0.53
6087,0.76
6088,0.09
6089,0.85
6090,1.15
6091,1.21
6092,1.49
6093,3.37
6094,3.69
6095,3.54
6096,3.58
6097,3.65
6098,3.21
6099,2.37
6100,2.37
6101,1.87
6102,1.96
6103,1.72
6104,1.65
6105,1.64
6106,1.53
6107,1.69
6108,1.86
6109,1.98
6110,2.5
6111,3.22
6112,1.88
6113,1.6
6114,1.94
6115,1.96
6116,2.02
6117,1.95
6118,2.09
6119,2.14
6120,2.28
6121,2.1
6122,2.13
6123,2.64
6124,3.29
6125,2.69
6126,2.54
6127,2.45
6128,2.1
6129,1.96
6130,1.93
6131,1.67
6132,1.95
6133,1.93
6134,2.11
6135,2.26
6136,2.42
6137,2.69
6138,0.93
6139,0.1
6140,0.1
6141,0.46
6142,0.49
6143,0.61
6144,0.51
6145,2.52
6146,3.53
6147,0.13
6148,1.01
6149,1.06
6150,1.55
6151,0.83
6152,1.09
6153,0.78
6154,1.04
6155,0.94
6156,0.94
6157,0.82
6158,0.14
6159,1.04
6160,1.03
6161,0.73
6162,0.94
6163,1.46
6164,1.97
6165,2.21
6166,3.22
6167,3.3
6168,2.95
6169,2.37
6170,2.6
6171,1.78
6172,1.82
6173,1.7
6174,1.56
6175,1.3
6176,1.38
6177,1.23
6178,2.25
6179,2.73
6180,2.27
6181,1.32
6182,1.31
6183,1.26
6184,1.3
6185,1.2
6186,0.84
6187,0.91
6188,1.04
6189,1.46
6190,2.17
6191,2.95
6192,2.11
6193,2.38
6194,2.06
6195,1.07
6196,1.3
6197,1.62
6198,1.27
6199,1.47
6200,1.42
6201,1.38
6202,2.01
6203,1.95
6204,1.26
6205,0.58
6206,1.05
6207,0.87
6208,0.9
6209,0.85
6210,0.72
6211,0.77
6212,0.82
6213,0.82
6214,1.06
6215,1.39
6216,3.2
6217,2.7
6218,2.93
6219,2.44
6220,1.56
6221,1.49
6222,1.12
6223,1.2
6224,1.81
6225,2.74
6226,2.11
6227,1.28
6228,0.97
6229,1.15
6230,0.91
6231,0.92
6232,1.2
6233,1.7
6234,2.34
6235,2.61
6236,3.24
6237,3.24
6238,3.33
6239,2.86
6240,1.9
6241,1.5
6242,0.99
6243,1.36
6244,1.02
6245,1.19
6246,0.88
6247,1.79
6248,2.08
6249,2.26
6250,2.1
6251,1.78
6252,2.36
6253,2.12
6254,1.28
6255,1.47
6256,3.35
6257,2.77
6258,3.47
6259,3.24
6260,3.23
6261,3.21
6262,3.32
6263,3.41
6264,3.32
6265,3.4
6266,3.32
6267,1.33
6268,0.09
6269,0.11
6270,0.14
6271,0.64
6272,0.7
6273,3.07
6274,2.61
6275,0.1
6276,0.09
6277,0.1
6278,0.13
6279,0.11
6280,0.1
6281,0.34
6282,0.39
6283,0.97
6284,1.58
6285,3.62
6286,3.86
6287,3.83
6288,0.13
6289,0.1
6290,0.1
6291,0.13
6292,0.37
6293,0.34
6294,0.36
6295,0.59
6296,0.64
6297,0.7
6298,0.67
6299,0.7
6300,0.69
6301,0.2
6302,0.52
6303,0.64
6304,0.5
6305,0.73
6306,2.14
6307,2.45
6308,3.22
6309,3.47
6310,3.36
6311,2.13
6312,3.94
6313,3.92
6314,0.13
6315,0.1
6316,0.22
6317,0.29
6318,0.33
6319,0.11
6320,0.44
6321,0.48
6322,0.58
6323,0.7
6324,0.52
6325,0.57
6326,0.61
6327,0.6
6328,0.46
6329,0.39
6330,0.46
6331,1.98
6332,2.6
6333,3.11
6334,2.66
6335,2.6
6336,0.3
6337,0.48
6338,0.37
6339,0.82
6340,0.6
6341,0.69
6342,0.54
6343,0.61
6344,0.73
6345,0.67
6346,0.48
6347,0.56
6348,0.55
6349,0.66
6350,0.75
6351,0.66
6352,0.47
6353,0.18
6354,0.32
6355,0.35
6356,0.48
6357,0.8
6358,1.75
6359,1.77
6360,1.65
6361,1.33
6362,1.23
6363,0.83
6364,1.02
6365,0.82
6366,0.69
6367,0.88
6368,1.71
6369,0.7
6370,0.72
6371,0.62
6372,0.64
6373,0.64
6374,0.77
6375,0.53
6376,0.56
6377,0.33
6378,0.52
6379,1.22
6380,1.58
6381,1.43
6382,1.34
6383,1.87
6384,1.68
6385,1.2
6386,0.65
6387,0.23
6388,0.86
6389,1.4
6390,3.94
6391,4.08
6392,4.04
6393,3.1
6394,0.94
6395,0.09
6396,0.09
6397,0.09
6398,0.09
6399,0.6
6400,0.37
6401,0.64
6402,0.74
6403,0.76
6404,0.8
6405,0.84
6406,0.89
6407,0.93
6408,0.94
6409,0.92
6410,0.87
6411,0.77
6412,0.41
6413,0.01
6414,0.04
6415,0.03
6416,0.01
6417,0.01
6418,0.01
6419,0.01
6420,0.01
6421,3.44
6422,3.19
6423,3.38
6424,3.43
6425,3.26
6426,0.05
6427,0.02
6428,0.21
6429,0.7
6430,0.5
6431,0.03
6432,0.03
6433,0.06
6434,0.05
6435,0.04
6436,0.11
6437,0.27
6438,0.47
6439,0.52
6440,0.48
6441,0.43
6442,0.36
6443,0.37
6444,0.41
6445,0.44
6446,0.26
6447,0.38
6448,0.39
6449,0.15
6450,0.21
6451,0.33
6452,0.61
6453,1.76
6454,1.26
6455,1.34
6456,0.46
6457,0.02
6458,0.02
6459,0.04
6460,0.34
6461,0.44
6462,0.52
6463,0.42
6464,0.47
6465,0.52
6466,0.49
6467,0.45
6468,0.49
6469,0.49
6470,0.51
6471,0.4
6472,0.4
6473,0.7
6474,1.16
6475,1.0
6476,2.01
6477,2.02
6478,2.2
6479,2.42
6480,0.04
6481,0.03
6482,0.18
6483,0.19
6484,0.4
6485,0.48
6486,0.43
6487,0.5
6488,0.49
6489,0.44
6490,0.43
6491,0.42
6492,0.49
6493,0.48
6494,0.46
6495,0.5
6496,0.52
6497,0.15
6498,0.5
6499,1.93
6500,3.47
6501,2.71
6502,2.33
6503,2.01
6504,0.1
6505,0.28
6506,0.48
6507,0.57
6508,0.56
6509,0.58
6510,0.49
6511,0.62
6512,0.57
6513,0.61
6514,0.58
6515,0.59
6516,0.58
6517,0.61
6518,1.22
6519,2.13
6520,1.11
6521,0.24
6522,0.37
6523,0.4
6524,0.59
6525,0.74
6526,1.08
6527,1.91
6528,1.25
6529,0.83
6530,0.52
6531,0.59
6532,0.66
6533,0.8
6534,1.05
6535,2.03
6536,2.47
6537,2.36
6538,1.2
6539,0.02
6540,0.05
6541,0.4
6542,0.52
6543,0.61
6544,0.37
6545,0.24
6546,0.22
6547,0.25
6548,0.34
6549,0.8
6550,1.47
6551,1.28
6552,0.31
6553,0.46
6554,0.61
6555,0.45
6556,0.45
6557,0.48
6558,0.52
6559,0.56
6560,0.42
6561,0.55
6562,0.46
6563,0.51
6564,0.51
6565,0.56
6566,0.51
6567,0.29
6568,0.02
6569,0.02
6570,0.02
6571,0.22
6572,0.34
6573,0.97
6574,1.47
6575,1.28
6576,0.59
6577,0.18
6578,0.26
6579,0.34
6580,0.65
6581,1.84
6582,1.47
6583,1.0
6584,0.99
6585,0.95
6586,0.96
6587,0.97
6588,1.34
6589,1.19
6590,0.98
6591,0.74
6592,0.75
6593,0.78
6594,0.82
6595,0.84
6596,0.97
6597,1.08
6598,1.12
6599,1.15
6600,1.15
6601,1.09
6602,0.92
6603,0.96
6604,0.85
6605,0.8
6606,0.75
6607,0.79
6608,0.82
6609,0.87
6610,0.96
6611,0.9
6612,1.15
6613,0.94
6614,0.76
6615,0.27
6616,0.72
6617,3.42
6618,3.49
6619,2.12
6620,2.27
6621,2.02
6622,2.42
6623,1.8
6624,0.52
6625,0.45
6626,0.62
6627,0.77
6628,1.1
6629,0.75
6630,0.84
6631,0.92
6632,0.94
6633,0.76
6634,0.81
6635,0.98
6636,0.85
6637,0.9
6638,1.03
6639,1.05
6640,0.64
6641,0.68
6642,0.88
6643,1.34
6644,2.35
6645,2.59
6646,2.07
6647,2.01
6648,1.21
6649,0.89
6650,1.25
6651,1.12
6652,1.14
6653,1.2
6654,1.14
6655,1.43
6656,1.76
6657,1.8
6658,2.05
6659,1.34
6660,0.61
6661,0.8
6662,0.88
6663,0.82
6664,0.79
6665,0.89
6666,1.17
6667,2.44
6668,2.43
6669,2.37
6670,1.86
6671,1.34
6672,0.5
6673,0.73
6674,0.73
6675,0.85
6676,1.01
6677,0.83
6678,1.01
6679,1.34
6680,0.94
6681,1.34
6682,0.85
6683,0.85
6684,0.99
6685,0.99
6686,0.92
6687,0.56
6688,0.2
6689,0.51
6690,0.88
6691,1.77
6692,1.91
6693,2.38
6694,2.32
6695,2.07
6696,1.94
6697,1.66
6698,1.22
6699,1.16
6700,1.2
6701,0.8
6702,1.08
6703,0.9
6704,0.82
6705,0.93
6706,0.74
6707,0.6
6708,0.86
6709,0.59
6710,0.67
6711,0.46
6712,0.45
6713,0.57
6714,0.62
6715,0.66
6716,1.02
6717,1.76
6718,2.44
6719,1.29
6720,1.51
6721,1.08
6722,1.2
6723,1.1
6724,0.92
6725,0.94
6726,0.67
6727,0.59
6728,0.69
6729,0.86
6730,0.75
6731,0.71
6732,0.82
6733,0.84
6734,0.62
6735,0.42
6736,0.22
6737,0.26
6738,0.29
6739,0.3
6740,0.7
6741,1.55
6742,2.2
6743,2.25
6744,2.1
6745,2.03
6746,1.82
6747,1.87
6748,1.49
6749,1.32
6750,1.26
6751,1.14
6752,1.07
6753,0.88
6754,0.86
6755,1.0
6756,0.83
6757,0.66
6758,0.42
6759,0.4
6760,1.59
6761,1.84
6762,2.19
6763,2.3
6764,2.0
6765,1.66
6766,1.69
6767,1.59
6768,1.82
6769,1.31
6770,1.29
6771,0.98
6772,0.98
6773,0.76
6774,0.87
6775,1.17
6776,1.59
6777,1.48
6778,1.5
6779,1.6
6780,1.78
6781,1.33
6782,1.23
6783,0.33
6784,0.1
6785,0.1
6786,0.52
6787,0.83
6788,1.76
6789,1.91
6790,1.66
6791,1.75
6792,1.45
6793,1.07
6794,0.99
6795,0.95
6796,0.94
6797,0.91
6798,0.94
6799,1.06
6800,1.67
6801,1.19
6802,1.16
6803,1.83
6804,1.32
6805,0.84
6806,0.33
6807,0.09
6808,0.25
6809,0.38
6810,0.58
6811,1.38
6812,2.01
6813,2.14
6814,1.89
6815,1.48
6816,1.18
6817,1.23
6818,1.17
6819,1.31
6820,1.11
6821,0.96
6822,1.12
6823,1.12
6824,1.15
6825,1.05
6826,1.21
6827,1.17
6828,1.25
6829,1.34
6830,1.44
6831,1.53
6832,1.43
6833,1.38
6834,1.51
6835,1.44
6836,1.53
6837,1.46
6838,1.44
6839,1.46
6840,1.28
6841,1.01
6842,1.0
6843,1.01
6844,1.06
6845,1.06
6846,1.0
6847,1.05
6848,1.05
6849,1.25
6850,1.28
6851,1.22
6852,1.3
6853,1.36
6854,1.38
6855,1.41
6856,1.33
6857,1.21
6858,1.3
6859,1.29
6860,1.34
6861,1.36
6862,1.45
6863,1.38
6864,1.31
6865,1.32
6866,1.32
6867,1.34
6868,1.59
6869,1.5
6870,1.46
6871,1.44
6872,1.48
6873,1.59
6874,1.65
6875,1.69
6876,1.68
6877,1.67
6878,1.68
6879,1.65
6880,1.69
6881,1.76
6882,1.76
6883,1.77
6884,1.66
6885,1.98
6886,2.01
6887,1.78
6888,1.82
6889,1.56
6890,1.46
6891,1.42
6892,1.33
6893,1.36
6894,1.32
6895,1.3
6896,1.19
6897,1.28
6898,1.26
6899,1.32
6900,1.34
6901,1.3
6902,1.34
6903,1.33
6904,1.41
6905,1.37
6906,1.38
6907,1.4
6908,1.37
6909,1.36
6910,1.3
6911,1.35
6912,1.36
6913,1.34
6914,1.36
6915,1.32
6916,1.2
6917,1.19
6918,1.16
6919,0.97
6920,1.12
6921,0.88
6922,1.06
6923,0.97
6924,1.16
6925,1.21
6926,1.3
6927,1.3
6928,1.3
6929,1.12
6930,1.07
6931,1.05
6932,1.01
6933,1.09
6934,1.1
6935,1.03
6936,1.05
6937,0.99
6938,0.75
6939,0.77
6940,0.84
6941,0.86
6942,0.95
6943,0.92
6944,0.93
6945,0.88
6946,0.74
6947,0.94
6948,0.77
6949,1.07
6950,1.08
6951,1.1
6952,1.08
6953,1.11
6954,1.14
6955,1.11
6956,1.16
6957,1.13
6958,1.21
6959,1.18
6960,1.15
6961,1.1
6962,0.93
6963,0.88
6964,0.89
6965,0.77
6966,0.63
6967,0.53
6968,0.5
6969,0.64
6970,0.68
6971,0.76
6972,0.74
6973,0.01
6974,0.01
6975,0.01
6976,0.01
6977,0.01
6978,0.01
6979,0.01
6980,0.01
6981,0.24
6982,1.95
6983,1.29
6984,1.28
6985,1.2
6986,1.16
6987,1.11
6988,1.11
6989,1.11
6990,1.1
6991,1.15
6992,1.12
6993,1.15
6994,1.32
6995,1.24
6996,1.25
6997,0.01
6998,0.01
6999,0.01
7000,0.01
7001,0.01
7002,0.01
7003,0.08
7004,1.23
7005,1.27
7006,2.0
7007,1.47
7008,1.32
7009,1.22
7010,1.12
7011,1.1
7012,1.08
7013,1.08
7014,1.11
7015,1.1
7016,1.12
7017,1.17
7018,1.27
7019,1.21
7020,1.27
7021,1.22
7022,1.22
7023,1.24
7024,1.24
7025,1.26
7026,1.26
7027,1.28
7028,1.3
7029,1.28
7030,1.28
7031,1.27
7032,1.31
7033,1.22
7034,1.21
7035,1.22
7036,1.22
7037,1.15
7038,1.19
7039,1.14
7040,1.19
7041,1.21
7042,1.2
7043,1.2
7044,1.14
7045,1.19
7046,1.19
7047,1.23
7048,1.23
7049,1.23
7050,1.26
7051,1.37
7052,1.29
7053,1.39
7054,1.28
7055,1.29
7056,1.14
7057,1.13
7058,1.27
7059,1.16
7060,1.21
7061,1.18
7062,1.23
7063,1.23
7064,1.22
7065,1.07
7066,1.11
7067,1.11
7068,1.23
7069,1.17
7070,1.22
7071,1.27
7072,1.31
7073,1.29
7074,1.29
7075,1.29
7076,1.37
7077,1.38
7078,1.32
7079,1.28
7080,1.41
7081,1.31
7082,1.25
7083,1.22
7084,1.29
7085,1.17
7086,1.24
7087,1.24
7088,1.12
7089,1.17
7090,1.26
7091,1.3
7092,1.4
7093,1.32
7094,0.14
7095,0.01
7096,0.08
7097,0.09
7098,0.09
7099,0.72
7100,2.3
7101,1.96
7102,1.76
7103,1.47
7104,1.31
7105,0.98
7106,0.09
7107,0.09
7108,0.09
7109,0.09
7110,0.09
7111,0.18
7112,0.07
7113,0.01
7114,0.03
7115,1.19
7116,1.05
7117,1.08
7118,1.0
7119,1.02
7120,1.01
7121,1.07
7122,1.06
7123,1.11
7124,1.26
7125,2.02
7126,1.64
7127,1.45
7128,1.46
7129,1.52
7130,1.48
7131,1.49
7132,1.4
7133,1.21
7134,1.12
7135,1.18
7136,1.31
7137,1.31
7138,1.19
7139,1.2
7140,1.2
7141,0.52
7142,0.52
7143,0.51
7144,0.51
7145,0.52
7146,0.52
7147,0.52
7148,0.52
7149,1.35
7150,1.78
7151,1.68
7152,1.46
7153,1.27
7154,1.23
7155,1.17
7156,1.21
7157,1.08
7158,1.14
7159,1.05
7160,0.72
7161,0.75
7162,0.91
7163,1.1
7164,1.09
7165,0.8
7166,0.68
7167,0.48
7168,0.36
7169,0.1
7170,0.02
7171,0.27
7172,1.02
7173,1.02
7174,0.57
7175,0.3
7176,0.08
7177,0.51
7178,0.46
7179,0.48
7180,0.44
7181,0.45
7182,0.46
7183,0.45
7184,0.44
7185,0.44
7186,0.45
7187,0.47
7188,0.5
7189,0.47
7190,0.07
7191,0.01
7192,0.01
7193,0.04
7194,0.08
7195,0.48
7196,0.75
7197,0.8
7198,0.66
7199,0.6
7200,0.64
7201,0.74
7202,0.55
7203,0.5
7204,0.49
7205,0.48
7206,0.43
7207,0.47
7208,0.47
7209,0.49
7210,0.52
7211,0.55
7212,0.54
7213,0.51
7214,0.04
7215,0.01
7216,0.01
7217,0.01
7218,0.02
7219,0.54
7220,1.05
7221,1.1
7222,0.97
7223,0.83
7224,0.73
7225,0.84
7226,0.64
7227,0.67
7228,0.56
7229,0.55
7230,0.66
7231,0.56
7232,0.51
7233,0.57
7234,0.55
7235,0.51
7236,0.51
7237,0.49
7238,0.05
7239,0.01
7240,0.01
7241,0.01
7242,0.02
7243,0.57
7244,1.28
7245,1.03
7246,0.68
7247,0.66
7248,0.63
7249,0.46
7250,0.41
7251,0.2
7252,0.43
7253,0.45
7254,0.48
7255,0.44
7256,0.46
7257,0.45
7258,0.47
7259,0.5
7260,0.41
7261,0.08
7262,0.01
7263,0.01
7264,0.01
7265,0.02
7266,0.48
7267,1.07
7268,0.78
7269,0.76
7270,0.72
7271,0.72
7272,0.52
7273,0.53
7274,0.49
7275,0.54
7276,0.46
7277,0.5
7278,0.53
7279,0.73
7280,0.83
7281,0.48
7282,0.41
7283,0.48
7284,0.31
7285,0.1
7286,0.01
7287,0.01
7288,0.1
7289,0.15
7290,0.7
7291,1.17
7292,0.81
7293,0.72
7294,0.62
7295,0.76
7296,0.88
7297,1.12
7298,1.23
7299,1.27
7300,1.28
7301,1.06
7302,0.42
7303,0.21
7304,0.29
7305,0.34
7306,0.33
7307,0.41
7308,0.33
7309,0.02
7310,0.02
7311,0.02
7312,0.02
7313,0.06
7314,0.46
7315,1.28
7316,0.82
7317,0.9
7318,0.54
7319,0.5
7320,0.47
7321,0.87
7322,0.84
7323,1.17
7324,1.58
7325,1.61
7326,1.37
7327,0.75
7328,0.39
7329,0.36
7330,0.44
7331,0.41
7332,0.44
7333,0.06
7334,0.01
7335,0.01
7336,0.01
7337,0.02
7338,0.46
7339,1.49
7340,1.08
7341,1.16
7342,0.84
7343,0.71
7344,0.63
7345,0.51
7346,0.5
7347,0.47
7348,0.92
7349,1.61
7350,1.72
7351,1.23
7352,0.9
7353,0.71
7354,0.8
7355,0.79
7356,0.73
7357,0.63
7358,0.6
7359,0.69
7360,0.67
7361,0.37
7362,0.77
7363,1.57
7364,1.13
7365,1.06
7366,1.22
7367,1.21
7368,1.4
7369,1.79
7370,1.48
7371,1.98
7372,2.67
7373,2.52
7374,1.79
7375,0.55
7376,0.57
7377,0.7
7378,0.89
7379,1.08
7380,1.11
7381,0.7
7382,0.67
7383,0.3
7384,0.17
7385,0.26
7386,0.94
7387,1.58
7388,1.6
7389,1.34
7390,1.3
7391,1.36
7392,0.9
7393,1.14
7394,0.58
7395,1.04
7396,0.82
7397,1.25
7398,1.19
7399,0.52
7400,0.56
7401,0.22
7402,0.01
7403,0.69
7404,0.16
7405,0.01
7406,0.01
7407,0.01
7408,0.1
7409,1.05
7410,1.5
7411,1.16
7412,0.99
7413,0.94
7414,1.26
7415,1.69
7416,1.77
7417,1.65
7418,1.48
7419,1.04
7420,0.02
7421,0.02
7422,0.02
7423,0.04
7424,0.08
7425,0.08
7426,0.05
7427,0.05
7428,0.21
7429,1.12
7430,0.89
7431,0.72
7432,0.52
7433,0.72
7434,0.6
7435,0.9
7436,1.0
7437,0.01
7438,0.04
7439,0.08
7440,0.07
7441,0.07
7442,0.08
7443,0.07
7444,0.28
7445,0.26
7446,0.24
7447,0.28
7448,0.34
7449,0.01
7450,0.33
7451,0.32
7452,0.18
7453,0.5
7454,0.49
7455,0.48
7456,0.51
7457,0.48
7458,0.53
7459,0.54
7460,0.5
7461,0.01
7462,0.01
7463,0.01
7464,0.01
7465,0.01
7466,0.01
7467,0.01
7468,0.01
7469,0.02
7470,0.57
7471,0.77
7472,0.74
7473,0.45
7474,0.52
7475,0.46
7476,0.05
7477,0.01
7478,0.01
7479,0.01
7480,2.48
7481,2.93
7482,1.9
7483,1.92
7484,1.98
7485,0.03
7486,0.06
7487,0.4
7488,0.38
7489,0.36
7490,0.37
7491,0.34
7492,0.14
7493,0.82
7494,0.44
7495,0.39
7496,0.42
7497,0.43
7498,0.43
7499,0.41
7500,0.09
7501,0.01
7502,0.01
7503,0.01
7504,0.01
7505,0.29
7506,0.91
7507,0.72
7508,0.88
7509,0.7
7510,0.74
7511,0.65
7512,0.62
7513,0.79
7514,0.72
7515,0.73
7516,0.81
7517,0.66
7518,0.77
7519,0.67
7520,0.63
7521,0.7
7522,0.73
7523,0.5
7524,0.1
7525,0.01
7526,0.01
7527,0.01
7528,0.02
7529,0.8
7530,2.3
7531,1.51
7532,1.35
7533,1.32
7534,1.23
7535,0.84
7536,1.39
7537,1.74
7538,1.35
7539,1.27
7540,0.73
7541,1.39
7542,1.63
7543,1.5
7544,1.06
7545,0.91
7546,0.81
7547,0.6
7548,0.02
7549,0.01
7550,0.14
7551,0.03
7552,0.22
7553,0.46
7554,1.77
7555,1.36
7556,1.08
7557,0.86
7558,0.77
7559,0.71
7560,0.71
7561,0.66
7562,1.02
7563,2.5
7564,2.35
7565,2.27
7566,1.1
7567,0.68
7568,0.68
7569,0.51
7570,0.65
7571,0.63
7572,0.09
7573,0.05
7574,0.2
7575,0.23
7576,0.27
7577,0.62
7578,1.64
7579,1.53
7580,1.01
7581,0.92
7582,0.69
7583,0.42
7584,0.56
7585,0.67
7586,1.51
7587,1.87
7588,0.71
7589,0.41
7590,0.5
7591,0.45
7592,0.45
7593,0.53
7594,0.48
7595,0.6
7596,0.1
7597,0.01
7598,0.01
7599,0.01
7600,0.01
7601,0.3
7602,1.17
7603,0.93
7604,0.94
7605,0.82
7606,0.64
7607,0.57
7608,0.98
7609,0.97
7610,0.56
7611,0.64
7612,0.98
7613,1.05
7614,0.9
7615,1.54
7616,1.1
7617,0.5
7618,0.72
7619,0.72
7620,0.06
7621,1.14
7622,0.04
7623,0.04
7624,0.04
7625,0.04
7626,0.04
7627,0.04
7628,0.04
7629,0.04
7630,0.04
7631,0.04
7632,0.04
7633,0.04
7634,0.04
7635,0.04
7636,0.04
7637,0.04
7638,0.04
7639,0.04
7640,0.04
7641,0.04
7642,0.04
7643,0.04
7644,0.04
7645,0.04
7646,0.04
7647,0.04
7648,0.03
7649,0.02
7650,0.03
7651,0.03
7652,0.02
7653,0.03
7654,0.03
7655,0.02
7656,0.03
7657,0.04
7658,0.04
7659,0.04
7660,0.04
7661,0.04
7662,0.04
7663,0.04
7664,0.04
7665,0.04
7666,0.04
7667,0.04
7668,0.04
7669,0.29
7670,0.72
7671,0.58
7672,0.5
7673,0.4
7674,0.39
7675,0.27
7676,0.62
7677,0.48
7678,0.47
7679,0.47
7680,0.43
7681,0.12
7682,0.01
7683,0.01
7684,0.01
7685,0.01
7686,0.01
7687,0.01
7688,0.01
7689,0.01
7690,0.04
7691,0.04
7692,0.04
7693,0.04
7694,0.04
7695,0.04
7696,0.05
7697,0.77
7698,0.73
7699,0.7
7700,0.01
7701,0.13
7702,1.33
7703,0.04
7704,0.78
7705,0.15
7706,0.01
7707,0.01
7708,0.01
7709,0.01
7710,0.01
7711,0.01
7712,0.01
7713,0.01
7714,0.04
7715,1.35
7716,1.58
7717,0.88
7718,0.01
7719,0.01
7720,0.01
7721,0.01
7722,0.01
7723,0.01
7724,0.01
7725,1.19
7726,1.18
7727,0.86
7728,0.31
7729,0.48
7730,0.06
7731,0.01
7732,0.01
7733,0.01
7734,0.01
7735,0.01
7736,1.33
7737,1.6
7738,1.67
7739,0.67
7740,0.01
7741,0.01
7742,0.01
7743,0.01
7744,0.01
7745,0.01
7746,0.01
7747,0.01
7748,0.69
7749,0.71
7750,1.98
7751,1.18
7752,0.6
7753,0.01
7754,0.01
7755,0.01
7756,0.01
7757,0.01
7758,0.01
7759,0.01
7760,0.01
7761,0.04
7762,0.36
7763,2.12
7764,0.82
7765,0.01
7766,0.01
7767,0.01
7768,0.01
7769,0.01
7770,0.01
7771,0.01
7772,0.01
7773,0.75
7774,1.6
7775,1.27
7776,1.22
7777,0.05
7778,0.01
7779,0.01
7780,0.01
7781,0.01
7782,0.01
7783,0.01
7784,0.01
7785,0.01
7786,0.04
7787,0.04
7788,0.04
7789,0.04
7790,0.04
7791,0.73
7792,0.74
7793,0.73
7794,0.74
7795,0.62
7796,0.67
7797,0.8
7798,1.11
7799,1.04
7800,0.52
7801,0.01
7802,0.01
7803,0.01
7804,0.01
7805,0.01
7806,0.01
7807,0.01
7808,0.01
7809,0.04
7810,0.04
7811,0.04
7812,0.96
7813,0.44
7814,0.41
7815,0.38
7816,0.42
7817,0.37
7818,0.39
7819,0.39
7820,0.36
7821,0.34
7822,0.31
7823,0.36
7824,0.38
7825,0.4
7826,0.42
7827,0.04
7828,0.01
7829,0.01
7830,0.01
7831,0.01
7832,0.01
7833,0.01
7834,0.01
7835,0.02
7836,0.16
7837,1.42
7838,0.9
7839,0.12
7840,0.01
7841,0.01
7842,0.01
7843,0.01
7844,0.01
7845,0.01
7846,0.01
7847,0.01
7848,0.04
7849,0.04
7850,0.04
7851,0.04
7852,0.04
7853,0.04
7854,0.04
7855,0.04
7856,0.04
7857,0.04
7858,0.04
7859,0.04
7860,0.04
7861,0.04
7862,0.04
7863,0.04
7864,0.04
7865,0.04
7866,0.04
7867,0.04
7868,0.04
7869,0.04
7870,0.04
7871,0.04
7872,0.4
7873,1.11
7874,0.69
7875,0.69
7876,0.68
7877,0.64
7878,0.73
7879,0.69
7880,0.71
7881,0.66
7882,0.66
7883,0.21
7884,0.01
7885,0.01
7886,0.01
7887,0.04
7888,0.04
7889,0.04
7890,0.04
7891,0.04
7892,0.04
7893,0.04
7894,0.04
7895,0.04
7896,0.04
7897,0.04
7898,0.04
7899,0.04
7900,0.04
7901,0.04
7902,0.04
7903,0.04
7904,0.04
7905,0.04
7906,0.04
7907,0.04
7908,0.04
7909,0.04
7910,0.04
7911,0.04
7912,0.04
7913,0.04
7914,0.04
7915,0.04
7916,0.04
7917,0.04
7918,0.04
7919,0.04
7920,0.04
7921,0.04
7922,0.04
7923,0.04
7924,0.04
7925,0.04
7926,0.04
7927,0.04
7928,0.04
7929,0.04
7930,0.04
7931,0.04
7932,0.04
7933,0.04
7934,0.04
7935,0.04
7936,0.75
7937,0.76
7938,1.25
7939,1.08
7940,0.73
7941,1.02
7942,0.32
7943,0.01
7944,0.01
7945,0.01
7946,0.01
7947,0.01
7948,0.01
7949,0.01
7950,0.01
7951,0.04
7952,0.04
7953,0.04
7954,0.04
7955,0.04
7956,0.04
7957,0.04
7958,0.04
7959,0.04
7960,0.04
7961,0.04
7962,0.04
7963,0.04
7964,0.04
7965,0.04
7966,0.04
7967,0.04
7968,0.04
7969,0.04
7970,0.04
7971,0.04
7972,0.04
7973,0.04
7974,0.04
7975,0.04
7976,0.04
7977,0.04
7978,0.04
7979,0.04
7980,0.04
7981,0.02
7982,0.04
7983,0.02
7984,0.02
7985,0.04
7986,0.02
7987,0.02
7988,0.04
7989,0.02
7990,0.02
7991,0.04
7992,0.02
7993,0.02
7994,0.04
7995,0.02
7996,0.77
7997,0.73
7998,0.68
7999,0.64
8000,0.63
8001,0.62
8002,0.54
8003,0.47
8004,0.27
8005,0.19
8006,0.17
8007,0.14
8008,0.11
8009,0.1
8010,0.1
8011,0.15
8012,0.12
8013,0.13
8014,0.14
8015,0.14
8016,0.01
8017,0.01
8018,0.01
8019,0.01
8020,0.01
8021,0.01
8022,0.01
8023,0.01
8024,0.01
8025,0.04
8026,0.04
8027,0.04
8028,0.04
8029,0.02
8030,0.03
8031,0.04
8032,0.02
8033,0.03
8034,0.04
8035,0.02
8036,0.03
8037,0.04
8038,0.02
8039,0.03
8040,0.04
8041,0.02
8042,0.03
8043,0.04
8044,0.02
8045,0.03
8046,0.04
8047,0.02
8048,0.03
8049,0.03
8050,0.02
8051,0.03
8052,0.03
8053,0.02
8054,0.03
8055,0.03
8056,0.02
8057,0.03
8058,0.02
8059,0.03
8060,0.03
8061,0.02
8062,0.03
8063,0.03
8064,0.02
8065,0.03
8066,0.03
8067,0.02
8068,0.03
8069,0.04
8070,0.04
8071,0.04
8072,0.03
8073,0.04
8074,0.02
8075,0.03
8076,0.04
8077,0.04
8078,0.04
8079,0.04
8080,0.04
8081,0.04
8082,0.04
8083,0.04
8084,0.04
8085,0.04
8086,0.33
8087,0.01
8088,0.08
8089,0.28
8090,0.38
8091,0.49
8092,0.48
8093,0.47
8094,0.46
8095,0.47
8096,0.58
8097,0.01
8098,0.21
8099,0.08
8100,0.22
8101,0.25
8102,0.2
8103,0.18
8104,0.21
8105,0.17
8106,0.11
8107,0.01
8108,0.01
8109,0.01
8110,0.01
8111,0.01
8112,0.06
8113,0.28
8114,0.33
8115,0.39
8116,0.33
8117,0.36
8118,0.32
8119,0.32
8120,0.47
8121,0.01
8122,0.01
8123,0.04
8124,0.03
8125,0.11
8126,0.31
8127,0.24
8128,0.21
8129,0.2
8130,0.16
8131,0.15
8132,0.19
8133,0.2
8134,0.01
8135,0.01
8136,0.01
8137,0.01
8138,0.01
8139,0.01
8140,0.01
8141,0.01
8142,0.02
8143,0.04
8144,0.04
8145,0.03
8146,0.02
8147,0.22
8148,0.17
8149,0.13
8150,0.06
8151,0.07
8152,0.07
8153,0.07
8154,0.07
8155,0.07
8156,0.08
8157,0.05
8158,0.08
8159,0.08
8160,0.08
8161,0.11
8162,0.11
8163,0.14
8164,0.16
8165,0.14
8166,0.18
8167,0.17
8168,0.16
8169,0.16
8170,0.14
8171,0.17
8172,0.17
8173,0.18
8174,0.2
8175,0.24
8176,0.23
8177,0.16
8178,0.18
8179,0.5
8180,0.47
8181,0.42
8182,0.35
8183,0.39
8184,0.36
8185,0.47
8186,0.52
8187,0.51
8188,0.49
8189,0.54
8190,0.54
8191,0.54
8192,0.54
8193,0.54
8194,0.48
8195,0.44
8196,0.38
8197,0.38
8198,0.36
8199,0.3
8200,0.3
8201,0.31
8202,0.31
8203,0.32
8204,0.41
8205,0.4
8206,0.39
8207,0.5
8208,0.5
8209,0.51
8210,0.55
8211,0.56
8212,0.52
8213,0.55
8214,0.57
8215,0.56
8216,0.56
8217,0.54
8218,0.57
8219,0.46
8220,0.44
8221,0.42
8222,0.39
8223,0.42
8224,0.41
8225,0.38
8226,0.38
8227,0.38
8228,0.39
8229,0.44
8230,0.44
8231,0.44
8232,0.47
8233,0.61
8234,0.56
8235,0.58
8236,0.57
8237,0.6
8238,0.64
8239,0.6
8240,0.64
8241,0.58
8242,0.58
8243,0.57
8244,0.61
8245,0.53
8246,0.57
8247,0.57
8248,0.57
8249,0.57
8250,0.53
8251,0.56
8252,0.57
8253,0.6
8254,0.6
8255,0.63
8256,0.66
8257,0.49
8258,0.51
8259,0.55
8260,0.54
8261,0.59
8262,0.59
8263,0.62
8264,0.61
8265,0.6
8266,0.61
8267,0.59
8268,0.58
8269,0.59
8270,0.56
8271,0.52
8272,0.59
8273,0.51
8274,0.53
8275,0.51
8276,0.54
8277,0.53
8278,0.51
8279,0.79
8280,0.68
8281,0.6
8282,0.63
8283,0.66
8284,0.67
8285,0.68
8286,0.68
8287,0.66
8288,0.72
8289,0.67
8290,0.68
8291,0.71
8292,0.69
8293,0.71
8294,0.66
8295,0.65
8296,0.7
8297,0.65
8298,0.66
8299,0.67
8300,0.67
8301,0.68
8302,0.65
8303,0.65
8304,0.67
8305,0.66
8306,0.67
8307,0.69
8308,0.69
8309,0.71
8310,0.71
8311,0.71
8312,0.72
8313,0.72
8314,0.69
8315,0.64
8316,0.67
8317,0.41
8318,0.01
8319,0.01
8320,0.22
8321,0.54
8322,0.68
8323,1.06
8324,0.96
8325,0.92
8326,0.77
8327,0.64
8328,0.52
8329,0.47
8330,0.43
8331,0.43
8332,0.44
8333,0.62
8334,0.66
8335,0.72
8336,0.81
8337,0.85
8338,0.81
8339,0.95
8340,0.87
8341,0.77
8342,0.77
8343,0.54
8344,0.36
8345,0.38
8346,0.31
8347,0.27
8348,0.3
8349,0.33
8350,0.36
8351,0.37
8352,0.34
8353,0.37
8354,0.38
8355,0.39
8356,0.41
8357,0.44
8358,0.43
8359,0.46
8360,0.47
8361,0.47
8362,0.47
8363,0.48
8364,0.56
8365,0.54
8366,0.52
8367,0.54
8368,0.55
8369,0.44
8370,0.51
8371,0.74
8372,0.56
8373,0.69
8374,0.62
8375,0.63
8376,0.65
8377,0.65
8378,0.82
8379,0.26
8380,0.82
8381,0.8
8382,0.72
8383,0.76
8384,0.78
8385,0.78
8386,0.87
8387,0.81
8388,0.69
8389,0.53
8390,0.55
8391,1.1
8392,0.99
8393,0.76
8394,0.78
8395,0.87
8396,0.78
8397,0.73
8398,0.81
8399,0.8
8400,0.83
8401,0.81
8402,0.75
8403,0.81
8404,0.85
8405,0.86
8406,0.92
8407,0.93
8408,0.92
8409,0.95
8410,0.94
8411,0.92
8412,0.92
8413,0.97
8414,0.86
8415,0.8
8416,0.8
8417,0.83
8418,0.76
8419,0.78
8420,0.52
8421,0.82
8422,0.49
8423,0.75
8424,0.69
8425,1.06
8426,1.08
8427,0.55
8428,0.82
8429,0.95
8430,0.96
8431,1.08
8432,1.08
8433,1.51
8434,1.77
8435,0.38
8436,1.1
8437,1.17
8438,0.89
8439,0.54
8440,0.85
8441,0.84
8442,1.45
8443,1.76
8444,1.36
8445,1.12
8446,1.14
8447,0.85
8448,0.7
8449,0.79
8450,0.27
8451,0.5
8452,0.8
8453,0.93
8454,0.86
8455,0.98
8456,1.38
8457,1.32
8458,1.48
8459,0.89
8460,1.03
8461,1.24
8462,0.84
8463,1.16
8464,0.79
8465,0.74
8466,0.66
8467,0.74
8468,0.72
8469,0.86
8470,0.94
8471,1.05
8472,0.78
8473,0.77
8474,1.0
8475,0.94
8476,0.87
8477,0.94
8478,0.89
8479,0.88
8480,0.91
8481,0.94
8482,0.88
8483,0.93
8484,1.41
8485,1.25
8486,0.65
8487,0.6
8488,0.55
8489,0.61
8490,0.71
8491,0.68
8492,0.63
8493,0.66
8494,0.72
8495,0.76
8496,0.67
8497,0.71
8498,0.61
8499,0.41
8500,0.44
8501,0.44
8502,0.47
8503,0.47
8504,0.48
8505,0.48
8506,0.48
8507,0.45
8508,0.46
8509,0.47
8510,0.48
8511,0.45
8512,0.45
8513,0.41
8514,0.45
8515,0.42
8516,0.4
8517,0.43
8518,0.42
8519,0.4
8520,0.41
8521,0.42
8522,0.42
8523,0.47
8524,0.44
8525,0.43
8526,0.44
8527,0.48
8528,0.48
8529,0.51
8530,0.47
8531,0.5
8532,0.5
8533,0.5
8534,0.47
8535,0.5
8536,0.47
8537,0.49
8538,0.48
8539,0.47
8540,0.48
8541,0.49
8542,0.46
8543,0.5
8544,0.51
8545,0.5
8546,0.37
8547,0.52
8548,0.53
8549,0.56
8550,0.56
8551,0.56
8552,0.63
8553,0.59
8554,0.61
8555,0.61
8556,0.59
8557,0.58
8558,0.59
8559,0.54
8560,0.52
8561,0.54
8562,0.54
8563,0.52
8564,0.52
8565,0.54
8566,0.55
8567,0.55
8568,0.55
8569,0.55
8570,0.75
8571,0.82
8572,0.86
8573,0.93
8574,0.9
8575,0.91
8576,1.82
8577,1.56
8578,0.92
8579,1.09
8580,1.08
8581,0.64
8582,0.55
8583,0.56
8584,0.63
8585,0.6
8586,0.61
8587,0.58
8588,0.61
8589,0.6
8590,0.64
8591,0.61
8592,0.61
8593,0.64
8594,0.68
8595,0.71
8596,0.72
8597,0.71
8598,0.69
8599,0.73
8600,0.75
8601,0.67
8602,0.68
8603,0.68
8604,0.75
8605,0.7
8606,0.58
8607,0.57
8608,0.55
8609,0.55
8610,0.57
8611,0.53
8612,0.56
8613,0.51
8614,0.5
8615,0.5
8616,0.51
8617,0.5
8618,0.52
8619,0.52
8620,0.52
8621,0.51
8622,0.5
8623,0.51
8624,0.54
8625,0.53
8626,0.51
8627,0.51
8628,0.51
8629,0.45
8630,0.45
8631,0.41
8632,0.39
8633,0.32
8634,0.35
8635,0.35
8636,0.34
8637,0.35
8638,0.39
8639,0.46
8640,0.42
8641,0.47
8642,0.45
8643,0.45
8644,0.46
8645,0.47
8646,0.45
8647,0.5
8648,0.48
8649,0.52
8650,0.48
8651,0.5
8652,0.48
8653,0.48
8654,0.49
8655,0.5
8656,0.48
8657,0.48
8658,0.49
8659,0.49
8660,0.51
8661,0.52
8662,0.53
8663,0.57
8664,1.1
8665,0.97
8666,0.9
8667,0.95
8668,0.89
8669,0.87
8670,0.99
8671,0.91
8672,0.88
8673,0.96
8674,0.91
8675,0.88
8676,0.83
8677,0.74
8678,0.86
8679,0.76
8680,0.72
8681,0.64
8682,0.61
8683,0.63
8684,0.74
8685,0.6
8686,0.72
8687,0.74
8688,0.76
8689,0.75
8690,0.82
8691,0.87
8692,0.87
8693,0.87
8694,0.85
8695,0.93
8696,0.83
8697,0.93
8698,0.85
8699,0.86
8700,0.84
8701,0.86
8702,0.77
8703,0.74
8704,0.66
8705,0.64
8706,0.63
8707,0.54
8708,0.5
8709,0.52
8710,0.38
8711,0.01
8712,0.01
8713,0.05
8714,0.32
8715,0.32
8716,0.33
8717,0.34
8718,0.38
8719,0.36
8720,0.39
8721,0.41
8722,0.39
8723,0.4
8724,0.31
8725,0.3
8726,0.27
8727,0.27
8728,0.27
8729,0.24
8730,0.25
8731,0.22
8732,0.18
8733,0.21
8734,0.23
8735,0.24
8736,0.29
8737,0.3
8738,0.31
8739,0.33
8740,0.35
8741,0.36
8742,0.38
8743,0.39
8744,0.38
8745,0.37
8746,0.34
8747,0.31
8748,0.29
8749,0.23
8750,0.24
8751,0.18
8752,0.2
8753,0.15
8754,0.23
8755,0.23
8756,0.22
8757,0.16
8758,0.24
8759,0.35
8760,0.25
8761,0.53
8762,0.52
8763,0.56
8764,0.54
8765,0.57
8766,0.52
8767,0.56
8768,0.53
8769,0.53
8770,0.56
8771,0.52
8772,0.31
8773,0.27
8774,0.26
8775,0.31
8776,0.4
8777,0.36
8778,0.4
8779,0.42
8780,0.46
8781,0.44
8782,0.47
8783,0.47
8784,0.48
8785,0.51
8786,0.49
8787,0.52
8788,0.5
8789,0.54
8790,0.57
8791,0.57
8792,0.59
8793,0.6
8794,0.6
8795,0.61
8796,0.61
8797,0.63
8798,1.16
8799,0.99
8800,0.87
8801,0.88
8802,0.72
8803,0.52
8804,0.56
8805,0.61
8806,0.68
8807,0.83
8808,0.75
8809,0.81
8810,0.82
8811,0.91
8812,0.94
8813,0.99
8814,1.12
8815,0.98
8816,1.48
8817,1.34
8818,1.09
8819,0.92
8820,0.89
8821,0.5
8822,0.42
8823,0.41
8824,0.43
8825,0.47
8826,0.54
8827,0.59
8828,0.48
8829,0.44
8830,0.41
8831,0.42
8832,0.39
8833,0.42
8834,0.42
8835,0.43
8836,0.42
8837,0.42
8838,0.43
8839,0.43
8840,0.43
8841,0.74
8842,0.98
8843,0.94
8844,0.9
8845,0.91
8846,0.91
8847,0.9
8848,0.62
8849,0.35
8850,0.34
8851,0.36
8852,0.42
8853,0.37
8854,0.41
8855,0.42
8856,0.41
8857,0.42
8858,0.44
8859,0.44
8860,0.44
8861,0.46
8862,0.46
8863,0.46
8864,0.46
8865,0.43
8866,0.44
8867,0.41
8868,0.5
8869,0.48
8870,0.54
8871,0.63
8872,0.59
8873,0.56
8874,1.07
8875,1.17
8876,0.99
8877,0.82
8878,0.44
8879,0.43
8880,0.44
8881,0.46
8882,0.44
8883,0.47
8884,0.48
8885,0.5
8886,0.52
8887,0.52
8888,0.49
8889,0.49
8890,1.04
8891,1.03
8892,0.82
8893,0.77
8894,0.76
8895,0.66
8896,0.59
8897,0.57
8898,0.55
8899,0.62
8900,0.7
8901,0.78
8902,0.48
8903,0.45
8904,0.46
8905,0.51
8906,0.47
8907,0.52
8908,0.5
8909,0.5
8910,0.51
8911,0.49
8912,0.49
8913,0.83
8914,0.92
8915,0.75
8916,0.78
8917,0.9
8918,0.86
8919,0.84
8920,0.77
8921,0.88
8922,0.74
8923,0.72
8924,0.82
8925,0.79
8926,0.85
8927,0.96
8928,1.0
8929,1.01
8930,1.03
8931,1.03
8932,0.97
8933,0.96
8934,1.0
8935,1.01
8936,0.93
8937,0.71
8938,0.52
8939,0.51
8940,0.5
8941,0.46
8942,0.44
8943,0.47
8944,0.5
8945,0.51
8946,0.43
8947,0.46
8948,0.43
8949,0.44
8950,0.46
8951,0.47
8952,0.01
8953,0.01
8954,0.01
8955,0.01
8956,0.01
8957,0.01
8958,0.51
8959,0.9
8960,0.76
8961,0.71
8962,0.72
8963,0.68
8964,0.65
8965,0.52
8966,0.48
8967,0.48
8968,
8969,0.42
8970,0.42
8971,0.43
8972,0.44
8973,0.43
8974,0.4
8975,0.43
8976,0.44
8977,0.44
8978,0.45
8979,0.46
8980,0.43
8981,0.48
8982,0.44
8983,0.46
8984,0.46
8985,0.45
8986,0.47
8987,0.48
8988,0.44
8989,0.44
8990,0.45
8991,0.43
8992,0.42
8993,0.44
8994,0.43
8995,0.42
8996,0.65
8997,0.68
8998,0.62
8999,0.44
9000,0.44
9001,0.43
9002,0.43
9003,0.46
9004,0.44
9005,0.46
9006,0.45
9007,0.47
9008,0.7
9009,0.89
9010,0.76
9011,0.66
9012,0.6
9013,0.6
9014,0.53
9015,0.52
9016,0.54
9017,0.46
9018,0.43
9019,0.4
9020,0.28
9021,0.3
9022,0.29
9023,0.31
9024,0.34
9025,0.35
9026,0.38
9027,0.39
9028,0.41
9029,0.41
9030,0.4
9031,0.41
9032,0.43
9033,0.42
9034,0.42
9035,0.42
9036,0.42
9037,0.39
9038,0.41
9039,0.38
9040,0.42
9041,0.4
9042,0.44
9043,0.54
9044,0.85
9045,0.82
9046,0.86
9047,0.83
9048,0.77
9049,0.77
9050,0.77
9051,0.75
9052,0.81
9053,0.76
9054,0.79
9055,0.9
9056,1.27
9057,0.01
9058,0.01
9059,0.01
9060,0.01
9061,0.01
9062,0.01
9063,0.01
9064,0.01
9065,0.04
9066,0.04
9067,0.04
9068,0.04
9069,0.04
9070,0.04
9071,0.04
9072,0.04
9073,0.04
9074,0.04
9075,0.04
9076,0.04
9077,0.04
9078,1.11
9079,1.02
9080,0.88
9081,0.9
9082,0.95
9083,1.06
9084,1.09
9085,1.49
9086,1.1
9087,1.52
9088,1.03
9089,0.01
9090,0.01
9091,0.01
9092,0.01
9093,0.01
9094,0.05
9095,0.94
9096,0.91
9097,0.9
9098,0.77
9099,0.79
9100,0.83
9101,0.88
9102,0.77
9103,0.75
9104,0.72
9105,0.36
9106,1.09
9107,0.23
9108,0.23
9109,0.32
9110,0.27
9111,0.34
9112,0.03
9113,0.1
9114,0.21
9115,0.2
9116,0.25
9117,0.26
9118,0.22
9119,0.31
9120,0.66
9121,1.15
9122,1.26
9123,1.2
9124,1.21
9125,1.23
9126,1.12
9127,0.01
9128,0.01
9129,0.01
9130,0.01
9131,0.03
9132,0.04
9133,0.03
9134,0.02
9135,0.03
9136,0.03
9137,0.02
9138,0.03
9139,0.03
9140,0.02
9141,0.03
9142,0.03
9143,0.02
9144,0.03
9145,0.04
9146,0.04
9147,0.04
9148,0.04
9149,0.04
9150,0.04
9151,0.04
9152,0.03
9153,0.02
9154,0.03
9155,0.03
9156,0.02
9157,0.03
9158,0.03
9159,0.02
9160,0.03
9161,0.03
9162,0.02
9163,0.03
9164,0.04
9165,0.02
9166,0.04
9167,0.03
9168,0.02
9169,0.04
9170,0.04
9171,0.04
9172,0.04
9173,0.04
9174,0.04
9175,0.04
9176,0.04
9177,0.04
9178,0.04
9179,0.04
9180,0.04
9181,0.04
9182,0.04
9183,0.04
9184,0.04
9185,0.8
9186,1.75
9187,0.91
9188,0.03
9189,0.01
9190,0.01
9191,0.01
9192,0.01
9193,0.01
9194,0.01
9195,0.01
9196,0.01
9197,2.28
9198,2.07
9199,0.89
9200,0.01
9201,0.01
9202,0.04
9203,0.04
9204,0.04
9205,0.04
9206,0.04
9207,0.04
9208,0.04
9209,0.04
9210,0.04
9211,0.04
9212,0.04
9213,0.36
9214,0.78
9215,0.64
9216,0.64
9217,0.66
9218,0.68
9219,0.69
9220,0.7
9221,0.73
9222,0.63
9223,0.01
9224,0.01
9225,0.01
9226,0.01
9227,0.01
9228,0.01
9229,0.01
9230,0.01
9231,0.07
9232,0.59
9233,0.47
9234,0.46
9235,0.52
9236,0.56
9237,0.54
9238,0.55
9239,0.53
9240,0.52
9241,0.56
9242,0.55
9243,0.52
9244,0.59
9245,0.58
9246,0.57
9247,0.6
9248,0.25
9249,0.82
9250,0.91
9251,0.75
9252,2.36
9253,2.17
9254,1.9
9255,1.64
9256,0.01
9257,0.01
9258,0.01
9259,0.01
9260,0.01
9261,1.94
9262,2.21
9263,0.01
9264,0.01
9265,0.25
9266,1.91
9267,2.02
9268,2.11
9269,1.51
9270,0.01
9271,0.01
9272,0.03
9273,0.04
9274,0.04
9275,0.54
9276,0.45
9277,0.12
9278,0.11
9279,0.19
9280,0.01
9281,0.04
9282,0.21
9283,0.73
9284,1.02
9285,1.22
9286,1.22
9287,1.07
9288,1.13
9289,1.08
9290,1.3
9291,0.84
9292,0.86
9293,0.52
9294,0.48
9295,0.47
9296,0.43
9297,0.46
9298,0.46
9299,0.41
9300,0.42
9301,0.45
9302,0.44
9303,0.46
9304,0.51
9305,1.71
9306,2.09
9307,2.31
9308,1.89
9309,2.63
9310,2.29
9311,2.68
9312,1.7
9313,0.01
9314,0.44
9315,0.01
9316,0.01
9317,0.01
9318,0.01
9319,0.01
9320,0.01
9321,0.01
9322,0.08
9323,0.14
9324,0.01
9325,0.01
9326,0.01
9327,0.01
9328,0.05
9329,0.22
9330,0.41
9331,0.48
9332,0.45
9333,0.5
9334,0.91
9335,1.18
9336,1.05
9337,0.44
9338,1.04
9339,0.84
9340,1.19
9341,1.08
9342,1.01
9343,0.81
9344,0.35
9345,0.01
9346,0.05
9347,0.01
9348,0.01
9349,0.01
9350,0.08
9351,0.13
9352,0.01
9353,0.01
9354,0.36
9355,0.42
9356,0.37
9357,0.43
9358,0.65
9359,0.86
9360,0.85
9361,0.01
9362,0.08
9363,0.16
9364,0.01
9365,0.01
9366,0.01
9367,0.02
9368,0.02
9369,0.03
9370,0.05
9371,0.02
9372,0.26
9373,0.01
9374,0.01
9375,0.1
9376,0.01
9377,0.37
9378,0.27
9379,0.2
9380,0.11
9381,0.22
9382,0.33
9383,0.64
9384,0.64
9385,0.01
9386,0.01
9387,0.01
9388,0.02
9389,0.04
9390,0.04
9391,0.04
9392,0.04
9393,0.04
9394,0.04
9395,0.04
9396,0.04
9397,0.04
9398,0.04
9399,0.04
9400,0.04
9401,0.04
9402,0.04
9403,0.04
9404,0.04
9405,0.04
9406,0.04
9407,0.47
9408,2.16
9409,0.83
9410,0.53
9411,0.58
9412,0.47
9413,0.57
9414,0.47
9415,0.56
9416,0.36
9417,0.37
9418,0.38
9419,0.3
9420,0.28
9421,0.31
9422,0.42
9423,0.38
9424,0.08
9425,0.62
9426,1.13
9427,0.75
9428,0.49
9429,0.46
9430,1.15
9431,1.22
9432,1.69
9433,1.64
9434,0.6
9435,0.85
9436,0.66
9437,0.52
9438,0.43
9439,0.71
9440,0.87
9441,0.73
9442,0.61
9443,0.74
9444,0.66
9445,0.67
9446,0.36
9447,0.76
9448,1.39
9449,1.74
9450,1.96
9451,1.97
9452,1.97
9453,1.97
9454,1.91
9455,1.58
9456,0.91
9457,0.01
9458,1.2
9459,0.04
9460,0.01
9461,0.34
9462,0.69
9463,0.6
9464,0.75
9465,0.72
9466,0.68
9467,0.8
9468,0.58
9469,0.35
9470,0.27
9471,1.55
9472,1.51
9473,1.31
9474,1.26
9475,1.3
9476,1.53
9477,1.47
9478,1.41
9479,0.64
9480,0.6
9481,0.87
9482,0.84
9483,0.2
9484,0.87
9485,0.58
9486,0.47
9487,0.36
9488,0.39
9489,1.05
9490,0.62
9491,0.32
9492,0.68
9493,0.47
9494,0.27
9495,0.72
9496,0.59
9497,0.6
9498,1.34
9499,1.52
9500,1.51
9501,2.04
9502,2.23
9503,1.21
9504,0.01
9505,0.5
9506,0.82
9507,0.86
9508,0.71
9509,0.92
9510,1.15
9511,0.14
9512,0.18
9513,0.58
9514,0.59
9515,0.59
9516,0.9
9517,0.36
9518,0.48
9519,1.49
9520,1.19
9521,1.18
9522,1.2
9523,1.18
9524,1.19
9525,1.19
9526,1.1
9527,0.02
9528,0.18
9529,0.68
9530,0.95
9531,0.59
9532,0.42
9533,0.22
9534,0.53
9535,0.09
9536,0.76
9537,0.44
9538,0.57
9539,0.56
9540,0.39
9541,0.41
9542,0.47
9543,1.71
9544,0.01
9545,0.53
9546,0.18
9547,0.46
9548,1.23
9549,1.52
9550,1.92
9551,1.54
9552,0.01
9553,0.41
9554,0.55
9555,0.64
9556,0.64
9557,0.48
9558,0.43
9559,0.32
9560,0.46
9561,0.41
9562,0.41
9563,0.43
9564,0.46
9565,0.46
9566,0.46
9567,0.48
9568,0.5
9569,0.51
9570,1.31
9571,1.4
9572,1.42
9573,1.45
9574,1.39
9575,1.35
9576,0.53
9577,0.23
9578,0.19
9579,0.02
9580,0.28
9581,0.01
9582,0.22
9583,0.08
9584,0.11
9585,0.22
9586,0.25
9587,0.22
9588,0.18
9589,0.12
9590,0.89
9591,0.57
9592,1.6
9593,1.57
9594,1.55
9595,1.65
9596,1.6
9597,1.57
9598,1.39
9599,1.36
9600,1.28
9601,0.23
9602,1.5
9603,1.34
9604,1.28
9605,1.27
9606,1.04
9607,0.01
9608,0.01
9609,0.01
9610,0.01
9611,0.01
9612,0.01
9613,0.01
9614,0.01
9615,0.02
9616,0.04
9617,0.04
9618,0.04
9619,0.04
9620,0.04
9621,0.04
9622,0.04
9623,0.04
9624,0.04
9625,0.04
9626,0.04
9627,0.04
9628,0.04
9629,0.04
9630,0.04
9631,0.04
9632,0.04
9633,0.04
9634,0.94
9635,0.82
9636,0.7
9637,0.66


==> figures/tibber_up_consumption.csv <==
,tibber_up_consumption
0,0.38
1,0.76
2,0.12
3,0.34
4,0.29
5,0.16
6,0.11
7,0.55
8,0.62
9,0.17
10,0.11
11,0.2
12,0.12
13,0.15
14,0.11
15,0.88
16,1.67
17,
18,0.6
19,0.17
20,0.1
21,0.15
22,0.17
23,0.3
24,0.85
25,0.2
26,0.5
27,0.24
28,0.23
29,0.27
30,0.3
31,0.85
32,0.41
33,0.13
34,0.29
35,0.22
36,0.16
37,0.27
38,0.31
39,0.91
40,1.9
41,1.11
42,1.13
43,1.12
44,0.51
45,0.31
46,1.19
47,1.09
48,0.49
49,0.28
50,0.45
51,0.47
52,1.09
53,0.21
54,0.12
55,0.13
56,0.23
57,0.12
58,0.65
59,0.62
60,0.13
61,0.2
62,0.26
63,0.26
64,0.89
65,1.77
66,1.35
67,1.99
68,1.34
69,1.1
70,1.06
71,1.07
72,0.43
73,0.61
74,1.05
75,1.2
76,1.61
77,0.65
78,0.19
79,0.13
80,0.11
81,0.1
82,0.74
83,0.47
84,0.24
85,0.33
86,0.35
87,0.31
88,1.55
89,1.76
90,1.99
91,1.52
92,1.4
93,1.12
94,1.7
95,1.58
96,0.61
97,0.42
98,0.55
99,1.13
100,0.93
101,0.8
102,0.34
103,0.35
104,0.84
105,0.3
106,0.23
107,1.4
108,1.38
109,1.35
110,1.22
111,1.14
112,1.02
113,1.12
114,0.81
115,0.28
116,0.76
117,1.57
118,1.29
119,0.43
120,1.07
121,0.21
122,0.4
123,0.23
124,1.65
125,1.83
126,0.69
127,0.77
128,0.3
129,0.2
130,0.22
131,2.07
132,1.6
133,1.03
134,1.65
135,1.51
136,1.88
137,1.2
138,0.9
139,0.3
140,0.2
141,0.26
142,0.23
143,0.21
144,0.28
145,0.18
146,1.12
147,1.01
148,1.2
149,1.19
150,1.57
151,0.99
152,1.03
153,0.98
154,0.98
155,1.08
156,1.07
157,1.06
158,0.91
159,0.51
160,0.69
161,0.47
162,0.48
163,1.03
164,0.22
165,0.23
166,0.47
167,0.79
168,1.44
169,1.07
170,0.25
171,0.09
172,0.3
173,0.2
174,0.29
175,0.9
176,0.88
177,0.87
178,1.17
179,1.1
180,1.18
181,1.11
182,0.49
183,0.5
184,0.29
185,0.37
186,0.4
187,1.21
188,0.49
189,0.4
190,1.67
191,1.2
192,1.16
193,0.41
194,0.28
195,0.16
196,0.31
197,0.75
198,0.67
199,0.37
200,0.85
201,1.21
202,1.26
203,0.79
204,0.3
205,0.42
206,0.33
207,0.26
208,0.91
209,1.9
210,1.0
211,0.32
212,0.25
213,0.35
214,1.17
215,1.17
216,1.52
217,1.1
218,1.01
219,0.93
220,0.33
221,0.36
222,0.64
223,0.8
224,0.36
225,0.33
226,0.35
227,0.37
228,0.7
229,1.72
230,1.2
231,0.64
232,0.95
233,1.17
234,1.3
235,1.23
236,1.09
237,1.11
238,0.96
239,0.32
240,0.55
241,0.9
242,0.25
243,0.18
244,0.12
245,0.24
246,0.21
247,1.1
248,0.33
249,0.23
250,0.3
251,0.41
252,0.43
253,1.04
254,2.12
255,1.18
256,1.09
257,1.21
258,1.34
259,0.43
260,0.54
261,0.84
262,1.99
263,0.98
264,0.75
265,1.05
266,0.35
267,0.15
268,0.11
269,0.35
270,0.66
271,0.1
272,0.09
273,0.63
274,0.99
275,0.9
276,0.93
277,0.39
278,0.22
279,0.24
280,0.16
281,0.19
282,0.12
283,0.22
284,0.71
285,0.7
286,0.42
287,0.42
288,
289,1.56
290,0.45
291,0.18
292,0.1
293,0.14
294,0.11
295,1.15
296,1.13
297,0.42
298,0.15
299,0.21
300,0.16
301,0.14
302,0.58
303,0.76
304,0.26
305,2.93
306,0.35
307,0.46
308,0.32
309,0.14
310,0.1
311,0.09
312,0.58
313,0.93
314,0.93
315,0.99
316,0.95
317,0.64
318,0.7
319,0.22
320,0.2
321,0.19
322,0.24
323,0.16
324,0.14
325,0.19
326,0.23
327,0.2
328,1.6
329,0.84
330,0.32
331,0.92
332,1.4
333,0.16
334,0.15
335,0.1
336,0.13
337,0.1
338,0.18
339,0.19
340,0.13
341,1.72
342,2.15
343,1.36
344,1.58
345,1.03
346,0.89
347,0.96
348,1.01
349,0.92
350,0.12
351,0.2
352,0.55
353,0.96
354,0.78
355,0.31
356,0.26
357,0.12
358,0.1
359,0.52
360,0.58
361,0.14
362,0.18
363,0.11
364,0.09
365,0.86
366,1.04
367,1.04
368,0.25
369,0.13
370,0.15
371,0.23
372,0.22
373,1.69
374,0.76
375,0.28
376,0.29
377,0.48
378,0.58
379,0.84
380,0.8
381,0.1
382,0.09
383,0.1
384,0.12
385,0.1
386,0.11
387,0.18
388,0.77
389,0.49
390,0.68
391,1.03
392,1.0
393,0.4
394,0.27
395,0.27
396,0.55
397,1.12
398,1.08
399,1.16
400,1.19
401,1.52
402,2.2
403,1.22
404,1.14
405,1.01
406,0.62
407,0.1
408,0.16
409,0.12
410,0.1
411,0.11
412,0.94
413,0.22
414,0.34
415,0.27
416,0.19
417,0.15
418,1.84
419,0.33
420,0.89
421,0.89
422,0.3
423,0.34
424,1.21
425,1.07
426,1.15
427,1.16
428,1.15
429,0.96
430,0.94
431,0.92
432,0.18
433,0.17
434,0.17
435,0.09
436,0.28
437,1.04
438,0.99
439,0.97
440,0.81
441,0.12
442,0.22
443,0.24
444,0.23
445,0.3
446,0.91
447,0.15
448,0.26
449,1.87
450,0.95
451,2.25
452,1.08
453,0.21
454,0.3
455,0.21
456,0.26
457,0.3
458,0.28
459,1.1
460,0.38
461,0.94
462,1.11
463,1.26
464,0.24
465,
466,0.42
467,0.3
468,0.79
469,0.47
470,0.28
471,0.33
472,0.36
473,1.05
474,1.31
475,0.34
476,0.28
477,0.19
478,0.12
479,0.15
480,0.18
481,1.0
482,0.3
483,0.1
484,0.41
485,1.04
486,1.1
487,1.17
488,1.06
489,0.66
490,0.25
491,0.25
492,0.29
493,0.32
494,1.16
495,0.43
496,0.47
497,0.32
498,0.59
499,1.47
500,0.97
501,0.26
502,0.32
503,0.33
504,0.3
505,0.72
506,0.97
507,0.49
508,1.5
509,0.95
510,1.03
511,0.58
512,0.34
513,0.25
514,0.24
515,0.24
516,0.83
517,0.66
518,0.41
519,0.45
520,0.75
521,0.22
522,1.04
523,0.58
524,0.33
525,0.33
526,0.36
527,
528,0.48
529,1.12
530,0.68
531,0.96
532,0.97
533,0.91
534,0.23
535,0.28
536,0.32
537,0.25
538,0.83
539,0.58
540,0.43
541,0.27
542,0.55
543,0.91
544,0.57
545,0.92
546,0.76
547,0.28
548,0.3
549,0.33
550,1.18
551,0.42
552,0.33
553,0.47
554,0.5
555,0.68
556,1.61
557,1.12
558,1.1
559,1.76
560,1.22
561,1.15
562,1.12
563,1.07
564,0.45
565,0.56
566,0.32
567,1.21
568,0.48
569,0.21
570,0.37
571,0.38
572,0.58
573,1.31
574,0.75
575,0.67
576,0.66
577,0.38
578,0.37
579,
580,0.91
581,2.17
582,0.4
583,0.32
584,0.5
585,1.37
586,1.19
587,1.16
588,1.19
589,1.3
590,1.4
591,0.74
592,0.26
593,0.18
594,0.22
595,0.8
596,0.21
597,0.22
598,0.21
599,0.14
600,0.13
601,
602,2.01
603,1.03
604,
605,0.2
606,0.14
607,0.69
608,0.23
609,0.43
610,0.3
611,0.28
612,0.81
613,1.16
614,0.37
615,0.21
616,0.18
617,0.18
618,0.19
619,0.19
620,0.71
621,0.45
622,0.14
623,0.68
624,1.13
625,0.34
626,0.24
627,0.24
628,0.28
629,0.66
630,0.52
631,0.15
632,0.14
633,0.14
634,0.51
635,1.67
636,1.14
637,1.69
638,2.15
639,1.03
640,0.18
641,0.18
642,0.19
643,0.18
644,0.66
645,0.43
646,0.11
647,0.31
648,1.12
649,1.14
650,0.42
651,0.25
652,0.25
653,0.17
654,0.46
655,0.6
656,0.22
657,0.25
658,0.31
659,0.27
660,1.16
661,0.82
662,0.32
663,0.19
664,0.1
665,0.1
666,0.78
667,0.31
668,0.18
669,0.27
670,0.2
671,0.19
672,1.04
673,1.15
674,0.42
675,0.48
676,0.38
677,1.22
678,0.69
679,0.41
680,0.36
681,1.21
682,0.85
683,0.28
684,0.91
685,0.95
686,1.04
687,0.39
688,0.16
689,0.12
690,0.19
691,0.19
692,0.15
693,0.51
694,0.7
695,0.2
696,0.27
697,0.38
698,1.26
699,1.13
700,1.2
701,0.84
702,0.32
703,0.3
704,1.42
705,0.76
706,0.54
707,0.51
708,1.04
709,0.24
710,0.1
711,0.1
712,0.1
713,0.44
714,0.69
715,0.2
716,0.2
717,0.22
718,0.26
719,0.76
720,0.35
721,0.34
722,0.9
723,1.73
724,0.97
725,1.25
726,1.91
727,1.07
728,1.21
729,1.13
730,1.06
731,0.97
732,0.6
733,0.12
734,0.12
735,0.19
736,0.19
737,0.1
738,0.61
739,0.78
740,0.32
741,2.4
742,1.32
743,1.81
744,1.83
745,2.0
746,1.18
747,1.54
748,1.16
749,1.49
750,2.33
751,1.76
752,1.12
753,1.08
754,1.05
755,0.95
756,0.24
757,0.15
758,0.08
759,0.09
760,0.17
761,0.59
762,0.55
763,0.18
764,0.83
765,1.15
766,0.98
767,0.99
768,0.97
769,0.95
770,0.99
771,0.92
772,0.99
773,0.56
774,0.14
775,0.11
776,0.98
777,0.71
778,0.21
779,0.13
780,0.13
781,0.08
782,0.16
783,0.86
784,0.22
785,0.25
786,0.78
787,0.93
788,1.08
789,0.28
790,0.17
791,0.31
792,0.68
793,1.3
794,0.5
795,0.17
796,0.14
797,0.15
798,1.06
799,0.8
800,0.3
801,0.17
802,0.12
803,0.12
804,0.09
805,0.55
806,0.6
807,0.16
808,0.11
809,0.22
810,0.9
811,1.06
812,0.86
813,0.15
814,0.21
815,0.13
816,0.21
817,0.13
818,0.25
819,0.21
820,0.2
821,0.21
822,0.18
823,1.23
824,1.15
825,1.1
826,0.98
827,0.94
828,0.11
829,0.14
830,0.19
831,0.2
832,0.12
833,0.16
834,1.1
835,0.57
836,0.72
837,0.95
838,1.18
839,0.06
840,0.16
841,0.22
842,0.12
843,0.54
844,1.31
845,0.5
846,1.14
847,0.86
848,0.29
849,0.21
850,0.12
851,0.1
852,0.75
853,0.3
854,0.17
855,0.14
856,0.08
857,0.28
858,0.88
859,0.97
860,1.01
861,1.05
862,0.56
863,0.15
864,0.17
865,0.2
866,0.13
867,0.28
868,1.73
869,1.31
870,0.61
871,1.5
872,0.9
873,0.22
874,0.08
875,0.1
876,0.17
877,0.82
878,0.23
879,0.11
880,0.17
881,0.15
882,0.88
883,1.33
884,1.54
885,1.42
886,0.31
887,0.2
888,0.28
889,0.96
890,1.06
891,1.06
892,1.0
893,0.98
894,0.98
895,0.98
896,0.98
897,0.21
898,0.18
899,0.15
900,0.16
901,0.13
902,0.48
903,0.58
904,0.15
905,0.14
906,0.24
907,0.26
908,0.64
909,1.8
910,0.22
911,0.57
912,0.27
913,0.3
914,0.22
915,1.63
916,1.34
917,0.4
918,0.27
919,0.59
920,0.81
921,0.22
922,0.07
923,0.09
924,0.16
925,0.36
926,0.72
927,0.08
928,0.13
929,1.57
930,1.02
931,1.9
932,1.42
933,2.64
934,0.94
935,0.29
936,0.18
937,0.5
938,1.13
939,1.37
940,1.22
941,0.53
942,1.47
943,0.1
944,0.1
945,0.13
946,0.25
947,0.62
948,0.09
949,0.13
950,0.17
951,0.74
952,1.08
953,1.13
954,0.73
955,0.17
956,0.18
957,0.22
958,0.11
959,0.44
960,0.78
961,0.23
962,0.62
963,0.93
964,1.13
965,1.2
966,0.27
967,0.16
968,0.16
969,0.08
970,0.9
971,0.11
972,0.14
973,0.17
974,0.09
975,0.84
976,1.12
977,1.08
978,0.48
979,0.28
980,0.2
981,0.23
982,0.29
983,0.93
984,0.32
985,0.25
986,0.17
987,0.74
988,1.35
989,2.09
990,0.23
991,0.28
992,0.21
993,0.2
994,0.12
995,0.2
996,0.75
997,0.5
998,0.12
999,1.58
1000,2.22
1001,0.78
1002,0.29
1003,0.22
1004,0.2
1005,0.27
1006,0.62
1007,0.61
1008,0.22
1009,0.23
1010,0.71
1011,0.89
1012,0.7
1013,0.79
1014,0.2
1015,0.16
1016,0.12
1017,0.08
1018,0.15
1019,0.08
1020,0.15
1021,0.71
1022,0.65
1023,0.66
1024,1.14
1025,1.1
1026,0.66
1027,0.23
1028,0.28
1029,0.21
1030,0.28
1031,0.58
1032,0.65
1033,0.26
1034,0.66
1035,1.8
1036,0.8
1037,0.72
1038,1.26
1039,1.03
1040,0.99
1041,0.9
1042,0.9
1043,0.94
1044,0.91
1045,0.24
1046,0.08
1047,0.13
1048,0.26
1049,0.67
1050,1.36
1051,1.98
1052,0.64
1053,0.75
1054,0.77
1055,0.12
1056,0.1
1057,0.72
1058,0.68
1059,0.17
1060,0.22
1061,0.28
1062,0.96
1063,0.19
1064,0.09
1065,0.09
1066,0.17
1067,0.09
1068,0.12
1069,0.84
1070,0.29
1071,0.18
1072,0.2
1073,0.39
1074,0.49
1075,1.28
1076,1.78
1077,1.25
1078,1.91
1079,1.19
1080,0.52
1081,0.63
1082,0.78
1083,0.79
1084,1.82
1085,1.11
1086,0.14
1087,0.09
1088,0.17
1089,0.1
1090,0.85
1091,0.14
1092,0.09
1093,0.17
1094,0.09
1095,0.58
1096,0.97
1097,1.03
1098,1.05
1099,1.02
1100,0.38
1101,0.2
1102,0.26
1103,0.21
1104,0.9
1105,0.23
1106,1.0
1107,0.69
1108,0.77
1109,0.3
1110,0.18
1111,0.22
1112,0.16
1113,0.13
1114,0.26
1115,0.84
1116,0.13
1117,0.14
1118,0.14
1119,0.49
1120,1.0
1121,1.01
1122,0.33
1123,0.19
1124,0.22
1125,0.78
1126,0.89
1127,0.8
1128,0.2
1129,0.16
1130,0.38
1131,0.21
1132,0.45
1133,1.06
1134,1.04
1135,0.96
1136,0.96
1137,0.64
1138,0.14
1139,0.14
1140,0.14
1141,0.14
1142,0.54
1143,1.98
1144,2.06
1145,1.1
1146,0.38
1147,0.25
1148,0.25
1149,0.28
1150,0.2
1151,0.54
1152,0.6
1153,0.17
1154,0.96
1155,1.04
1156,1.02
1157,1.12
1158,1.04
1159,0.85
1160,0.13
1161,0.15
1162,0.15
1163,0.14
1164,0.5
1165,0.57
1166,0.14
1167,0.88
1168,1.0
1169,0.99
1170,0.4
1171,0.13
1172,0.66
1173,0.71
1174,0.2
1175,0.77
1176,0.13
1177,0.13
1178,0.16
1179,1.1
1180,1.09
1181,1.07
1182,1.03
1183,0.97
1184,0.98
1185,0.46
1186,0.14
1187,0.12
1188,
1189,0.1
1190,0.52
1191,0.88
1192,1.0
1193,0.81
1194,0.11
1195,0.12
1196,0.11
1197,0.16
1198,0.68
1199,0.25
1200,0.11
1201,0.16
1202,0.17
1203,0.17
1204,0.42
1205,0.68
1206,0.12
1207,0.15
1208,0.09
1209,0.09
1210,0.12
1211,0.12
1212,0.12
1213,0.35
1214,0.12
1215,0.2
1216,0.27
1217,0.15
1218,0.16
1219,0.15
1220,0.12
1221,0.13
1222,0.18
1223,0.68
1224,0.79
1225,0.15
1226,0.19
1227,0.12
1228,0.14
1229,0.15
1230,0.67
1231,0.65
1232,0.17
1233,0.64
1234,0.11
1235,0.12
1236,0.72
1237,0.21
1238,0.19
1239,0.18
1240,0.2
1241,0.16
1242,0.14
1243,0.79
1244,0.2
1245,0.85
1246,0.96
1247,0.17
1248,0.13
1249,0.11
1250,0.1
1251,0.1
1252,0.1
1253,0.11
1254,0.11
1255,0.76
1256,0.93
1257,0.93
1258,0.3
1259,0.09
1260,0.1
1261,
1262,0.11
1263,0.91
1264,0.29
1265,0.14
1266,0.15
1267,0.12
1268,0.1
1269,0.11
1270,0.11
1271,0.32
1272,0.89
1273,0.11
1274,0.1
1275,0.1
1276,0.11
1277,0.4
1278,0.96
1279,0.93
1280,0.92
1281,0.22
1282,0.11
1283,0.11
1284,0.11
1285,0.11
1286,0.47
1287,0.58
1288,0.1
1289,0.12
1290,0.12
1291,0.12
1292,0.11
1293,0.1
1294,0.4
1295,0.74
1296,0.11
1297,0.11
1298,0.11
1299,0.1
1300,0.1
1301,0.11
1302,1.48
1303,0.11
1304,0.11
1305,0.12
1306,0.11
1307,0.54
1308,0.53
1309,0.13
1310,0.14
1311,0.16
1312,0.07
1313,0.11
1314,0.34
1315,1.02
1316,0.64
1317,0.14
1318,0.11
1319,0.1
1320,0.1
1321,0.1
1322,0.94
1323,1.0
1324,1.13
1325,0.46
1326,0.1
1327,0.12
1328,0.11
1329,0.38
1330,1.06
1331,0.22
1332,0.19
1333,0.19
1334,0.2
1335,0.18
1336,0.17
1337,0.92
1338,0.14
1339,0.09
1340,0.12
1341,
1342,0.1
1343,0.44
1344,1.0
1345,0.94
1346,0.46
1347,0.11
1348,0.1
1349,0.11
1350,0.12
1351,0.36
1352,0.67
1353,0.44
1354,0.72
1355,0.67
1356,0.13
1357,0.14
1358,0.16
1359,0.23
1360,0.93
1361,0.13
1362,0.11
1363,0.1
1364,0.1
1365,0.1
1366,0.11
1367,0.18
1368,0.25
1369,0.9
1370,0.61
1371,0.18
1372,0.18
1373,0.65
1374,0.31
1375,0.35
1376,0.2
1377,0.22
1378,0.19
1379,0.14
1380,0.11
1381,0.35
1382,0.95
1383,0.32
1384,0.11
1385,0.11
1386,0.1
1387,0.1
1388,0.1
1389,0.1
1390,
1391,0.1
1392,0.16
1393,
1394,0.39
1395,0.98
1396,0.82
1397,1.2
1398,1.0
1399,0.98
1400,0.86
1401,0.26
1402,0.12
1403,0.14
1404,0.13
1405,0.13
1406,0.75
1407,0.4
1408,0.11
1409,0.1
1410,0.11
1411,0.11
1412,0.11
1413,
1414,0.95
1415,1.32
1416,1.45
1417,0.12
1418,0.1
1419,0.1
1420,0.1
1421,0.62
1422,1.28
1423,0.44
1424,0.28
1425,0.11
1426,0.15
1427,0.2
1428,0.13
1429,0.51
1430,0.68
1431,0.12
1432,0.12
1433,0.12
1434,0.12
1435,0.12
1436,0.13
1437,0.99
1438,1.55
1439,1.17
1440,0.19
1441,0.17
1442,0.22
1443,0.27
1444,0.56
1445,0.79
1446,0.27
1447,0.24
1448,0.3
1449,0.19
1450,0.24
1451,0.39
1452,0.72
1453,
1454,
1455,0.15
1456,0.11
1457,0.11
1458,0.12
1459,0.12
1460,0.49
1461,0.96
1462,1.18
1463,1.06
1464,0.78
1465,0.26
1466,0.33
1467,1.18
1468,0.85
1469,1.1
1470,0.9
1471,1.67
1472,1.04
1473,2.42
1474,1.32
1475,0.42
1476,0.88
1477,0.13
1478,0.08
1479,0.09
1480,0.1
1481,0.88
1482,0.12
1483,0.55
1484,1.07
1485,1.06
1486,1.09
1487,1.34
1488,0.52
1489,0.3
1490,0.26
1491,0.27
1492,0.31
1493,0.97
1494,1.32
1495,0.97
1496,0.5
1497,0.37
1498,1.06
1499,0.4
1500,0.13
1501,0.11
1502,0.1
1503,0.09
1504,0.59
1505,0.41
1506,0.1
1507,0.1
1508,0.1
1509,0.31
1510,0.38
1511,0.44
1512,0.97
1513,0.92
1514,0.32
1515,0.33
1516,0.34
1517,1.25
1518,1.19
1519,1.94
1520,2.0
1521,0.94
1522,1.83
1523,2.48
1524,1.12
1525,1.0
1526,0.57
1527,0.11
1528,0.12
1529,0.11
1530,0.1
1531,0.1
1532,0.28
1533,1.09
1534,0.61
1535,1.14
1536,0.68
1537,0.27
1538,0.53
1539,0.53
1540,0.75
1541,0.3
1542,1.34
1543,1.52
1544,1.54
1545,1.06
1546,1.05
1547,1.06
1548,0.99
1549,0.91
1550,0.32
1551,0.08
1552,0.09
1553,0.09
1554,0.09
1555,0.09
1556,0.65
1557,1.08
1558,1.02
1559,0.48
1560,0.18
1561,0.78
1562,1.62
1563,1.03
1564,0.31
1565,0.17
1566,0.72
1567,1.5
1568,1.13
1569,0.93
1570,0.32
1571,0.23
1572,0.22
1573,0.12
1574,0.73
1575,0.09
1576,0.1
1577,0.09
1578,0.1
1579,0.09
1580,0.18
1581,0.85
1582,0.27
1583,
1584,0.71
1585,1.3
1586,0.7
1587,0.88
1588,0.35
1589,0.82
1590,1.75
1591,1.16
1592,1.08
1593,0.56
1594,0.22
1595,0.2
1596,0.15
1597,0.7
1598,0.25
1599,0.08
1600,0.08
1601,0.08
1602,0.09
1603,0.24
1604,0.97
1605,0.93
1606,1.08
1607,0.79
1608,0.18
1609,1.27
1610,0.8
1611,0.18
1612,0.68
1613,2.21
1614,1.58
1615,0.72
1616,1.02
1617,1.65
1618,0.26
1619,0.19
1620,0.12
1621,0.13
1622,0.75
1623,0.09
1624,0.09
1625,0.09
1626,0.09
1627,0.1
1628,0.49
1629,1.06
1630,1.01
1631,0.69
1632,0.19
1633,0.25
1634,0.18
1635,0.11
1636,0.89
1637,1.13
1638,0.48
1639,0.22
1640,1.03
1641,0.74
1642,0.23
1643,0.15
1644,0.09
1645,0.08
1646,0.76
1647,0.14
1648,0.09
1649,0.09
1650,0.09
1651,1.36
1652,1.63
1653,1.08
1654,1.01
1655,0.58
1656,
1657,1.26
1658,0.77
1659,0.3
1660,1.07
1661,0.56
1662,0.67
1663,0.4
1664,0.77
1665,
1666,0.14
1667,0.11
1668,0.09
1669,0.08
1670,0.36
1671,0.68
1672,0.09
1673,0.09
1674,0.09
1675,1.0
1676,0.77
1677,
1678,0.2
1679,0.25
1680,0.19
1681,0.49
1682,0.94
1683,1.72
1684,1.57
1685,0.47
1686,0.61
1687,0.19
1688,0.83
1689,0.31
1690,0.2
1691,0.12
1692,0.08
1693,0.18
1694,0.79
1695,0.09
1696,0.09
1697,0.09
1698,0.09
1699,0.24
1700,1.14
1701,0.21
1702,0.34
1703,0.7
1704,0.42
1705,1.32
1706,0.48
1707,1.48
1708,1.16
1709,2.55
1710,1.07
1711,1.03
1712,1.14
1713,0.43
1714,0.29
1715,0.2
1716,0.12
1717,0.57
1718,0.46
1719,0.1
1720,0.1
1721,0.1
1722,0.1
1723,0.1
1724,0.3
1725,0.95
1726,1.57
1727,0.42
1728,0.32
1729,0.95
1730,1.18
1731,1.07
1732,1.02
1733,1.11
1734,0.77
1735,0.26
1736,0.31
1737,0.29
1738,0.93
1739,0.09
1740,0.1
1741,0.11
1742,0.1
1743,0.1
1744,0.1
1745,0.72
1746,0.91
1747,0.92
1748,0.89
1749,0.22
1750,0.23
1751,0.13
1752,0.12
1753,0.1
1754,0.82
1755,0.52
1756,
1757,
1758,
1759,
1760,
1761,0.39
1762,0.09
1763,0.09
1764,0.16
1765,
1766,
1767,0.38
1768,1.01
1769,1.09
1770,0.72
1771,0.12
1772,0.17
1773,0.17
1774,0.15
1775,0.74
1776,0.35
1777,0.13
1778,0.13
1779,0.6
1780,0.25
1781,1.09
1782,1.15
1783,1.17
1784,0.22
1785,
1786,0.09
1787,0.09
1788,0.09
1789,0.56
1790,
1791,0.9
1792,0.12
1793,0.82
1794,0.97
1795,0.92
1796,0.91
1797,0.92
1798,0.56
1799,
1800,1.52
1801,2.13
1802,1.62
1803,1.45
1804,2.28
1805,1.41
1806,0.92
1807,0.92
1808,0.92
1809,0.92
1810,0.23
1811,0.09
1812,0.09
1813,0.09
1814,0.51
1815,0.91
1816,0.73
1817,0.09
1818,0.09
1819,0.09
1820,0.09
1821,0.09
1822,0.86
1823,0.16
1824,0.3
1825,0.19
1826,1.06
1827,1.03
1828,0.99
1829,0.7
1830,0.09
1831,0.09
1832,0.09
1833,0.09
1834,0.7
1835,0.27
1836,0.68
1837,
1838,0.09
1839,0.1
1840,0.7
1841,0.1
1842,0.1
1843,0.1
1844,0.09
1845,0.65
1846,0.27
1847,0.09
1848,0.25
1849,1.1
1850,1.21
1851,2.24
1852,0.43
1853,0.28
1854,0.32
1855,1.66
1856,1.1
1857,1.03
1858,0.84
1859,0.29
1860,0.28
1861,0.28
1862,0.97
1863,0.33
1864,0.18
1865,0.13
1866,0.06
1867,0.09
1868,0.09
1869,0.6
1870,0.42
1871,0.09
1872,0.08
1873,0.2
1874,0.28
1875,0.28
1876,0.66
1877,0.63
1878,1.09
1879,1.11
1880,1.2
1881,0.49
1882,0.54
1883,0.71
1884,0.18
1885,0.16
1886,0.09
1887,0.67
1888,0.1
1889,0.11
1890,0.08
1891,0.09
1892,0.11
1893,0.13
1894,1.01
1895,0.98
1896,0.39
1897,0.11
1898,0.08
1899,0.15
1900,0.14
1901,0.41
1902,0.53
1903,0.5
1904,2.77
1905,1.21
1906,1.6
1907,1.14
1908,0.17
1909,0.17
1910,0.1
1911,0.87
1912,0.1
1913,0.11
1914,0.11
1915,0.08
1916,0.1
1917,0.21
1918,0.94
1919,0.22
1920,0.12
1921,
1922,0.14
1923,0.14
1924,0.18
1925,0.1
1926,0.22
1927,0.14
1928,1.36
1929,1.04
1930,1.11
1931,1.08
1932,1.11
1933,0.15
1934,0.07
1935,0.1
1936,0.1
1937,0.15
1938,0.82
1939,0.09
1940,0.53
1941,0.98
1942,0.63
1943,0.09
1944,0.1
1945,0.09
1946,0.08
1947,0.52
1948,0.45
1949,0.12
1950,1.12
1951,2.25
1952,1.83
1953,1.27
1954,1.12
1955,0.44
1956,0.14
1957,0.43
1958,0.58
1959,0.12
1960,0.1
1961,0.09
1962,0.1
1963,0.1
1964,1.03
1965,1.0
1966,0.8
1967,0.1
1968,0.1
1969,0.09
1970,0.08
1971,0.6
1972,0.26
1973,0.27
1974,1.26
1975,2.42
1976,1.61
1977,1.08
1978,1.05
1979,0.93
1980,0.33
1981,0.09
1982,0.1
1983,0.1
1984,0.1
1985,0.73
1986,0.27
1987,0.09
1988,0.15
1989,0.26
1990,1.01
1991,0.94
1992,0.43
1993,0.1
1994,0.1
1995,0.15
1996,0.09
1997,0.48
1998,1.4
1999,1.43
2000,0.54
2001,1.02
2002,0.7
2003,0.21
2004,0.16
2005,0.1
2006,0.08
2007,0.45
2008,0.1
2009,0.16
2010,0.25
2011,0.32
2012,0.22
2013,
2014,0.2
2015,0.09
2016,0.21
2017,1.2
2018,1.06
2019,0.6
2020,0.35
2021,1.3
2022,1.21
2023,0.3
2024,0.27
2025,0.51
2026,0.1
2027,0.1
2028,
2029,0.65
2030,0.1
2031,0.4
2032,
2033,2.5
2034,1.14
2035,1.14
2036,1.21
2037,1.21
2038,1.29
2039,2.36
2040,2.0
2041,1.53
2042,0.67
2043,0.3
2044,0.31
2045,0.29
2046,0.26
2047,0.84
2048,0.24
2049,0.1
2050,0.09
2051,0.21
2052,0.2
2053,0.37
2054,1.03
2055,0.19
2056,0.23
2057,0.2
2058,0.2
2059,0.74
2060,0.73
2061,0.22
2062,1.43
2063,
2064,0.91
2065,1.17
2066,0.95
2067,0.09
2068,
2069,0.09
2070,
2071,0.74
2072,0.09
2073,0.24
2074,
2075,0.98
2076,
2077,0.09
2078,
2079,
2080,0.09
2081,
2082,0.92
2083,
2084,
2085,1.21
2086,1.26
2087,1.06
2088,0.95
2089,0.93
2090,0.11
2091,0.11
2092,0.13
2093,0.11
2094,0.1
2095,
2096,1.09
2097,1.02
2098,0.48
2099,0.09
2100,0.1
2101,0.09
2102,0.08
2103,0.79
2104,0.13
2105,1.04
2106,0.31
2107,0.09
2108,0.1
2109,0.1
2110,0.1
2111,0.66
2112,0.5
2113,0.14
2114,0.28
2115,0.21
2116,0.24
2117,0.26
2118,1.0
2119,0.16
2120,0.11
2121,0.13
2122,0.28
2123,0.22
2124,0.21
2125,0.33
2126,0.82
2127,1.2
2128,1.05
2129,0.96
2130,0.94
2131,0.31
2132,0.09
2133,0.09
2134,0.09
2135,0.09
2136,0.87
2137,0.36
2138,0.19
2139,2.48
2140,1.22
2141,0.54
2142,0.2
2143,0.27
2144,0.29
2145,0.29
2146,0.96
2147,0.19
2148,0.1
2149,0.28
2150,0.23
2151,0.56
2152,0.65
2153,0.09
2154,0.09
2155,0.1
2156,0.1
2157,0.1
2158,0.09
2159,0.1
2160,0.51
2161,0.93
2162,0.18
2163,0.95
2164,
2165,0.27
2166,0.26
2167,0.75
2168,1.06
2169,1.12
2170,1.12
2171,1.14
2172,1.56
2173,1.21
2174,2.46
2175,1.17
2176,1.12
2177,0.37
2178,0.1
2179,0.1
2180,0.09
2181,0.08
2182,0.14
2183,0.92
2184,0.11
2185,0.09
2186,0.29
2187,0.22
2188,0.29
2189,0.54
2190,1.6
2191,0.34
2192,0.18
2193,0.2
2194,2.25
2195,1.27
2196,1.08
2197,1.09
2198,1.15
2199,0.53
2200,0.08
2201,0.08
2202,0.08
2203,0.28
2204,0.74
2205,0.09
2206,0.19
2207,0.85
2208,0.78
2209,0.21
2210,0.26
2211,0.16
2212,0.73
2213,0.61
2214,0.16
2215,0.1
2216,0.1
2217,1.0
2218,0.27
2219,0.61
2220,1.11
2221,1.0
2222,0.93
2223,0.92
2224,0.9
2225,0.09
2226,0.09
2227,0.09
2228,0.23
2229,0.26
2230,0.69
2231,0.53
2232,0.15
2233,0.12
2234,0.14
2235,0.8
2236,0.87
2237,0.1
2238,0.1
2239,1.01
2240,1.02
2241,0.97
2242,1.06
2243,
2244,0.93
2245,0.29
2246,0.09
2247,0.09
2248,0.09
2249,0.09
2250,0.8
2251,0.38
2252,0.22
2253,0.15
2254,0.14
2255,0.14
2256,0.14
2257,0.28
2258,0.94
2259,0.15
2260,0.36
2261,1.11
2262,0.98
2263,0.99
2264,0.94
2265,1.02
2266,2.23
2267,1.41
2268,0.93
2269,0.74
2270,0.09
2271,0.09
2272,0.09
2273,0.09
2274,0.23
2275,1.0
2276,0.81
2277,1.0
2278,0.52
2279,0.16
2280,0.16
2281,0.16
2282,0.17
2283,0.91
2284,0.17
2285,1.74
2286,1.11
2287,1.44
2288,1.21
2289,1.11
2290,0.97
2291,0.9
2292,0.15
2293,0.09
2294,0.09
2295,0.08
2296,0.08
2297,0.72
2298,0.61
2299,0.75
2300,0.99
2301,0.98
2302,0.18
2303,0.16
2304,0.1
2305,0.09
2306,0.88
2307,1.73
2308,1.81
2309,0.96
2310,0.91
2311,0.67
2312,0.09
2313,0.26
2314,0.1
2315,0.86
2316,0.08
2317,0.09
2318,0.09
2319,0.09
2320,0.09
2321,0.09
2322,0.8
2323,0.55
2324,1.14
2325,1.02
2326,0.4
2327,0.1
2328,0.09
2329,0.1
2330,0.14
2331,0.49
2332,0.49
2333,0.1
2334,1.17
2335,0.28
2336,0.22
2337,0.54
2338,0.08
2339,0.09
2340,0.09
2341,0.09
2342,0.09
2343,0.09
2344,0.09
2345,0.09
2346,0.74
2347,1.52
2348,2.28
2349,0.99
2350,0.98
2351,0.5
2352,0.11
2353,0.16
2354,0.15
2355,0.23
2356,0.95
2357,1.16
2358,1.58
2359,0.94
2360,0.94
2361,0.93
2362,0.51
2363,0.09
2364,0.09
2365,0.09
2366,0.3
2367,0.59
2368,0.95
2369,0.92
2370,0.92
2371,0.67
2372,0.1
2373,0.11
2374,0.08
2375,0.17
2376,0.66
2377,0.5
2378,3.22
2379,1.0
2380,0.3
2381,0.52
2382,0.55
2383,0.15
2384,0.15
2385,0.06
2386,0.09
2387,0.07
2388,0.78
2389,0.18
2390,0.2
2391,0.68
2392,1.15
2393,1.01
2394,0.15
2395,0.18
2396,0.1
2397,0.2
2398,0.22
2399,0.89
2400,0.22
2401,0.28
2402,0.89
2403,0.34
2404,0.87
2405,1.01
2406,0.95
2407,0.91
2408,0.75
2409,0.15
2410,0.11
2411,0.08
2412,0.08
2413,0.73
2414,0.99
2415,0.98
2416,0.33
2417,0.09
2418,0.07
2419,0.09
2420,0.15
2421,0.42
2422,0.72
2423,0.15
2424,0.15
2425,0.79
2426,1.15
2427,0.49
2428,0.17
2429,0.15
2430,0.06
2431,0.09
2432,0.6
2433,0.34
2434,0.1
2435,0.12
2436,0.24
2437,0.87
2438,1.66
2439,1.5
2440,0.9
2441,0.15
2442,0.16
2443,0.16
2444,0.16
2445,0.89
2446,0.25
2447,0.27
2448,0.23
2449,0.82
2450,0.99
2451,0.23
2452,0.16
2453,0.15
2454,0.09
2455,0.23
2456,
2457,0.54
2458,1.25
2459,1.06
2460,0.92
2461,2.16
2462,0.48
2463,0.32
2464,0.96
2465,1.08
2466,0.34
2467,0.31
2468,0.59
2469,1.06
2470,0.98
2471,0.96
2472,0.2
2473,0.14
2474,0.13
2475,0.13
2476,0.23
2477,0.91
2478,0.26
2479,1.22
2480,1.19
2481,1.14
2482,1.6
2483,1.72
2484,1.73
2485,1.06
2486,0.92
2487,0.27
2488,0.37
2489,0.29
2490,0.57
2491,0.93
2492,0.55
2493,0.88
2494,0.27
2495,0.21
2496,0.82
2497,0.09
2498,0.12
2499,0.12
2500,0.12
2501,0.13
2502,1.18
2503,0.7
2504,1.18
2505,2.88
2506,1.61
2507,0.3
2508,0.17
2509,0.12
2510,0.18
2511,0.24
2512,0.7
2513,0.21
2514,0.5
2515,0.38
2516,0.25
2517,0.08
2518,0.11
2519,0.09
2520,0.15
2521,0.11
2522,0.11
2523,0.28
2524,0.49
2525,2.4
2526,2.92
2527,2.87
2528,1.18
2529,1.01
2530,0.22
2531,0.22
2532,0.96
2533,1.99
2534,1.36
2535,1.8
2536,1.7
2537,1.15
2538,1.03
2539,0.98
2540,0.95
2541,0.94
2542,0.93
2543,0.26
2544,0.11
2545,0.31
2546,0.22
2547,0.74
2548,1.06
2549,0.69
2550,0.11
2551,0.27
2552,0.13
2553,0.14
2554,0.12
2555,0.92
2556,1.28
2557,0.55
2558,0.54
2559,0.39
2560,1.7
2561,1.6
2562,0.5
2563,0.12
2564,0.11
2565,0.11
2566,0.11
2567,0.63
2568,0.41
2569,0.24
2570,0.22
2571,0.92
2572,1.17
2573,2.08
2574,1.24
2575,1.0
2576,1.0
2577,1.0
2578,1.0
2579,1.35
2580,1.2
2581,0.42
2582,0.62
2583,1.05
2584,0.95
2585,0.94
2586,0.92
2587,0.09
2588,0.09
2589,0.09
2590,0.1
2591,0.1
2592,0.74
2593,0.8
2594,0.17
2595,0.17
2596,0.18
2597,0.18
2598,0.17
2599,0.75
2600,0.43
2601,0.17
2602,0.17
2603,0.17
2604,0.42
2605,0.37
2606,0.49
2607,1.11
2608,0.29
2609,0.12
2610,0.1
2611,0.1
2612,0.09
2613,0.08
2614,0.08
2615,0.1
2616,0.1
2617,0.9
2618,0.74
2619,0.09
2620,0.09
2621,0.1
2622,0.1
2623,0.1
2624,0.09
2625,0.09
2626,0.16
2627,0.1
2628,2.25
2629,0.91
2630,0.28
2631,0.23
2632,0.11
2633,0.1
2634,0.1
2635,0.08
2636,0.09
2637,0.09
2638,0.09
2639,0.1
2640,0.71
2641,1.09
2642,0.27
2643,0.18
2644,1.39
2645,0.96
2646,0.96
2647,1.3
2648,1.74
2649,1.26
2650,1.16
2651,0.87
2652,1.1
2653,1.1
2654,1.11
2655,0.7
2656,1.37
2657,0.61
2658,0.12
2659,0.11
2660,0.11
2661,0.11
2662,0.76
2663,0.16
2664,0.17
2665,0.17
2666,
2667,1.37
2668,1.09
2669,2.61
2670,2.25
2671,2.1
2672,1.49
2673,1.09
2674,1.66
2675,2.16
2676,1.15
2677,1.75
2678,1.04
2679,0.34
2680,0.57
2681,0.41
2682,0.12
2683,0.13
2684,0.13
2685,0.13
2686,0.31
2687,0.75
2688,1.34
2689,1.1
2690,1.15
2691,1.03
2692,1.03
2693,1.03
2694,1.12
2695,0.38
2696,0.48
2697,1.02
2698,0.25
2699,1.09
2700,0.26
2701,0.2
2702,0.16
2703,0.13
2704,0.15
2705,0.19
2706,0.15
2707,0.12
2708,0.2
2709,0.22
2710,0.33
2711,0.34
2712,1.13
2713,1.0
2714,0.98
2715,0.99
2716,1.07
2717,1.02
2718,1.01
2719,1.64
2720,0.96
2721,0.2
2722,0.97
2723,0.97
2724,1.08
2725,0.98
2726,1.03
2727,0.5
2728,0.11
2729,0.16
2730,0.17
2731,0.16
2732,0.7
2733,0.47
2734,2.86
2735,2.44
2736,1.3
2737,0.94
2738,0.08
2739,0.65
2740,1.05
2741,1.04
2742,0.82
2743,0.2
2744,0.58
2745,1.09
2746,0.36
2747,0.12
2748,0.14
2749,0.67
2750,0.3
2751,0.12
2752,0.12
2753,0.12
2754,0.25
2755,0.2
2756,1.36
2757,1.46
2758,1.34
2759,0.71
2760,0.16
2761,0.18
2762,0.19
2763,0.35
2764,0.96
2765,2.58
2766,1.08
2767,0.64
2768,0.28
2769,1.29
2770,0.95
2771,0.96
2772,0.96
2773,0.95
2774,0.8
2775,0.11
2776,0.1
2777,0.37
2778,0.15
2779,0.82
2780,1.86
2781,1.79
2782,1.29
2783,1.42
2784,0.99
2785,1.17
2786,1.06
2787,0.96
2788,0.58
2789,0.23
2790,0.48
2791,0.2
2792,0.29
2793,0.19
2794,0.12
2795,0.11
2796,0.11
2797,0.1
2798,0.12
2799,0.11
2800,0.1
2801,0.91
2802,1.62
2803,1.12
2804,1.23
2805,1.15
2806,0.78
2807,0.23
2808,1.6
2809,1.06
2810,1.44
2811,0.51
2812,1.01
2813,0.2
2814,1.56
2815,1.69
2816,0.41
2817,0.91
2818,0.36
2819,0.1
2820,0.09
2821,0.14
2822,0.14
2823,0.72
2824,0.25
2825,0.1
2826,0.51
2827,1.16
2828,1.29
2829,1.27
2830,2.35
2831,2.19
2832,1.78
2833,1.42
2834,1.08
2835,0.99
2836,1.95
2837,1.23
2838,1.07
2839,0.49
2840,0.27
2841,0.81
2842,1.1
2843,0.7
2844,0.31
2845,0.17
2846,0.48
2847,0.6
2848,1.0
2849,0.47
2850,0.26
2851,0.64
2852,1.54
2853,1.96
2854,1.47
2855,1.26
2856,1.12
2857,1.35
2858,0.57
2859,0.57
2860,0.29
2861,0.11
2862,0.1
2863,1.12
2864,1.8
2865,0.71
2866,0.2
2867,0.2
2868,0.21
2869,0.2
2870,0.91
2871,0.3
2872,
2873,
2874,1.49
2875,1.45
2876,1.72
2877,1.71
2878,1.36
2879,0.95
2880,0.73
2881,0.56
2882,0.56
2883,0.12
2884,0.12
2885,1.07
2886,1.06
2887,0.94
2888,0.91
2889,0.36
2890,0.56
2891,0.65
2892,0.64
2893,0.51
2894,0.53
2895,0.12
2896,0.25
2897,2.76
2898,2.03
2899,1.32
2900,1.12
2901,1.0
2902,0.12
2903,0.59
2904,0.58
2905,0.58
2906,0.21
2907,0.83
2908,0.31
2909,0.71
2910,1.36
2911,1.35
2912,1.31
2913,0.65
2914,0.55
2915,0.64
2916,0.2
2917,0.27
2918,0.97
2919,0.38
2920,0.85
2921,0.78
2922,0.37
2923,0.47
2924,0.5
2925,0.5
2926,0.81
2927,0.68
2928,0.78
2929,0.22
2930,0.22
2931,0.22
2932,0.22
2933,1.02
2934,2.73
2935,2.52
2936,0.81
2937,1.27
2938,1.1
2939,0.94
2940,0.69
2941,1.72
2942,1.93
2943,2.53
2944,1.44
2945,1.25
2946,1.28
2947,1.08
2948,1.21
2949,1.61
2950,1.15
2951,0.68
2952,0.27
2953,0.31
2954,0.22
2955,0.32
2956,0.85
2957,1.06
2958,0.91
2959,1.42
2960,1.01
2961,0.9
2962,1.0
2963,1.05
2964,1.44
2965,1.58
2966,2.39
2967,3.63
2968,1.95
2969,1.48
2970,1.71
2971,1.59
2972,1.49
2973,1.13
2974,0.3
2975,0.2
2976,0.39
2977,1.19
2978,0.85
2979,0.76
2980,0.41
2981,0.14
2982,0.15
2983,0.49
2984,1.42
2985,0.23
2986,0.27
2987,0.31
2988,1.48
2989,1.59
2990,0.45
2991,0.48
2992,0.23
2993,0.78
2994,1.28
2995,0.66
2996,0.66
2997,0.2
2998,0.21
2999,0.37
3000,1.72
3001,2.71
3002,1.12
3003,1.02
3004,1.01
3005,1.01
3006,1.42
3007,0.64
3008,0.16
3009,0.17
3010,0.3
3011,2.94
3012,1.79
3013,1.11
3014,0.62
3015,0.17
3016,0.14
3017,0.6
3018,0.6
3019,1.31
3020,0.58
3021,0.12
3022,0.11
3023,0.4
3024,0.53
3025,1.54
3026,0.92
3027,0.91
3028,0.91
3029,0.61
3030,0.55
3031,0.09
3032,0.09
3033,0.28
3034,0.35
3035,1.31
3036,2.09
3037,1.86
3038,1.3
3039,0.16
3040,0.14
3041,0.58
3042,0.98
3043,0.84
3044,0.58
3045,0.13
3046,0.12
3047,1.03
3048,2.18
3049,1.21
3050,1.0
3051,0.37
3052,0.16
3053,0.16
3054,0.62
3055,0.17
3056,0.78
3057,0.44
3058,0.57
3059,1.9
3060,1.52
3061,1.16
3062,1.17
3063,1.43
3064,1.28
3065,1.69
3066,1.58
3067,1.31
3068,0.66
3069,0.21
3070,0.19
3071,0.34
3072,1.02
3073,1.26
3074,1.09
3075,0.32
3076,0.46
3077,1.31
3078,1.86
3079,0.72
3080,0.92
3081,0.46
3082,0.97
3083,1.09
3084,1.27
3085,1.33
3086,1.09
3087,0.71
3088,1.12
3089,1.06
3090,0.65
3091,0.68
3092,0.2
3093,0.25
3094,0.72
3095,1.06
3096,2.51
3097,2.03
3098,1.52
3099,2.17
3100,2.72
3101,2.53
3102,1.84
3103,0.68
3104,0.82
3105,1.05
3106,2.3
3107,1.23
3108,0.55
3109,1.36
3110,0.62
3111,0.26
3112,0.64
3113,1.23
3114,0.62
3115,0.63
3116,0.15
3117,0.14
3118,0.14
3119,0.32
3120,1.12
3121,0.34
3122,0.58
3123,1.45
3124,2.71
3125,2.01
3126,1.37
3127,1.47
3128,1.45
3129,2.11
3130,1.16
3131,1.65
3132,1.28
3133,1.32
3134,1.06
3135,0.94
3136,0.69
3137,0.68
3138,0.7
3139,0.23
3140,0.21
3141,0.98
3142,1.76
3143,1.21
3144,0.5
3145,0.31
3146,0.47
3147,1.16
3148,0.75
3149,0.35
3150,0.48
3151,0.81
3152,0.49
3153,0.57
3154,2.0
3155,1.32
3156,1.26
3157,1.34
3158,1.48
3159,1.38
3160,0.61
3161,0.22
3162,0.2
3163,0.2
3164,0.29
3165,1.97
3166,1.55
3167,1.01
3168,0.35
3169,0.37
3170,0.64
3171,0.84
3172,0.41
3173,0.31
3174,0.68
3175,1.39
3176,0.59
3177,0.22
3178,0.21
3179,0.2
3180,0.5
3181,0.85
3182,1.4
3183,1.06
3184,0.2
3185,0.2
3186,0.1
3187,0.66
3188,0.27
3189,0.92
3190,0.2
3191,0.22
3192,1.96
3193,2.28
3194,1.91
3195,1.82
3196,1.04
3197,0.63
3198,0.58
3199,0.59
3200,0.58
3201,0.57
3202,0.48
3203,0.35
3204,0.86
3205,1.56
3206,1.14
3207,0.33
3208,0.54
3209,0.79
3210,0.29
3211,0.6
3212,1.23
3213,0.57
3214,1.35
3215,0.7
3216,1.59
3217,1.7
3218,1.23
3219,1.48
3220,1.49
3221,1.49
3222,1.48
3223,0.89
3224,0.4
3225,0.47
3226,1.42
3227,0.2
3228,0.2
3229,0.2
3230,0.2
3231,0.65
3232,0.38
3233,0.93
3234,0.2
3235,0.49
3236,0.5
3237,0.95
3238,0.5
3239,0.9
3240,0.4
3241,1.47
3242,0.68
3243,0.66
3244,0.75
3245,0.2
3246,0.31
3247,0.31
3248,1.41
3249,1.58
3250,0.37
3251,0.45
3252,0.46
3253,0.97
3254,1.04
3255,0.41
3256,0.52
3257,0.46
3258,0.57
3259,0.54
3260,0.71
3261,0.35
3262,0.8
3263,1.25
3264,1.12
3265,1.0
3266,0.39
3267,0.29
3268,0.39
3269,0.34
3270,0.41
3271,0.31
3272,0.36
3273,1.17
3274,0.77
3275,0.36
3276,0.24
3277,0.86
3278,1.16
3279,0.46
3280,0.44
3281,0.65
3282,0.59
3283,0.3
3284,0.4
3285,0.25
3286,0.32
3287,1.19
3288,1.14
3289,1.09
3290,1.15
3291,1.14
3292,1.15
3293,1.05
3294,2.32
3295,1.41
3296,0.28
3297,0.09
3298,0.06
3299,0.08
3300,0.08
3301,0.08
3302,0.08
3303,0.06
3304,0.11
3305,0.15
3306,0.24
3307,1.26
3308,1.39
3309,1.79
3310,2.34
3311,2.26
3312,1.25
3313,1.24
3314,0.63
3315,0.31
3316,0.33
3317,1.13
3318,1.29
3319,0.5
3320,0.12
3321,0.12
3322,0.19
3323,0.14
3324,0.13
3325,0.14
3326,0.18
3327,0.15
3328,0.98
3329,1.6
3330,0.96
3331,1.66
3332,1.28
3333,1.59
3334,1.48
3335,1.11
3336,1.12
3337,0.5
3338,0.38
3339,1.86
3340,0.98
3341,0.96
3342,0.31
3343,0.18
3344,0.18
3345,0.18
3346,0.24
3347,0.96
3348,0.18
3349,0.18
3350,2.14
3351,1.04
3352,0.78
3353,0.24
3354,0.74
3355,1.48
3356,1.46
3357,1.0
3358,0.36
3359,0.21
3360,0.2
3361,0.28
3362,1.17
3363,1.04
3364,1.2
3365,1.2
3366,0.76
3367,0.14
3368,0.1
3369,0.08
3370,0.09
3371,0.13
3372,0.62
3373,1.14
3374,0.6
3375,1.7
3376,1.7
3377,1.27
3378,1.14
3379,0.88
3380,0.8
3381,0.34
3382,0.34
3383,0.66
3384,1.05
3385,1.21
3386,1.14
3387,1.17
3388,1.16
3389,0.45
3390,0.39
3391,0.36
3392,0.36
3393,0.62
3394,1.13
3395,0.34
3396,0.37
3397,0.56
3398,1.03
3399,1.01
3400,1.02
3401,0.98
3402,1.38
3403,1.54
3404,2.1
3405,1.76
3406,2.67
3407,0.5
3408,0.45
3409,1.75
3410,1.38
3411,0.36
3412,0.35
3413,0.88
3414,0.41
3415,0.35
3416,0.32
3417,0.22
3418,0.28
3419,0.27
3420,0.21
3421,0.32
3422,0.24
3423,1.42
3424,1.59
3425,1.59
3426,1.36
3427,1.87
3428,1.24
3429,1.24
3430,1.32
3431,1.32
3432,1.17
3433,1.2
3434,1.29
3435,1.59
3436,1.22
3437,1.0
3438,0.94
3439,0.55
3440,0.22
3441,0.23
3442,0.37
3443,0.27
3444,0.34
3445,0.71
3446,1.12
3447,0.39
3448,0.4
3449,0.41
3450,0.4
3451,0.4
3452,0.45
3453,1.2
3454,0.49
3455,0.52
3456,0.49
3457,1.09
3458,0.7
3459,0.36
3460,0.42
3461,0.38
3462,0.33
3463,0.42
3464,0.3
3465,0.3
3466,0.4
3467,0.41
3468,1.33
3469,1.08
3470,1.05
3471,1.12
3472,1.13
3473,1.12
3474,1.15
3475,1.15
3476,1.27
3477,1.14
3478,1.07
3479,0.74
3480,1.23
3481,0.25
3482,0.21
3483,0.44
3484,0.84
3485,0.34
3486,0.21
3487,0.32
3488,0.2
3489,0.31
3490,0.43
3491,0.76
3492,0.3
3493,0.21
3494,0.33
3495,0.31
3496,0.34
3497,0.34
3498,0.3
3499,0.28
3500,2.38
3501,3.58
3502,2.66
3503,1.12
3504,1.08
3505,0.98
3506,0.99
3507,1.0
3508,1.0
3509,1.02
3510,1.05
3511,1.08
3512,1.13
3513,0.96
3514,1.24
3515,0.86
3516,0.82
3517,0.74
3518,0.15
3519,0.12
3520,1.02
3521,1.57
3522,2.35
3523,3.38
3524,1.77
3525,1.26
3526,0.76
3527,
3528,0.21
3529,0.19
3530,0.18
3531,1.0
3532,0.26
3533,0.32
3534,0.79
3535,0.94
3536,1.04
3537,0.71
3538,0.24
3539,0.16
3540,0.18
3541,0.21
3542,0.91
3543,0.25
3544,0.65
3545,0.67
3546,0.22
3547,1.01
3548,0.41
3549,0.2
3550,1.93
3551,1.98
3552,1.59
3553,1.58
3554,0.56
3555,0.97
3556,0.6
3557,1.16
3558,2.18
3559,0.8
3560,0.72
3561,1.1
3562,0.25
3563,0.25
3564,0.24
3565,0.24
3566,0.24
3567,0.35
3568,0.38
3569,0.97
3570,0.92
3571,1.34
3572,2.6
3573,3.72
3574,5.53
3575,3.2
3576,2.73
3577,2.94
3578,2.04
3579,0.24
3580,0.24
3581,0.24
3582,0.37
3583,1.27
3584,1.24
3585,0.29
3586,1.02
3587,0.42
3588,0.62
3589,0.65
3590,1.9
3591,0.62
3592,1.83
3593,1.6
3594,0.98
3595,0.96
3596,1.04
3597,0.87
3598,0.95
3599,0.49
3600,0.77
3601,0.73
3602,0.61
3603,0.54
3604,2.1
3605,1.33
3606,1.98
3607,1.7
3608,0.14
3609,0.13
3610,1.27
3611,0.96
3612,0.32
3613,0.31
3614,0.25
3615,0.35
3616,0.54
3617,2.3
3618,2.01
3619,1.34
3620,1.46
3621,1.51
3622,1.45
3623,0.51
3624,0.17
3625,0.2
3626,0.26
3627,2.05
3628,2.77
3629,0.9
3630,0.4
3631,0.41
3632,0.45
3633,0.74
3634,1.25
3635,1.13
3636,0.85
3637,3.12
3638,1.33
3639,1.47
3640,2.7
3641,1.76
3642,0.98
3643,0.97
3644,0.75
3645,0.19
3646,0.22
3647,0.22
3648,1.1
3649,0.79
3650,0.28
3651,0.28
3652,0.38
3653,1.53
3654,0.8
3655,0.79
3656,0.84
3657,0.69
3658,0.35
3659,0.69
3660,0.2
3661,0.2
3662,0.61
3663,1.39
3664,0.97
3665,2.98
3666,1.69
3667,0.54
3668,1.96
3669,3.27
3670,1.91
3671,1.78
3672,1.75
3673,1.53
3674,1.03
3675,0.23
3676,0.22
3677,1.98
3678,2.05
3679,1.49
3680,1.06
3681,1.11
3682,2.96
3683,2.32
3684,1.06
3685,0.93
3686,0.56
3687,0.79
3688,0.98
3689,0.99
3690,0.94
3691,0.2
3692,1.34
3693,1.03
3694,1.0
3695,1.11
3696,1.09
3697,1.32
3698,1.88
3699,2.74
3700,1.87
3701,2.42
3702,2.01
3703,1.31
3704,1.0
3705,0.32
3706,1.28
3707,1.25
3708,0.27
3709,0.5
3710,0.77
3711,0.8
3712,0.5
3713,1.01
3714,0.81
3715,0.46
3716,0.61
3717,2.72
3718,0.93
3719,1.12
3720,1.3
3721,1.03
3722,1.01
3723,0.48
3724,1.08
3725,0.3
3726,0.5
3727,0.38
3728,0.39
3729,0.85
3730,0.48
3731,0.76
3732,1.67
3733,1.79
3734,1.97
3735,1.52
3736,1.34
3737,1.42
3738,1.33
3739,1.34
3740,1.25
3741,0.64
3742,0.8
3743,1.14
3744,0.83
3745,0.75
3746,1.6
3747,1.13
3748,1.05
3749,0.92
3750,0.79
3751,0.44
3752,0.55
3753,0.73
3754,1.32
3755,1.29
3756,1.22
3757,0.62
3758,0.35
3759,1.21
3760,0.67
3761,0.24
3762,0.38
3763,0.34
3764,0.34
3765,0.59
3766,0.66
3767,0.56
3768,0.42
3769,0.68
3770,0.86
3771,0.8
3772,0.4
3773,0.95
3774,0.73
3775,0.48
3776,0.47
3777,0.82
3778,1.05
3779,0.36
3780,0.37
3781,0.88
3782,0.82
3783,1.17
3784,1.18
3785,1.33
3786,1.29
3787,0.52
3788,0.44
3789,0.46
3790,1.13
3791,0.39
3792,0.58
3793,0.81
3794,1.19
3795,1.26
3796,1.21
3797,0.6
3798,0.37
3799,1.08
3800,1.26
3801,0.7
3802,1.27
3803,1.16
3804,0.68
3805,0.4
3806,0.82
3807,0.77
3808,0.54
3809,0.64
3810,0.57
3811,0.47
3812,0.45
3813,0.44
3814,
3815,0.72
3816,1.8
3817,0.95
3818,0.8
3819,1.19
3820,1.06
3821,0.81
3822,0.4
3823,0.32
3824,0.3
3825,0.32
3826,1.51
3827,0.53
3828,0.67
3829,1.05
3830,1.83
3831,1.38
3832,0.54
3833,0.66
3834,0.85
3835,0.78
3836,0.54
3837,0.65
3838,0.63
3839,1.11
3840,1.14
3841,0.62
3842,0.21
3843,0.23
3844,1.39
3845,0.69
3846,1.2
3847,1.18
3848,0.59
3849,0.31
3850,0.27
3851,0.55
3852,1.39
3853,1.3
3854,1.07
3855,1.67
3856,0.79
3857,0.5
3858,1.7
3859,1.68
3860,0.87
3861,1.08
3862,1.42
3863,1.77
3864,2.51
3865,2.34
3866,1.7
3867,1.71
3868,1.53
3869,1.82
3870,1.68
3871,1.58
3872,1.54
3873,1.48
3874,1.65
3875,1.78
3876,0.62
3877,0.81
3878,0.57
3879,1.04
3880,0.76
3881,0.9
3882,1.1
3883,1.77
3884,1.5
3885,1.7
3886,1.77
3887,2.86
3888,3.25
3889,1.67
3890,1.84
3891,1.01
3892,1.01
3893,0.68
3894,0.9
3895,1.11
3896,2.02
3897,1.34
3898,1.44
3899,1.17
3900,1.51
3901,2.18
3902,0.71
3903,0.92
3904,0.86
3905,1.76
3906,1.6
3907,1.4
3908,1.25
3909,1.6
3910,1.05
3911,0.87
3912,0.83
3913,1.12
3914,1.34
3915,0.44
3916,0.7
3917,1.14
3918,0.54
3919,1.49
3920,1.71
3921,1.99
3922,1.78
3923,1.56
3924,1.26
3925,1.67
3926,0.62
3927,1.11
3928,1.06
3929,0.32
3930,0.32
3931,0.4
3932,1.39
3933,1.44
3934,0.98
3935,1.3
3936,1.45
3937,0.83
3938,1.45
3939,0.96
3940,0.69
3941,0.81
3942,0.36
3943,0.39
3944,0.93
3945,3.08
3946,2.46
3947,1.33
3948,1.27
3949,1.53
3950,2.27
3951,1.88
3952,2.11
3953,2.34
3954,1.71
3955,1.51
3956,1.34
3957,0.74
3958,0.97
3959,0.5
3960,0.46
3961,0.58
3962,0.7
3963,1.91
3964,1.52
3965,0.98
3966,0.84
3967,0.8
3968,1.53
3969,2.32
3970,2.44
3971,2.98
3972,1.65
3973,1.72
3974,1.65
3975,0.48
3976,0.62
3977,0.54
3978,1.08
3979,1.35
3980,1.81
3981,1.71
3982,1.88
3983,1.06
3984,1.03
3985,2.06
3986,2.12
3987,1.74
3988,0.72
3989,1.46
3990,2.22
3991,1.22
3992,1.17
3993,1.2
3994,1.18
3995,0.73
3996,0.38
3997,0.48
3998,0.35
3999,1.0
4000,1.69
4001,1.08
4002,1.24
4003,0.34
4004,0.45
4005,0.67
4006,0.64
4007,0.76
4008,2.19
4009,1.5
4010,1.88
4011,1.6
4012,1.32
4013,1.45
4014,1.34
4015,1.01
4016,0.45
4017,1.08
4018,0.96
4019,0.7
4020,0.63
4021,1.59
4022,1.38
4023,0.81
4024,0.75
4025,1.32
4026,1.39
4027,1.48
4028,1.52
4029,1.35
4030,2.32
4031,2.85
4032,3.25
4033,2.32
4034,1.96
4035,1.62
4036,0.89
4037,0.67
4038,0.58
4039,1.07
4040,1.68
4041,0.77
4042,0.79
4043,0.86
4044,1.67
4045,3.53
4046,1.58
4047,2.81
4048,0.72
4049,1.15
4050,1.97
4051,3.18
4052,2.46
4053,2.15
4054,2.24
4055,1.48
4056,1.46
4057,1.84
4058,1.84
4059,2.22
4060,2.23
4061,1.2
4062,0.6
4063,0.35
4064,0.47
4065,0.89
4066,1.42
4067,0.39
4068,0.39
4069,0.51
4070,0.29
4071,0.23
4072,0.22
4073,0.38
4074,0.29
4075,1.51
4076,2.64
4077,1.69
4078,1.8
4079,1.32
4080,1.3
4081,1.24
4082,1.31
4083,1.31
4084,0.99
4085,1.51
4086,1.34
4087,0.93
4088,0.69
4089,1.3
4090,1.27
4091,1.27
4092,0.98
4093,0.44
4094,0.25
4095,0.25
4096,0.31
4097,0.45
4098,1.07
4099,1.52
4100,2.65
4101,1.79
4102,2.31
4103,1.98
4104,1.5
4105,1.49
4106,2.31
4107,2.11
4108,1.57
4109,0.81
4110,0.78
4111,0.71
4112,0.86
4113,1.48
4114,1.64
4115,1.28
4116,1.25
4117,1.24
4118,0.66
4119,0.7
4120,0.66
4121,1.04
4122,1.22
4123,1.2
4124,1.29
4125,1.12
4126,1.78
4127,1.77
4128,2.02
4129,1.08
4130,0.68
4131,0.59
4132,0.55
4133,0.5
4134,0.48
4135,1.63
4136,1.33
4137,1.78
4138,1.25
4139,0.77
4140,0.81
4141,0.75
4142,0.75
4143,1.06
4144,1.21
4145,0.82
4146,0.49
4147,1.03
4148,1.83
4149,2.41
4150,2.02
4151,2.03
4152,1.11
4153,1.0
4154,1.01
4155,1.0
4156,1.35
4157,1.69
4158,1.26
4159,1.45
4160,1.82
4161,1.56
4162,1.5
4163,0.81
4164,0.72
4165,0.68
4166,0.28
4167,0.28
4168,0.36
4169,0.36
4170,1.28
4171,2.19
4172,2.03
4173,1.76
4174,1.61
4175,1.25
4176,1.33
4177,0.6
4178,1.03
4179,1.1
4180,1.22
4181,1.31
4182,1.03
4183,1.23
4184,0.86
4185,0.61
4186,1.19
4187,1.32
4188,1.71
4189,1.67
4190,1.36
4191,2.01
4192,2.2
4193,3.3
4194,3.2
4195,3.38
4196,2.5
4197,2.38
4198,2.14
4199,1.98
4200,1.78
4201,1.91
4202,1.26
4203,1.15
4204,1.25
4205,1.25
4206,1.47
4207,1.68
4208,1.48
4209,0.96
4210,1.43
4211,1.6
4212,3.77
4213,1.7
4214,1.97
4215,1.64
4216,1.59
4217,1.3
4218,1.41
4219,2.68
4220,1.56
4221,1.38
4222,1.51
4223,1.29
4224,1.35
4225,1.51
4226,1.82
4227,1.84
4228,1.74
4229,1.71
4230,1.35
4231,1.42
4232,1.39
4233,2.07
4234,2.22
4235,1.14
4236,0.58
4237,0.63
4238,0.78
4239,1.11
4240,1.72
4241,1.26
4242,1.72
4243,2.09
4244,1.83
4245,1.6
4246,2.1
4247,2.0
4248,1.49
4249,1.48
4250,0.67
4251,0.87
4252,0.88
4253,0.85
4254,0.39
4255,1.23
4256,1.44
4257,1.36
4258,1.16
4259,1.19
4260,0.75
4261,0.74
4262,0.8
4263,1.22
4264,0.66
4265,1.01
4266,1.33
4267,1.3
4268,1.84
4269,2.09
4270,2.07
4271,1.92
4272,1.88
4273,1.93
4274,1.14
4275,1.08
4276,0.88
4277,0.74
4278,0.7
4279,1.22
4280,1.74
4281,1.48
4282,1.53
4283,1.64
4284,1.28
4285,1.46
4286,1.3
4287,0.75
4288,0.73
4289,1.3
4290,1.07
4291,1.16
4292,1.87
4293,1.73
4294,1.73
4295,1.28
4296,0.74
4297,0.63
4298,0.73
4299,1.17
4300,1.53
4301,0.75
4302,0.45
4303,0.73
4304,1.98
4305,2.07
4306,1.64
4307,1.13
4308,1.66
4309,1.32
4310,0.39
4311,0.31
4312,0.36
4313,0.57
4314,2.93
4315,2.68
4316,2.32
4317,2.55
4318,2.19
4319,1.24
4320,0.48
4321,0.51
4322,0.98
4323,1.14
4324,1.36
4325,1.6
4326,1.04
4327,1.58
4328,1.27
4329,1.49
4330,0.75
4331,0.67
4332,0.54
4333,0.24
4334,0.41
4335,1.08
4336,0.58
4337,0.72
4338,0.76
4339,0.89
4340,0.53
4341,1.19
4342,0.88
4343,0.72
4344,0.62
4345,1.36
4346,1.27
4347,1.08
4348,0.61
4349,0.86
4350,1.49
4351,2.57
4352,3.04
4353,2.46
4354,2.24
4355,2.54
4356,2.28
4357,2.06
4358,2.91
4359,1.92
4360,2.56
4361,3.47
4362,1.96
4363,1.58
4364,0.7
4365,0.68
4366,0.62
4367,0.95
4368,0.91
4369,1.16
4370,1.5
4371,0.92
4372,0.47
4373,0.45
4374,0.64
4375,0.88
4376,0.77
4377,1.02
4378,1.07
4379,2.23
4380,1.41
4381,0.74
4382,0.85
4383,0.85
4384,1.12
4385,2.27
4386,1.1
4387,1.59
4388,1.96
4389,1.22
4390,1.07
4391,1.09
4392,1.12
4393,1.39
4394,1.55
4395,1.34
4396,0.97
4397,1.2
4398,1.71
4399,2.28
4400,1.59
4401,1.52
4402,1.94
4403,1.88
4404,1.18
4405,0.46
4406,0.46
4407,
4408,0.54
4409,1.12
4410,2.11
4411,1.81
4412,1.14
4413,1.12
4414,1.14
4415,1.18
4416,1.22
4417,1.76
4418,1.44
4419,1.23
4420,0.75
4421,1.19
4422,3.03
4423,1.34
4424,0.57
4425,0.58
4426,0.55
4427,0.61
4428,0.52
4429,1.22
4430,1.29
4431,0.95
4432,2.4
4433,3.0
4434,2.96
4435,2.55
4436,1.91
4437,1.63
4438,1.67
4439,1.64
4440,1.59
4441,2.01
4442,1.99
4443,1.47
4444,1.33
4445,1.02
4446,0.28
4447,0.5
4448,1.16
4449,0.5
4450,0.5
4451,0.5
4452,0.49
4453,1.26
4454,2.68
4455,2.86
4456,2.33
4457,2.17
4458,1.45
4459,1.26
4460,1.24
4461,1.22
4462,1.19
4463,1.76
4464,1.72
4465,1.0
4466,1.03
4467,1.8
4468,0.65
4469,0.17
4470,0.19
4471,0.2
4472,0.29
4473,0.48
4474,1.42
4475,0.85
4476,0.49
4477,1.61
4478,2.64
4479,1.99
4480,2.3
4481,2.04
4482,2.01
4483,2.1
4484,2.02
4485,2.05
4486,2.39
4487,2.37
4488,2.0
4489,1.11
4490,1.04
4491,0.88
4492,1.57
4493,1.03
4494,0.8
4495,0.78
4496,0.81
4497,0.81
4498,0.83
4499,0.85
4500,1.5
4501,1.12
4502,0.87
4503,1.22
4504,1.48
4505,1.33
4506,1.18
4507,1.74
4508,1.35
4509,1.08
4510,1.18
4511,1.32
4512,1.32
4513,0.83
4514,0.83
4515,0.89
4516,0.71
4517,1.01
4518,1.62
4519,3.74
4520,2.57
4521,2.19
4522,2.1
4523,2.52
4524,3.61
4525,4.25
4526,4.0
4527,2.75
4528,2.22
4529,2.54
4530,1.2
4531,1.09
4532,1.06
4533,1.08
4534,0.84
4535,0.83
4536,0.91
4537,0.58
4538,0.99
4539,0.92
4540,0.95
4541,2.51
4542,2.17
4543,1.54
4544,2.46
4545,2.03
4546,1.94
4547,2.28
4548,3.26
4549,2.72
4550,2.44
4551,2.18
4552,2.29
4553,1.78
4554,1.46
4555,1.4
4556,1.42
4557,1.46
4558,1.52
4559,1.22
4560,1.23
4561,1.29
4562,1.36
4563,1.71
4564,2.24
4565,0.99
4566,0.96
4567,0.84
4568,0.54
4569,0.58
4570,0.55
4571,0.59
4572,0.88
4573,1.23
4574,1.57
4575,2.38
4576,2.02
4577,1.32
4578,1.93
4579,2.13
4580,1.58
4581,1.64
4582,2.27
4583,1.14
4584,1.01
4585,0.91
4586,1.13
4587,2.01
4588,2.46
4589,2.05
4590,1.55
4591,1.63
4592,1.05
4593,0.86
4594,0.75
4595,0.79
4596,1.22
4597,1.8
4598,2.86
4599,2.88
4600,2.95
4601,2.3
4602,2.22
4603,2.18
4604,2.14
4605,2.14
4606,2.57
4607,2.58
4608,1.77
4609,1.01
4610,0.46
4611,0.45
4612,0.42
4613,0.42
4614,0.46
4615,0.5
4616,0.38
4617,0.47
4618,0.46
4619,0.34
4620,0.52
4621,1.82
4622,3.59
4623,3.53
4624,3.26
4625,1.23
4626,1.67
4627,1.43
4628,0.94
4629,0.94
4630,1.39
4631,1.39
4632,1.42
4633,1.43
4634,1.54
4635,1.71
4636,1.61
4637,2.18
4638,1.19
4639,0.71
4640,1.92
4641,1.57
4642,1.7
4643,1.72
4644,1.55
4645,1.59
4646,2.49
4647,2.13
4648,1.88
4649,1.73
4650,1.63
4651,1.55
4652,1.53
4653,1.47
4654,1.2
4655,1.22
4656,1.21
4657,0.8
4658,0.99
4659,1.72
4660,1.7
4661,1.83
4662,1.14
4663,0.98
4664,0.97
4665,0.63
4666,0.35
4667,1.32
4668,0.87
4669,1.17
4670,1.16
4671,1.3
4672,1.37
4673,1.11
4674,1.36
4675,1.22
4676,0.92
4677,0.96
4678,1.38
4679,1.42
4680,1.42
4681,0.99
4682,1.0
4683,1.13
4684,1.93
4685,3.54
4686,1.84
4687,1.76
4688,1.79
4689,1.37
4690,0.75
4691,0.87
4692,2.74
4693,3.24
4694,3.5
4695,2.11
4696,1.9
4697,1.57
4698,0.86
4699,0.74
4700,0.68
4701,0.67
4702,1.4
4703,1.56
4704,1.11
4705,0.67
4706,0.69
4707,0.87
4708,0.99
4709,2.66
4710,1.56
4711,1.83
4712,1.49
4713,0.75
4714,0.45
4715,0.41
4716,1.31
4717,2.06
4718,2.73
4719,2.34
4720,2.4
4721,1.72
4722,1.52
4723,1.13
4724,0.73
4725,0.73
4726,1.18
4727,1.17
4728,1.16
4729,1.17
4730,1.26
4731,1.94
4732,2.36
4733,1.44
4734,0.71
4735,0.71
4736,0.8
4737,0.7
4738,1.28
4739,0.98
4740,0.8
4741,0.87
4742,1.63
4743,1.66
4744,1.47
4745,0.79
4746,0.68
4747,0.69
4748,0.71
4749,0.72
4750,1.6
4751,1.62
4752,1.18
4753,0.9
4754,1.54
4755,1.74
4756,1.71
4757,1.2
4758,1.08
4759,0.28
4760,0.21
4761,0.27
4762,0.64
4763,0.72
4764,1.54
4765,2.94
4766,3.42
4767,2.42
4768,2.58
4769,2.14
4770,2.1
4771,2.18
4772,1.94
4773,1.26
4774,1.2
4775,1.18
4776,1.28
4777,0.72
4778,1.09
4779,1.57
4780,1.19
4781,1.18
4782,1.12
4783,1.02
4784,0.93
4785,0.78
4786,0.75
4787,1.34
4788,2.43
4789,2.26
4790,2.54
4791,2.64
4792,2.91
4793,2.62
4794,2.01
4795,1.99
4796,1.99
4797,2.0
4798,2.0
4799,2.02
4800,2.11
4801,1.2
4802,1.0
4803,1.26
4804,1.33
4805,0.47
4806,0.89
4807,0.92
4808,0.79
4809,0.73
4810,0.89
4811,1.98
4812,0.81
4813,0.81
4814,2.24
4815,2.32
4816,1.92
4817,1.55
4818,1.58
4819,1.87
4820,1.64
4821,1.82
4822,2.21
4823,2.13
4824,2.22
4825,1.72
4826,0.98
4827,0.79
4828,1.1
4829,0.88
4830,0.9
4831,1.83
4832,1.35
4833,1.17
4834,1.26
4835,1.3
4836,1.3
4837,1.49
4838,1.54
4839,1.62
4840,2.11
4841,1.96
4842,1.2
4843,1.2
4844,1.2
4845,1.32
4846,1.47
4847,1.49
4848,1.35
4849,0.81
4850,0.82
4851,1.1
4852,3.35
4853,2.03
4854,2.48
4855,2.18
4856,3.41
4857,2.51
4858,2.0
4859,1.93
4860,2.1
4861,2.22
4862,2.2
4863,2.19
4864,2.2
4865,1.36
4866,1.33
4867,0.7
4868,0.67
4869,0.66
4870,1.15
4871,1.17
4872,1.13
4873,1.42
4874,0.84
4875,0.82
4876,1.07
4877,2.04
4878,1.25
4879,1.66
4880,2.48
4881,1.75
4882,1.22
4883,1.09
4884,1.1
4885,1.24
4886,1.84
4887,2.65
4888,2.35
4889,1.31
4890,1.21
4891,1.23
4892,1.52
4893,1.73
4894,1.74
4895,1.21
4896,1.18
4897,0.76
4898,0.99
4899,2.05
4900,2.07
4901,1.68
4902,1.66
4903,1.64
4904,1.59
4905,1.61
4906,1.71
4907,1.38
4908,1.24
4909,1.17
4910,2.19
4911,1.59
4912,1.75
4913,2.0
4914,1.75
4915,1.01
4916,1.01
4917,0.99
4918,1.55
4919,1.49
4920,1.85
4921,1.51
4922,1.46
4923,1.81
4924,1.8
4925,1.82
4926,1.75
4927,1.11
4928,0.94
4929,0.66
4930,0.72
4931,1.04
4932,1.73
4933,1.16
4934,0.95
4935,1.31
4936,1.68
4937,1.16
4938,1.05
4939,1.13
4940,1.49
4941,0.85
4942,1.41
4943,1.38
4944,1.36
4945,0.93
4946,1.23
4947,1.8
4948,1.57
4949,1.67
4950,1.59
4951,1.7
4952,1.74
4953,0.44
4954,0.25
4955,0.38
4956,0.57
4957,1.22
4958,2.1
4959,1.36
4960,2.95
4961,2.42
4962,1.49
4963,1.35
4964,1.38
4965,1.4
4966,2.44
4967,1.76
4968,1.45
4969,1.01
4970,1.28
4971,1.92
4972,2.01
4973,1.74
4974,0.93
4975,0.54
4976,0.48
4977,0.49
4978,0.45
4979,0.77
4980,0.92
4981,0.78
4982,2.43
4983,1.82
4984,2.04
4985,1.18
4986,1.09
4987,1.11
4988,1.1
4989,1.55
4990,1.43
4991,1.4
4992,1.33
4993,0.86
4994,1.72
4995,1.57
4996,1.5
4997,1.2
4998,1.08
4999,0.43
5000,0.27
5001,0.33
5002,0.27
5003,0.26
5004,1.41
5005,1.43
5006,1.23
5007,1.22
5008,1.49
5009,1.28
5010,1.18
5011,1.14
5012,1.98
5013,1.25
5014,1.72
5015,1.73
5016,1.91
5017,1.46
5018,1.43
5019,1.44
5020,1.47
5021,1.33
5022,1.39
5023,2.07
5024,2.26
5025,1.75
5026,1.68
5027,2.46
5028,2.04
5029,2.12
5030,2.85
5031,3.0
5032,2.34
5033,1.98
5034,1.99
5035,1.98
5036,1.99
5037,1.97
5038,1.76
5039,1.66
5040,1.65
5041,1.21
5042,1.03
5043,1.08
5044,1.1
5045,2.33
5046,2.28
5047,1.86
5048,2.34
5049,1.86
5050,1.91
5051,1.98
5052,2.05
5053,2.01
5054,2.12
5055,2.18
5056,2.23
5057,2.08
5058,1.74
5059,1.77
5060,1.74
5061,0.96
5062,1.43
5063,1.43
5064,1.42
5065,1.01
5066,1.03
5067,1.92
5068,2.59
5069,1.98
5070,0.41
5071,0.4
5072,0.51
5073,0.9
5074,1.15
5075,1.93
5076,1.33
5077,1.37
5078,2.4
5079,3.23
5080,2.87
5081,2.7
5082,2.47
5083,1.52
5084,1.49
5085,1.51
5086,1.52
5087,1.51
5088,2.23
5089,1.08
5090,1.23
5091,0.68
5092,0.23
5093,0.24
5094,0.25
5095,0.25
5096,0.26
5097,0.26
5098,0.27
5099,0.44
5100,0.59
5101,0.81
5102,1.61
5103,1.34
5104,3.17
5105,2.31
5106,1.66
5107,1.58
5108,1.52
5109,0.84
5110,1.14
5111,1.11
5112,1.05
5113,0.62
5114,0.78
5115,1.79
5116,2.19
5117,1.12
5118,0.64
5119,0.25
5120,0.24
5121,0.24
5122,0.21
5123,0.88
5124,0.25
5125,0.85
5126,0.6
5127,0.79
5128,1.37
5129,1.27
5130,1.66
5131,1.49
5132,1.22
5133,1.19
5134,1.63
5135,1.59
5136,1.58
5137,1.14
5138,1.19
5139,2.03
5140,1.86
5141,1.96
5142,1.32
5143,1.0
5144,0.9
5145,1.1
5146,3.27
5147,1.69
5148,2.11
5149,1.94
5150,1.82
5151,2.38
5152,1.88
5153,2.16
5154,2.17
5155,1.87
5156,1.53
5157,0.88
5158,1.39
5159,1.4
5160,1.39
5161,0.93
5162,1.36
5163,1.76
5164,2.13
5165,1.96
5166,1.18
5167,2.81
5168,3.28
5169,1.92
5170,2.07
5171,1.96
5172,1.23
5173,2.11
5174,2.15
5175,2.03
5176,2.38
5177,2.27
5178,1.87
5179,1.55
5180,1.47
5181,1.53
5182,2.61
5183,1.85
5184,1.86
5185,1.39
5186,1.4
5187,1.38
5188,1.71
5189,2.36
5190,2.86
5191,1.27
5192,3.07
5193,3.05
5194,2.29
5195,2.03
5196,2.39
5197,3.6
5198,4.58
5199,3.8
5200,3.06
5201,3.32
5202,2.7
5203,1.95
5204,1.7
5205,0.91
5206,1.35
5207,1.31
5208,1.26
5209,0.86
5210,1.04
5211,1.42
5212,1.07
5213,1.88
5214,3.03
5215,2.26
5216,2.17
5217,1.67
5218,1.63
5219,1.03
5220,1.81
5221,2.23
5222,3.44
5223,2.22
5224,1.88
5225,1.98
5226,1.67
5227,1.7
5228,1.71
5229,1.79
5230,2.2
5231,2.17
5232,2.18
5233,1.75
5234,2.15
5235,2.38
5236,2.4
5237,2.32
5238,1.92
5239,1.42
5240,1.36
5241,1.35
5242,0.83
5243,0.52
5244,0.57
5245,0.85
5246,1.06
5247,2.73
5248,2.22
5249,1.83
5250,1.09
5251,0.88
5252,0.9
5253,0.89
5254,1.58
5255,1.73
5256,1.33
5257,0.84
5258,1.16
5259,2.16
5260,1.85
5261,1.7
5262,0.62
5263,0.52
5264,0.5
5265,0.76
5266,0.78
5267,1.55
5268,1.61
5269,2.72
5270,2.69
5271,2.04
5272,1.89
5273,2.38
5274,1.86
5275,1.89
5276,1.89
5277,1.9
5278,2.36
5279,2.06
5280,1.52
5281,0.93
5282,1.13
5283,1.99
5284,1.66
5285,1.22
5286,1.33
5287,0.67
5288,0.34
5289,0.33
5290,0.84
5291,0.73
5292,0.62
5293,1.72
5294,3.46
5295,1.89
5296,2.11
5297,2.14
5298,1.93
5299,1.37
5300,1.1
5301,1.12
5302,1.59
5303,1.71
5304,2.06
5305,2.2
5306,1.9
5307,1.92
5308,1.79
5309,1.78
5310,0.8
5311,0.34
5312,0.33
5313,0.31
5314,0.31
5315,1.02
5316,1.59
5317,1.43
5318,1.35
5319,3.27
5320,2.77
5321,2.68
5322,2.38
5323,2.42
5324,2.45
5325,2.46
5326,2.55
5327,2.5
5328,2.02
5329,1.75
5330,1.93
5331,2.32
5332,2.1
5333,1.94
5334,1.13
5335,1.09
5336,0.99
5337,0.97
5338,0.58
5339,0.58
5340,0.56
5341,0.56
5342,0.8
5343,0.89
5344,1.96
5345,1.92
5346,1.6
5347,1.18
5348,0.99
5349,0.6
5350,1.06
5351,1.07
5352,1.03
5353,0.85
5354,0.98
5355,1.09
5356,0.94
5357,1.04
5358,1.03
5359,0.94
5360,0.96
5361,0.9
5362,0.86
5363,1.2
5364,1.94
5365,1.31
5366,0.92
5367,1.19
5368,1.34
5369,1.13
5370,0.98
5371,0.97
5372,0.97
5373,0.98
5374,1.44
5375,1.64
5376,1.73
5377,1.76
5378,1.09
5379,0.88
5380,0.7
5381,0.71
5382,1.02
5383,1.59
5384,2.01
5385,2.09
5386,1.7
5387,3.07
5388,2.45
5389,2.33
5390,2.36
5391,1.33
5392,1.29
5393,0.88
5394,0.55
5395,0.97
5396,0.93
5397,0.6
5398,1.08
5399,1.09
5400,1.04
5401,0.46
5402,1.46
5403,1.54
5404,1.35
5405,1.48
5406,1.46
5407,0.68
5408,0.65
5409,0.64
5410,0.62
5411,0.62
5412,1.21
5413,0.81
5414,1.27
5415,1.2
5416,1.24
5417,1.29
5418,0.72
5419,0.74
5420,0.72
5421,0.72
5422,1.22
5423,1.24
5424,1.6
5425,1.86
5426,1.62
5427,1.99
5428,2.43
5429,0.98
5430,0.77
5431,0.67
5432,0.61
5433,0.41
5434,0.79
5435,0.18
5436,0.34
5437,1.72
5438,3.54
5439,2.37
5440,2.18
5441,2.49
5442,1.92
5443,1.95
5444,1.93
5445,1.96
5446,2.26
5447,1.63
5448,1.79
5449,1.33
5450,2.32
5451,2.48
5452,3.7
5453,3.09
5454,3.13
5455,2.43
5456,3.07
5457,2.62
5458,2.2
5459,1.89
5460,1.19
5461,1.47
5462,1.94
5463,2.18
5464,1.4
5465,1.58
5466,2.08
5467,1.88
5468,1.45
5469,1.65
5470,2.18
5471,2.28
5472,1.81
5473,1.51
5474,1.24
5475,2.01
5476,3.17
5477,1.96
5478,2.11
5479,2.01
5480,2.0
5481,1.74
5482,2.14
5483,1.97
5484,1.21
5485,0.99
5486,2.27
5487,2.18
5488,1.73
5489,1.62
5490,1.5
5491,1.73
5492,1.53
5493,1.8
5494,1.98
5495,3.08
5496,2.81
5497,1.93
5498,2.05
5499,1.92
5500,1.95
5501,2.03
5502,1.89
5503,2.18
5504,2.07
5505,1.76
5506,1.14
5507,1.03
5508,2.59
5509,1.87
5510,1.87
5511,1.94
5512,1.84
5513,1.32
5514,1.41
5515,1.25
5516,2.09
5517,1.63
5518,3.11
5519,2.73
5520,2.5
5521,2.11
5522,2.19
5523,1.99
5524,3.42
5525,2.77
5526,2.84
5527,1.58
5528,1.67
5529,2.52
5530,1.82
5531,1.76
5532,1.96
5533,1.71
5534,1.52
5535,2.2
5536,2.28
5537,1.4
5538,1.19
5539,1.25
5540,1.31
5541,1.33
5542,1.84
5543,1.86
5544,1.81
5545,1.05
5546,0.61
5547,1.93
5548,0.99
5549,1.35
5550,2.25
5551,1.68
5552,1.6
5553,1.76
5554,1.72
5555,1.68
5556,2.01
5557,2.11
5558,1.96
5559,1.82
5560,1.5
5561,0.66
5562,0.7
5563,0.88
5564,0.85
5565,0.98
5566,1.91
5567,1.74
5568,1.35
5569,0.74
5570,1.01
5571,1.44
5572,1.63
5573,1.76
5574,1.7
5575,1.65
5576,1.46
5577,1.35
5578,1.3
5579,1.3
5580,1.1
5581,0.51
5582,1.12
5583,0.92
5584,1.49
5585,1.54
5586,1.51
5587,1.48
5588,0.77
5589,0.82
5590,1.26
5591,1.32
5592,1.83
5593,1.62
5594,1.15
5595,1.8
5596,1.5
5597,1.14
5598,0.61
5599,0.54
5600,0.44
5601,0.41
5602,0.99
5603,0.53
5604,0.48
5605,1.01
5606,2.36
5607,1.74
5608,1.71
5609,1.95
5610,1.78
5611,1.43
5612,1.53
5613,1.48
5614,1.87
5615,1.23
5616,1.1
5617,0.7
5618,1.56
5619,2.95
5620,1.65
5621,1.48
5622,1.53
5623,1.48
5624,1.44
5625,1.46
5626,1.57
5627,1.4
5628,0.86
5629,0.56
5630,0.73
5631,0.66
5632,0.47
5633,0.44
5634,1.06
5635,0.7
5636,0.46
5637,0.58
5638,1.06
5639,1.07
5640,1.1
5641,0.65
5642,1.47
5643,1.58
5644,1.57
5645,1.55
5646,1.44
5647,1.35
5648,0.91
5649,0.63
5650,0.67
5651,0.59
5652,1.18
5653,2.52
5654,2.04
5655,1.89
5656,1.81
5657,1.6
5658,1.55
5659,1.57
5660,1.71
5661,1.01
5662,1.34
5663,1.1
5664,0.99
5665,0.58
5666,1.61
5667,1.45
5668,1.54
5669,1.46
5670,1.19
5671,0.74
5672,0.68
5673,0.66
5674,0.65
5675,0.64
5676,1.14
5677,0.84
5678,0.78
5679,0.76
5680,0.73
5681,1.03
5682,1.17
5683,0.54
5684,0.52
5685,0.53
5686,0.91
5687,0.86
5688,1.03
5689,0.51
5690,0.42
5691,1.74
5692,1.79
5693,1.0
5694,2.25
5695,1.02
5696,1.27
5697,1.55
5698,1.58
5699,1.44
5700,1.39
5701,1.23
5702,1.36
5703,1.44
5704,1.35
5705,1.34
5706,1.37
5707,1.36
5708,1.35
5709,0.92
5710,1.17
5711,1.22
5712,1.26
5713,0.85
5714,0.78
5715,0.93
5716,3.16
5717,1.17
5718,0.71
5719,1.24
5720,1.24
5721,0.86
5722,2.0
5723,1.59
5724,0.96
5725,1.39
5726,2.79
5727,1.44
5728,2.59
5729,1.74
5730,1.27
5731,1.37
5732,1.41
5733,1.42
5734,1.91
5735,1.54
5736,1.04
5737,0.57
5738,0.82
5739,1.05
5740,0.88
5741,1.45
5742,1.41
5743,1.31
5744,1.27
5745,1.24
5746,1.22
5747,1.46
5748,0.84
5749,0.78
5750,0.89
5751,1.35
5752,1.7
5753,1.49
5754,1.47
5755,1.04
5756,0.73
5757,0.72
5758,1.16
5759,1.18
5760,1.87
5761,0.74
5762,1.03
5763,2.67
5764,1.77
5765,1.41
5766,1.1
5767,0.21
5768,0.16
5769,0.46
5770,0.49
5771,0.51
5772,1.26
5773,0.83
5774,1.15
5775,0.9
5776,0.84
5777,0.6
5778,0.59
5779,0.64
5780,1.39
5781,0.73
5782,1.17
5783,1.19
5784,1.19
5785,0.58
5786,0.78
5787,1.66
5788,1.88
5789,1.4
5790,1.29
5791,1.24
5792,1.15
5793,1.14
5794,1.16
5795,1.2
5796,1.05
5797,0.57
5798,1.43
5799,1.92
5800,2.28
5801,1.26
5802,0.62
5803,0.6
5804,0.69
5805,1.07
5806,1.24
5807,1.08
5808,0.99
5809,0.61
5810,1.0
5811,1.62
5812,1.37
5813,0.64
5814,0.27
5815,1.04
5816,0.46
5817,0.11
5818,0.11
5819,0.2
5820,0.55
5821,1.5
5822,2.1
5823,1.9
5824,1.03
5825,1.32
5826,0.95
5827,1.45
5828,0.7
5829,0.76
5830,1.2
5831,1.23
5832,1.33
5833,1.05
5834,1.8
5835,1.68
5836,1.52
5837,1.65
5838,1.78
5839,1.09
5840,1.0
5841,0.92
5842,0.51
5843,0.2
5844,1.01
5845,1.17
5846,1.76
5847,2.06
5848,1.95
5849,2.01
5850,1.49
5851,1.54
5852,1.61
5853,1.69
5854,2.0
5855,1.98
5856,1.19
5857,0.64
5858,0.73
5859,0.86
5860,1.14
5861,1.14
5862,1.52
5863,2.04
5864,1.76
5865,0.99
5866,0.98
5867,1.6
5868,1.42
5869,1.1
5870,0.85
5871,0.25
5872,0.3
5873,0.32
5874,0.87
5875,0.94
5876,1.03
5877,1.0
5878,1.46
5879,1.44
5880,1.36
5881,0.76
5882,0.9
5883,0.87
5884,0.92
5885,2.81
5886,3.23
5887,3.22
5888,4.3
5889,3.92
5890,2.66
5891,1.87
5892,1.89
5893,2.02
5894,1.7
5895,1.62
5896,2.53
5897,2.56
5898,1.16
5899,0.52
5900,0.74
5901,0.79
5902,1.57
5903,1.9
5904,1.32
5905,0.88
5906,1.63
5907,1.71
5908,1.44
5909,1.35
5910,1.36
5911,0.6
5912,0.5
5913,0.14
5914,0.13
5915,0.11
5916,1.0
5917,1.4
5918,0.96
5919,1.52
5920,2.07
5921,0.64
5922,0.56
5923,0.72
5924,0.67
5925,0.64
5926,1.16
5927,0.91
5928,1.76
5929,2.0
5930,1.69
5931,1.01
5932,0.33
5933,0.28
5934,0.27
5935,1.06
5936,1.26
5937,0.96
5938,0.28
5939,1.33
5940,2.28
5941,3.24
5942,2.0
5943,2.61
5944,2.15
5945,1.7
5946,1.69
5947,1.16
5948,0.9
5949,1.19
5950,1.42
5951,1.31
5952,1.57
5953,1.71
5954,1.72
5955,1.63
5956,1.04
5957,0.99
5958,0.98
5959,1.47
5960,0.86
5961,0.25
5962,0.22
5963,0.25
5964,0.47
5965,1.28
5966,1.49
5967,2.05
5968,2.07
5969,1.45
5970,0.38
5971,0.42
5972,0.35
5973,0.49
5974,1.3
5975,1.35
5976,0.95
5977,0.87
5978,2.35
5979,1.52
5980,1.36
5981,1.31
5982,1.26
5983,1.25
5984,0.86
5985,0.38
5986,0.3
5987,0.43
5988,0.5
5989,2.38
5990,1.04
5991,2.4
5992,1.97
5993,1.34
5994,1.01
5995,1.43
5996,1.43
5997,1.01
5998,1.05
5999,1.1
6000,1.1
6001,0.77
6002,1.35
6003,1.14
6004,0.67
6005,0.23
6006,0.3
6007,0.79
6008,1.42
6009,1.18
6010,0.97
6011,0.52
6012,1.13
6013,1.61
6014,0.74
6015,1.39
6016,1.25
6017,0.81
6018,0.78
6019,1.59
6020,1.24
6021,1.03
6022,1.56
6023,1.45
6024,1.54
6025,1.07
6026,1.14
6027,1.89
6028,1.74
6029,0.94
6030,0.78
6031,2.97
6032,2.41
6033,2.05
6034,2.18
6035,1.66
6036,1.77
6037,1.4
6038,1.44
6039,1.91
6040,1.96
6041,1.59
6042,1.47
6043,1.53
6044,1.54
6045,1.52
6046,1.94
6047,1.76
6048,1.04
6049,0.85
6050,0.86
6051,0.92
6052,0.48
6053,1.05
6054,2.11
6055,0.86
6056,1.91
6057,1.13
6058,1.53
6059,2.5
6060,2.04
6061,0.97
6062,1.33
6063,0.81
6064,1.26
6065,1.18
6066,1.51
6067,1.55
6068,1.52
6069,1.47
6070,1.61
6071,1.3
6072,1.08
6073,0.68
6074,1.53
6075,0.31
6076,0.2
6077,0.15
6078,0.16
6079,0.61
6080,0.61
6081,0.38
6082,0.51
6083,0.48
6084,0.25
6085,1.36
6086,0.58
6087,0.99
6088,1.0
6089,1.2
6090,1.18
6091,1.84
6092,1.92
6093,1.44
6094,1.78
6095,1.8
6096,1.68
6097,1.69
6098,1.8
6099,1.27
6100,1.24
6101,1.19
6102,1.19
6103,1.64
6104,0.88
6105,0.26
6106,0.35
6107,0.47
6108,1.49
6109,2.45
6110,1.44
6111,1.96
6112,2.05
6113,1.44
6114,1.34
6115,0.82
6116,0.5
6117,0.51
6118,0.92
6119,1.04
6120,1.17
6121,1.5
6122,0.94
6123,0.93
6124,0.96
6125,0.61
6126,0.53
6127,0.98
6128,0.96
6129,0.53
6130,0.91
6131,0.72
6132,0.48
6133,0.48
6134,3.01
6135,1.94
6136,1.38
6137,1.14
6138,0.88
6139,1.59
6140,0.91
6141,0.96
6142,1.45
6143,1.49
6144,1.52
6145,1.67
6146,1.2
6147,0.82
6148,0.45
6149,0.34
6150,0.31
6151,0.7
6152,0.72
6153,0.18
6154,0.17
6155,0.24
6156,1.7
6157,2.32
6158,1.51
6159,2.05
6160,1.52
6161,1.12
6162,1.04
6163,1.86
6164,1.94
6165,1.9
6166,2.39
6167,2.29
6168,2.02
6169,2.16
6170,1.93
6171,1.94
6172,1.57
6173,1.56
6174,1.44
6175,1.95
6176,1.16
6177,0.33
6178,0.33
6179,0.57
6180,1.89
6181,1.76
6182,1.36
6183,1.85
6184,2.39
6185,1.67
6186,1.74
6187,1.66
6188,1.95
6189,1.94
6190,2.28
6191,2.25
6192,2.26
6193,1.78
6194,0.89
6195,0.64
6196,0.63
6197,0.69
6198,2.82
6199,2.78
6200,2.32
6201,1.98
6202,1.61
6203,1.09
6204,1.11
6205,1.14
6206,1.13
6207,1.4
6208,0.52
6209,0.24
6210,1.04
6211,0.7
6212,0.7
6213,0.71
6214,1.46
6215,1.7
6216,1.06
6217,0.61
6218,0.6
6219,0.7
6220,0.66
6221,0.79
6222,1.94
6223,1.85
6224,1.65
6225,0.79
6226,1.0
6227,0.8
6228,1.15
6229,0.73
6230,1.36
6231,0.68
6232,0.67
6233,0.9
6234,0.85
6235,0.84
6236,0.78
6237,1.21
6238,1.58
6239,1.57
6240,0.78
6241,0.85
6242,0.89
6243,1.75
6244,1.11
6245,0.57
6246,1.09
6247,1.08
6248,0.82
6249,1.49
6250,0.72
6251,0.61
6252,0.85
6253,1.23
6254,1.65
6255,0.69
6256,1.44
6257,1.64
6258,1.04
6259,0.57
6260,0.9
6261,1.75
6262,1.08
6263,1.0
6264,0.28
6265,0.67
6266,0.18
6267,0.14
6268,0.18
6269,0.23
6270,0.3
6271,0.16
6272,1.71
6273,0.66
6274,0.56
6275,0.22
6276,0.4
6277,0.42
6278,0.63
6279,0.26
6280,0.24
6281,0.28
6282,0.75
6283,1.14
6284,1.2
6285,1.08
6286,1.08
6287,1.07
6288,0.36
6289,0.19
6290,0.2
6291,0.34
6292,0.23
6293,0.28
6294,2.57
6295,0.85
6296,0.29
6297,0.26
6298,0.51
6299,0.54
6300,0.79
6301,0.36
6302,0.64
6303,0.27
6304,0.22
6305,0.16
6306,1.01
6307,0.94
6308,0.89
6309,1.34
6310,1.32
6311,1.41
6312,0.8
6313,0.57
6314,0.99
6315,0.35
6316,0.14
6317,0.14
6318,0.72
6319,0.99
6320,2.08
6321,1.36
6322,0.46
6323,0.54
6324,0.94
6325,0.84
6326,1.1
6327,1.05
6328,0.27
6329,1.28
6330,1.29
6331,0.73
6332,0.71
6333,1.16
6334,1.16
6335,1.18
6336,1.5
6337,1.07
6338,0.88
6339,1.24
6340,1.23
6341,1.18
6342,2.07
6343,1.69
6344,1.55
6345,0.98
6346,0.4
6347,0.8
6348,0.19
6349,0.75
6350,1.5
6351,1.01
6352,0.64
6353,0.66
6354,0.67
6355,0.71
6356,0.73
6357,1.22
6358,1.4
6359,1.74
6360,0.59
6361,0.58
6362,0.65
6363,0.58
6364,0.52
6365,0.48
6366,0.89
6367,1.11
6368,1.27
6369,1.12
6370,1.2
6371,0.99
6372,0.96
6373,1.05
6374,0.59
6375,0.15
6376,0.4
6377,0.9
6378,0.98
6379,1.4
6380,0.57
6381,1.08
6382,1.07
6383,0.98
6384,0.17
6385,0.18
6386,0.2
6387,1.0
6388,2.09
6389,0.84
6390,0.69
6391,0.74
6392,0.51
6393,0.65
6394,3.36
6395,0.77
6396,0.77
6397,0.7
6398,1.35
6399,1.65
6400,1.06
6401,0.48
6402,0.37
6403,0.47
6404,0.48
6405,1.53
6406,1.14
6407,1.01
6408,0.5
6409,0.53
6410,0.59
6411,0.67
6412,2.15
6413,1.62
6414,2.06
6415,3.18
6416,1.86
6417,0.36
6418,1.21
6419,0.65
6420,1.58
6421,1.44
6422,1.82
6423,1.33
6424,1.24
6425,1.08
6426,1.14
6427,0.86
6428,0.49
6429,0.79
6430,0.78
6431,0.83
6432,0.72
6433,1.22
6434,0.34
6435,0.43
6436,1.67
6437,0.38
6438,0.87
6439,1.32
6440,1.91
6441,1.15
6442,1.04
6443,1.14
6444,1.12
6445,3.35
6446,2.06
6447,1.19
6448,0.73
6449,0.75
6450,1.45
6451,0.15
6452,0.15
6453,0.58
6454,0.6
6455,0.9
6456,0.66
6457,1.14
6458,1.15
6459,1.02
6460,1.09
6461,0.27
6462,0.64
6463,0.47
6464,0.28
6465,1.09
6466,1.33
6467,1.26
6468,1.14
6469,1.33
6470,1.56
6471,1.17
6472,0.66
6473,0.15
6474,0.12
6475,0.17
6476,0.13
6477,0.69
6478,1.39
6479,0.66
6480,0.16
6481,0.86
6482,1.06
6483,1.06
6484,1.05
6485,1.35
6486,0.73
6487,0.52
6488,0.25
6489,0.42
6490,0.87
6491,0.27
6492,0.47
6493,2.97
6494,1.7
6495,1.37
6496,1.37
6497,1.3
6498,1.19
6499,1.2
6500,1.11
6501,1.22
6502,0.73
6503,1.01
6504,2.36
6505,1.09
6506,1.1
6507,0.94
6508,0.2
6509,0.17
6510,0.68
6511,0.76
6512,0.94
6513,0.48
6514,1.08
6515,1.04
6516,1.04
6517,0.79
6518,1.14
6519,0.78
6520,0.67
6521,1.12
6522,0.52
6523,0.51
6524,0.64
6525,1.08
6526,1.07
6527,1.68
6528,0.56
6529,0.57
6530,1.63
6531,2.17
6532,0.99
6533,1.62
6534,2.44
6535,2.75
6536,1.6
6537,3.22
6538,3.38
6539,2.92
6540,1.2
6541,0.92
6542,0.66
6543,0.91
6544,0.85
6545,0.9
6546,0.93
6547,1.05
6548,1.0
6549,1.06
6550,1.03
6551,0.53
6552,0.52
6553,0.5
6554,1.47
6555,1.7
6556,2.32
6557,1.75
6558,1.38
6559,0.74
6560,1.13
6561,0.39
6562,0.9
6563,1.64
6564,1.16
6565,1.16
6566,1.63
6567,0.63
6568,0.45
6569,0.5
6570,0.8
6571,0.9
6572,1.03
6573,1.01
6574,0.91
6575,1.19
6576,1.83
6577,1.91
6578,2.08
6579,2.82
6580,2.28
6581,2.31
6582,0.94
6583,0.63
6584,1.18
6585,2.02
6586,1.24
6587,2.0
6588,1.64
6589,1.57
6590,1.14
6591,0.55
6592,0.48
6593,0.51
6594,0.52
6595,0.87
6596,1.38
6597,1.0
6598,1.31
6599,1.09
6600,1.62
6601,1.37
6602,1.34
6603,1.37
6604,0.61
6605,0.95
6606,0.72
6607,0.12
6608,0.11
6609,0.55
6610,0.89
6611,1.14
6612,1.7
6613,1.99
6614,1.57
6615,1.57
6616,1.54
6617,1.56
6618,1.0
6619,0.98
6620,1.02
6621,1.1
6622,1.15
6623,1.42
6624,1.77
6625,1.58
6626,1.31
6627,0.82
6628,0.21
6629,0.59
6630,0.36
6631,0.2
6632,0.15
6633,0.99
6634,0.21
6635,0.27
6636,1.95
6637,1.35
6638,0.33
6639,1.11
6640,1.56
6641,1.57
6642,1.62
6643,1.58
6644,1.56
6645,1.13
6646,1.52
6647,0.92
6648,1.36
6649,1.27
6650,1.07
6651,1.04
6652,1.0
6653,1.0
6654,0.78
6655,0.52
6656,0.45
6657,1.01
6658,1.65
6659,1.84
6660,1.61
6661,1.95
6662,1.48
6663,1.44
6664,1.25
6665,0.7
6666,0.71
6667,0.64
6668,1.08
6669,1.46
6670,1.59
6671,0.81
6672,1.17
6673,1.04
6674,0.25
6675,0.21
6676,0.22
6677,0.93
6678,0.77
6679,0.46
6680,0.32
6681,0.3
6682,0.6
6683,1.54
6684,1.29
6685,1.49
6686,2.04
6687,2.01
6688,1.48
6689,1.48
6690,1.5
6691,1.49
6692,2.22
6693,1.71
6694,1.29
6695,0.8
6696,0.9
6697,1.23
6698,1.28
6699,0.73
6700,0.76
6701,1.77
6702,1.16
6703,0.96
6704,0.72
6705,1.3
6706,1.76
6707,1.0
6708,1.85
6709,1.67
6710,1.47
6711,1.14
6712,1.07
6713,1.06
6714,1.03
6715,0.37
6716,1.26
6717,1.43
6718,1.33
6719,0.92
6720,0.97
6721,1.12
6722,1.64
6723,0.91
6724,0.88
6725,2.68
6726,2.35
6727,1.26
6728,0.77
6729,1.35
6730,2.2
6731,2.36
6732,2.42
6733,2.6
6734,1.64
6735,1.52
6736,1.42
6737,1.48
6738,1.31
6739,0.64
6740,1.09
6741,1.06
6742,0.97
6743,0.7
6744,1.57
6745,1.74
6746,1.66
6747,1.33
6748,1.07
6749,0.78
6750,0.51
6751,0.27
6752,0.27
6753,0.7
6754,0.33
6755,0.81
6756,2.19
6757,1.53
6758,1.82
6759,1.46
6760,1.27
6761,0.59
6762,0.58
6763,1.01
6764,1.03
6765,1.13
6766,1.57
6767,0.69
6768,0.72
6769,0.68
6770,0.61
6771,0.38
6772,1.45
6773,1.23
6774,1.12
6775,0.34
6776,0.28
6777,0.76
6778,2.19
6779,1.87
6780,1.78
6781,1.47
6782,1.5
6783,1.41
6784,1.46
6785,1.2
6786,0.72
6787,1.21
6788,1.19
6789,1.15
6790,0.83
6791,1.58
6792,1.66
6793,1.5
6794,1.39
6795,0.99
6796,0.94
6797,0.67
6798,0.42
6799,0.41
6800,0.14
6801,0.9
6802,1.02
6803,1.15
6804,1.28
6805,1.4
6806,0.62
6807,0.65
6808,0.59
6809,0.59
6810,1.01
6811,1.38
6812,0.92
6813,0.91
6814,0.5
6815,1.15
6816,1.24
6817,1.21
6818,0.99
6819,0.2
6820,0.56
6821,0.34
6822,0.12
6823,0.18
6824,0.82
6825,0.68
6826,1.82
6827,1.45
6828,1.89
6829,1.46
6830,1.26
6831,0.53
6832,0.51
6833,0.52
6834,0.51
6835,0.98
6836,1.54
6837,1.2
6838,0.68
6839,1.06
6840,1.32
6841,1.25
6842,1.22
6843,0.49
6844,0.84
6845,0.52
6846,0.29
6847,0.35
6848,0.96
6849,0.83
6850,0.97
6851,1.68
6852,1.89
6853,1.63
6854,2.03
6855,1.14
6856,0.62
6857,0.66
6858,0.66
6859,1.61
6860,1.39
6861,1.16
6862,0.71
6863,0.75
6864,2.03
6865,1.72
6866,2.28
6867,2.16
6868,2.2
6869,1.86
6870,1.54
6871,1.3
6872,1.33
6873,1.4
6874,1.64
6875,1.72
6876,1.96
6877,1.56
6878,1.61
6879,1.4
6880,0.7
6881,0.64
6882,0.65
6883,1.11
6884,1.13
6885,1.11
6886,1.44
6887,1.18
6888,0.99
6889,0.8
6890,1.57
6891,2.05
6892,1.54
6893,2.98
6894,1.94
6895,0.96
6896,1.33
6897,1.48
6898,1.7
6899,1.99
6900,1.98
6901,0.98
6902,0.94
6903,0.5
6904,0.45
6905,0.48
6906,0.94
6907,1.07
6908,0.96
6909,0.95
6910,0.75
6911,1.31
6912,1.31
6913,1.27
6914,1.25
6915,0.66
6916,0.81
6917,0.56
6918,0.31
6919,0.28
6920,0.52
6921,0.92
6922,0.36
6923,0.6
6924,1.01
6925,0.37
6926,0.65
6927,0.84
6928,0.37
6929,0.38
6930,0.41
6931,0.89
6932,0.9
6933,0.89
6934,0.8
6935,1.36
6936,1.32
6937,1.24
6938,1.2
6939,0.85
6940,0.75
6941,0.57
6942,0.38
6943,0.34
6944,0.39
6945,1.35
6946,1.18
6947,1.65
6948,1.86
6949,1.36
6950,1.32
6951,1.28
6952,1.28
6953,1.21
6954,0.54
6955,1.04
6956,1.04
6957,1.0
6958,1.34
6959,1.65
6960,1.8
6961,1.34
6962,1.2
6963,1.19
6964,1.12
6965,0.54
6966,0.27
6967,0.25
6968,0.22
6969,1.36
6970,1.16
6971,1.04
6972,0.95
6973,0.51
6974,0.53
6975,0.5
6976,0.7
6977,1.13
6978,0.53
6979,1.01
6980,1.03
6981,1.04
6982,0.66
6983,1.1
6984,1.33
6985,1.32
6986,1.29
6987,0.81
6988,0.84
6989,0.62
6990,0.45
6991,0.28
6992,0.29
6993,1.08
6994,1.86
6995,1.68
6996,1.99
6997,1.82
6998,1.46
6999,0.99
7000,0.56
7001,0.56
7002,0.59
7003,0.62
7004,0.96
7005,1.4
7006,0.99
7007,1.41
7008,1.26
7009,1.23
7010,1.03
7011,0.36
7012,0.31
7013,0.24
7014,0.23
7015,0.26
7016,1.02
7017,0.35
7018,0.46
7019,0.51
7020,0.57
7021,1.32
7022,1.25
7023,1.26
7024,1.24
7025,1.28
7026,1.28
7027,1.3
7028,1.28
7029,0.73
7030,0.56
7031,0.67
7032,0.87
7033,0.98
7034,1.92
7035,2.56
7036,1.46
7037,1.69
7038,2.06
7039,1.39
7040,1.52
7041,1.65
7042,1.74
7043,1.69
7044,
7045,1.41
7046,1.35
7047,1.36
7048,1.35
7049,1.36
7050,1.36
7051,0.56
7052,0.54
7053,0.54
7054,0.53
7055,0.7
7056,0.62
7057,0.8
7058,2.61
7059,1.93
7060,1.27
7061,0.39
7062,0.48
7063,0.54
7064,1.47
7065,1.08
7066,1.48
7067,0.87
7068,0.43
7069,0.47
7070,0.47
7071,0.9
7072,0.64
7073,0.52
7074,0.52
7075,0.52
7076,0.54
7077,0.55
7078,1.12
7079,2.06
7080,1.48
7081,1.44
7082,0.96
7083,1.02
7084,1.28
7085,0.69
7086,0.6
7087,1.32
7088,1.18
7089,1.62
7090,3.48
7091,1.59
7092,1.64
7093,1.61
7094,1.64
7095,0.98
7096,0.92
7097,1.01
7098,0.84
7099,0.75
7100,0.76
7101,1.24
7102,0.58
7103,0.72
7104,2.12
7105,1.77
7106,1.58
7107,2.1
7108,1.08
7109,1.32
7110,1.57
7111,1.63
7112,1.95
7113,2.74
7114,1.55
7115,1.16
7116,1.21
7117,1.69
7118,1.86
7119,1.25
7120,1.25
7121,1.28
7122,1.16
7123,0.52
7124,0.53
7125,0.67
7126,1.36
7127,1.42
7128,1.21
7129,1.13
7130,1.1
7131,0.57
7132,0.78
7133,0.74
7134,0.23
7135,0.2
7136,0.23
7137,1.18
7138,0.69
7139,0.89
7140,1.17
7141,1.13
7142,1.17
7143,1.2
7144,1.22
7145,0.86
7146,0.44
7147,0.46
7148,0.47
7149,0.64
7150,0.34
7151,1.05
7152,0.54
7153,0.25
7154,0.21
7155,0.22
7156,0.22
7157,0.26
7158,0.3
7159,0.93
7160,1.15
7161,1.54
7162,1.65
7163,1.21
7164,1.13
7165,1.11
7166,1.11
7167,0.44
7168,0.33
7169,0.39
7170,0.43
7171,0.46
7172,0.43
7173,1.16
7174,0.68
7175,0.18
7176,0.12
7177,0.12
7178,0.12
7179,0.1
7180,0.14
7181,0.18
7182,0.18
7183,0.18
7184,0.23
7185,0.15
7186,0.4
7187,1.43
7188,2.04
7189,1.1
7190,1.13
7191,1.16
7192,1.16
7193,1.2
7194,1.19
7195,0.38
7196,0.35
7197,0.32
7198,0.39
7199,0.45
7200,0.57
7201,1.79
7202,1.16
7203,2.21
7204,1.92
7205,0.95
7206,0.65
7207,0.5
7208,0.77
7209,1.34
7210,1.97
7211,1.84
7212,1.52
7213,1.27
7214,1.1
7215,0.58
7216,0.85
7217,0.87
7218,0.44
7219,0.56
7220,0.46
7221,0.46
7222,1.21
7223,0.6
7224,0.49
7225,0.66
7226,1.5
7227,1.25
7228,1.29
7229,0.77
7230,0.4
7231,1.4
7232,1.58
7233,1.19
7234,1.17
7235,0.96
7236,0.26
7237,0.25
7238,0.28
7239,0.29
7240,0.7
7241,0.95
7242,0.54
7243,0.52
7244,0.43
7245,0.48
7246,1.86
7247,1.54
7248,0.21
7249,0.16
7250,0.17
7251,0.18
7252,0.31
7253,0.17
7254,0.16
7255,0.2
7256,0.3
7257,1.7
7258,1.05
7259,1.15
7260,0.75
7261,0.19
7262,0.22
7263,0.24
7264,0.35
7265,1.26
7266,0.59
7267,0.49
7268,0.71
7269,1.39
7270,1.2
7271,1.09
7272,1.02
7273,0.69
7274,0.21
7275,0.22
7276,0.2
7277,0.22
7278,0.38
7279,0.94
7280,0.39
7281,0.93
7282,0.82
7283,1.32
7284,1.28
7285,1.29
7286,1.34
7287,1.36
7288,0.62
7289,0.49
7290,0.39
7291,0.3
7292,0.89
7293,1.47
7294,1.54
7295,0.73
7296,0.19
7297,0.2
7298,0.21
7299,0.36
7300,0.84
7301,0.32
7302,0.37
7303,0.27
7304,0.19
7305,0.21
7306,0.3
7307,1.0
7308,0.46
7309,0.38
7310,0.35
7311,0.41
7312,0.43
7313,0.47
7314,0.49
7315,0.43
7316,0.38
7317,1.02
7318,1.32
7319,1.27
7320,0.76
7321,0.68
7322,2.5
7323,1.3
7324,0.44
7325,0.23
7326,0.22
7327,1.76
7328,0.74
7329,0.37
7330,0.36
7331,1.1
7332,0.24
7333,0.28
7334,0.29
7335,0.32
7336,0.32
7337,0.38
7338,1.04
7339,0.42
7340,0.32
7341,0.33
7342,2.26
7343,0.99
7344,0.43
7345,0.35
7346,1.25
7347,0.91
7348,0.48
7349,0.48
7350,0.42
7351,0.89
7352,2.82
7353,1.4
7354,1.23
7355,1.27
7356,1.25
7357,0.57
7358,0.32
7359,0.33
7360,0.34
7361,0.42
7362,0.45
7363,1.04
7364,0.45
7365,0.34
7366,0.33
7367,0.54
7368,0.6
7369,1.26
7370,0.73
7371,0.52
7372,1.03
7373,1.44
7374,1.39
7375,1.86
7376,1.3
7377,1.06
7378,0.28
7379,0.44
7380,0.28
7381,0.31
7382,0.67
7383,0.82
7384,0.44
7385,0.48
7386,0.48
7387,0.45
7388,0.58
7389,0.57
7390,1.3
7391,0.8
7392,0.66
7393,0.61
7394,2.48
7395,2.0
7396,1.22
7397,0.64
7398,0.44
7399,0.61
7400,2.6
7401,1.55
7402,1.43
7403,1.23
7404,0.98
7405,0.42
7406,0.44
7407,0.45
7408,0.48
7409,1.07
7410,0.52
7411,0.37
7412,0.99
7413,1.3
7414,1.08
7415,1.0
7416,1.01
7417,0.18
7418,0.16
7419,0.24
7420,0.13
7421,0.13
7422,0.45
7423,0.65
7424,0.11
7425,0.24
7426,0.14
7427,0.19
7428,0.32
7429,0.3
7430,0.31
7431,0.88
7432,0.59
7433,0.2
7434,0.2
7435,0.69
7436,0.98
7437,0.94
7438,0.16
7439,0.11
7440,0.12
7441,0.11
7442,0.17
7443,0.73
7444,0.36
7445,0.17
7446,0.17
7447,0.16
7448,0.52
7449,0.39
7450,0.78
7451,0.69
7452,0.27
7453,0.22
7454,0.25
7455,0.29
7456,0.28
7457,0.3
7458,0.32
7459,1.08
7460,1.38
7461,1.38
7462,1.25
7463,1.0
7464,0.38
7465,0.18
7466,0.19
7467,0.19
7468,0.19
7469,0.71
7470,0.56
7471,0.32
7472,0.5
7473,0.54
7474,0.5
7475,0.58
7476,1.19
7477,0.38
7478,0.7
7479,0.42
7480,0.72
7481,1.05
7482,1.09
7483,0.67
7484,1.06
7485,1.46
7486,0.58
7487,0.19
7488,0.2
7489,0.22
7490,0.18
7491,0.18
7492,0.98
7493,0.33
7494,0.31
7495,1.35
7496,1.76
7497,1.12
7498,1.09
7499,1.03
7500,1.0
7501,1.03
7502,1.03
7503,0.24
7504,0.25
7505,0.27
7506,0.23
7507,0.95
7508,1.13
7509,1.13
7510,1.16
7511,0.31
7512,0.32
7513,0.29
7514,0.3
7515,0.28
7516,0.76
7517,0.62
7518,0.32
7519,0.35
7520,0.48
7521,0.62
7522,0.82
7523,0.9
7524,0.39
7525,0.46
7526,0.71
7527,0.72
7528,0.74
7529,0.84
7530,0.72
7531,0.72
7532,1.02
7533,1.41
7534,1.3
7535,1.43
7536,2.19
7537,2.7
7538,0.72
7539,0.9
7540,1.7
7541,1.69
7542,1.61
7543,1.32
7544,1.27
7545,1.65
7546,1.62
7547,1.24
7548,0.49
7549,0.34
7550,0.36
7551,0.38
7552,0.41
7553,0.42
7554,0.72
7555,0.82
7556,0.43
7557,0.52
7558,1.41
7559,1.53
7560,1.53
7561,1.42
7562,1.38
7563,1.19
7564,0.41
7565,0.23
7566,0.38
7567,1.11
7568,0.71
7569,1.43
7570,0.23
7571,0.35
7572,0.34
7573,0.26
7574,0.29
7575,0.33
7576,0.48
7577,1.42
7578,0.51
7579,0.46
7580,0.55
7581,0.61
7582,1.33
7583,0.92
7584,1.35
7585,1.36
7586,1.59
7587,0.27
7588,1.04
7589,0.4
7590,1.5
7591,1.86
7592,1.11
7593,1.27
7594,1.23
7595,1.14
7596,1.14
7597,0.82
7598,0.4
7599,0.47
7600,0.5
7601,0.5
7602,0.44
7603,1.01
7604,1.34
7605,1.2
7606,1.16
7607,1.01
7608,0.3
7609,0.28
7610,0.25
7611,0.21
7612,0.18
7613,0.92
7614,1.07
7615,1.46
7616,1.0
7617,1.14
7618,0.75
7619,0.22
7620,0.23
7621,1.14
7622,1.37
7623,1.19
7624,1.18
7625,0.31
7626,0.26
7627,0.25
7628,0.23
7629,0.21
7630,0.6
7631,0.91
7632,0.26
7633,0.37
7634,1.78
7635,1.32
7636,1.08
7637,1.08
7638,1.11
7639,0.67
7640,0.35
7641,0.37
7642,0.38
7643,0.38
7644,0.73
7645,1.26
7646,1.06
7647,0.87
7648,0.26
7649,0.22
7650,0.21
7651,0.28
7652,0.31
7653,1.0
7654,0.44
7655,0.32
7656,0.3
7657,0.28
7658,0.25
7659,0.28
7660,0.53
7661,0.7
7662,0.22
7663,0.27
7664,0.31
7665,0.29
7666,0.29
7667,0.45
7668,1.03
7669,1.0
7670,1.36
7671,1.15
7672,1.16
7673,0.59
7674,0.64
7675,0.82
7676,0.31
7677,0.35
7678,1.1
7679,1.85
7680,1.08
7681,1.42
7682,1.7
7683,1.65
7684,1.14
7685,1.16
7686,1.18
7687,0.48
7688,0.37
7689,0.37
7690,0.36
7691,0.44
7692,0.44
7693,1.77
7694,2.31
7695,1.7
7696,0.36
7697,2.3
7698,0.81
7699,0.73
7700,0.54
7701,1.03
7702,2.28
7703,1.69
7704,1.35
7705,0.53
7706,0.48
7707,0.24
7708,0.2
7709,0.55
7710,0.65
7711,0.3
7712,0.32
7713,0.33
7714,0.33
7715,0.84
7716,1.25
7717,1.09
7718,1.08
7719,1.08
7720,0.42
7721,0.26
7722,0.28
7723,0.28
7724,0.27
7725,0.44
7726,0.92
7727,0.48
7728,0.38
7729,0.54
7730,0.36
7731,0.4
7732,1.21
7733,0.42
7734,0.44
7735,0.46
7736,0.4
7737,0.36
7738,0.54
7739,1.75
7740,1.76
7741,1.2
7742,1.17
7743,0.35
7744,0.31
7745,0.29
7746,0.3
7747,0.31
7748,0.7
7749,0.73
7750,2.21
7751,1.52
7752,1.23
7753,1.19
7754,1.2
7755,0.64
7756,0.39
7757,0.41
7758,0.42
7759,0.43
7760,0.93
7761,0.74
7762,0.7
7763,1.29
7764,1.2
7765,1.23
7766,1.21
7767,1.21
7768,1.2
7769,1.29
7770,0.43
7771,0.42
7772,0.4
7773,0.41
7774,0.32
7775,0.66
7776,1.84
7777,1.48
7778,0.38
7779,0.38
7780,0.41
7781,0.43
7782,0.46
7783,0.77
7784,1.41
7785,1.29
7786,1.52
7787,0.59
7788,0.43
7789,0.45
7790,0.43
7791,0.94
7792,0.7
7793,0.34
7794,0.58
7795,0.6
7796,0.2
7797,1.33
7798,1.34
7799,1.16
7800,1.46
7801,1.19
7802,1.14
7803,1.13
7804,0.95
7805,0.36
7806,0.37
7807,0.39
7808,0.41
7809,0.41
7810,1.42
7811,0.45
7812,1.37
7813,0.45
7814,0.45
7815,0.29
7816,0.24
7817,0.22
7818,1.22
7819,0.4
7820,0.31
7821,0.25
7822,0.24
7823,0.28
7824,0.26
7825,0.27
7826,0.28
7827,0.22
7828,0.23
7829,0.87
7830,0.54
7831,0.2
7832,0.2
7833,0.19
7834,0.17
7835,0.26
7836,0.32
7837,2.89
7838,2.11
7839,1.69
7840,1.12
7841,1.12
7842,1.07
7843,1.02
7844,0.88
7845,1.03
7846,1.11
7847,1.57
7848,1.1
7849,1.07
7850,1.02
7851,1.0
7852,0.99
7853,0.99
7854,1.0
7855,0.99
7856,0.31
7857,0.14
7858,0.14
7859,0.25
7860,0.75
7861,2.14
7862,0.76
7863,0.21
7864,0.16
7865,0.16
7866,0.92
7867,0.63
7868,0.99
7869,1.03
7870,1.22
7871,1.09
7872,1.12
7873,1.03
7874,0.94
7875,0.94
7876,0.94
7877,0.49
7878,0.1
7879,0.11
7880,0.11
7881,0.24
7882,0.34
7883,0.84
7884,0.11
7885,0.11
7886,0.11
7887,0.1
7888,0.1
7889,0.1
7890,0.1
7891,0.66
7892,0.52
7893,0.84
7894,0.95
7895,1.73
7896,0.9
7897,0.21
7898,0.17
7899,0.77
7900,0.17
7901,0.16
7902,0.16
7903,0.16
7904,0.38
7905,0.56
7906,0.37
7907,0.18
7908,0.16
7909,0.16
7910,0.15
7911,0.16
7912,0.72
7913,0.39
7914,0.16
7915,0.16
7916,0.17
7917,0.16
7918,0.72
7919,1.75
7920,1.36
7921,0.22
7922,0.2
7923,0.18
7924,0.17
7925,0.16
7926,0.41
7927,0.76
7928,0.18
7929,0.32
7930,0.28
7931,0.25
7932,0.2
7933,0.2
7934,0.18
7935,0.96
7936,0.34
7937,0.2
7938,0.19
7939,0.24
7940,0.36
7941,1.56
7942,2.95
7943,1.6
7944,1.11
7945,1.49
7946,1.5
7947,1.55
7948,1.56
7949,1.57
7950,1.6
7951,1.59
7952,1.61
7953,1.16
7954,0.82
7955,0.43
7956,0.16
7957,0.11
7958,0.11
7959,0.86
7960,0.22
7961,0.11
7962,0.09
7963,0.1
7964,0.11
7965,0.11
7966,1.38
7967,1.0
7968,0.99
7969,0.97
7970,0.56
7971,0.11
7972,0.1
7973,0.11
7974,0.11
7975,0.13
7976,0.86
7977,0.11
7978,0.34
7979,0.18
7980,0.15
7981,0.14
7982,0.15
7983,0.15
7984,0.54
7985,0.64
7986,0.15
7987,0.15
7988,0.15
7989,0.15
7990,0.2
7991,0.18
7992,0.26
7993,0.62
7994,1.14
7995,1.15
7996,1.07
7997,1.05
7998,1.05
7999,1.04
8000,0.21
8001,0.21
8002,0.21
8003,0.28
8004,0.34
8005,0.64
8006,1.61
8007,1.9
8008,2.16
8009,1.52
8010,1.18
8011,1.12
8012,1.12
8013,1.12
8014,1.1
8015,1.73
8016,1.12
8017,0.8
8018,0.31
8019,0.19
8020,0.17
8021,0.23
8022,0.77
8023,0.16
8024,0.17
8025,0.17
8026,0.17
8027,0.16
8028,0.25
8029,0.78
8030,1.02
8031,2.68
8032,0.78
8033,0.43
8034,0.24
8035,0.29
8036,1.09
8037,1.16
8038,1.04
8039,1.07
8040,0.59
8041,0.2
8042,0.14
8043,0.19
8044,0.23
8045,0.58
8046,0.58
8047,0.2
8048,0.22
8049,0.35
8050,0.3
8051,0.34
8052,0.33
8053,0.54
8054,0.67
8055,0.18
8056,0.18
8057,0.14
8058,0.18
8059,0.14
8060,0.17
8061,0.98
8062,1.37
8063,1.05
8064,1.03
8065,1.05
8066,1.01
8067,1.15
8068,1.15
8069,0.62
8070,0.33
8071,0.33
8072,0.32
8073,0.41
8074,0.18
8075,0.76
8076,0.37
8077,0.17
8078,0.16
8079,0.27
8080,0.25
8081,0.28
8082,0.19
8083,0.19
8084,0.73
8085,1.57
8086,1.29
8087,1.27
8088,1.06
8089,0.33
8090,0.24
8091,0.2
8092,0.21
8093,0.2
8094,0.98
8095,0.21
8096,0.21
8097,0.38
8098,0.23
8099,0.21
8100,0.2
8101,0.56
8102,0.68
8103,0.21
8104,0.2
8105,0.21
8106,0.2
8107,0.21
8108,0.2
8109,0.54
8110,1.02
8111,0.57
8112,1.06
8113,1.07
8114,0.72
8115,0.18
8116,0.19
8117,0.2
8118,0.21
8119,0.72
8120,0.43
8121,0.36
8122,0.19
8123,0.11
8124,0.12
8125,0.11
8126,0.36
8127,0.68
8128,0.13
8129,0.12
8130,0.12
8131,0.12
8132,0.12
8133,0.13
8134,0.12
8135,0.7
8136,1.06
8137,0.99
8138,0.95
8139,0.25
8140,0.13
8141,0.13
8142,0.13
8143,0.12
8144,0.5
8145,0.73
8146,0.15
8147,0.11
8148,0.11
8149,0.12
8150,0.12
8151,0.13
8152,0.51
8153,0.57
8154,0.12
8155,0.14
8156,0.13
8157,0.11
8158,0.14
8159,0.25
8160,0.3
8161,0.22
8162,0.16
8163,0.16
8164,0.62
8165,0.6
8166,0.12
8167,0.14
8168,0.12
8169,0.13
8170,0.11
8171,0.23
8172,0.22
8173,0.28
8174,0.25
8175,2.07
8176,1.8
8177,1.24
8178,1.32
8179,1.23
8180,0.6
8181,0.5
8182,1.08
8183,1.15
8184,1.12
8185,0.54
8186,0.24
8187,0.18
8188,0.17
8189,0.16
8190,0.57
8191,0.5
8192,0.17
8193,0.16
8194,0.16
8195,0.29
8196,1.05
8197,1.03
8198,0.96
8199,0.27
8200,0.26
8201,0.25
8202,0.19
8203,0.75
8204,1.06
8205,1.66
8206,1.24
8207,1.23
8208,0.73
8209,0.3
8210,0.16
8211,0.16
8212,0.16
8213,0.73
8214,0.31
8215,0.16
8216,0.16
8217,0.34
8218,0.2
8219,0.16
8220,0.16
8221,0.76
8222,0.32
8223,0.16
8224,0.13
8225,0.11
8226,0.12
8227,0.12
8228,0.12
8229,0.76
8230,1.12
8231,0.34
8232,0.22
8233,0.27
8234,0.27
8235,0.28
8236,0.27
8237,0.3
8238,1.1
8239,0.28
8240,0.43
8241,0.39
8242,0.31
8243,0.28
8244,0.27
8245,0.46
8246,1.04
8247,0.27
8248,0.28
8249,0.27
8250,0.28
8251,0.27
8252,0.28
8253,1.8
8254,1.39
8255,1.23
8256,1.19
8257,1.01
8258,1.0
8259,0.98
8260,0.99
8261,0.7
8262,0.16
8263,0.16
8264,0.16
8265,0.8
8266,0.74
8267,0.16
8268,0.16
8269,0.16
8270,0.16
8271,0.16
8272,0.61
8273,0.48
8274,0.16
8275,0.16
8276,0.15
8277,0.16
8278,0.48
8279,0.63
8280,0.88
8281,0.19
8282,0.16
8283,0.16
8284,0.16
8285,0.16
8286,0.16
8287,0.16
8288,0.16
8289,0.98
8290,0.62
8291,0.15
8292,0.16
8293,0.16
8294,0.16
8295,0.15
8296,0.15
8297,0.15
8298,0.16
8299,0.16
8300,0.74
8301,1.35
8302,1.09
8303,1.12
8304,1.06
8305,1.01
8306,1.0
8307,1.0
8308,0.98
8309,0.98
8310,0.98
8311,0.99
8312,1.14
8313,1.1
8314,1.05
8315,0.32
8316,0.16
8317,0.16
8318,0.16
8319,0.15
8320,0.96
8321,1.05
8322,0.21
8323,0.34
8324,0.22
8325,0.2
8326,0.98
8327,1.11
8328,1.73
8329,1.83
8330,1.14
8331,1.11
8332,0.52
8333,0.36
8334,0.19
8335,0.18
8336,0.18
8337,0.35
8338,0.76
8339,0.17
8340,0.16
8341,0.39
8342,0.84
8343,1.01
8344,1.0
8345,0.99
8346,0.16
8347,0.16
8348,0.15
8349,0.17
8350,0.17
8351,1.04
8352,1.91
8353,0.73
8354,1.13
8355,1.7
8356,0.38
8357,0.2
8358,0.17
8359,0.16
8360,0.16
8361,0.16
8362,0.16
8363,0.93
8364,0.22
8365,0.4
8366,0.64
8367,1.0
8368,0.99
8369,0.36
8370,0.17
8371,0.17
8372,0.16
8373,0.18
8374,0.73
8375,0.36
8376,0.18
8377,0.17
8378,1.13
8379,1.07
8380,0.24
8381,0.16
8382,0.17
8383,0.16
8384,0.32
8385,0.72
8386,0.15
8387,0.16
8388,0.41
8389,0.54
8390,0.99
8391,0.94
8392,0.94
8393,0.19
8394,0.1
8395,0.11
8396,0.11
8397,0.12
8398,0.62
8399,0.45
8400,0.19
8401,1.67
8402,1.35
8403,1.0
8404,1.03
8405,0.98
8406,0.26
8407,0.92
8408,0.3
8409,0.16
8410,0.17
8411,0.17
8412,0.17
8413,0.3
8414,1.11
8415,1.25
8416,1.04
8417,1.1
8418,1.2
8419,1.1
8420,0.38
8421,0.26
8422,2.31
8423,1.01
8424,1.21
8425,1.18
8426,1.11
8427,1.13
8428,1.13
8429,1.11
8430,1.1
8431,1.08
8432,0.75
8433,0.25
8434,0.25
8435,0.31
8436,0.27
8437,0.26
8438,1.12
8439,2.58
8440,2.26
8441,1.23
8442,1.19
8443,0.77
8444,0.16
8445,0.16
8446,0.16
8447,0.17
8448,1.52
8449,1.31
8450,1.12
8451,1.02
8452,1.01
8453,1.0
8454,0.96
8455,0.17
8456,0.17
8457,0.17
8458,0.15
8459,0.16
8460,0.62
8461,1.49
8462,1.35
8463,1.06
8464,1.0
8465,1.0
8466,1.0
8467,0.98
8468,1.01
8469,0.86
8470,0.7
8471,1.31
8472,0.19
8473,0.18
8474,0.18
8475,0.15
8476,0.28
8477,0.87
8478,0.13
8479,0.15
8480,0.15
8481,0.13
8482,0.14
8483,0.46
8484,1.05
8485,0.93
8486,0.3
8487,0.11
8488,0.11
8489,0.11
8490,0.11
8491,0.51
8492,0.57
8493,0.28
8494,0.16
8495,0.2
8496,0.18
8497,0.17
8498,0.17
8499,0.17
8500,0.93
8501,0.29
8502,0.16
8503,0.17
8504,0.17
8505,0.16
8506,0.25
8507,0.24
8508,0.22
8509,0.16
8510,0.18
8511,0.66
8512,0.79
8513,0.2
8514,0.19
8515,0.19
8516,0.33
8517,0.5
8518,1.25
8519,0.84
8520,0.18
8521,0.16
8522,0.16
8523,0.16
8524,0.16
8525,0.63
8526,0.89
8527,0.16
8528,0.16
8529,0.16
8530,0.16
8531,0.62
8532,0.98
8533,0.98
8534,0.11
8535,0.1
8536,0.1
8537,0.1
8538,0.1
8539,0.63
8540,0.39
8541,0.64
8542,0.3
8543,0.87
8544,0.29
8545,0.36
8546,0.38
8547,0.71
8548,0.91
8549,0.4
8550,0.42
8551,0.44
8552,0.45
8553,0.46
8554,0.46
8555,0.93
8556,1.59
8557,1.27
8558,1.26
8559,1.23
8560,1.2
8561,0.38
8562,0.37
8563,0.36
8564,0.36
8565,0.37
8566,0.38
8567,1.05
8568,0.6
8569,0.41
8570,0.41
8571,0.38
8572,0.38
8573,0.36
8574,0.38
8575,0.39
8576,0.62
8577,1.04
8578,0.38
8579,0.35
8580,0.46
8581,2.03
8582,1.35
8583,1.18
8584,0.75
8585,0.36
8586,0.36
8587,0.36
8588,0.56
8589,1.24
8590,1.21
8591,0.46
8592,0.36
8593,0.4
8594,0.36
8595,0.36
8596,0.36
8597,0.36
8598,0.43
8599,1.16
8600,0.37
8601,0.39
8602,0.39
8603,0.38
8604,0.39
8605,0.36
8606,0.36
8607,0.44
8608,1.32
8609,0.68
8610,1.35
8611,1.24
8612,1.18
8613,0.68
8614,0.36
8615,0.57
8616,0.38
8617,0.36
8618,0.37
8619,1.12
8620,0.36
8621,0.36
8622,0.36
8623,0.36
8624,0.36
8625,0.36
8626,0.36
8627,0.81
8628,0.99
8629,0.36
8630,0.36
8631,0.36
8632,0.36
8633,0.34
8634,0.31
8635,0.31
8636,0.76
8637,0.8
8638,1.0
8639,0.53
8640,0.44
8641,0.36
8642,0.37
8643,0.37
8644,0.37
8645,0.36
8646,0.36
8647,0.36
8648,0.36
8649,0.44
8650,1.59
8651,2.29
8652,1.16
8653,1.16
8654,0.55
8655,0.32
8656,0.32
8657,0.32
8658,0.32
8659,0.32
8660,1.02
8661,0.66
8662,1.13
8663,0.59
8664,0.5
8665,0.46
8666,1.08
8667,1.25
8668,1.2
8669,1.21
8670,0.77
8671,0.36
8672,0.36
8673,0.36
8674,0.85
8675,1.19
8676,1.2
8677,1.89
8678,1.43
8679,1.43
8680,2.71
8681,1.93
8682,1.4
8683,1.53
8684,2.11
8685,1.89
8686,2.3
8687,1.34
8688,2.21
8689,1.41
8690,1.28
8691,1.2
8692,1.18
8693,0.76
8694,0.36
8695,0.36
8696,0.36
8697,0.36
8698,0.47
8699,0.94
8700,0.76
8701,0.71
8702,1.27
8703,1.71
8704,1.68
8705,1.47
8706,1.33
8707,1.21
8708,1.19
8709,1.22
8710,2.28
8711,1.44
8712,1.58
8713,1.37
8714,1.2
8715,1.18
8716,0.95
8717,0.36
8718,0.36
8719,0.35
8720,0.36
8721,0.42
8722,0.92
8723,1.62
8724,1.5
8725,1.36
8726,1.29
8727,1.63
8728,1.23
8729,1.18
8730,1.18
8731,1.25
8732,1.49
8733,0.43
8734,1.13
8735,1.24
8736,1.24
8737,1.23
8738,1.22
8739,1.22
8740,1.3
8741,1.54
8742,1.22
8743,1.19
8744,0.39
8745,0.36
8746,0.36
8747,0.36
8748,1.02
8749,1.64
8750,1.5
8751,1.58
8752,1.32
8753,1.19
8754,1.61
8755,2.37
8756,2.43
8757,2.1
8758,1.36
8759,1.61
8760,1.4
8761,1.32
8762,1.28
8763,1.2
8764,0.41
8765,0.37
8766,0.36
8767,0.36
8768,0.37
8769,0.36
8770,0.36
8771,1.17
8772,1.46
8773,1.34
8774,1.5
8775,1.75
8776,3.06
8777,2.23
8778,1.42
8779,1.36
8780,1.35
8781,1.8
8782,1.46
8783,1.44
8784,1.34
8785,1.29
8786,1.23
8787,1.18
8788,1.18
8789,1.18
8790,0.41
8791,0.36
8792,0.36
8793,0.48
8794,0.47
8795,0.45
8796,1.16
8797,0.36
8798,0.36
8799,0.36
8800,0.36
8801,0.36
8802,0.35
8803,1.34
8804,2.05
8805,2.33
8806,0.58
8807,0.5
8808,0.33
8809,0.26
8810,0.47
8811,0.75
8812,0.26
8813,0.27
8814,0.28
8815,0.36
8816,1.31
8817,1.07
8818,0.44
8819,0.27
8820,0.32
8821,0.24
8822,0.62
8823,1.14
8824,1.09
8825,0.4
8826,0.68
8827,0.26
8828,0.7
8829,1.19
8830,1.14
8831,0.59
8832,0.23
8833,0.16
8834,0.17
8835,0.16
8836,0.66
8837,0.46
8838,0.21
8839,0.44
8840,1.22
8841,1.89
8842,1.11
8843,1.13
8844,0.96
8845,0.38
8846,0.32
8847,0.31
8848,0.33
8849,0.26
8850,1.19
8851,1.02
8852,0.63
8853,0.5
8854,1.46
8855,1.17
8856,1.13
8857,1.08
8858,1.08
8859,0.38
8860,0.25
8861,0.24
8862,0.24
8863,0.91
8864,0.65
8865,0.24
8866,0.28
8867,0.29
8868,0.32
8869,0.32
8870,0.96
8871,0.49
8872,0.37
8873,0.38
8874,0.63
8875,1.72
8876,1.74
8877,1.61
8878,1.3
8879,1.12
8880,1.06
8881,1.04
8882,1.04
8883,0.28
8884,0.2
8885,0.34
8886,0.2
8887,0.42
8888,0.68
8889,0.72
8890,0.33
8891,0.26
8892,0.25
8893,0.32
8894,0.22
8895,0.26
8896,0.3
8897,0.63
8898,0.78
8899,0.27
8900,0.26
8901,0.34
8902,0.7
8903,1.27
8904,1.29
8905,1.19
8906,0.57
8907,0.37
8908,0.42
8909,0.35
8910,0.3
8911,0.85
8912,0.5
8913,0.43
8914,1.35
8915,1.22
8916,0.52
8917,2.13
8918,1.15
8919,0.42
8920,0.4
8921,0.43
8922,2.79
8923,1.85
8924,1.8
8925,1.28
8926,1.02
8927,0.3
8928,0.21
8929,0.2
8930,0.17
8931,0.53
8932,0.51
8933,0.2
8934,0.24
8935,0.24
8936,0.28
8937,0.32
8938,1.82
8939,2.18
8940,2.01
8941,1.2
8942,0.2
8943,0.32
8944,0.31
8945,0.49
8946,1.62
8947,1.47
8948,1.14
8949,1.16
8950,1.08
8951,1.16
8952,0.7
8953,0.38
8954,0.41
8955,0.2
8956,0.21
8957,0.2
8958,0.58
8959,1.01
8960,0.39
8961,0.3
8962,0.34
8963,0.37
8964,0.26
8965,0.24
8966,0.81
8967,
8968,0.22
8969,0.22
8970,0.31
8971,1.13
8972,1.02
8973,1.06
8974,1.39
8975,1.11
8976,1.08
8977,1.04
8978,1.0
8979,0.64
8980,0.17
8981,0.18
8982,0.17
8983,0.39
8984,0.85
8985,1.05
8986,0.46
8987,0.2
8988,0.19
8989,0.2
8990,0.2
8991,0.63
8992,0.5
8993,0.19
8994,0.2
8995,0.2
8996,0.58
8997,1.35
8998,1.17
8999,1.12
9000,0.24
9001,0.18
9002,0.19
9003,0.19
9004,0.18
9005,0.95
9006,0.19
9007,0.43
9008,0.92
9009,1.2
9010,1.12
9011,1.1
9012,0.51
9013,0.37
9014,1.0
9015,0.91
9016,0.36
9017,0.3
9018,1.05
9019,0.85
9020,1.64
9021,2.31
9022,0.54
9023,0.5
9024,0.22
9025,0.2
9026,0.89
9027,0.2
9028,0.21
9029,0.21
9030,0.2
9031,0.45
9032,1.0
9033,1.17
9034,1.05
9035,1.04
9036,1.05
9037,0.25
9038,0.22
9039,0.22
9040,0.21
9041,0.22
9042,0.3
9043,1.43
9044,0.62
9045,1.52
9046,1.87
9047,2.0
9048,1.18
9049,1.14
9050,1.13
9051,1.11
9052,0.69
9053,0.28
9054,0.28
9055,0.44
9056,0.74
9057,1.22
9058,1.07
9059,0.52
9060,0.2
9061,0.62
9062,0.28
9063,0.84
9064,0.48
9065,0.2
9066,0.19
9067,0.59
9068,1.23
9069,0.98
9070,0.52
9071,0.36
9072,0.2
9073,0.17
9074,0.2
9075,0.55
9076,0.65
9077,0.25
9078,0.2
9079,0.17
9080,0.38
9081,0.59
9082,1.13
9083,1.24
9084,2.54
9085,1.2
9086,1.18
9087,0.56
9088,0.63
9089,0.34
9090,0.25
9091,1.18
9092,0.32
9093,0.39
9094,2.26
9095,1.69
9096,0.7
9097,0.19
9098,0.18
9099,0.18
9100,0.18
9101,0.17
9102,0.18
9103,0.47
9104,1.18
9105,0.68
9106,1.88
9107,2.11
9108,1.45
9109,1.45
9110,1.1
9111,0.99
9112,0.84
9113,1.48
9114,1.97
9115,1.41
9116,1.18
9117,1.08
9118,1.01
9119,0.31
9120,0.35
9121,0.31
9122,0.3
9123,0.3
9124,0.55
9125,0.83
9126,0.53
9127,0.98
9128,0.43
9129,0.2
9130,0.17
9131,0.18
9132,0.17
9133,0.17
9134,0.18
9135,0.18
9136,0.17
9137,0.27
9138,0.45
9139,1.47
9140,0.38
9141,1.12
9142,1.15
9143,1.04
9144,1.56
9145,1.26
9146,0.2
9147,0.2
9148,0.19
9149,0.2
9150,0.41
9151,1.1
9152,0.27
9153,0.18
9154,0.17
9155,0.12
9156,0.12
9157,0.11
9158,0.11
9159,0.12
9160,0.2
9161,1.0
9162,1.43
9163,1.02
9164,1.16
9165,1.27
9166,1.08
9167,0.25
9168,0.71
9169,0.71
9170,0.19
9171,0.18
9172,0.89
9173,0.19
9174,0.66
9175,1.3
9176,1.16
9177,1.12
9178,1.11
9179,1.12
9180,0.3
9181,0.23
9182,0.2
9183,0.27
9184,0.3
9185,0.34
9186,0.99
9187,0.38
9188,0.46
9189,0.36
9190,0.29
9191,0.19
9192,0.18
9193,0.18
9194,0.17
9195,0.17
9196,0.18
9197,0.74
9198,0.73
9199,0.28
9200,0.28
9201,0.16
9202,0.16
9203,0.16
9204,0.16
9205,0.12
9206,0.1
9207,0.11
9208,0.11
9209,0.14
9210,0.2
9211,0.47
9212,0.34
9213,0.49
9214,1.01
9215,1.02
9216,1.02
9217,1.02
9218,1.1
9219,0.3
9220,0.29
9221,0.3
9222,0.72
9223,0.17
9224,0.17
9225,0.16
9226,0.16
9227,0.17
9228,0.11
9229,0.1
9230,0.11
9231,0.16
9232,0.28
9233,0.28
9234,0.57
9235,1.19
9236,1.2
9237,1.2
9238,1.31
9239,0.56
9240,0.18
9241,0.32
9242,0.18
9243,0.18
9244,0.18
9245,0.34
9246,0.9
9247,0.25
9248,0.32
9249,0.29
9250,0.36
9251,0.3
9252,0.28
9253,0.21
9254,0.36
9255,0.4
9256,0.77
9257,0.39
9258,0.78
9259,0.32
9260,0.35
9261,1.02
9262,0.72
9263,0.73
9264,0.3
9265,0.29
9266,0.3
9267,0.3
9268,0.3
9269,0.3
9270,0.3
9271,0.39
9272,0.44
9273,0.33
9274,0.17
9275,0.16
9276,0.18
9277,0.29
9278,0.28
9279,0.35
9280,0.63
9281,0.41
9282,0.31
9283,1.13
9284,1.42
9285,0.73
9286,0.18
9287,0.17
9288,0.18
9289,0.18
9290,0.22
9291,0.78
9292,1.24
9293,1.23
9294,1.06
9295,1.01
9296,1.01
9297,0.43
9298,0.18
9299,0.18
9300,0.19
9301,0.23
9302,1.1
9303,1.01
9304,0.56
9305,0.98
9306,0.67
9307,0.26
9308,0.24
9309,0.24
9310,0.24
9311,0.24
9312,0.25
9313,0.36
9314,0.66
9315,0.21
9316,0.17
9317,0.17
9318,0.16
9319,0.17
9320,0.17
9321,0.17
9322,0.16
9323,0.17
9324,0.17
9325,0.17
9326,1.09
9327,0.35
9328,0.43
9329,0.58
9330,1.07
9331,1.11
9332,1.08
9333,1.07
9334,1.07
9335,0.58
9336,0.23
9337,1.18
9338,1.92
9339,1.0
9340,0.61
9341,0.17
9342,0.17
9343,0.16
9344,0.12
9345,0.53
9346,0.36
9347,0.11
9348,0.12
9349,0.18
9350,0.33
9351,0.52
9352,0.29
9353,1.03
9354,1.18
9355,1.11
9356,0.6
9357,0.18
9358,0.19
9359,0.19
9360,0.19
9361,0.56
9362,1.23
9363,0.93
9364,0.22
9365,0.17
9366,0.17
9367,0.17
9368,0.17
9369,0.16
9370,0.11
9371,0.12
9372,0.13
9373,0.36
9374,0.68
9375,0.4
9376,0.24
9377,0.65
9378,1.06
9379,1.03
9380,1.02
9381,0.56
9382,0.19
9383,0.19
9384,0.18
9385,0.81
9386,1.17
9387,1.01
9388,1.0
9389,1.01
9390,0.26
9391,0.17
9392,0.17
9393,0.17
9394,0.17
9395,0.44
9396,0.67
9397,0.45
9398,0.29
9399,1.27
9400,1.41
9401,1.57
9402,1.28
9403,0.82
9404,0.18
9405,0.18
9406,0.18
9407,0.19
9408,0.18
9409,0.88
9410,0.28
9411,0.3
9412,0.38
9413,1.61
9414,1.77
9415,1.38
9416,1.12
9417,1.17
9418,0.76
9419,0.38
9420,1.36
9421,1.07
9422,1.0
9423,1.34
9424,0.46
9425,0.39
9426,0.37
9427,0.92
9428,1.39
9429,0.42
9430,0.2
9431,0.19
9432,0.19
9433,0.71
9434,1.05
9435,0.21
9436,0.41
9437,1.08
9438,1.1
9439,1.75
9440,1.13
9441,0.61
9442,0.63
9443,0.33
9444,0.42
9445,1.97
9446,1.35
9447,1.08
9448,0.29
9449,0.27
9450,0.24
9451,0.8
9452,0.76
9453,0.24
9454,0.39
9455,0.9
9456,0.24
9457,0.58
9458,0.6
9459,0.24
9460,0.22
9461,0.22
9462,0.22
9463,0.22
9464,0.22
9465,0.22
9466,0.22
9467,1.8
9468,1.27
9469,1.24
9470,1.07
9471,0.75
9472,0.18
9473,0.18
9474,0.18
9475,0.18
9476,0.18
9477,0.19
9478,0.59
9479,0.27
9480,0.16
9481,0.16
9482,0.17
9483,0.17
9484,0.17
9485,0.16
9486,0.16
9487,0.16
9488,0.17
9489,0.17
9490,0.34
9491,0.89
9492,1.41
9493,1.25
9494,1.06
9495,1.06
9496,1.22
9497,1.46
9498,1.06
9499,0.19
9500,0.19
9501,0.19
9502,0.4
9503,0.72
9504,1.01
9505,1.0
9506,1.0
9507,0.48
9508,0.16
9509,0.16
9510,0.16
9511,0.17
9512,0.16
9513,0.8
9514,0.84
9515,1.32
9516,0.65
9517,0.84
9518,0.26
9519,0.19
9520,0.19
9521,0.18
9522,0.18
9523,0.18
9524,0.19
9525,1.0
9526,0.31
9527,0.92
9528,1.15
9529,1.04
9530,0.17
9531,0.16
9532,0.16
9533,0.17
9534,0.17
9535,0.77
9536,0.29
9537,0.17
9538,0.91
9539,0.25
9540,0.75
9541,2.47
9542,1.36
9543,0.47
9544,0.22
9545,0.2
9546,0.19
9547,0.78
9548,0.34
9549,0.2
9550,0.46
9551,0.64
9552,0.99
9553,0.99
9554,0.98
9555,0.86
9556,0.16
9557,0.16
9558,0.16
9559,0.16
9560,0.16
9561,0.34
9562,0.8
9563,0.83
9564,0.99
9565,0.41
9566,0.26
9567,0.2
9568,0.19
9569,0.78
9570,0.35
9571,0.32
9572,0.3
9573,0.21
9574,0.27
9575,0.3
9576,1.06
9577,1.37
9578,0.54
9579,0.25
9580,0.76
9581,0.87
9582,0.2
9583,0.21
9584,0.18
9585,0.59
9586,0.41
9587,0.8
9588,0.67
9589,0.26
9590,0.23
9591,0.19
9592,0.21
9593,0.2
9594,0.19
9595,0.19
9596,0.45
9597,0.8
9598,0.21
9599,0.39
9600,1.1
9601,4.35
9602,0.88
9603,0.56
9604,1.06
9605,1.64
9606,1.78
9607,1.49
9608,0.68
9609,0.31
9610,0.44
9611,0.24
9612,0.17
9613,0.13
9614,0.13
9615,0.13
9616,0.13
9617,0.17
9618,0.17
9619,0.17
9620,0.17
9621,0.41
9622,0.5
9623,1.19
9624,1.06
9625,1.0
9626,1.0
9627,0.99
9628,1.0
9629,1.0
9630,1.0
9631,1.0
9632,0.22
9633,0.36
9634,0.74
9635,1.13
9636,0.92
9637,0.78

